ICare-DT: a digital twin for continuous forecasting of intensive care patients

Digital twins of intensive care patients should update forecasts from new data and predict treatment responses, but few studies test whether routine records support either. We propose ICare-DT, a Transformer-based twin that updates a latent patient state hourly from new measurements without retraining. We trained it on 140,473 eICU-CRD stays to forecast vital signs crossing their training-set means. On test data, later forecasts beat the twin's own hour-6 forecasts of the same windows in all 12 settings (+0.073 to +0.153 AUROC). On validation data, controls that withheld or swapped the new hours traced the gain to the patient's own measurements. Without refitting, the model kept its gain on a second database (8 of 9 settings, +0.025 to +0.114 AUROC) in a prespecified evaluation of the previously analyzed MIMIC-IV test split. Refitted within MIMIC-IV, a twin state fine-tuned on clinical endpoints gave gradient boosting a significant gain for acute kidney injury (+0.0035 AUROC; hypotension +0.0010, not significant). To test response prediction, we built a benchmark that replaces the treatments in real records with simulated doses and injects responses of known size, visible only at measurement times. Ridge models supervised with injected effects recovered them from real records only through frequently measured variables (heart rate) read at their measurement times. We asked standard learners to predict these effects for a dosing regime no patient had received. No standard learner outperformed predicting zero effect at an out-of-support query. When told how the simulated responses were generated, a separate learner recovered the effects from the same records without seeing their true values (R2 0.30 to 0.40 at one effect size). Routine records support forecasts that improve with each patient's new data, and our benchmark is a testbed for models that learn how responses are generated.

==> source_data/Figure_2/joint_factual_seed_summary.csv <==
schema_version,prediction_kind,endpoint,horizon_h,metric,n_seeds,df,mean,sd,se,ci95_low,ci95_high,result_status
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,prevalence,5,4,0.06556245686680469,0.0,0.0,0.06556245686680469,0.06556245686680469,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,nll,5,4,0.19964841417091841,0.0011088508684652817,0.0004958931837596095,0.1982715939681681,0.20102523437366873,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,brier,5,4,0.055039940605868164,9.603463019013206e-05,4.2947992259837766e-05,0.05492069786298026,0.055159183348756066,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,auroc,5,4,0.8197792116924513,0.005115023233051047,0.002287507931118578,0.813428071493996,0.8261303518909066,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,auprc,5,4,0.2532060568487084,0.006288467882115474,0.0028122883317468666,0.24539789267562492,0.26101422102179184,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,mean_probability,5,4,0.06060992130062304,0.010924710026339067,0.004885678850673534,0.0470451021701021,0.07417474043114398,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,calibration_intercept,5,4,0.12373412252969651,0.19552557997646597,0.08744169763348993,-0.11904295085499253,0.3665111959143855,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,6,calibration_slope,5,4,1.008680279482898,0.04151206515957586,0.018564759916642457,0.9571362426831637,1.0602243162826321,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,prevalence,5,4,0.11764705882352941,0.0,0.0,0.11764705882352941,0.11764705882352941,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,nll,5,4,0.30815361385527823,0.0015190152178305107,0.0006793242571851344,0.30626750734657443,0.31003972036398203,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,brier,5,4,0.0914832102895275,0.00028684369612531544,0.00012828040069069965,0.09112704679893699,0.091839373780118,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,auroc,5,4,0.7798594479113959,0.0045967755150105784,0.0020557405057740515,0.7741517972465828,0.7855670985762091,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,auprc,5,4,0.33312130425226777,0.005200998159915285,0.00232595708728438,0.3266634120823769,0.3395791964221586,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,mean_probability,5,4,0.11060216975920581,0.015290651159282914,0.006838187082478512,0.09161631870563153,0.1295880208127801,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,calibration_intercept,5,4,0.09664499123020227,0.16202278533253722,0.07245879238148181,-0.10453286820590645,0.297822850666311,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,12,calibration_slope,5,4,1.0066033355138917,0.04231933123540117,0.018925780280937433,0.954056945490834,1.0591497255369495,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,prevalence,5,4,0.24489795918367346,0.0,0.0,0.24489795918367346,0.24489795918367346,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,nll,5,4,0.502575592778643,0.004835273084980042,0.0021623998615580985,0.49657180826753966,0.5085793772897464,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,brier,5,4,0.16544167073514132,0.0014521629533217116,0.0006494270156068402,0.1636385722764765,0.16724476919380615,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,auroc,5,4,0.7292966435823578,0.00345042824668411,0.0015430784222142165,0.7250123710500648,0.7335809161146508,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,auprc,5,4,0.45798710305747425,0.0026826220132619327,0.0011997050359182047,0.45465618788281803,0.4613180182321305,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,mean_probability,5,4,0.19803399956170598,0.022993014153323315,0.010282788530889141,0.16948440167733475,0.2265835974460772,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,calibration_intercept,5,4,0.1942421653382213,0.15422455940762123,0.06897131972707915,0.0027470822829400166,0.3857372483935026,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,24,calibration_slope,5,4,0.8979035521472871,0.037000808607023705,0.01654726465355286,0.8519609801955177,0.9438461240990565,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,prevalence,5,4,0.4444444444444445,6.206335383118183e-17,2.7755575615628914e-17,0.4444444444444444,0.44444444444444453,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,nll,5,4,0.673685565270468,0.022372171839692156,0.010005139407571638,0.6459068449354941,0.7014642856054418,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,brier,5,4,0.23736688924754992,0.008439334371970548,0.003774185068115328,0.2268880715890705,0.24784570690602933,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,auroc,5,4,0.709304380760005,0.004555942313854364,0.0020374793430692076,0.7036474312109989,0.7149613303090111,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,auprc,5,4,0.6552705933655056,0.0033197416952336447,0.0014846336196565639,0.6511485896191981,0.6593925971118132,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,mean_probability,5,4,0.30004571366231986,0.036051438352885996,0.016122693368739227,0.25528194057607884,0.3448094867485609,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,calibration_intercept,5,4,0.6545767564292196,0.18142307268219862,0.08113486464085624,0.4293102586362284,0.8798432542222109,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,heart_rate,48,calibration_slope,5,4,0.9060647165639638,0.03890174998864801,0.017397391483663725,0.8577618141359358,0.9543676189919919,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,prevalence,5,4,0.17329545454545456,0.0,0.0,0.17329545454545456,0.17329545454545456,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,nll,5,4,0.4475419915081741,0.0031129120696027435,0.001392136599122258,0.4436768006617744,0.4514071823545738,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,brier,5,4,0.14035324802817534,0.0016102604875352974,0.0007201303823221755,0.1383538455530727,0.14235265050327797,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,auroc,5,4,0.6560757140442792,0.008614905263405847,0.0038527027577392407,0.6453788963307721,0.6667725317577864,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,auprc,5,4,0.28631685017012865,0.013619366205454118,0.006090765729171755,0.2694061734744632,0.3032275268657941,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,mean_probability,5,4,0.18157767560862173,0.02295884783935787,0.010267508890775674,0.15307050080625273,0.21008485041099073,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,calibration_intercept,5,4,-0.5420889191916661,0.14400193263402242,0.0643996220522039,-0.7208909346150958,-0.3632869037682364,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,6,calibration_slope,5,4,0.6481439653599658,0.04228889345653315,0.018912168092410836,0.5956353688311137,0.7006525618888179,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,prevalence,5,4,0.34201954397394135,0.0,0.0,0.34201954397394135,0.34201954397394135,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,nll,5,4,0.6182005597100211,0.003986162991776101,0.0017826662838010593,0.6132510846321605,0.6231500347878817,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,brier,5,4,0.21463614444548593,0.0020966295822839034,0.0009376412539247593,0.212032834975595,0.21723945391537686,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,auroc,5,4,0.6555115511551155,0.012426744117912938,0.005557408917329798,0.6400817103690126,0.6709413919412184,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,auprc,5,4,0.4919222013199689,0.02156993007289459,0.00964636598258186,0.46513959570468294,0.5187048069352549,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,mean_probability,5,4,0.3128931417187572,0.037577908645057084,0.01680535163652493,0.26623400542639974,0.35955227801111467,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,calibration_intercept,5,4,-0.04665540848310956,0.1981215719686956,0.08860266054622404,-0.2926558316641754,0.1993450146979563,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,12,calibration_slope,5,4,0.7272629753998145,0.0797761649351244,0.03567698555583465,0.6282077834851049,0.8263181673145242,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,prevalence,5,4,0.5836575875486382,0.0,0.0,0.5836575875486382,0.5836575875486382,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,nll,5,4,0.6745482948245759,0.008254385598680084,0.0036914734622287932,0.6642991213994032,0.6847974682497486,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,brier,5,4,0.2397667769803359,0.0045499688743104085,0.002034807939693254,0.23411724443615695,0.24541630952451488,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,auroc,5,4,0.6478006230529595,0.013337801679430267,0.005964846245123387,0.6312395548924292,0.6643616912134898,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,auprc,5,4,0.6896853321725308,0.016971229148333215,0.007589764407479786,0.6686127679337791,0.7107578964112825,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,mean_probability,5,4,0.501725035059313,0.0424089643860137,0.018965865444498853,0.4490673507800941,0.5543827193385319,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,calibration_intercept,5,4,0.35650985508588606,0.13034649452499367,0.058292724477338,0.19466330554213707,0.5183564046296351,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,24,calibration_slope,5,4,0.6820502831327893,0.0787105187626753,0.035200414099522924,0.5843182657052333,0.7797823005603453,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,prevalence,5,4,0.814977973568282,1.2412670766236366e-16,5.551115123125783e-17,0.8149779735682819,0.8149779735682822,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,nll,5,4,0.4803303637738289,0.018330511766534798,0.008197654074466312,0.4575700272446721,0.5030907003029856,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,brier,5,4,0.15400946634706186,0.007084770268372392,0.003168405585010019,0.1452125621692794,0.1628063705248443,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,auroc,5,4,0.7247876447876449,0.022775668734389642,0.010185588704622368,0.6965079168851381,0.7530673726901517,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,auprc,5,4,0.91222598376972,0.007326741093895397,0.003276618227898255,0.9031286331292699,0.92132333441017,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,mean_probability,5,4,0.6879562181785768,0.03946074706094549,0.01764738257423983,0.6389592292107756,0.7369532071463779,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,calibration_intercept,5,4,0.6287172737268563,0.1172460538968387,0.05243402932138709,0.48313706967169323,0.7742974777820193,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_pulseoxymetry_saturation,48,calibration_slope,5,4,1.2730918915488332,0.2386828494263264,0.1067422152761225,0.9767279904274732,1.569455792670193,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,prevalence,5,4,0.14864864864864866,0.0,0.0,0.14864864864864866,0.14864864864864866,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,nll,5,4,0.3853496893504956,0.0037734642961723464,0.0016875445353819532,0.38066431458543104,0.3900350641155601,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,brier,5,4,0.11668662781059658,0.0009756867825020919,0.00043634039408454593,0.11547515265924047,0.11789810296195269,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,auroc,5,4,0.7032949956026879,0.005202585880031006,0.0023266671373059792,0.6968351320178902,0.7097548591874857,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,auprc,5,4,0.33411879072833994,0.009827878167011828,0.004395160731204896,0.32191586822962853,0.34632171322705135,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,mean_probability,5,4,0.13870562196103178,0.013374066815799552,0.005981064507150391,0.1220995246862818,0.15531171923578177,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,calibration_intercept,5,4,-0.016335171455705587,0.15091552973620376,0.06749147667010849,-0.20372155149899973,0.17105120858758854,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,6,calibration_slope,5,4,0.9337846278900204,0.06073735975767394,0.027162573038403817,0.8583692349329664,1.0092000208470744,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,prevalence,5,4,0.26198439241917504,0.0,0.0,0.26198439241917504,0.26198439241917504,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,nll,5,4,0.5232687222810815,0.002756801202452068,0.0012328789778271966,0.5198457014777919,0.5266917430843711,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,brier,5,4,0.1744839880959923,0.0012007144228907518,0.0005369758142296301,0.17299310422496483,0.17597487196701977,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,auroc,5,4,0.7098746544963681,0.0019503390004164008,0.0008722181168200126,0.7074529887752583,0.7122963202174779,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,auprc,5,4,0.4520989459535659,0.0026247243559800984,0.0011738124164341712,0.44883992021553687,0.455357971691595,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,mean_probability,5,4,0.24820195044927643,0.020785468009612635,0.00929554388272822,0.22239338313592433,0.2740105177626285,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,calibration_intercept,5,4,0.12780535809457066,0.14900018777511748,0.06663490970507917,-0.05720281079139369,0.312813526980535,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,12,calibration_slope,5,4,1.0438324505765706,0.07459824833038836,0.03336135085383171,0.9512064912956631,1.1364584098574781,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,prevalence,5,4,0.47588832487309646,0.0,0.0,0.47588832487309646,0.47588832487309646,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,nll,5,4,0.649615582572092,0.00544641698643632,0.002435711723096232,0.6428529626808285,0.6563782024633554,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,brier,5,4,0.2294433500052832,0.0026738192638466854,0.0011957683267019268,0.22612336488766108,0.23276333512290534,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,auroc,5,4,0.6862566585956416,0.005231851333413046,0.0023397550459368977,0.6797604571509882,0.6927528600402949,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,auprc,5,4,0.6419706800788209,0.0064329466858169225,0.002876901217023724,0.6339831217766777,0.649958238380964,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,mean_probability,5,4,0.4098204768910475,0.022655150992240226,0.010131691531834191,0.38169039153011247,0.43795056225198253,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,calibration_intercept,5,4,0.30138666992058877,0.11793534716641359,0.052742290642827594,0.15495059522839044,0.4478227446127871,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,24,calibration_slope,5,4,1.001149977830795,0.06123766631319043,0.027386316931948543,0.9251133722356909,1.0771865834258991,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,prevalence,5,4,0.6861626248216833,0.0,0.0,0.6861626248216833,0.6861626248216833,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,nll,5,4,0.620393704992239,0.006618917521314645,0.0029600699030247917,0.6121752333989425,0.6286121765855355,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,brier,5,4,0.2155347503577217,0.003171888542266033,0.001418511679511913,0.21159633054847496,0.21947317016696846,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,auroc,5,4,0.6460404460404461,0.016703969664234795,0.007470242332664668,0.6252997282812779,0.6667811637996143,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,auprc,5,4,0.784031760831386,0.010659417971426603,0.004767036636938559,0.7707963452944594,0.7972671763683127,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,mean_probability,5,4,0.5881009544055915,0.023603002215528485,0.010555583485399967,0.558793956305046,0.617407952506137,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,calibration_intercept,5,4,0.5380326063022979,0.06118311111300146,0.027361919104718815,0.4620637399351832,0.6140014726694125,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,O2_arterial_saturation,48,calibration_slope,5,4,0.7538267420773904,0.0900990672222592,0.04029352780365894,0.6419539740357701,0.8656995101190107,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,prevalence,5,4,0.09800362976406533,0.0,0.0,0.09800362976406533,0.09800362976406533,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,nll,5,4,0.2722827657828219,0.002738887810057087,0.0012248678652066356,0.26888198739395486,0.27568354417168894,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,brier,5,4,0.07771365115184052,0.0008577932913654237,0.00038361682202727414,0.07664856010405136,0.07877874219962969,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,auroc,5,4,0.7837376108502868,0.010056396846406121,0.00449735739145572,0.7712509449344545,0.7962242767661192,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,auprc,5,4,0.34120223625293755,0.01913957249447755,0.008559477031587404,0.3174373181455337,0.3649671543603414,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,mean_probability,5,4,0.10205564954100059,0.014467046625438813,0.006469859937628024,0.08409243858585792,0.12001886049614326,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,calibration_intercept,5,4,0.4577684266666746,0.3423941414131413,0.15312331505949195,0.03262994807808778,0.8829069052552614,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,6,calibration_slope,5,4,1.2696230324046587,0.09998906043258372,0.04471646722671834,1.1454702158512988,1.3937758489580185,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,prevalence,5,4,0.19783464566929135,0.0,0.0,0.19783464566929135,0.19783464566929135,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,nll,5,4,0.4431499118943332,0.00588990131909461,0.002634043946052245,0.4358366334734406,0.45046319031522586,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,brier,5,4,0.14091602027144595,0.0017466208831574122,0.0007811126051321382,0.13874730400231852,0.14308473654057338,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,auroc,5,4,0.7332246741751366,0.01074324364456244,0.004804524617616841,0.719885175317752,0.7465641730325212,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,auprc,5,4,0.4154349194587203,0.011154438059878131,0.0049884163505396735,0.40158485529957577,0.4292849836178648,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,mean_probability,5,4,0.18451461036209252,0.02088256976139371,0.009338969106271579,0.15858547529939132,0.21044374542479372,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,calibration_intercept,5,4,0.21860680798325047,0.2698459434947689,0.1206787746213741,-0.11645118511553196,0.5536648010820329,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,12,calibration_slope,5,4,1.0862715079433811,0.12887580328341908,0.05763501135932313,0.9262510627667688,1.2462919531199934,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,prevalence,5,4,0.3556085918854415,0.0,0.0,0.3556085918854415,0.3556085918854415,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,nll,5,4,0.6027337826222108,0.007567366732312056,0.0033842292848240423,0.593337655789494,0.6121299094549275,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,brier,5,4,0.20831354204905944,0.0028755874138987627,0.0012860017865440913,0.20474302868353347,0.2118840554145854,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,auroc,5,4,0.6927094208302261,0.00981501712858281,0.004389409099967191,0.6805224674199115,0.7048963742405407,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,auprc,5,4,0.534356532752535,0.010121925814021153,0.004526662836672238,0.5217885018767756,0.5469245636282944,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,mean_probability,5,4,0.31615160167715145,0.02294242169430476,0.010260162895386268,0.2876648226277242,0.3446383807265787,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,calibration_intercept,5,4,0.1251688093652658,0.15538678707457873,0.06949108374080874,-0.06776936994179297,0.31810698867232456,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,24,calibration_slope,5,4,0.8860975617220609,0.12825372717539413,0.05735681046637867,0.726849526052926,1.0453455973911958,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,prevalence,5,4,0.5839311334289814,0.0,0.0,0.5839311334289814,0.5839311334289814,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,nll,5,4,0.6818578544780193,0.01704267821186853,0.007621717400078518,0.6606965745093704,0.7030191344466682,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,brier,5,4,0.2426697182890789,0.007334366976240139,0.003280028626160507,0.2335628988650669,0.2517765377130909,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,auroc,5,4,0.6602372278234347,0.009301144245475887,0.004159598160283015,0.6486883318717273,0.6717861237751422,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,auprc,5,4,0.7034986050111778,0.004491765120754568,0.0020087784297939527,0.6979213419723495,0.7090758680500061,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,mean_probability,5,4,0.46796190915161606,0.02596125268636204,0.01161022515755091,0.4357267563426895,0.5001970619605426,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,calibration_intercept,5,4,0.47496323012039116,0.08583047505764059,0.03838455535399691,0.3683906192925925,0.5815358409481899,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,target_cif,respiratory_rate,48,calibration_slope,5,4,0.6729206208958138,0.12127507363724765,0.05423586172583568,0.5223377280809327,0.823503513710695,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,prevalence,5,4,0.02556966428944164,3.878959614448864e-18,1.734723475976807e-18,0.025569664289441636,0.025569664289441643,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,nll,5,4,0.13800075559796038,0.0026697439360309004,0.0011939457846965886,0.134685830668168,0.14131568052775276,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,brier,5,4,0.02501730210926596,5.985001089634488e-05,2.676573856366605e-05,0.024942988505443863,0.025091615713088055,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,auroc,5,4,0.7975494660556117,0.024125190818754385,0.010789113328177722,0.7675940851661683,0.8275048469450551,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,auprc,5,4,0.19492268334926593,0.017833247277273135,0.007975270634309153,0.17277978223401055,0.21706558446452132,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,mean_probability,5,4,0.002314647449547677,0.00021744421759578505,9.724401037168625e-05,0.0020446547929414047,0.002584640106153949,OK
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,calibration_intercept,5,4,,,,,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS
icare_dt_revision_v3_joint_factual_seed_summary_v1,unit_death_cif,unit_death,48,calibration_slope,5,4,,,,,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS


==> source_data/Figure_2/landmark_locf_baseline_bd151ac_20260920_v1/locf_baseline_metrics.csv <==
endpoint,landmark_h,horizon_h,scale,metric,family,n_patients,n_seeds,replicates,finite_replicates,status,bootstrap_seed,estimate,ci_lower,ci_upper,p_two_sided,direction,primary_family,holm_p,holm_significant_0_05
O2_arterial_saturation,12,6,raw,auroc,auroc_raw,5699,5,2000,2000,OK,20260919:0:0,0.023432403253359824,0.013460728858927906,0.03315129284365501,0.0,model_better,1,0.0,1
O2_arterial_saturation,12,6,raw,nll,nll_raw,5699,5,2000,0,NOT_APPLICABLE,20260919:0:0,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,12,6,raw,brier,brier_raw,5699,5,2000,0,NOT_APPLICABLE,20260919:0:0,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,12,6,calibrated,auroc,auroc_calibrated,5699,5,2000,2000,OK,20260919:0:0,0.024340967515774702,0.014214260683063907,0.034016413567057494,0.0,model_better,0,0.0,1
O2_arterial_saturation,12,6,calibrated,nll,nll_calibrated,5699,5,2000,2000,OK,20260919:0:0,-0.010688654625071285,-0.016561391070442175,-0.0045758542784629696,0.0,model_better,0,0.0,1
O2_arterial_saturation,12,6,calibrated,brier,brier_calibrated,5699,5,2000,2000,OK,20260919:0:0,-0.0037698427288631645,-0.0058384067768861,-0.0018118017463418195,0.0,model_better,0,0.0,1
O2_arterial_saturation,18,12,raw,auroc,auroc_raw,3571,5,2000,2000,OK,20260919:0:1,0.025010678108897056,0.012685007659318681,0.037441601897261666,0.0,model_better,1,0.0,1
O2_arterial_saturation,18,12,raw,nll,nll_raw,3571,5,2000,0,NOT_APPLICABLE,20260919:0:1,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,18,12,raw,brier,brier_raw,3571,5,2000,0,NOT_APPLICABLE,20260919:0:1,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,18,12,calibrated,auroc,auroc_calibrated,3571,5,2000,2000,OK,20260919:0:1,0.024035770032067007,0.01179528199125326,0.03650503202195796,0.0,model_better,0,0.0,1
O2_arterial_saturation,18,12,calibrated,nll,nll_calibrated,3571,5,2000,2000,OK,20260919:0:1,-0.01363292415477842,-0.02326859304865048,-0.0038151700717462865,0.002,model_better,0,0.01,1
O2_arterial_saturation,18,12,calibrated,brier,brier_calibrated,3571,5,2000,2000,OK,20260919:0:1,-0.006229219608260025,-0.010123509249052866,-0.0024007434733025737,0.0,model_better,0,0.0,1
O2_arterial_saturation,30,24,raw,auroc,auroc_raw,1637,5,2000,2000,OK,20260919:0:2,0.016842255296165187,-0.004840872680143304,0.038211838756795034,0.131,uncertain,1,0.131,0
O2_arterial_saturation,30,24,raw,nll,nll_raw,1637,5,2000,0,NOT_APPLICABLE,20260919:0:2,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,30,24,raw,brier,brier_raw,1637,5,2000,0,NOT_APPLICABLE,20260919:0:2,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,30,24,calibrated,auroc,auroc_calibrated,1637,5,2000,2000,OK,20260919:0:2,0.016869411270479452,-0.004732981238307787,0.03886897912214362,0.129,uncertain,0,0.129,0
O2_arterial_saturation,30,24,calibrated,nll,nll_calibrated,1637,5,2000,2000,OK,20260919:0:2,-0.00030021865598634466,-0.014879312568513459,0.013982421669902387,0.983,uncertain,0,0.983,0
O2_arterial_saturation,30,24,calibrated,brier,brier_calibrated,1637,5,2000,2000,OK,20260919:0:2,-0.001573357995202662,-0.007634890226576369,0.004190575888324564,0.637,uncertain,0,0.93,0
O2_pulseoxymetry_saturation,12,6,raw,auroc,auroc_raw,2487,5,2000,2000,OK,20260919:1:0,0.06162366097977286,0.043836689179171585,0.08034490437754509,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,12,6,raw,nll,nll_raw,2487,5,2000,0,NOT_APPLICABLE,20260919:1:0,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,12,6,raw,brier,brier_raw,2487,5,2000,0,NOT_APPLICABLE,20260919:1:0,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,12,6,calibrated,auroc,auroc_calibrated,2487,5,2000,2000,OK,20260919:1:0,0.05978652908965929,0.04179555196918185,0.0787315371195968,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,calibrated,nll,nll_calibrated,2487,5,2000,2000,OK,20260919:1:0,-0.025632947345721042,-0.0397366067268201,-0.010860086888862277,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,calibrated,brier,brier_calibrated,2487,5,2000,2000,OK,20260919:1:0,-0.011380922567159477,-0.01618874862007489,-0.006851210880947175,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,raw,auroc,auroc_raw,1381,5,2000,2000,OK,20260919:1:1,0.059765849765849775,0.03457853963236497,0.08577474204697397,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,18,12,raw,nll,nll_raw,1381,5,2000,0,NOT_APPLICABLE,20260919:1:1,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,18,12,raw,brier,brier_raw,1381,5,2000,0,NOT_APPLICABLE,20260919:1:1,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,18,12,calibrated,auroc,auroc_calibrated,1381,5,2000,2000,OK,20260919:1:1,0.05658812658812658,0.03166029404975255,0.08287131043818607,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,calibrated,nll,nll_calibrated,1381,5,2000,2000,OK,20260919:1:1,-0.03037289692637433,-0.05093064083567963,-0.010952946420077294,0.004,model_better,0,0.016,1
O2_pulseoxymetry_saturation,18,12,calibrated,brier,brier_calibrated,1381,5,2000,2000,OK,20260919:1:1,-0.013713770414892374,-0.02189061757535685,-0.005824094444831049,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,raw,auroc,auroc_raw,592,5,2000,2000,OK,20260919:1:2,0.08477815525950812,0.045371200020777366,0.12676550637444492,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,30,24,raw,nll,nll_raw,592,5,2000,0,NOT_APPLICABLE,20260919:1:2,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,30,24,raw,brier,brier_raw,592,5,2000,0,NOT_APPLICABLE,20260919:1:2,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,30,24,calibrated,auroc,auroc_calibrated,592,5,2000,2000,OK,20260919:1:2,0.07862859614968638,0.038403383691921956,0.12129031450320509,0.001,model_better,0,0.003,1
O2_pulseoxymetry_saturation,30,24,calibrated,nll,nll_calibrated,592,5,2000,2000,OK,20260919:1:2,-0.014136923898319904,-0.04345403216609667,0.01620097382639884,0.353,uncertain,0,0.706,0
O2_pulseoxymetry_saturation,30,24,calibrated,brier,brier_calibrated,592,5,2000,2000,OK,20260919:1:2,-0.010178540131976924,-0.02049509393737242,-4.0955740598458756e-05,0.049,model_better,0,0.14700000000000002,0
heart_rate,12,6,raw,auroc,auroc_raw,6648,5,2000,2000,OK,20260919:2:0,0.010044308068272367,0.0034417367770877227,0.01681198001194335,0.002,model_better,1,0.004,1
heart_rate,12,6,raw,nll,nll_raw,6648,5,2000,0,NOT_APPLICABLE,20260919:2:0,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,12,6,raw,brier,brier_raw,6648,5,2000,0,NOT_APPLICABLE,20260919:2:0,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,12,6,calibrated,auroc,auroc_calibrated,6648,5,2000,2000,OK,20260919:2:0,0.0075767877190725304,0.0008549174174174113,0.01435408937683338,0.027,model_better,0,0.054,0
heart_rate,12,6,calibrated,nll,nll_calibrated,6648,5,2000,2000,OK,20260919:2:0,-0.0029224756532777742,-0.006716118173365385,0.0007306532856639714,0.13,uncertain,0,0.39,0
heart_rate,12,6,calibrated,brier,brier_calibrated,6648,5,2000,2000,OK,20260919:2:0,-0.0004234693709829076,-0.0016038654023609708,0.000726112246394436,0.465,uncertain,0,0.93,0
heart_rate,18,12,raw,auroc,auroc_raw,4668,5,2000,2000,OK,20260919:2:1,0.027315674577757455,0.018212749860381017,0.03652646123615806,0.0,model_better,1,0.0,1
heart_rate,18,12,raw,nll,nll_raw,4668,5,2000,0,NOT_APPLICABLE,20260919:2:1,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,18,12,raw,brier,brier_raw,4668,5,2000,0,NOT_APPLICABLE,20260919:2:1,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,18,12,calibrated,auroc,auroc_calibrated,4668,5,2000,2000,OK,20260919:2:1,0.02757473187648818,0.018413938572420463,0.03673447604948996,0.0,model_better,0,0.0,1
heart_rate,18,12,calibrated,nll,nll_calibrated,4668,5,2000,2000,OK,20260919:2:1,-0.01383819369778721,-0.02150530093839904,-0.0062850055635441755,0.001,model_better,0,0.006,1
heart_rate,18,12,calibrated,brier,brier_calibrated,4668,5,2000,2000,OK,20260919:2:1,-0.0037237937674261257,-0.005939861918792344,-0.0014516368455639622,0.001,model_better,0,0.004,1
heart_rate,30,24,raw,auroc,auroc_raw,2141,5,2000,2000,OK,20260919:2:2,0.04214712192848753,0.024642859891780344,0.0595905184614862,0.0,model_better,1,0.0,1
heart_rate,30,24,raw,nll,nll_raw,2141,5,2000,0,NOT_APPLICABLE,20260919:2:2,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,30,24,raw,brier,brier_raw,2141,5,2000,0,NOT_APPLICABLE,20260919:2:2,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,30,24,calibrated,auroc,auroc_calibrated,2141,5,2000,2000,OK,20260919:2:2,0.041699756317777115,0.023736520647546434,0.05950276105571124,0.0,model_better,0,0.0,1
heart_rate,30,24,calibrated,nll,nll_calibrated,2141,5,2000,2000,OK,20260919:2:2,-0.02559574497572481,-0.03844070581772001,-0.01260584235389468,0.0,model_better,0,0.0,1
heart_rate,30,24,calibrated,brier,brier_calibrated,2141,5,2000,2000,OK,20260919:2:2,-0.008907706669836915,-0.013188623539956831,-0.004584390806256168,0.0,model_better,0,0.0,1
respiratory_rate,12,6,raw,auroc,auroc_raw,6117,5,2000,2000,OK,20260919:3:0,0.047765321615550874,0.036006440838756905,0.05990661058016507,0.0,model_better,1,0.0,1
respiratory_rate,12,6,raw,nll,nll_raw,6117,5,2000,0,NOT_APPLICABLE,20260919:3:0,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,12,6,raw,brier,brier_raw,6117,5,2000,0,NOT_APPLICABLE,20260919:3:0,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,12,6,calibrated,auroc,auroc_calibrated,6117,5,2000,2000,OK,20260919:3:0,0.04753376451251985,0.03592806825351706,0.059637140032465855,0.0,model_better,0,0.0,1
respiratory_rate,12,6,calibrated,nll,nll_calibrated,6117,5,2000,2000,OK,20260919:3:0,-0.015259102709619493,-0.02133667996559336,-0.00897091514613877,0.0,model_better,0,0.0,1
respiratory_rate,12,6,calibrated,brier,brier_calibrated,6117,5,2000,2000,OK,20260919:3:0,-0.0041942284980743694,-0.00634123532949636,-0.0020977051566277087,0.0,model_better,0,0.0,1
respiratory_rate,18,12,raw,auroc,auroc_raw,3998,5,2000,2000,OK,20260919:3:1,0.04624730611037553,0.03150843075291156,0.06093973634484975,0.0,model_better,1,0.0,1
respiratory_rate,18,12,raw,nll,nll_raw,3998,5,2000,0,NOT_APPLICABLE,20260919:3:1,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,18,12,raw,brier,brier_raw,3998,5,2000,0,NOT_APPLICABLE,20260919:3:1,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,18,12,calibrated,auroc,auroc_calibrated,3998,5,2000,2000,OK,20260919:3:1,0.046560360734709996,0.031720170251168224,0.06114467991008745,0.0,model_better,0,0.0,1
respiratory_rate,18,12,calibrated,nll,nll_calibrated,3998,5,2000,2000,OK,20260919:3:1,-0.023301717486244343,-0.03382014061888715,-0.013255986966963281,0.0,model_better,0,0.0,1
respiratory_rate,18,12,calibrated,brier,brier_calibrated,3998,5,2000,2000,OK,20260919:3:1,-0.009026914146218779,-0.01309298915025996,-0.005141368520444286,0.0,model_better,0,0.0,1
respiratory_rate,30,24,raw,auroc,auroc_raw,1763,5,2000,2000,OK,20260919:3:2,0.04946451005025123,0.0257760927743087,0.0756142100015742,0.0,model_better,1,0.0,1
respiratory_rate,30,24,raw,nll,nll_raw,1763,5,2000,0,NOT_APPLICABLE,20260919:3:2,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,30,24,raw,brier,brier_raw,1763,5,2000,0,NOT_APPLICABLE,20260919:3:2,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,30,24,calibrated,auroc,auroc_calibrated,1763,5,2000,2000,OK,20260919:3:2,0.05121257328308202,0.027665818334470238,0.07751986561763298,0.0,model_better,0,0.0,1
respiratory_rate,30,24,calibrated,nll,nll_calibrated,1763,5,2000,2000,OK,20260919:3:2,-0.03291435343382389,-0.05191730857950403,-0.01554717152493176,0.0,model_better,0,0.0,1
respiratory_rate,30,24,calibrated,brier,brier_calibrated,1763,5,2000,2000,OK,20260919:3:2,-0.012809372813901177,-0.019384213358762677,-0.006705628442949603,0.0,model_better,0,0.0,1


==> source_data/Figure_2/state_sync_isolation_13007_v1/score/isolation_contrasts.csv <==
family,holm_group,role,contrast,arm_a,arm_b,metric,scale,endpoint,landmark_h,horizon_h,n_stays,n_persons,n_seeds,replicates,finite_replicates,status,bootstrap_seed,inference,estimate,ci_lower,ci_upper,p_two_sided_add_one,p_one_way,p_two_way,side_one_way,side_two_way,direction_concordant,p_negative,ci_lower_two_way,ci_upper_two_way,holm_p,holm_significant_0_05,favours
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.0879525466574295,0.07516801892518081,0.10044740934625696,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.01045811276052273,-0.01462743146225225,-0.006344086358323131,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1211198840769788,0.10830800385990183,0.13390899440573248,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10211479311498443,0.13998930683126254,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.07749443389690677,0.06502336902859047,0.08986243791097177,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.04247950159397773,-0.05032645207481294,-0.034580358419900634,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.002889849816039458,0.0004567326419141926,0.005302429495780703,0.0221977802219778,0.0221977802219778,nan,+,,1,nan,nan,nan,0.1997800219978002,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.053026257651220064,-0.06143719848686221,-0.044684140105684354,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.06477918654641557,-0.04102237546280563,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03958965177793827,-0.04731666930028642,-0.03174277309524613,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.01663661188477299,-0.019542797490258147,-0.013768796414145829,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.0015320613453025322,0.0007381618467022788,0.0023123162674751675,0.00039996000399960006,0.00039996000399960006,nan,+,,1,nan,nan,nan,0.003999600039996,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.02080046769025908,-0.023914607651107846,-0.017706284365347102,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.025133459055809437,-0.016462470453345802,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.015104550539470457,-0.017998354040139386,-0.012297791063833125,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03840887908170822,-0.04503041370106202,-0.03162671783135542,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03996252653154146,-0.04673507876946644,-0.03317652254581414,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.04091348397967165,-0.04763260724278866,-0.03415325345353663,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.014444308163307645,-0.017058878231063657,-0.011791710863014232,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.015430736879259471,-0.01818373273706894,-0.01273343918548927,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.09023248065746123,0.07730304335390625,0.10303921503429232,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.012738046760554456,-0.01785177785875607,-0.0076759791622835975,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.08996064064392277,0.07707659235580114,0.10262723610416498,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.012466206747015995,-0.01768262703088246,-0.0072973546272344205,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12121490446398824,0.10831769924488135,0.13402843671385872,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10225312953384291,0.1401439911052213,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13584083853805834,0.11978832936115029,0.15203702340719064,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11163301097622118,0.15946640137910434,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0030150033581714418,-0.0029247893213930954,0.009121647881849992,0.31656834316568344,0.31656834316568344,0.5031496850314968,+,+,1,nan,-0.005665064564950273,0.01220899033732542,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.03316733741954929,0.024026437399471613,0.042563917085665516,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.01798361847179719,0.04803579816773658,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0046985578372318315,0.002195494322339009,0.00722127232904961,0.00019998000199980003,0.00019998000199980003,0.0211978802119788,+,+,1,nan,0.0006514760069329828,0.008801586989473264,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12581844191421063,0.11291423153954754,0.13848473564654284,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10660802234197513,0.14483350381574944,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.01472095446107955,-0.023090816697792605,-0.006395352274681798,0.0007999200079992001,0.0007999200079992001,0.0245975402459754,-,-,1,0.0007999200079992001,-0.027255914376973854,-0.0018538413774431995,0.009599040095990401,1,b
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.11810488071880736,0.10339801972783777,0.1325084668316614,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09667416025264859,0.1392941137270533,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.10035590820041014,0.08356143988318032,0.11722529050910915,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.008406851281917071,-0.015830109146859405,-0.0009732374355548634,0.0263973602639736,0.0263973602639736,nan,-,,1,0.0263973602639736,nan,nan,0.1583841615838416,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1364742782572861,0.11955816090084963,0.15294802816604952,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11135999869435616,0.16130826615383825,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.09194905691849306,0.07629096549374019,0.1075572845834865,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05131187729176456,-0.06439543403623478,-0.03781544344784678,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.004222163765425257,-0.0033011190026333904,0.011671220482506661,0.27077292270772924,0.27077292270772924,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.05805707816686543,-0.07108353258712181,-0.04461686402133165,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.07664434036161549,-0.0388622177508076,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.047089713526339304,-0.06005365309116324,-0.03380066348037469,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.023104017838558116,-0.02796110330495876,-0.018204640643610038,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.002151858949545243,0.00032956263227389984,0.003993157924993213,0.0193980601939806,0.0193980601939806,nan,+,,1,nan,nan,nan,0.1357864213578642,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.027740199370245022,-0.032807431502672874,-0.022569660581474645,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03480308421943805,-0.02053878871694522,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.020952158889012872,-0.025554450779414196,-0.01624491368607166,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.04674647212243421,-0.056198144418903626,-0.037046254674427306,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05038990776898651,-0.059409878371150304,-0.0413147298230284,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05136995938473863,-0.060236691488513475,-0.04236127663435647,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.020667505535180486,-0.024814147524790005,-0.01647281510153209,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.022953115185502936,-0.027021116845741145,-0.01888363389400028,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.10305593076764577,0.08574472959295143,0.12057668337721936,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.0111068738491527,-0.019972612733518403,-0.0024304536890349614,0.013598640135986401,0.013598640135986401,nan,-,,1,0.013598640135986401,nan,nan,0.067993200679932,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.09945962917780038,0.08215507174922798,0.11672890186891119,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.0075105722593073136,-0.016515577232324285,0.0014910990648695278,0.100989901009899,0.100989901009899,nan,-,,1,0.100989901009899,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13594329409686906,0.11899320818176258,0.15240221088435374,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1108205410117467,0.16064154697418137,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1538729955225296,0.13325478169106972,0.1740054566521203,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12310959874346405,0.1836449806867255,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.0037470441827226696,-0.006705149795416432,0.01416949196830437,0.4737526247375263,0.4737526247375263,0.6491350864913509,+,+,1,nan,-0.011932057409219122,0.01944083222453812,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.03611837005687597,0.02260215384012183,0.049287508302548466,0.00019998000199980003,0.00019998000199980003,0.0011998800119988001,+,+,1,nan,0.013966211173645004,0.05724271119462998,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.001859278567994438,-0.001572528470575052,0.0053792222853494606,0.280971902809719,0.280971902809719,0.49635036496350365,+,+,1,nan,-0.0036867219432005884,0.007507660883376665,0.842915708429157,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13833355682528053,0.12135387870921868,0.1549475722908734,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11305273423957554,0.16354361886468988,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.017398717265243467,-0.029594023320783158,-0.005160941042918843,0.0059994000599940004,0.0059994000599940004,0.071992800719928,-,-,1,0.0059994000599940004,-0.035621713850719904,0.001678857351560703,0.059994000599940006,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13272723407456344,0.11236300642272319,0.1527438310945517,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10280025712417835,0.16294493639573954,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.12385893945984891,0.09810441838426916,0.1489177017398655,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.009639425915711052,-0.024618815405902782,0.005168310302448975,0.206979302069793,0.206979302069793,nan,-,,1,0.206979302069793,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15041265484833943,0.12533248451878,0.1755767686627086,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1116763367266362,0.18845649362980266,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.11421951354413787,0.08928492937822499,0.13936018453880472,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.04893615240375415,-0.06821397132884888,-0.03021015019594475,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.007644980335322104,-0.0033394983716371397,0.01902706167125969,0.17078292170782922,0.17078292170782922,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.04570644344831509,-0.06438853401107181,-0.02648751745161344,0.00019998000199980003,0.00019998000199980003,0.0035996400359964,-,-,1,0.00019998000199980003,-0.0731410481995903,-0.016743762592295108,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.041291172068432046,-0.06051362207734516,-0.02264209391940153,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023167957392044646,-0.02975079521222267,-0.01656880544554412,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.0025048222752504677,8.839776552054257e-05,0.004877562115220951,0.044795520447955206,0.044795520447955206,nan,+,,1,nan,nan,nan,0.26877312268773124,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02412492886845864,-0.031183020320412,-0.017137806381775818,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.034091472028790114,-0.013945333738005532,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.020663135116794178,-0.02723686446338181,-0.014173763390106647,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023361673039889362,-0.039639442271098765,-0.006990161400229411,0.004399560043995601,0.004399560043995601,nan,-,,1,0.004399560043995601,nan,nan,0.008799120087991202,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.05069716056114093,-0.06410004348909751,-0.03745580676005542,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.04905027608496308,-0.06209481424189811,-0.0361826878270511,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.01138796115682783,-0.018938997345919244,-0.003848394365725233,0.0027997200279972004,0.0027997200279972004,nan,-,,1,0.0027997200279972004,nan,nan,0.005599440055994401,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023173087741906018,-0.02907974025107049,-0.017320258390356058,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.13315365170764812,0.10584402397743091,0.15925739609534076,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.01893413816351026,-0.03495253312731188,-0.0025351790688300513,0.024197580241975804,0.024197580241975804,nan,-,,1,0.024197580241975804,nan,nan,0.09679032096790322,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.12956764295676432,0.10224725539872122,0.15562850985034757,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.015348129412626444,-0.031834968004305964,0.001449204165847906,0.07079292070792921,0.07079292070792921,nan,-,,1,0.07079292070792921,nan,nan,0.35396460353964604,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1501806532817309,0.12508476829998005,0.17536027480178548,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11142677548300206,0.18807922240624722,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13812987603163712,0.1081408299176446,0.16780786589297234,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09126774291773246,0.18200262214028323,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.0004145234176580859,-0.020300299942867993,0.02074720205798436,0.9663033696630337,0.9663033696630337,0.9845015498450155,+,+,1,nan,-0.031051907018519807,0.03120111765994036,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.026553715388490516,0.003939078193127643,0.04856997653248825,0.020997900209979003,0.020997900209979003,0.14538546145385461,+,+,1,nan,-0.009248894949877507,0.06204887421092613,0.08399160083991601,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0017497283100210703,-0.00762098429435627,0.003997502984571399,0.5605439456054394,0.5605439456054394,0.7097290270972902,-,-,1,0.5605439456054394,-0.011069654101478931,0.007686384830998016,1.0,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14866292653831836,0.12296332912528327,0.17434934531695728,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10941802803714237,0.1873292407911898,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.012282778816702321,-0.008272585303498881,0.03262203951840279,0.24137586241375864,0.24137586241375864,0.43115688431156884,+,+,1,nan,-0.018200147177620973,0.04330970939037204,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14999813143068136,0.11708345053489273,0.18238230303141387,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10055973261279343,0.19975005595879716,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.08968452896574589,0.07161374470802873,0.10830776243813492,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.010456636936272145,-0.018960254243745856,-0.00182230540284114,0.018998100189981004,0.018998100189981004,nan,-,,1,0.018998100189981004,nan,nan,0.13298670132986704,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1284307591944988,0.10964685850131788,0.1470374532605903,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10039506024063845,0.1568480139770687,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.07922789202947374,0.06227268686487062,0.0966333278679565,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04594491183358786,-0.06004414857092157,-0.03181367014195091,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.005438103897292002,-0.0011369785844119519,0.011974290997660253,0.10378962103789621,0.10378962103789621,nan,+,,1,nan,nan,nan,0.7265273472652735,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.05559735091121469,-0.07027936751385958,-0.040670317153640376,0.00019998000199980003,0.00019998000199980003,0.00039996000399960006,-,-,1,0.00019998000199980003,-0.07645324832537963,-0.03377448364724207,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.040506807936295866,-0.05368893960599561,-0.027483445646568905,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.020438675339257036,-0.025577415407683195,-0.015419646377436407,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.0027211551086005594,0.0007322854299780968,0.004677555561578261,0.006199380061993801,0.006199380061993801,nan,+,,1,nan,nan,nan,0.049595040495950406,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.024528675399792525,-0.02991783347085144,-0.019079753575322683,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.032023729100228965,-0.016901465378133883,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.017717520230656474,-0.022484989259299055,-0.012968175262589327,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04129968100384525,-0.05231356213579499,-0.030774335020464783,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04545153363712817,-0.056490582454428395,-0.03471896498699145,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04540161609746853,-0.0563592837891876,-0.03480696894547668,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.01747279135977208,-0.022043172872901168,-0.013049872736985014,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.019071108250412507,-0.023708878617921324,-0.014531397477688895,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.10680764541692064,0.08817679558011049,0.12592560026964342,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.027579753387446913,-0.04004257222215588,-0.015056636018730595,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.09828101104730125,0.08039182263660047,0.11665921669766113,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.019053119017827514,-0.02942386748617416,-0.008533851930559245,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0035996400359964006,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1294905728982857,0.11087060888418554,0.1479684250903438,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10148218122061077,0.15794732947231047,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13421207770541238,0.10906321755399835,0.15891634263086457,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09711431846067384,0.1703074902589719,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0152183793726673,-0.0018818640507047401,0.031886530169554214,0.0827917208279172,0.0827917208279172,0.25417458254174585,+,+,1,nan,-0.010337367797550779,0.04006996064716334,0.827917208279172,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.03874623022875292,0.024336226055376508,0.0533568759332391,0.00019998000199980003,0.00019998000199980003,0.0013998600139986002,+,+,1,nan,0.015296288000417779,0.062400798013708056,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.005952896574587996,0.0017263721966740198,0.010207789070132933,0.004999500049995001,0.004999500049995001,0.08359164083591641,+,+,1,nan,-0.0008069619032843089,0.012838079800776581,0.038396160383961604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13438365576908679,0.11541838730710716,0.15340525188513637,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10607109459963468,0.16320216472741916,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.0057813185109135915,-0.024460046189376427,0.013672870263136572,0.5449455054494551,0.5449455054494551,0.7121287871212879,-,-,1,0.5449455054494551,-0.03531662084275657,0.023536234123982914,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1132123798218315,0.08894581163602906,0.13807193102277632,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.0762115664033141,0.15012778863512924,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.07963970521709804,0.054433445317851194,0.10498228557995837,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.013297102343293798,-0.02841172805130763,0.0018980091928023856,0.08539146085391461,0.08539146085391461,nan,-,,1,0.08539146085391461,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.11098568032834073,0.08655881264388728,0.13564263322884013,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.07330828632577421,0.14943179373485094,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.06634260287380425,0.04348822876864293,0.08870522184938132,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.0531983294636448,-0.07653805559655917,-0.03009565066313369,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.013129005504320435,-0.0011750302877787887,0.028095865314029946,0.0725927407259274,0.0725927407259274,nan,+,,1,nan,nan,nan,0.5807419258074192,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.06355763043246972,-0.08565884144699312,-0.04112219784431561,0.00019998000199980003,0.00019998000199980003,0.0011998800119988001,-,-,1,0.00019998000199980003,-0.09646893004321197,-0.028910055792261736,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.04006932395932437,-0.06098858552498794,-0.01918855249639575,0.0005999400059994001,0.0005999400059994001,nan,-,,1,0.0005999400059994001,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.023512587530332585,-0.03189593516629041,-0.015090914157867263,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.0036758912876537152,-0.0007328083229215965,0.008092632505843323,0.10018998100189981,0.10018998100189981,nan,+,,1,nan,nan,nan,0.48995100489951005,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.028706445338867386,-0.03686747676555814,-0.020495081630719596,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.040548939887563376,-0.016787967862994007,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.01983669624267887,-0.02724381765921028,-0.012217063782784804,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.035961773282672735,-0.051760892074159945,-0.020106494736875247,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.042661554582686126,-0.057132244697231126,-0.027840914154702735,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.04525724615465099,-0.05942220814665493,-0.030804642081829182,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.016435195461423018,-0.02354663700916502,-0.009391507808003213,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.02082078571373929,-0.027126073723907802,-0.014344171164446862,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.1040602561255459,0.0761813589701809,0.13207798638332996,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.03771765325174166,-0.05790865384615387,-0.01775341478741632,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.08934249594920256,0.06270895895895894,0.11615697517704429,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.022999893075398313,-0.04088635033668786,-0.005240585684960064,0.012198780121987801,0.012198780121987801,nan,-,,1,0.012198780121987801,nan,nan,0.0731926807319268,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.11011959105452329,0.08545949458813562,0.13460023905426205,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.07238324379251115,0.14873090657447843,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1148470978195606,0.0829213667332616,0.14616401701957,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.06602109721847334,0.16266684232137482,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.04176639442018082,0.013648989898989949,0.0701619977655481,0.0033996600339966003,0.0033996600339966003,0.059194080591940805,+,+,1,nan,-0.0017016922677042024,0.08541944501902889,0.04079592040795921,1,a
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.03134597511124269,0.008849906662762952,0.053802816901408444,0.0059994000599940004,0.0059994000599940004,0.0837916208379162,+,+,1,nan,-0.003821925135507387,0.06810784414373616,0.029997000299970003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.007928253592255375,0.0020703398900247414,0.013899012339515604,0.0065993400659934,0.0065993400659934,0.1075892410758924,+,+,1,nan,-0.0017362268460303198,0.01750307748432185,0.0395960403959604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1189139339205961,0.09415699812288927,0.14415458389257513,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08003782700486799,0.1582451817092862,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.003861417491219865,-0.02928651059085845,0.021828054808636744,0.7605239476052394,0.7605239476052394,0.8471152884711529,-,-,1,0.7605239476052394,-0.04315435651853154,0.03655482942079273,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.06921928590815991,0.03275238285343578,0.10469821758343226,0.00039996000399960006,0.00039996000399960006,0.012998700129987,+,+,1,nan,0.01402807034974285,0.12588668104959214,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.14230098951410425,0.09665667783065983,0.18825192802056553,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.025050952591936192,-0.05808963437838473,0.007355559648799637,0.137986201379862,0.137986201379862,nan,-,,1,0.137986201379862,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13136316644513363,0.08400284090909091,0.17869084475895622,0.00019998000199980003,0.00019998000199980003,0.0005999400059994001,+,+,1,nan,0.05532775629637317,0.20672383621567797,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.11725003692216807,0.0699666002578226,0.16361308494974716,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02921639168955925,-0.07175084413220283,0.017035963886636706,0.20017998200179982,0.20017998200179982,nan,-,,1,0.20017998200179982,nan,nan,0.20017998200179982,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02596623383839127,-0.06496318283993627,0.006001726654222983,0.12198780121987801,0.12198780121987801,nan,-,,1,0.12198780121987801,nan,nan,0.7319268073192681,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.027981679714705932,-0.0750387032515262,0.02122196846523301,0.24977502249775022,0.24977502249775022,0.41255874412558746,-,-,1,0.24977502249775022,-0.09558460209100261,0.046552906346861114,0.24977502249775022,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.05518262552795052,-0.11415641686285154,0.001222420106320854,0.05579442055794421,0.05579442055794421,nan,-,,1,0.05579442055794421,nan,nan,0.05579442055794421,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.021937215886659457,-0.03297209482277119,-0.010823549067477067,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.0010651178099577662,-0.0040148057259814405,0.0060695013186325255,0.6913308669133087,0.6913308669133087,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.019574450518759945,-0.03156678911128801,-0.007713276773895511,0.0011998800119988001,0.0011998800119988001,0.034596540345965404,-,-,1,0.0011998800119988001,-0.03732049981058806,-0.0015515958023450572,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02087209807670169,-0.03260861706290926,-0.009340149449395246,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.019755334490017762,-0.05158429377323097,0.01208987584168908,0.22057794220577942,0.22057794220577942,nan,-,,1,0.22057794220577942,nan,nan,0.22057794220577942,0,neither
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.0517556979575978,-0.07700422309560592,-0.02628399092123106,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.04513283289168413,-0.06978241534182894,-0.020055236716026027,0.0005999400059994001,0.0005999400059994001,nan,-,,1,0.0005999400059994001,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.008671974250671228,-0.023077078356979787,0.00569291914715882,0.2333766623337666,0.2333766623337666,nan,-,,1,0.2333766623337666,nan,nan,0.2333766623337666,0,neither
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.021198609130500683,-0.0310172581025041,-0.011455185673852652,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.150146211785556,0.10199699248120304,0.19789624183006535,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.03289617486338794,-0.06673747622067217,0.0007532122286220799,0.05599440055994401,0.05599440055994401,nan,-,,1,0.05599440055994401,nan,nan,0.16798320167983202,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.14091271599468322,0.09354375476232342,0.18767516857226618,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02366267907251516,-0.05724060306270549,0.009804409933338244,0.1615838416158384,0.1615838416158384,nan,-,,1,0.1615838416158384,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1351233200413528,0.08797176470588233,0.1827576280944157,0.00019998000199980003,0.00019998000199980003,0.0005999400059994001,+,+,1,nan,0.059030759796381324,0.21013725501192,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1319435829271895,0.0810726351351351,0.18240465116279073,0.00019998000199980003,0.00019998000199980003,0.001999800019998,+,+,1,nan,0.05198546102883918,0.21141866169375262,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.013996455471865298,-0.042063134498708486,0.06825742718094,0.6009399060093991,0.6009399060093991,0.7175282471752825,+,+,1,nan,-0.06541366788655598,0.09311055510817635,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.01093782306897062,-0.05709055763823802,0.03478157220334943,0.6239376062393761,0.6239376062393761,0.7609239076092391,-,-,1,0.6239376062393761,-0.08176899240981192,0.059232332978880774,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0002983311180032366,-0.011490521362302886,0.01124601910828027,0.9635036496350365,0.9635036496350365,0.9715028497150285,-,-,1,0.9635036496350365,-0.018654983680751292,0.018559863333245975,1.0,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1310648353271304,0.08197288592614786,0.17965037191398228,0.00019998000199980003,0.00019998000199980003,0.000999900009999,+,+,1,nan,0.052952147154752646,0.20796947365799118,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0005804164820558455,-0.04883713896869799,0.04823431469007784,0.9745025497450255,0.9745025497450255,0.9925007499250075,-,-,1,0.9745025497450255,-0.076547850977457,0.07510821237968077,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.11736671097326834,0.04561424071496596,0.19120341910365618,0.001999800019998,0.001999800019998,0.04079592040795921,+,+,1,nan,0.004468959958604035,0.22768148620458906,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11803213167735649,0.10348057384425921,0.13272468760415762,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.005879679741646937,-0.009981208322628698,-0.0018145400593471805,0.003999600039996,0.003999600039996,nan,-,,1,0.003999600039996,nan,nan,0.031996800319968,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17002497749318027,0.15516799495617253,0.18481167617312944,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.147359729807492,0.1926382921086931,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11215245193570955,0.09731377809324644,0.1271304360421081,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04873626515944529,-0.05607180054624276,-0.041354610975448035,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.0014986450514110072,-0.0006435815585050908,0.0036531351972177604,0.1673832616738326,0.1673832616738326,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.058615012469802885,-0.06633733791822842,-0.050870349654426564,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.06956841136252907,-0.04756535489008158,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.047237620108034284,-0.054568219828395784,-0.03978922293064935,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.013386110682673655,-0.015726627919437488,-0.011040782510073972,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.0003765871388051262,-6.841288055461358e-05,0.0008408995775296246,0.097990200979902,0.097990200979902,nan,+,,1,nan,nan,nan,0.48995100489951005,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.015609395490111855,-0.018133880473510552,-0.013099198403018597,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.01914995374898642,-0.012132614906720768,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.013009523543868529,-0.015341008360929841,-0.0106906388408509,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04522315310081711,-0.05212082397926367,-0.038240918872577544,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04532849507504809,-0.052298521896292006,-0.03830152553024271,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04548350963776251,-0.05249106624059988,-0.038386395740698985,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.012669702431058102,-0.01478755697224006,-0.010546532243263688,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.012720552432510626,-0.014936748046737364,-0.010497654846631186,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.1171133980651827,0.10220785785721762,0.13205470148034143,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.0049609461294731535,-0.00875447669585816,-0.0012738405996832957,0.0091990800919908,0.0091990800919908,nan,-,,1,0.0091990800919908,nan,nan,0.0551944805519448,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11709492185841411,0.10217402795262939,0.1320127753931652,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.004942469922704551,-0.008724958814481676,-0.0012510753003509346,0.0091990800919908,0.0091990800919908,nan,-,,1,0.0091990800919908,nan,nan,0.0643935606439356,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17000236298531196,0.15514705996357653,0.18476747670414936,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14740707056917435,0.192572685779195,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.18105522678197702,0.16440146961991622,0.19729681329349558,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.15524051817541615,0.20601611021866448,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0006990652054719825,-0.0041391177452373305,0.005838115638739982,0.783921607839216,0.783921607839216,0.8675132486751325,+,+,1,nan,-0.0066843948509433095,0.008422997659669074,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.05199284581582377,0.0408611116528903,0.0632369070589303,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.033441616925899,0.07028891863502185,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0025345171233361664,0.0007607611062178332,0.004382327017177734,0.0047995200479952005,0.0047995200479952005,0.0781921807819218,+,+,1,nan,-0.0003376100594854048,0.005415777351655682,0.038396160383961604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17255949461651643,0.1576544578693832,0.18746282303811637,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14981130019671512,0.19548749223103623,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.011030249288796767,-0.01756968242678525,-0.004392149542637514,0.0011998800119988001,0.0011998800119988001,0.0385961403859614,-,-,1,0.0011998800119988001,-0.02112557108630453,-0.0006412433129553196,0.0131986801319868,1,b
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.16932591228770827,0.15312531705295696,0.18494913537310387,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14497441326005284,0.19349656772645435,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.1328496440466878,0.11629831336018885,0.1494023663244856,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.006406148316661175,-0.011787720572660355,-0.0007872028892260019,0.0263973602639736,0.0263973602639736,nan,-,,1,0.0263973602639736,nan,nan,0.1583841615838416,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1845459022767966,0.16809830041341298,0.20100610469240712,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.15889832656891092,0.2100753580176748,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.12644349573002664,0.11009885740712069,0.142829219232457,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06846007456658934,-0.07973850107825206,-0.056913107236752115,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0010470458795318383,-0.0057049674481989944,0.002910777345231563,0.6685331466853315,0.6685331466853315,nan,-,,1,0.6685331466853315,nan,nan,1.0,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.08217550845153836,-0.09363145809650854,-0.07034129026359578,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.09817525106761252,-0.06554425668139642,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06950712044612117,-0.08119712029229112,-0.05758779992942357,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024841888849549104,-0.02891887271698504,-0.020801997237924086,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.00021164869887009828,-0.0006896891080068856,0.0010940496591907544,0.6325367463253675,0.6325367463253675,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.029356746558377778,-0.03367744013759607,-0.025032435702696067,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.0351789735286711,-0.023377945945552748,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024630240150679005,-0.028649484178630898,-0.02065650579027197,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06461504569347624,-0.07401995471174068,-0.0549664165093711,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06749171192157521,-0.07753140222928127,-0.05751640227244455,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0667250669123931,-0.07646196359602743,-0.05702468815269057,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.023644610588355965,-0.02690992096592345,-0.020333289940999817,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024481182249791133,-0.028245041278792758,-0.020748572158369845,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.1272926361479071,0.11063895588238962,0.1441998241500288,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0008491404178804452,-0.006112408389570478,0.004333165732768651,0.7377262273772622,0.7377262273772622,nan,-,,1,0.7377262273772622,nan,nan,0.7377262273772622,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.127255925855322,0.11064819127779106,0.1441857221355494,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0008124301252953492,-0.006055716321516025,0.004339715848569225,0.7459254074592541,0.7459254074592541,nan,-,,1,0.7459254074592541,nan,nan,0.7459254074592541,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18388094538610783,0.16742115909078778,0.20031191909007845,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1583107788081161,0.20923470376669379,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1877804026704462,0.1693414724706514,0.2059765260389228,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1596708230540443,0.21570418890409618,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.004447937372038568,-0.012287203609446507,0.0035244462897043084,0.26977302269773024,0.26977302269773024,0.4597540245975402,-,-,1,0.26977302269773024,-0.01619575339936371,0.007262205590033111,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.051696258230108774,0.03896267940678318,0.06440190545688003,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.03024756986557773,0.07316069253470174,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.003319778504455062,0.0015983964429892917,0.005039097274644045,0.00019998000199980003,0.00019998000199980003,0.020597940205979402,+,+,1,nan,0.0004549078208163193,0.006136794698404069,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18786568078125165,0.17147946393464547,0.20442452719678794,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.16199828476288378,0.21335921351307538,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.0032345003936496306,-0.011640563018013906,0.00534758019053756,0.4557544245575442,0.4557544245575442,0.6163383661633837,-,-,1,0.4557544245575442,-0.016364373687720278,0.009957407072464263,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18899383964883515,0.1699101311161894,0.20765035542442223,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.16056037425267938,0.21766876124364648,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11760788378035489,0.09390391807346823,0.1411880798385029,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009553812340296286,-0.02155770346478143,0.002290449344354384,0.1131886811318868,0.1131886811318868,nan,-,,1,0.1131886811318868,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15967371298893915,0.1363691446279408,0.18300862259090359,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12433106317759457,0.19517284104511742,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.1080540714400586,0.08549181431934369,0.13111301953407217,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.05830826684137898,-0.0748767330693777,-0.04211543673503426,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.0011876415871892921,-0.006388461554911506,0.008338726151722486,0.7485251474852515,0.7485251474852515,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.06613000462733507,-0.08381265532953024,-0.048468356395487786,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.0910432603239499,-0.040031469896170103,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.057120625254189684,-0.07385191664156676,-0.040843073543154904,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.02476410640708665,-0.030923404508930153,-0.0187230389146228,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.0007785069575306225,-0.0011729412761194158,0.0027773940425051213,0.43115688431156884,0.43115688431156884,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02900850199927832,-0.03551275475447747,-0.022746699765036182,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03797211421663159,-0.020204382586890245,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.023985599449556028,-0.030059822332723956,-0.018008803718249106,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.03141654724462526,-0.04883052927681131,-0.01368591582232681,0.0013998600139986002,0.0013998600139986002,nan,-,,1,0.0013998600139986002,nan,nan,0.004199580041995801,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.05362966636828261,-0.06946230923256687,-0.03786185266210342,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.052515997672887504,-0.06771552055413062,-0.03733761549828003,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.017100154280832846,-0.02337836684300885,-0.010792128615308243,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.023578094176215803,-0.02998533749051638,-0.017231661424117778,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11730893626145848,0.09364858271986476,0.14123602680531316,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009254864821399877,-0.020699343503585887,0.002054641197288198,0.10618938106189381,0.10618938106189381,nan,-,,1,0.10618938106189381,nan,nan,0.21237876212378762,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11724961135035647,0.09356528919483946,0.14117929050814954,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009195539910297867,-0.020619205345907398,0.002113213780951151,0.10778922107789221,0.10778922107789221,nan,-,,1,0.10778922107789221,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15924593034683632,0.135987924987702,0.1826185029175484,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12429550607280879,0.19461861626372476,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14945303146721944,0.1220447057040797,0.17617404288326727,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10866900073895491,0.19001647129792118,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.016296481603916824,0.0010328366744193796,0.03155796123693074,0.0367963203679632,0.0367963203679632,0.17098290170982902,+,+,1,nan,-0.0070455633701204,0.03978669111952776,0.40475952404759524,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.04206582920858426,0.023162684869169524,0.0605156680325863,0.00019998000199980003,0.00019998000199980003,0.007599240075992401,+,+,1,nan,0.01159072575084954,0.07269460959928915,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.0017934170791415794,-0.00034759312026064746,0.003945728985579678,0.09779022097790221,0.09779022097790221,0.31596840315968405,+,+,1,nan,-0.0017236709573046794,0.00535952306117995,0.4889511048895111,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.16146713006808072,0.13820677115278376,0.18478573090233646,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12634361254042237,0.1970846486919235,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01022068152171971,-0.004525885538801022,0.025475737646640663,0.17178282171782822,0.17178282171782822,0.37496250374962503,+,+,1,nan,-0.01235443595070711,0.033476222327221763,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14337723138502234,0.116325167494665,0.1703622562716422,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10223955660949388,0.18517431694643513,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10594379862082129,0.09203993759492515,0.11989903644561935,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.02094640323967876,-0.02844970389748618,-0.013424895072076448,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1305417708768071,0.1164769770699089,0.14465614303127045,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10875221817010608,0.15217463228384714,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.08499739538114252,0.07162674952658557,0.09861750341556871,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.040228083515265314,-0.046918837067967414,-0.03352192094571962,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.006702954214335877,0.004102691998664065,0.009247162675571751,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.04511201595732537,-0.052421786972739824,-0.037850827792664,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.05566778869056186,-0.034630047164330456,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.033525129300929435,-0.039927372553781246,-0.0270711146525038,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.01317850629051564,-0.015490362643650696,-0.01085107648488331,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.001829152992238986,0.001042647221897286,0.0025934536481744598,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.014827114418672144,-0.017289118151892085,-0.012336607464454674,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.018376119746451418,-0.011342252460001733,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011349353298276655,-0.013579494227617861,-0.00914701862154782,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.03437853823945366,-0.04015059272922761,-0.028552503782252114,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.03449421203865714,-0.04028706160756133,-0.028660125566438144,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.034966046821511554,-0.04085227592588105,-0.029079368301868115,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011508459223712537,-0.0134998678158891,-0.009529252016370327,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011692565108923142,-0.013789110147398915,-0.00958886358828918,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10432011324253213,0.0898874235729471,0.11875872475441315,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.019322717861389595,-0.027529873672326354,-0.011162389325659028,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10441165569477318,0.08998857867180818,0.11890016536844114,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.01941426031363065,-0.02762889038771075,-0.011213878686972146,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13077974063479586,0.116769779727919,0.1448634932185111,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10903801529183665,0.15245161512656535,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12556443563037362,0.1070555389530052,0.14419792214895305,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09762077138057154,0.15306024124130957,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0010030575077503601,-0.004702193214206729,0.0068134663987062475,0.7493250674932507,0.7493250674932507,0.8249175082491751,+,+,1,nan,-0.007770695357350377,0.009745764837004955,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.02459797225598581,0.013353144937131023,0.03563377877664442,0.00019998000199980003,0.00019998000199980003,0.008599140085991401,+,+,1,nan,0.0062139919887297616,0.042913949246347505,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.006407108527816607,0.004031102950449061,0.008844323625525941,0.00019998000199980003,0.00019998000199980003,0.0013998600139986002,+,+,1,nan,0.002553518530539467,0.01022848807719321,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1369488794046237,0.12290802543551041,0.15134021668184786,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11507567774005831,0.1590402523002585,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.004977335246433489,-0.0062967971352014375,0.015946640234584742,0.3785621437856214,0.3785621437856214,0.5461453854614539,+,+,1,nan,-0.011647981172014044,0.021980505566814346,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12953871336905673,0.11438200258308902,0.14508723354187877,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1065478856212494,0.15312502035396175,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14599367394148166,0.12881319955723955,0.1633683211382863,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03639938028789609,-0.04734408501284717,-0.025898729169757197,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15403569233080888,0.1385658389416453,0.17015360513298983,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12964232393160718,0.17840014044929087,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.10959429365358557,0.094040933772683,0.12490319422507738,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.070501587330229,-0.08230726916934339,-0.05891565063728552,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.01688027780221655,0.010794843033619439,0.023225897361982197,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.06951271143651716,-0.08148365724791337,-0.05779008484339441,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.08654465879567382,-0.05242207678806319,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05362130952801245,-0.06406356887229092,-0.04307602446506107,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02768885535572522,-0.032026867614950216,-0.02344302496136714,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.00503723836686914,0.003277087497381903,0.006824979283772442,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.028269235889140508,-0.03274448547148971,-0.02395804054959817,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.034510383780267564,-0.022138747121617945,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.022651616988856076,-0.0266396205819546,-0.01869333536392878,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05562811034306627,-0.06398026805466701,-0.04732677007298238,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.057685584599698615,-0.06600743387706279,-0.04927786314919915,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05734089757234453,-0.06562447515901253,-0.04906776017892509,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02275556025733152,-0.026096662264562125,-0.019388926547292316,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02381730828979899,-0.027409881964938994,-0.020221020603225302,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14353482606384835,0.12567401229090872,0.1612634140448548,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03394053241026278,-0.04507180987578276,-0.02300805932533745,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14395161392666905,0.1260459490912598,0.16179333562253131,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03435732027308347,-0.0455308898957353,-0.023385303381394818,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15383431635470396,0.13834268504560637,0.16972106824925814,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12924771712510524,0.1782803288352554,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15359707646956997,0.13235137509791886,0.17513790964815826,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12166215574498536,0.1862284933354012,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.0019628954484562033,-0.008133517383850486,0.011897780832905469,0.7075292470752925,0.7075292470752925,0.7973202679732027,+,+,1,nan,-0.013119583380123544,0.01662216533457601,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.008042018389327232,-0.0063510108244869915,0.022429739310455287,0.2755724427557244,0.2755724427557244,0.48235176482351766,+,+,1,nan,-0.014990230317124986,0.031032355988689697,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.004689110925319295,0.002236141256891955,0.007175940301172701,0.00039996000399960006,0.00039996000399960006,0.019598040195980403,+,+,1,nan,0.0007644242972412174,0.008621623905852149,0.0035996400359964006,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1587248032561282,0.14309334963843062,0.17496072676450034,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1340445050767489,0.1832156336896397,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.00043861586123892236,-0.013318092554688032,0.013909692307692323,0.9383061693830617,0.9383061693830617,0.9681031896810319,+,+,1,nan,-0.020462813149317728,0.0212108638442003,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15207279688235267,0.1335360146797338,0.17068681476940045,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1239507801255991,0.18044385324082227,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13109672197490896,0.10615097940778732,0.15627367715074023,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.02739736498943297,-0.04436050731988839,-0.010518415686955019,0.0011998800119988001,0.0011998800119988001,nan,-,,1,0.0011998800119988001,nan,nan,0.010798920107989201,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.142395229102028,0.11807618315608807,0.1663978159389272,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10485041095814536,0.18067512331958788,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.10369935698547599,0.0812166679079803,0.12680924180272204,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.047439673302328476,-0.06717429928008545,-0.026419736966639705,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.013394852432828896,0.0037857142269413615,0.022968954879727766,0.006799320067993201,0.006799320067993201,nan,+,,1,nan,nan,nan,0.067993200679932,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.04124914550826382,-0.06173000982386194,-0.018842537763932698,0.0005999400059994001,0.0005999400059994001,0.018598140185981403,-,-,1,0.0005999400059994001,-0.06946728455401774,-0.008339158303252114,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.03404482086949958,-0.0524852716223619,-0.014193033012240086,0.0011998800119988001,0.0011998800119988001,nan,-,,1,0.0011998800119988001,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.026048633031486895,-0.03240656712200689,-0.019473699879316603,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.004777847740024782,0.001627225873894056,0.007812417041298569,0.0027997200279972004,0.0027997200279972004,nan,+,,1,nan,nan,nan,0.025197480251974803,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02455723306712665,-0.03102118267056485,-0.01781399258009101,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03375998208417242,-0.014918253286553735,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.021270785291462112,-0.027340784989954542,-0.015187552137786942,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.03271315290192869,-0.04857436196553788,-0.01683945369622002,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.05527912411161908,-0.0694009272920971,-0.041059056330802556,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.05198178907198334,-0.06553558598563473,-0.03827119468288378,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.01641139980455174,-0.023177532409677536,-0.009733725996690862,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.024123041258108685,-0.03026696912125762,-0.01801239865607644,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13259206798866857,0.10806598972112838,0.15752281789581507,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.028892711003192593,-0.04540791187132651,-0.012154703692891556,0.0007999200079992001,0.0007999200079992001,nan,-,,1,0.0007999200079992001,nan,nan,0.005599440055994401,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13296506137865913,0.10845999909037159,0.15788848287753843,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.029265704393183146,-0.04574938795678642,-0.012554130904758631,0.0007999200079992001,0.0007999200079992001,nan,-,,1,0.0007999200079992001,nan,nan,0.006399360063993601,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1410276990871892,0.11678393574297188,0.1646891064165739,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10403059327540434,0.1790123419749034,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13498864607221545,0.10520060009546976,0.16456021344910235,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08859683747015465,0.17989057690169732,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01315436845181891,-0.005826579532337539,0.03183603196447883,0.16878312168783122,0.16878312168783122,0.35836416358364165,+,+,1,nan,-0.015054579127887092,0.04188628114337324,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01129850712711904,-0.009930537573881248,0.03298172712012844,0.31216878312168783,0.31216878312168783,0.5113488651134886,+,+,1,nan,-0.022275761815353068,0.04527289081600374,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.002627815998920835,-0.0006511347213619345,0.005859225594528272,0.11818818118188182,0.11818818118188182,0.33196680331966805,+,+,1,nan,-0.002707113995712107,0.007895142092586127,0.4889511048895111,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14502304510094882,0.12044917612169075,0.16925605305323127,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10734670700089832,0.18323329380193332,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.007406583029812541,-0.01471874085856375,0.029060450983527986,0.4901509849015098,0.4901509849015098,0.6531346865313469,+,+,1,nan,-0.025566527141162254,0.04085332631554608,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.12924086065020907,0.0993347887069043,0.15911447759751152,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08297603155512383,0.1759171297944686,0.0023997600239976003,1,a


==> source_data/Figure_2/state_sync_isolation_13007_v1/score/isolation_metrics.csv <==
seed_scope,endpoint,landmark_h,horizon_h,arm,scale,n_stays,n_persons,prevalence,auroc,nll,brier
all,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.738981680778038,0.5122193292076395,0.16983687073001588
13,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.739977973568282,0.5179000507428192,0.1720779419094114
17,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.739339259933048,0.5107878910313811,0.16935258473203435
23,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.7417158934058204,0.508960329223204,0.16858482509516148
29,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.7375138160991269,0.5120957470207436,0.16983325605955313
31,O2_arterial_saturation,12,6,s2,raw,6206,5528,0.26844988720592977,0.7363614608839131,0.5113526280200493,0.16933574585391897
all,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.7353818267395065,0.5147032914826121,0.16982114805088497
13,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.7350245384497411,0.5132929286146534,0.16981350076631405
17,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.7371873198618655,0.5148464412508964,0.1696850975230831
23,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.7378113580233856,0.5135192209686555,0.1695171208550234
29,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.7332292388320967,0.5158882214483953,0.17021155246879205
31,O2_arterial_saturation,12,6,s2,crossfit,6206,5528,0.26844988720592977,0.733656678530443,0.51596964513046,0.16987846864121223
all,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6614872468811314,0.5521818557391808,0.1848507450035308
13,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6644860146701853,0.5555661907625734,0.18600451143382277
17,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6605208603265095,0.5522374315398846,0.18501538783453966
23,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6619086841785172,0.5507709478687282,0.1843867053485944
29,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6612139128779265,0.5510366253909299,0.18437343349456678
31,O2_arterial_saturation,12,6,s1,raw,6206,5528,0.26844988720592977,0.6593067623525181,0.5512980831337879,0.18447368690613045
all,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.657161102326393,0.5542929432605505,0.1849256985903554
13,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.6599350973869724,0.5562927584108743,0.184491097160429
17,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.6538707553505984,0.5542946510424924,0.18552854887069165
23,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.659158685500632,0.5519327219445543,0.18441784895353308
29,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.6576913364464728,0.5542667396164135,0.18487576156382313
31,O2_arterial_saturation,12,6,s1,crossfit,6206,5528,0.26844988720592977,0.6551496369472899,0.5546778452884173,0.1853152364033001
all,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.6510291341206085,0.6275317458750458,0.2064467961382328
13,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.6564716194847984,0.6662020011187739,0.21518892336621825
17,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.655044264401796,0.6188223063264994,0.2048423309078499
23,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.6534812603455479,0.6367462269173926,0.20899198351193668
29,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.6407108217736434,0.6167736688866292,0.20440790329254202
31,O2_arterial_saturation,12,6,ic,raw,6206,5528,0.26844988720592977,0.6494377045972574,0.5991145261259341,0.19880283961261705
all,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.6464640966518765,0.55718279307659,0.18645775993565789
13,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.650200300384471,0.5574579742777354,0.18623793483967138
17,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.6521615915088502,0.5545290348967421,0.1855669179868255
23,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.648704856391896,0.5564983579969895,0.1861894482478368
29,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.636360733720801,0.5596323227728464,0.18754785293034443
31,O2_arterial_saturation,12,6,ic,crossfit,6206,5528,0.26844988720592977,0.6448930012533648,0.5577962754386369,0.1867466456736113
all,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6178617967010593,0.5886552041799724,0.1981989478585466
13,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6126115203790767,0.600712876741162,0.2008368648582961
17,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6170552802618845,0.5854461930215311,0.19723254227810072
23,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6189012829801525,0.5813113901721466,0.19635956606612193
29,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6204097498030049,0.5883554119382538,0.19794722694075115
31,O2_arterial_saturation,12,6,sh,raw,6206,5528,0.26844988720592977,0.6203311500811779,0.5874501490267686,0.19861853914946312
all,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6127004987016832,0.5677295491338322,0.190621615741144
13,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6074215589319428,0.5733213452867368,0.19169174048835985
17,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6117054751415985,0.5677980456300191,0.19076092181491275
23,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6167720171769148,0.5656915708464657,0.19021891518028747
29,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6146992056734588,0.566003655594618,0.19015962844162024
31,O2_arterial_saturation,12,6,sh,crossfit,6206,5528,0.26844988720592977,0.6129042365845017,0.565833128311321,0.19027687278053976
all,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6614872468811314,0.5506282082893478,0.18428117889332346
13,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6644860146701853,0.5491179340668458,0.18369358564266255
17,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6605208603265095,0.5514436614020015,0.18465504678089822
23,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6619086841785172,0.5507458205394132,0.1843723476577669
29,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6612139128779265,0.5505819117063708,0.18422603854520544
31,O2_arterial_saturation,12,6,br,raw,6206,5528,0.26844988720592977,0.6593067623525181,0.5512517137321071,0.18445887584008408
all,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.738981680778038,0.509714724309676,0.16885044201406393
13,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.739977973568282,0.508802050424639,0.1686712476406619
17,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.739339259933048,0.509731814202843,0.1688539592509596
23,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.7417158934058204,0.5083823357151572,0.16827031495791672
29,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.7375138160991269,0.510284196822238,0.1691301326544687
31,O2_arterial_saturation,12,6,br2,raw,6206,5528,0.26844988720592977,0.7363614608839131,0.5113732243835029,0.16932655556631274
all,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6487492001205768,0.5973514251168955,0.19785147089070354
13,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6549140360990211,0.6172715484354104,0.20308392500338104
17,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6481686066497083,0.5950638530774124,0.19700135235778782
23,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6490064307661391,0.5851180566557062,0.1951912010377924
29,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6474640516999751,0.5995338872591205,0.198299103834307
31,O2_arterial_saturation,12,6,ic_a,raw,6206,5528,0.26844988720592977,0.6441928753880407,0.5897697801568282,0.1956817722202495
all,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6439444500267066,0.5583222051430003,0.18702585729526153
13,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6489483899286587,0.5574157333181227,0.1864360288100457
17,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6436701773220301,0.5579087983303321,0.1870459986655528
23,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6413000222115278,0.5578439916559863,0.18715897021196645
29,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6434411870475062,0.5598595318074885,0.18751109605579436
31,O2_arterial_saturation,12,6,ic_a,crossfit,6206,5528,0.26844988720592977,0.6423624736238107,0.558582970603072,0.18697719273294847
all,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.6490210401341153,0.57870572361602,0.19277027020526294
13,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.6537618130952821,0.5890425537760643,0.19512890354623147
17,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.648402422643066,0.5762316506543325,0.192157849653669
23,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.649442794739041,0.5697466684501127,0.19057141447805273
29,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.6481053434589695,0.5812076459974992,0.19339243769005546
31,O2_arterial_saturation,12,6,ic_o,raw,6206,5528,0.26844988720592977,0.6453928267342179,0.5773000992020909,0.19260074565830612
all,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.6177667763140499,0.5892368517692436,0.19830788313341555
13,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.6117887683707844,0.6020155349783021,0.2011076171954658
17,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.6176109650908822,0.5854527131206182,0.19716388345516106
23,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.6189406158939347,0.5818724323231607,0.19650335051971174
29,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.620257574395397,0.5890012621277122,0.1980817783911762
31,O2_arterial_saturation,12,6,sh_a,raw,6206,5528,0.26844988720592977,0.620235957819251,0.5878423162964246,0.19868278610556298
all,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
13,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
17,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
23,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
29,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
31,O2_arterial_saturation,12,6,locf_own,raw,6206,5528,0.26844988720592977,0.7090441242576325,nan,nan
all,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.5732032857195742,nan,nan
13,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.5654434240656615,nan,nan
17,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.569189239572481,nan,nan
23,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.5747147537429068,nan,nan
29,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.5813741796277982,nan,nan
31,O2_arterial_saturation,12,6,locf_donor,raw,6206,5528,0.26844988720592977,0.5752948315890233,nan,nan
all,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
13,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
17,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
23,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
29,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
31,O2_arterial_saturation,12,6,occ_own,raw,6206,5528,0.26844988720592977,0.5016309607543458,nan,nan
all,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.49861595739617437,nan,nan
13,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.4990005473555061,nan,nan
17,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.49833592027119217,nan,nan
23,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.4999764002517306,nan,nan
29,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.49772662368912324,nan,nan
31,O2_arterial_saturation,12,6,occ_donor,raw,6206,5528,0.26844988720592977,0.4980402954133195,nan,nan
all,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6131632388638275,nan,nan
13,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6058738914067829,nan,nan
17,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6138597950193293,nan,nan
23,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6129072774484243,nan,nan
29,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6171149737428011,nan,nan
31,O2_arterial_saturation,12,6,s2_donor,raw,6206,5528,0.26844988720592977,0.6160602567017996,nan,nan
all,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.732561708307032,0.5940102839487665,0.20416047741908921
13,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.7352680104528819,0.604132344081663,0.20840863608038673
17,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.7270188681713671,0.5938552624308562,0.20415565415099904
23,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.7334524926983546,0.5917577323319568,0.20328863801049896
29,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.7362580252687627,0.5895569097109977,0.20220650242852098
31,O2_arterial_saturation,18,12,s2,raw,3579,3301,0.39368538697960326,0.7308111449437945,0.5907491711883592,0.20274295642504028
all,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7238159887229234,0.6028038034067957,0.20540738918396792
13,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7253580504524895,0.6055790913998651,0.20586815507200665
17,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7210627532681609,0.603191121579615,0.2057441640481576
23,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7235600304821211,0.6025963297541238,0.20551536157260716
29,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7279740509496228,0.6009903410389045,0.20430386014215285
31,O2_arterial_saturation,18,12,s2,crossfit,3579,3301,0.39368538697960326,0.7211250584622227,0.6016621332614706,0.2056054050849154
all,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.6406126513885391,0.6444001917177532,0.22645495542358313
13,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.641470075518474,0.647360432336743,0.22774112997442175
17,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.6372441153480096,0.6423326027046304,0.22551801477928016
23,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.6404630535105134,0.6444070368028043,0.22665854396544335
29,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.6435367764175658,0.6452718543569338,0.22670840874444162
31,O2_arterial_saturation,18,12,s1,raw,3579,3301,0.39368538697960326,0.6403492361481327,0.6426290323876545,0.22564867965432855
all,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6339152191474817,0.6498935169331351,0.2263595480729807
13,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6340552668330319,0.6559788509564212,0.22721897805748578
17,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6316958459933345,0.6513516967426612,0.2269753037897128
23,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6345404623993878,0.6503059225790546,0.22616580419662713
29,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6358299019142903,0.6442739135595876,0.22549353590478882
31,O2_arterial_saturation,18,12,s1,crossfit,3579,3301,0.39368538697960326,0.6334546185973645,0.6475572008279511,0.22594411841628906
all,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.632205800106622,0.7266395221881063,0.2572194122372431
13,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.6378789414985299,0.7678276720389967,0.2698533344117495
17,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.6367146029638303,0.7044239899317062,0.2498099997163159
23,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.6344869878627519,0.750387628067082,0.2664680716755935
29,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.6251781666901061,0.700576531970934,0.24884506695529815
31,O2_arterial_saturation,18,12,ic,raw,3579,3301,0.39368538697960326,0.6267703015178919,0.7099817889318131,0.25112058842725843
all,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.626130863801827,0.6541156806985603,0.2285114070225261
13,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.6299161414605907,0.6532537200502553,0.22803123926511262
17,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.6277573727812973,0.6539398596575254,0.22815221134419433
23,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.6326438334210948,0.6538155479512642,0.22717492459068533
29,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.6191126497532322,0.6514702113346964,0.22953369543351596
31,O2_arterial_saturation,18,12,ic,crossfit,3579,3301,0.39368538697960326,0.6212243215929197,0.6580990644990603,0.22966496447912202
all,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.5960874300497461,0.687029498139058,0.24372254310628372
13,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.5897369772332569,0.7053198287179344,0.24981688187496318
17,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.5886398498134114,0.6861961637068947,0.2442596374900089
23,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.5948935905780156,0.6805675227822503,0.24208386360944212
29,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.5998681942613809,0.684498912317237,0.24229240481128453
31,O2_arterial_saturation,18,12,sh,raw,3579,3301,0.39368538697960326,0.6072985383626653,0.6785650631709735,0.24015992774571987
all,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5918844622947281,0.6608608815736613,0.23314758855421291
13,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5855476479380415,0.664576152747259,0.23476346849776047
17,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5844052225162141,0.663053982792043,0.2342412983852345
23,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5945259735799813,0.6590250930746334,0.2318764854280233
29,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5956899850532946,0.6597164092987672,0.2325385098213588
31,O2_arterial_saturation,18,12,sh,crossfit,3579,3301,0.39368538697960326,0.5992534823861091,0.6579327699556037,0.2323181806386875
all,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.6406126513885391,0.6407567560712008,0.2248279829542696
13,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.641470075518474,0.6403375535079784,0.2246808461038795
17,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.6372441153480096,0.6422654077217426,0.22548072547723644
23,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.6404630535105134,0.6408797907328128,0.22489932649141517
29,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.6435367764175658,0.6395779548081774,0.2242578198747416
31,O2_arterial_saturation,18,12,br,raw,3579,3301,0.39368538697960326,0.6403492361481327,0.640723073585293,0.22482119682407523
all,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.732561708307032,0.5893867966864622,0.20187486776876665
13,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.7352680104528819,0.5872578982300969,0.2008038369470978
17,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.7270188681713671,0.5931453260956545,0.20362260478233485
23,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.7334524926983546,0.5900501982640393,0.2021060997105236
29,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.7362580252687627,0.5865008715057054,0.2005961015026092
31,O2_arterial_saturation,18,12,br2,raw,3579,3301,0.39368538697960326,0.7308111449437945,0.5899796893368151,0.20224569590126776
all,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6295057775393863,0.7165995559795153,0.2527275472127339
13,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6389677288530284,0.7456385863229119,0.2619210341100043
17,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6245161944445353,0.7215445026879922,0.2539342556535988
23,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6253299231732804,0.6954506955910539,0.24677346307651649
29,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6355908200410135,0.7033500314061388,0.24835149936686363
31,O2_arterial_saturation,18,12,ic_a,raw,3579,3301,0.39368538697960326,0.6231242211850743,0.7170139638894792,0.25265748385668624
all,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6240646534948144,0.6524877305177788,0.22845497115756314
13,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6362452698747028,0.6469393448554648,0.2265291623837224
17,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6171077634561231,0.6570681410810875,0.2299556331713322
23,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6195146081968125,0.6532070583744206,0.22901694374823722
29,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6270393095080016,0.6503072737788615,0.22744905472891577
31,O2_arterial_saturation,18,12,ic_a,crossfit,3579,3301,0.39368538697960326,0.6204163164384323,0.6549168344990596,0.2293240617556081
all,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.6331020791292318,0.6875562031343712,0.24231888221753572
13,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.6409150523461749,0.7072003123627376,0.2482150962337902
17,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.629152943716006,0.6886367204357359,0.24278328643282399
23,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.630100113490301,0.6722509269570011,0.237798965368585
29,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.6383551428767665,0.6777463269117584,0.23891593859629012
31,O2_arterial_saturation,18,12,ic_o,raw,3579,3301,0.39368538697960326,0.6269871432169104,0.691946729004623,0.2438811244561892
all,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.596618414210163,0.6874758794504915,0.2438152383408902
13,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.5899477682966316,0.7066168863768663,0.2501714116285434
17,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.5886820407322251,0.6866575103264079,0.2444346402033687
23,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.5956746131681455,0.6807611293730289,0.24214433834808138
29,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.6000399014891105,0.6852012050460227,0.2424634364992403
31,O2_arterial_saturation,18,12,sh_a,raw,3579,3301,0.39368538697960326,0.6087477473647028,0.6781426661301324,0.23986236502521738
all,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
13,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
17,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
23,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
29,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
31,O2_arterial_saturation,18,12,locf_own,raw,3579,3301,0.39368538697960326,0.7116047921034299,nan,nan
all,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5577317965809002,nan,nan
13,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5498356516534588,nan,nan
17,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5509965560436039,nan,nan
23,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5610800221093497,nan,nan
29,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5586476665805405,nan,nan
31,O2_arterial_saturation,18,12,locf_donor,raw,3579,3301,0.39368538697960326,0.5680990865175485,nan,nan
all,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
13,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
17,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
23,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
29,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
31,O2_arterial_saturation,18,12,occ_own,raw,3579,3301,0.39368538697960326,0.5097374351191976,nan,nan
all,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5059903909364749,nan,nan
13,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5051175295091136,nan,nan
17,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5079493905211069,nan,nan
23,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5012691617089612,nan,nan
29,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5044439465843344,nan,nan
31,O2_arterial_saturation,18,12,occ_donor,raw,3579,3301,0.39368538697960326,0.5111719263588583,nan,nan
all,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.5942281514817516,nan,nan
13,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.5873132888311807,nan,nan
17,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.5872714249737533,nan,nan
23,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.5932519059502278,nan,nan
29,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.5991293625900646,nan,nan
31,O2_arterial_saturation,18,12,s2_donor,raw,3579,3301,0.39368538697960326,0.6041747750635317,nan,nan
all,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.6942548220299838,0.6542698712491472,0.23080501099377876
13,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.7001349854475821,0.6710949449034114,0.23860649110559445
17,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.687119279001317,0.6483927337421687,0.22809302563376513
23,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.6912988948533622,0.6500875006053443,0.2289180624184214
29,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.6985070878571397,0.6508722183852972,0.2291240226718979
31,O2_arterial_saturation,30,24,s2,raw,1650,1560,0.5654545454545454,0.6942138629905181,0.6509019586095146,0.2292834531392149
all,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6836355183635519,0.6450419205884644,0.2223299854932125
13,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6891373338655019,0.6338370736615587,0.22095253194659573
17,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6774722293227856,0.6493880279958065,0.22429249880896363
23,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6804798784981486,0.6359485202350863,0.2217001656184813
29,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6873165999213706,0.6426257768867508,0.2212761708187616
31,O2_arterial_saturation,30,24,s2,crossfit,1650,1560,0.5654545454545454,0.6837715502099524,0.6634102041631198,0.2234285602732603
all,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.580035308485846,0.7049670318102881,0.25545031278920904
13,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.5988136827109503,0.7048651753696397,0.2554497920683114
17,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.5741067117515072,0.6910596955436974,0.24882541830220428
23,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.5752428018972705,0.7058604807382912,0.25605808901673677
29,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.5717582938317779,0.7030640485890743,0.25438688242437746
31,O2_arterial_saturation,30,24,s1,raw,1650,1560,0.5654545454545454,0.5802550522377239,0.7199857588107377,0.2625313821344155
all,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.5653215957283011,0.6863330926568965,0.24299312061000666
13,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.5796167489584595,0.6803297017965655,0.24109335892809128
17,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.5623892872678676,0.6854532440692255,0.2437919715441636
23,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.5608966740960982,0.691578128272932,0.24390206977287274
29,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.555589189803292,0.6929930705047013,0.24457233623642186
31,O2_arterial_saturation,30,24,s1,crossfit,1650,1560,0.5654545454545454,0.5681160785157879,0.6813113186410582,0.24160586656848387
all,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.570395882570135,0.8219863773587386,0.3064051813795334
13,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.5702694177986459,0.8677840623778201,0.32419047952016
17,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.579631697513009,0.7719298186376589,0.2856623086329019
23,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.5680017220734841,0.8694625524528722,0.32666579571798443
29,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.552535947536553,0.7889371153990534,0.293389883141165
31,O2_arterial_saturation,30,24,ic,raw,1650,1560,0.5654545454545454,0.5815406279289824,0.8118183379262885,0.30211743988545553
all,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.550335520306864,0.6939780729922186,0.2454979428852572
13,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.5377809767684514,0.7106619237578726,0.2480772707131429
17,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.5554105545764252,0.6884496068111401,0.24352816739876923
23,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.5527848409698024,0.6924760714322654,0.24539657117166744
29,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.5391375580938201,0.6902086721276688,0.24692483293038217
31,O2_arterial_saturation,30,24,ic,crossfit,1650,1560,0.5654545454545454,0.5665636711258205,0.688094090832146,0.2435628722123241
all,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.5438421671816444,0.7438144225416783,0.2714899653058935
13,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.545961573245675,0.7605429487970445,0.2787758968751144
17,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.5566811817131343,0.7242784674897645,0.2627469466696287
23,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.5394440034620852,0.7360491770570495,0.2685033545198836
29,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.5393199304593242,0.7508751916326957,0.2742704409998099
31,O2_arterial_saturation,30,24,sh,raw,1650,1560,0.5654545454545454,0.5378041470280032,0.747326327731837,0.27315318746503087
all,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5291749444287485,0.6907483640367796,0.24645491436167116
13,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5385523221832065,0.6947755732200207,0.2462059347399009
17,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5462418586434785,0.6890974391658373,0.24523809616185135
23,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5169695991246126,0.690116524250679,0.247084485663263
29,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5146540680248923,0.6876942365875074,0.2472760186127249
31,O2_arterial_saturation,30,24,sh,crossfit,1650,1560,0.5654545454545454,0.5294568741675524,0.6920580469598535,0.24647003663061554
all,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.580035308485846,0.6776315442890365,0.24219297215060656
13,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.5988136827109503,0.671200785241494,0.23910043168202463
17,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.5741067117515072,0.6783100694278436,0.2425863362419594
23,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.5752428018972705,0.6769694118531141,0.24197323793329
29,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.5717582938317779,0.6838894082661191,0.24503357078205473
31,O2_arterial_saturation,30,24,br,raw,1650,1560,0.5654545454545454,0.5802550522377239,0.6777880466566117,0.2422712841137041
all,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.6942548220299838,0.6285812682040735,0.21901988440870052
13,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.7001349854475821,0.6243088648466958,0.21714172398269505
17,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.687119279001317,0.6329375922250545,0.22100243240441061
23,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.6912988948533622,0.6310157083100231,0.22012688381892256
29,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.6985070878571397,0.6258720396664963,0.2178415720904933
31,O2_arterial_saturation,30,24,br2,raw,1650,1560,0.5654545454545454,0.6942138629905181,0.6287721359720978,0.21898680974698112
all,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5611011703223358,0.8535204467707107,0.3175490662283381
13,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5709555564524689,0.9102318486511636,0.3393020490933591
17,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5599145540621949,0.864554085193196,0.3202840007686153
23,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5491112336892584,0.8020667358381064,0.2979172593202497
29,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5646965966625858,0.829082033305718,0.3090565068205146
31,O2_arterial_saturation,30,24,ic_a,raw,1650,1560,0.5654545454545454,0.5608279107451705,0.8616675308653692,0.3211855151389517
all,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5406135783700395,0.6976227347666095,0.24712454868359118
13,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5450818508104359,0.694585488744266,0.24667407024090765
17,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5497413152635205,0.6950519946178962,0.2455262188642837
23,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5282572526649536,0.6950804682564109,0.24683292415392988
29,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5434061178454349,0.7020923171439808,0.24824980129697527
31,O2_arterial_saturation,30,24,ic_a,crossfit,1650,1560,0.5654545454545454,0.5365813552658526,0.7013034050704938,0.2483397288618594
all,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.5646871790732195,0.8064551596815976,0.2987767465722318
13,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.5752667195845498,0.8462651878126675,0.3149381174709073
17,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.564221232627911,0.8103733109128975,0.2994102070423972
23,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.5522257650296505,0.767063472626718,0.2828035069383946
29,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.5674934712188004,0.7920816336013269,0.293493427768691
31,O2_arterial_saturation,30,24,ic_o,raw,1650,1560,0.5654545454545454,0.5642287069051858,0.8164921934543782,0.303238473640769
all,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.5440741687482529,0.7438287547413076,0.2715264653905999
13,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.5464429167021695,0.7603359721900423,0.27869402034407503
17,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.5570593801432371,0.7242875373442668,0.2627865644608587
23,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.5401286472604532,0.7353206449601305,0.2682037007489066
29,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.539452972594815,0.7513981113031443,0.27452727775876
31,O2_arterial_saturation,30,24,sh_a,raw,1650,1560,0.5654545454545454,0.5372869270405898,0.7478015079089542,0.27342076364039886
all,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
13,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
17,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
23,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
29,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
31,O2_arterial_saturation,30,24,locf_own,raw,1650,1560,0.5654545454545454,0.6715929628184603,nan,nan
all,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5334630867868231,nan,nan
13,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5219138335418657,nan,nan
17,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5622390542946449,nan,nan
23,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5370223376250634,nan,nan
29,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5219228026745953,nan,nan
31,O2_arterial_saturation,30,24,locf_donor,raw,1650,1560,0.5654545454545454,0.5242174057979464,nan,nan
all,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
13,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
17,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
23,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
29,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
31,O2_arterial_saturation,30,24,occ_own,raw,1650,1560,0.5654545454545454,0.5001173461532137,nan,nan
all,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.4997028227355556,nan,nan
13,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.5018072802450367,nan,nan
17,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.5007160357629219,nan,nan
23,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.5001046398818466,nan,nan
29,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.5084601344472996,nan,nan
31,O2_arterial_saturation,30,24,occ_donor,raw,1650,1560,0.5654545454545454,0.4874260233406731,nan,nan
all,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.5455918954916654,nan,nan
13,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.5458464693756437,nan,nan
17,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.55867531889004,nan,nan
23,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.545542266290561,nan,nan
29,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.539390188665707,nan,nan
31,O2_arterial_saturation,30,24,s2_donor,raw,1650,1560,0.5654545454545454,0.5385052342363755,nan,nan
all,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7302024180007913,0.5699717662519243,0.1939983403034019
13,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7294099639599174,0.5833045198808734,0.19914557069379119
17,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7302762092677554,0.5658550830886356,0.19232509136165718
23,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7309172040595892,0.5660064974886251,0.19256086655300478
29,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7308523693413327,0.566150992064489,0.19263726507704654
31,O2_pulseoxymetry_saturation,12,6,s2,raw,2582,2385,0.3400464756003098,0.7295563433753622,0.568541738736998,0.19332290783150985
all,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.7209170169078251,0.5771709311940342,0.19499244935904575
13,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.7212227426823661,0.5746873724371285,0.19563897489814425
17,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.721562623653844,0.5765845287858479,0.19459244797598277
23,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.7206663003839284,0.5775681946073157,0.19433194395180653
29,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.7232015383875005,0.5760163801017624,0.1947579407100076
31,O2_pulseoxymetry_saturation,12,6,s2,crossfit,2582,2385,0.3400464756003098,0.7179318794314864,0.5809981800381159,0.1956409392592876
all,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6509745259713177,0.6154232998890524,0.21302610651060344
13,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6506016929213856,0.6249559638118651,0.21665126299179455
17,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6486900713315581,0.6137228523927705,0.21238083231517832
23,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6529664891398504,0.6093189836862417,0.2107133034580177
29,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6527813425732832,0.6129190655047007,0.21209760588603763
31,O2_pulseoxymetry_saturation,12,6,s1,raw,2582,2385,0.3400464756003098,0.6498330338905108,0.6161996340496843,0.21328752790198896
all,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6436639101885421,0.6176777391303299,0.2127099695897022
13,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6474799346572984,0.6152302576975156,0.21182079720889202
17,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6371849166372571,0.6192979965476489,0.21354867703807012
23,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6442913364774829,0.6209955723398141,0.2133428984477946
29,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6460285058872598,0.6163550986543522,0.21233389244056863
31,O2_pulseoxymetry_saturation,12,6,s1,crossfit,2582,2385,0.3400464756003098,0.6433348572834119,0.6165097704123186,0.21250358281318557
all,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.6405178890350455,0.6866312853759362,0.23693810150820288
13,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.6460672730383822,0.7405156976675005,0.25264994883924957
17,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.6385063417712042,0.683107664869711,0.2358547911636795
23,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.6420418391136492,0.6828484332059254,0.2365297519902068
29,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.6323951682761718,0.6497137892367392,0.2263543609535861
31,O2_pulseoxymetry_saturation,12,6,ic,raw,2582,2385,0.3400464756003098,0.64357882297582,0.6769708418998049,0.23330165459429236
all,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.6327960072507941,0.623115843027622,0.2154311246983028
13,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.6386567315815929,0.6263744770039242,0.21495887026503932
17,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.628688226549884,0.6253217262589431,0.21646338187964306
23,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.636927917161282,0.6190521595289862,0.21449210049926273
29,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.6232033430652251,0.624038624647918,0.2165653488512115
31,O2_pulseoxymetry_saturation,12,6,ic,crossfit,2582,2385,0.3400464756003098,0.6365038178959864,0.6207922276983384,0.21467592199635735
all,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.6017716588062926,0.6627132296722316,0.23142256486707788
13,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.601374094987541,0.6772706564963968,0.23426688142526383
17,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.6063710470873839,0.656965744619888,0.2300417978225756
23,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.6014890596425936,0.6519330234007402,0.22867979051891885
29,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.599984493139551,0.661431539196407,0.2316895318946917
31,O2_pulseoxymetry_saturation,12,6,sh,raw,2582,2385,0.3400464756003098,0.5996395991743934,0.6659651846477258,0.23243482267393956
all,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5948513212914541,0.6327682821052487,0.21952112475883823
13,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5925368555295325,0.6359529741113417,0.21961931839096474
17,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5999734645534559,0.6299587879670067,0.21915107625318853
23,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5963460623268846,0.633527763267584,0.21993201852801617
29,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5928580213246067,0.6302477895871155,0.21939483428737966
31,O2_pulseoxymetry_saturation,12,6,sh,crossfit,2582,2385,0.3400464756003098,0.5925422027227908,0.6341540955931957,0.21950837633464204
all,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6509745259713177,0.6112714472557694,0.21147113166317394
13,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6506016929213856,0.6115625980390788,0.21158868556248064
17,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6486900713315581,0.6122038006607429,0.21176213242865696
23,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6529664891398504,0.6099097742186914,0.211027032829449
29,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6527813425732832,0.610714323644033,0.21126994574233038
31,O2_pulseoxymetry_saturation,12,6,br,raw,2582,2385,0.3400464756003098,0.6498330338905108,0.6119667397163014,0.21170786175295256
all,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7302024180007913,0.5658698311583009,0.1924000234127614
13,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7294099639599174,0.5658262517016173,0.19237035514297313
17,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7302762092677554,0.5659903011375662,0.19238196371860086
23,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7309172040595892,0.565783792411362,0.1924526671623175
29,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7308523693413327,0.5652678240102298,0.19226648443659045
31,O2_pulseoxymetry_saturation,12,6,br2,raw,2582,2385,0.3400464756003098,0.7295563433753622,0.5664809865307295,0.1925286466033251
all,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.6233947725838707,0.6970332278683959,0.23933183622763443
13,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.6279696974558054,0.7166470814259658,0.24580892622543007
17,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.6129153432363352,0.7032875761214533,0.23973321271411202
23,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.6245601933545082,0.6758122066230757,0.23433378331049315
29,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.6163963660474617,0.7021208941941869,0.2411911297635903
31,O2_pulseoxymetry_saturation,12,6,ic_a,raw,2582,2385,0.3400464756003098,0.635132262825243,0.6872983809772979,0.23559212912454655
all,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.6148774289625376,0.6282810933217728,0.2180151402905565
13,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.620119683553103,0.6244342304557673,0.21687745949500392
17,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.6022921412300684,0.6342934116660415,0.2200950487199051
23,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.6150070983990503,0.6313417006821723,0.21895203157282375
29,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.6115962574994386,0.6300010972217416,0.2182088423341152
31,O2_pulseoxymetry_saturation,12,6,ic_a,crossfit,2582,2385,0.3400464756003098,0.6253719641310276,0.6213350265831412,0.2159423193309344
all,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.6319214069534901,0.6749918467394029,0.232861793269089
13,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.6366481921139594,0.6958180059091871,0.2396112784168346
17,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.6242684371223545,0.6771287074231299,0.23277701455360064
23,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.633246374602971,0.6556621280254149,0.22776982707148033
29,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.6284763440170255,0.6743470184305773,0.23323348767976312
31,O2_pulseoxymetry_saturation,12,6,ic_o,raw,2582,2385,0.3400464756003098,0.6369676869111404,0.6720033739087053,0.23091735862376647
all,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.6007118451025056,0.6644295547907413,0.23192800077650683
13,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.5995994952249564,0.6799824415997274,0.23498158949269835
17,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.6045536697787331,0.6590821036290256,0.23077471485223164
23,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.6008226656827831,0.6529775447653641,0.22894356784876527
29,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.5991195846300277,0.6630169464325741,0.2321477640971904
31,O2_pulseoxymetry_saturation,12,6,sh_a,raw,2582,2385,0.3400464756003098,0.5994638101960281,0.6670887375270149,0.2327923675916484
all,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
13,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
17,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
23,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
29,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
31,O2_pulseoxymetry_saturation,12,6,locf_own,raw,2582,2385,0.3400464756003098,0.6793271493043301,nan,nan
all,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5451150715989177,nan,nan
13,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5445782133957886,nan,nan
17,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5461272284427904,nan,nan
23,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5538646170874908,nan,nan
29,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5410179852845242,nan,nan
31,O2_pulseoxymetry_saturation,12,6,locf_donor,raw,2582,2385,0.3400464756003098,0.5399873137839948,nan,nan
all,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
13,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
17,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
23,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
29,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
31,O2_pulseoxymetry_saturation,12,6,occ_own,raw,2582,2385,0.3400464756003098,0.5276282791662656,nan,nan
all,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.5124098997935984,nan,nan
13,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.518456840129616,nan,nan
17,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.5124856962580342,nan,nan
23,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.5127473745281101,nan,nan
29,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.5063003304565433,nan,nan
31,O2_pulseoxymetry_saturation,12,6,occ_donor,raw,2582,2385,0.3400464756003098,0.512059257595688,nan,nan
all,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5958187622317046,nan,nan
13,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5972169864288235,nan,nan
17,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5981891730030907,nan,nan
23,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5969780337300951,nan,nan
29,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5931985706952421,nan,nan
31,O2_pulseoxymetry_saturation,12,6,s2_donor,raw,2582,2385,0.3400464756003098,0.5935110473012716,nan,nan
all,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.734891142530494,0.6164211713366704,0.21356200568952355
13,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.7377345144389337,0.6351489295200611,0.22172285373887501
17,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.7336199735155986,0.608837187119592,0.21035527824351627
23,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.7310599518016795,0.610999664170657,0.21117919481773717
29,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.7391286467457908,0.6089606703256241,0.21013182898923619
31,O2_pulseoxymetry_saturation,18,12,s2,raw,1395,1325,0.49032258064516127,0.7329126261504676,0.618159405547418,0.214420872658253
all,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7267490397348271,0.6196098438214755,0.21103261100789678
13,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7227331984438358,0.6225154041219402,0.21091288025416982
17,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7289636127355426,0.6171210541014112,0.2106504861038297
23,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7238476817923853,0.6224877411919597,0.2133931867135238
29,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7302230611690972,0.6125027528651859,0.20976545024120172
31,O2_pulseoxymetry_saturation,18,12,s2,crossfit,1395,1325,0.49032258064516127,0.7279776445332741,0.6234222668268808,0.21044105172675875
all,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.6685485396566897,0.6590827259193566,0.23301304694410058
13,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.6715666921640717,0.6632914494441656,0.23497446929496557
17,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.6662142933517573,0.6563942162831897,0.23177736722373266
23,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.6701047038599781,0.6549622179865292,0.2312127609937158
29,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.672444707643464,0.659951031036197,0.23327311610504728
31,O2_pulseoxymetry_saturation,18,12,s1,raw,1395,1325,0.49032258064516127,0.6624123012641778,0.6608147148467013,0.2338275211030415
all,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.661862873310797,0.6596791677808,0.23086930725057558
13,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.6628790682754707,0.6574153742472164,0.23051310446004294
17,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.6662800931066531,0.6536884812252981,0.2290552063437522
23,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.6618057097737311,0.6686968568345684,0.2314642690017467
29,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.6669894967141248,0.6512480949729942,0.22927698471501762
31,O2_pulseoxymetry_saturation,18,12,s1,crossfit,1395,1325,0.49032258064516127,0.6513599986840048,0.667347031623923,0.2340369717323186
all,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.655251437313396,0.7328057957894212,0.264512091400361
13,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.6661855059589903,0.7877114293354239,0.286615209885308
17,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.6613235209448844,0.7188585532811416,0.25866852075274915
23,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.6583923474885056,0.7222502699551926,0.26135294102469975
29,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.6424461881379492,0.6899394773698342,0.24711992103785643
31,O2_pulseoxymetry_saturation,18,12,ic,raw,1395,1325,0.49032258064516127,0.6479096240366504,0.7452692490055136,0.26880386430119185
all,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.6475277798340201,0.6728081732851204,0.23454519853822933
13,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.6510186624554823,0.6751429715467638,0.23534822421490184
17,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.652410738519999,0.6674157335211921,0.23263433230110397
23,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.6553686431268043,0.6761314044510488,0.23270974033135186
29,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.636718525098494,0.6753760616273418,0.23643422011647688
31,O2_pulseoxymetry_saturation,18,12,ic,crossfit,1395,1325,0.49032258064516127,0.6421223299693208,0.6699746952792552,0.23559947572731207
all,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6239054622021534,0.6969660949425235,0.24911700247077798
13,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6196157294314079,0.7160061292601007,0.2568932809114739
17,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6189474506707463,0.6949850582424258,0.24841889658152772
23,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6246391294692427,0.6827345942058557,0.2438309431433015
29,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6381589228580123,0.6833360058284125,0.2428425033686956
31,O2_pulseoxymetry_saturation,18,12,sh,raw,1395,1325,0.49032258064516127,0.6181660785813573,0.7077686871758226,0.25359938834889123
all,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.6210604452998413,0.6831674742539453,0.23973905634676412
13,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.6180190572540117,0.6874350158295516,0.2406834715554862
17,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.6194090770761879,0.6879031956615818,0.23986872487801034
23,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.6182832843947657,0.6765227256553802,0.23990384850342883
29,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.6330512168842171,0.6866819212047496,0.23867552784874735
31,O2_pulseoxymetry_saturation,18,12,sh,crossfit,1395,1325,0.49032258064516127,0.616539590890024,0.6772945129184637,0.23956370894814788
all,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.6685485396566897,0.6523829446193433,0.22999720115094657
13,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.6715666921640717,0.6503702546737493,0.2290176683839317
17,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.6662142933517573,0.6533451600946888,0.2304729416439751
23,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.6701047038599781,0.6543081718964051,0.2309139706905444
29,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.672444707643464,0.6501128017140481,0.22888176660477716
31,O2_pulseoxymetry_saturation,18,12,br,raw,1395,1325,0.49032258064516127,0.6624123012641778,0.6537783347178253,0.2306996584315044
all,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.734891142530494,0.6071256984646922,0.20917641543720725
13,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.7377345144389337,0.6056538569549109,0.20830397804605227
17,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.7336199735155986,0.607222666281581,0.2094582705976272
23,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.7310599518016795,0.6107032740552212,0.21092637675151793
29,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.7391286467457908,0.6041650534841372,0.20773590586117155
31,O2_pulseoxymetry_saturation,18,12,br2,raw,1395,1325,0.49032258064516127,0.7329126261504676,0.6078836415476107,0.20945754592966734
all,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6308308864049481,0.7967438952857321,0.2882539807470076
13,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6399170100591375,0.826555812510556,0.30020137922356904
17,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6195026361026805,0.8178929798457469,0.2933046834779485
23,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6178021236870893,0.7554884457586037,0.2746215223417593
29,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6429437987843495,0.7844258765877287,0.28449562336789863
31,O2_pulseoxymetry_saturation,18,12,ic_a,raw,1395,1325,0.49032258064516127,0.6339888633914839,0.7993563617260245,0.28864669532386217
all,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.625170051241559,0.6805207849488436,0.23894731581904796
13,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.632203016918762,0.6758518495595007,0.23804316091775785
17,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.6147876724159202,0.6762692184643878,0.24007983177154332
23,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.6137091733083294,0.6995183999515082,0.24218519829822302
29,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.6393679933542248,0.6728053048363073,0.23540952725515868
31,O2_pulseoxymetry_saturation,18,12,ic_a,crossfit,1395,1325,0.49032258064516127,0.6257824002105592,0.678159151932514,0.23901886085255702
all,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.6455486465812915,0.7619350968344802,0.2752358806286758
13,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.6547157861836964,0.7941670193342276,0.2881295226191516
17,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.6394481868055042,0.772343740601285,0.2777836631989515
23,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.6356564759296272,0.7243842709716931,0.262044148484749
29,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.6572305705661247,0.746943810767767,0.269949283743171
31,O2_pulseoxymetry_saturation,18,12,ic_o,raw,1395,1325,0.49032258064516127,0.640692213421505,0.7718366424974283,0.2782727850973561
all,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6247715514759707,0.6975046647869106,0.2492835806647892
13,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6203271892812199,0.7174507641109092,0.25737805587506873
17,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6190646564841547,0.6958161878384211,0.24873201566995135
23,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6271950386984808,0.6815995562902206,0.24327090001537124
29,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6381938789778008,0.6842972813860321,0.2431843131898629
31,O2_pulseoxymetry_saturation,18,12,sh_a,raw,1395,1325,0.49032258064516127,0.6190769939381976,0.7083595343089703,0.25385261857369174
all,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
13,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
17,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
23,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
29,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
31,O2_pulseoxymetry_saturation,18,12,locf_own,raw,1395,1325,0.49032258064516127,0.6518678905421077,nan,nan
all,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.537020792722547,nan,nan
13,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.5354054087398524,nan,nan
17,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.5425498227519102,nan,nan
23,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.5276153346328785,nan,nan
29,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.5506123489690001,nan,nan
31,O2_pulseoxymetry_saturation,18,12,locf_donor,raw,1395,1325,0.49032258064516127,0.5289210485190943,nan,nan
all,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
13,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
17,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
23,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
29,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
31,O2_pulseoxymetry_saturation,18,12,occ_own,raw,1395,1325,0.49032258064516127,0.5477192159959204,nan,nan
all,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5059528215757396,nan,nan
13,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5009417589919477,nan,nan
17,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5030134231499988,nan,nan
23,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5049277847690017,nan,nan
29,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5137418675615434,nan,nan
31,O2_pulseoxymetry_saturation,18,12,occ_donor,raw,1395,1325,0.49032258064516127,0.5071392734062066,nan,nan
all,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.615977208609898,nan,nan
13,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.61027936108438,nan,nan
17,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.609522663903077,nan,nan
23,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.6191263437543695,nan,nan
29,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.630110790337306,nan,nan
31,O2_pulseoxymetry_saturation,18,12,s2_donor,raw,1395,1325,0.49032258064516127,0.6108468839703572,nan,nan
all,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.6934426229508197,0.6145162825368257,0.21274530678801903
13,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.6959976369812435,0.6393713160198484,0.22437100218443384
17,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.699867080194949,0.6021623302671848,0.20711265077634072
23,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.687180623246197,0.5970258673134439,0.20387214712202764
29,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.6999704622655443,0.6103075180544917,0.21088538149861813
31,O2_pulseoxymetry_saturation,30,24,s2,raw,551,528,0.6642468239564429,0.6841973120661645,0.6237143810291593,0.21748535235867486
all,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.674138236597253,0.6262170898428041,0.20458379769860519
13,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.6762368926303353,0.6379381885671016,0.2022177806242834
17,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.6925860286516025,0.6183824998122958,0.19856232744830343
23,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.6666666666666666,0.615341399714367,0.20870724072792293
29,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.6872766208831783,0.6175413645838557,0.20167740785080832
31,O2_pulseoxymetry_saturation,30,24,s2,crossfit,551,528,0.6642468239564429,0.6479249741544824,0.6418819965364008,0.21175423184170777
all,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.5761925860286516,0.6662719804944233,0.23699996530089312
13,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.5731945059813912,0.6757050119227698,0.24169306577553218
17,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.5565795303500222,0.6686561376448044,0.23791852048456563
23,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.586161571407473,0.6423330027389227,0.22570544408987417
29,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.5780830010338207,0.6708951771251421,0.2390282917726072
31,O2_pulseoxymetry_saturation,30,24,s1,raw,551,528,0.6642468239564429,0.5869443213705509,0.6737705730404775,0.2406545043818865
all,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.5578215920838872,0.6813997153707546,0.22545589577530686
13,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.563195982868114,0.6805446835186391,0.22539103718462736
17,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.5244720129966032,0.7273173072941125,0.2317183690961263
23,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.5565721459164082,0.6663519037438638,0.22490644039065244
29,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.5719391522670211,0.6662829475381542,0.22222213172160823
31,O2_pulseoxymetry_saturation,30,24,s1,crossfit,551,528,0.6642468239564429,0.5729286663712894,0.6665017347590037,0.22304150048351995
all,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5511416334367154,0.7559170863154617,0.27850646977485344
13,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5711416334367154,0.795253340924193,0.29707143601693276
17,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5570964407029981,0.7468804203347333,0.2741025463573811
23,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5428444838280904,0.7442669424749403,0.2740312403955798
29,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5346920691182986,0.7065265245470449,0.2555043743285833
31,O2_pulseoxymetry_saturation,30,24,ic,raw,551,528,0.6642468239564429,0.5499335400974745,0.786658203296397,0.2918227517757901
all,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.5361438487667995,0.6554334815323634,0.2265210135852646
13,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.5477846699158174,0.6598785507545947,0.22652399487335637
17,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.525756904445429,0.658276044430217,0.22911860878594226
23,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.5191109141928814,0.66411032480114,0.22701356515750643
29,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.5322404371584699,0.6446825886518438,0.2260924264874274
31,O2_pulseoxymetry_saturation,30,24,ic,crossfit,551,528,0.6642468239564429,0.5558263181214,0.6502198990240216,0.22385647262209074
all,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.562079456505686,0.6903712808606249,0.24636911739672893
13,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.5612317235268055,0.7123583064565906,0.2580469403144112
17,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.564983015802688,0.67838875081785,0.24056053907420893
23,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.5788509821296707,0.6585349269749162,0.23117754075360467
29,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.5570225963668587,0.6937017052128351,0.2484566061232767
31,O2_pulseoxymetry_saturation,30,24,sh,raw,551,528,0.6642468239564429,0.5483089647024073,0.7088727148409326,0.2536039607181431
all,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.5552798700339684,0.6541987695575101,0.22415824821736513
13,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.5441515285777581,0.6459347295168448,0.2236646994908479
17,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.570691182986265,0.6464729448885461,0.22226237877546104
23,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.5736228031309999,0.6552003703668515,0.22387647366022415
29,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.5519790282085364,0.6578173615478564,0.22248466542850565
31,O2_pulseoxymetry_saturation,30,24,sh,crossfit,551,528,0.6642468239564429,0.5359548072662826,0.6655684414674518,0.22850302373178694
all,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.5761925860286516,0.6342716170268433,0.22141728103869024
13,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.5731945059813912,0.6328663004389776,0.22094196589415924
17,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.5565795303500222,0.6416750547512307,0.2240227106376935
23,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.586161571407473,0.6313487082631126,0.2206125370019741
29,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.5780830010338207,0.6360108257386058,0.22208655603429098
31,O2_pulseoxymetry_saturation,30,24,br,raw,551,528,0.6642468239564429,0.5869443213705509,0.6294571959422899,0.21942263562533346
all,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.6934426229508197,0.5891387841351591,0.2002186719081896
13,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.6959976369812435,0.5882564289146924,0.19978017487730618
17,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.699867080194949,0.584758837581378,0.19819571052096796
23,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.687180623246197,0.5930235091039816,0.20166612724779578
29,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.6999704622655443,0.5854576610028621,0.1989068222727127
31,O2_pulseoxymetry_saturation,30,24,br2,raw,551,528,0.6642468239564429,0.6841973120661645,0.5941974840728814,0.20254452462216524
all,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5432964111652636,0.8616129277886703,0.3249405236760627
13,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5666962044011224,0.8784264169152044,0.3338240485928932
17,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5368187859991139,0.9027379811887056,0.3395302614532458
23,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5167183577019643,0.7678638223668508,0.28466310868691486
29,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5619553980209718,0.8536413329038647,0.32354748796597327
31,O2_pulseoxymetry_saturation,30,24,ic_a,raw,551,528,0.6642468239564429,0.5342933097031458,0.9053950855687264,0.3431377116812863
all,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.5313853197459755,0.6700602168029395,0.2285766696581077
13,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.5595776103972825,0.6621604419937198,0.22372493274792873
17,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.5100871363166445,0.6817111313741517,0.234383149522931
23,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.515101166740511,0.667086134755388,0.22891999932424276
29,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.5525033229951263,0.6747377811958543,0.2250674036546344
31,O2_pulseoxymetry_saturation,30,24,ic_a,crossfit,551,528,0.6642468239564429,0.5196573622803131,0.664605594695584,0.23078786304080157
all,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5525299069561365,0.8289205168799206,0.3109382846371712
13,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5709201004282971,0.8521503400413118,0.322420941889039
17,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5486634175158766,0.8608149749689701,0.3228626295500415
23,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5290503618372471,0.739706393222882,0.2715044875056871
29,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5712893221089942,0.8204722071738851,0.30889591986185905
31,O2_pulseoxymetry_saturation,30,24,ic_o,raw,551,528,0.6642468239564429,0.5427263328902673,0.8714586689925542,0.32900744437922935
all,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5583193029094669,0.69349944022917,0.24785721277759132
13,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5539949785851426,0.7173547993172272,0.26039941184270393
17,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5603455914931325,0.6819630232390279,0.24228458997157773
23,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5791315906070005,0.6590631412697175,0.23139708014930857
29,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5511298183429331,0.6978906573093026,0.25043331572750727
31,O2_pulseoxymetry_saturation,30,24,sh_a,raw,551,528,0.6642468239564429,0.5469945355191257,0.7112255800105751,0.254771666196859
all,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
13,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
17,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
23,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
29,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
31,O2_pulseoxymetry_saturation,30,24,locf_own,raw,551,528,0.6642468239564429,0.6411977551321814,nan,nan
all,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.5092541722049919,nan,nan
13,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.5279870033968395,nan,nan
17,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.5032196130556786,nan,nan
23,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.5286442179884803,nan,nan
29,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.5055974006793679,nan,nan
31,O2_pulseoxymetry_saturation,30,24,locf_donor,raw,551,528,0.6642468239564429,0.4808226259045931,nan,nan
all,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
13,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
17,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
23,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
29,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
31,O2_pulseoxymetry_saturation,30,24,occ_own,raw,551,528,0.6642468239564429,0.5308817013735047,nan,nan
all,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.5168852459016393,nan,nan
13,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.4921060404666962,nan,nan
17,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.4984197312066165,nan,nan
23,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.5380889085807119,nan,nan
29,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.5381553684832373,nan,nan
31,O2_pulseoxymetry_saturation,30,24,occ_donor,raw,551,528,0.6642468239564429,0.5176561807709349,nan,nan
all,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.5623777876236893,nan,nan
13,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.5628119923201891,nan,nan
17,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.5686900014768868,nan,nan
23,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.5735711120957022,nan,nan
29,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.5616452518091862,nan,nan
31,O2_pulseoxymetry_saturation,30,24,s2_donor,raw,551,528,0.6642468239564429,0.545170580416482,nan,nan
all,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8062848948010016,0.305597627117056,0.09118820897863897
13,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8071856291109945,0.3057893885109743,0.09122412288364624
17,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8049591000471982,0.3067064604292914,0.09134571011104817
23,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8063819679606268,0.3051011320255104,0.09118232992267512
29,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8072585493608555,0.3048558621179087,0.09107527160699136
31,heart_rate,12,6,s2,raw,7707,6763,0.12508109510834306,0.8056392275253329,0.3055352925015954,0.0911136103688339
all,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.8036571197547419,0.30756945450052486,0.09159958188901733
13,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.805406390398403,0.30505253115291275,0.09115548004880006
17,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.801429313817372,0.31161643108893367,0.09204886158213324
23,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.8043721997239491,0.30651003482866945,0.0913230626603795
29,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.8050674804607575,0.30601297531556887,0.09147133437264787
31,heart_rate,12,6,s2,crossfit,7707,6763,0.12508109510834306,0.8020102143732274,0.3086553001165395,0.09199917078112603
all,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.694132442865292,0.3509261221921041,0.10387183389471684
13,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.6962314691799641,0.3503332088573584,0.1036709353929566
17,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.6931052826875019,0.3512555893722508,0.10389462722358253
23,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.6962136237179728,0.3500899093938012,0.1037596671829782
29,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.6945781486625442,0.3509046352413512,0.10391633027029527
31,heart_rate,12,6,s1,raw,7707,6763,0.12508109510834306,0.690533690078477,0.35204726809575887,0.10411760940377163
all,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.6876940617071462,0.3548070746085591,0.10460910543288593
13,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.6901376285104024,0.35568045543761373,0.10448319793822525
17,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.687209126661551,0.35461869227767984,0.1046717566075197
23,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.6871725896165256,0.3555510054142673,0.1046653084171064
29,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.6879824812945714,0.354215904324055,0.10463124392168803
31,heart_rate,12,6,s1,crossfit,7707,6763,0.12508109510834306,0.6859684824526803,0.35396931558917955,0.10459402027989019
all,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.688252763123645,0.3771919430052821,0.1083207878146557
13,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.6867326066743259,0.3691112713762523,0.10717834121907689
17,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.6873733510639279,0.3810220480658234,0.10880021506263057
23,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.690775988377066,0.4082508650938905,0.11253212286159194
29,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.6860412488623518,0.3576629132163163,0.10535691922600025
31,heart_rate,12,6,ic,raw,7707,6763,0.12508109510834306,0.6903406206405537,0.3699126172741279,0.10773634070397888
all,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6812428195091513,0.3563057196599702,0.10498569257169102
13,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6833918131173992,0.3549962390752896,0.10481024701204861
17,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6805591537066563,0.3583955064251999,0.10527298140746146
23,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6849771362710245,0.3539628783363709,0.10460323680790476
29,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6776363439448194,0.35808215297655716,0.10521919848409027
31,heart_rate,12,6,ic,crossfit,7707,6763,0.12508109510834306,0.6796496505058574,0.35609182148643354,0.10502279914695
all,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.6362599173078213,0.4014229487833137,0.11633842797797007
13,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.6383749430022098,0.40131147690931246,0.11548437495561864
17,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.6351104541793149,0.41066170998084095,0.11906684864585296
23,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.630376330025359,0.401944049859174,0.1170580920950117
29,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.6383924807838219,0.3994612791937144,0.11555110617099427
31,heart_rate,12,6,sh,raw,7707,6763,0.12508109510834306,0.6390453785484009,0.3937362279735265,0.11453171802237275
all,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.6285907684809757,0.3661844669703279,0.10720897737912924
13,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.6310778412898453,0.3653836072756609,0.10706079047436759
17,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.6299911141906498,0.36544654755136974,0.10706073036892597
23,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.6199032745192032,0.36873430921991845,0.1076304538079543
29,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.63332698486151,0.3647370086825165,0.10705796946440406
31,heart_rate,12,6,sh,crossfit,7707,6763,0.12508109510834306,0.6286546275436706,0.3666208621221737,0.1072349427799943
all,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.694132442865292,0.35082078021787316,0.10385791140969705
13,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.6962314691799641,0.35029128338444365,0.1036732140385708
17,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.6931052826875019,0.3512526707269723,0.10390229021603724
23,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.6962136237179728,0.35003468242316826,0.1037489923118728
29,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.6945781486625442,0.3508293402736097,0.1039184889823321
31,heart_rate,12,6,br,raw,7707,6763,0.12508109510834306,0.690533690078477,0.35169592428117175,0.10404657149967228
all,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8062848948010016,0.3053372705801107,0.09113735897718643
13,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8071856291109945,0.3050157386776602,0.09105978502025297
17,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8049591000471982,0.30668583632301416,0.09138293587808792
23,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8063819679606268,0.3050227472079351,0.09117368754446106
29,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8072585493608555,0.30464086098728055,0.09104908099918282
31,heart_rate,12,6,br2,raw,7707,6763,0.12508109510834306,0.8056392275253329,0.30532116970466333,0.0910213054439473
all,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6891714967358189,0.3722741470109679,0.10746838176970948
13,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6916031101563447,0.3685255213432434,0.106593126553914
17,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6876313410618542,0.3780988321582468,0.1088147955990479
23,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6899383285448011,0.3720797587588507,0.10739825326907469
29,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6889124452405845,0.3712251064465043,0.10746951608176795
31,heart_rate,12,6,ic_a,raw,7707,6763,0.12508109510834306,0.6877722586755098,0.37144151634799427,0.10706621734474275
all,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.680744346526873,0.35763941732893595,0.1051436419249238
13,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.6852067427539732,0.3570020503955386,0.10502317804385657
17,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.6793262015072646,0.3593395563392285,0.1053903407984275
23,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.6801906295325166,0.3595013338662483,0.10529083123362985
29,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.6790445970402378,0.356374497603469,0.10500860993793143
31,heart_rate,12,6,ic_a,crossfit,7707,6763,0.12508109510834306,0.6799535618003733,0.35597964844019525,0.10500524961077372
all,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6891899729425874,0.3722217001326319,0.10747151504273818
13,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6916813378927463,0.3689234535428779,0.10664378635668793
17,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6875541132866849,0.37891848228764674,0.1087317250181961
23,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6898997915773112,0.3714944296751207,0.10741663073263555
29,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6889235986543291,0.3716846507457794,0.10756733293529926
31,heart_rate,12,6,ic_o,raw,7707,6763,0.12508109510834306,0.6878910233018658,0.3700874844117347,0.10699810017087204
all,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.6362825318156896,0.40121915554117643,0.11631075905843642
13,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.6382007959076048,0.4010726068466993,0.11546414645077432
17,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.634982459141584,0.4104866465345296,0.11905727330556198
23,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.6305709378651781,0.40172706181622714,0.1170373888053541
29,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.638546782493971,0.3992912328215455,0.1155703708922854
31,heart_rate,12,6,sh_a,raw,7707,6763,0.12508109510834306,0.6391116836701101,0.3935182296868806,0.11442461583820626
all,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
13,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
17,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
23,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
29,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
31,heart_rate,12,6,locf_own,raw,7707,6763,0.12508109510834306,0.7964992741819855,nan,nan
all,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.6154440474000085,nan,nan
13,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.617605594367726,nan,nan
17,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.6135692893137066,nan,nan
23,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.6117779741462331,nan,nan
29,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.6173001446713143,nan,nan
31,heart_rate,12,6,locf_donor,raw,7707,6763,0.12508109510834306,0.6169672345010624,nan,nan
all,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
13,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
17,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
23,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
29,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
31,heart_rate,12,6,occ_own,raw,7707,6763,0.12508109510834306,0.5017487783550545,nan,nan
all,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.5010497131495825,nan,nan
13,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.5019183871640669,nan,nan
17,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.5019704620682398,nan,nan
23,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.5012514899422361,nan,nan
29,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.49902357631673355,nan,nan
31,heart_rate,12,6,occ_donor,raw,7707,6763,0.12508109510834306,0.5010846502566362,nan,nan
all,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6337254001844852,nan,nan
13,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6361667978410683,nan,nan
17,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6333338307499463,nan,nan
23,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6277140486245764,nan,nan
29,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6356162038025602,nan,nan
31,heart_rate,12,6,s2_donor,raw,7707,6763,0.12508109510834306,0.6357961199042744,nan,nan
all,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.7867863678401655,0.4350061346807788,0.13936774122906054
13,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.7880402822141667,0.43647172404792556,0.1396603645558336
17,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.7847224504676517,0.43701198617357134,0.13994290882381935
23,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.788901153744829,0.4326496640523165,0.1386494423067788
29,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.7850549162717108,0.43565550965546473,0.13958912153526465
31,heart_rate,18,12,s2,raw,4799,4319,0.2202542196290894,0.7872130365024699,0.4332417894746159,0.1389968689236062
all,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.7817470205754615,0.4367201239249498,0.13933430482246117
13,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.7811047674332173,0.4368926662491692,0.13911720344094203
17,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.7805123968028672,0.4380295731891662,0.14000481886055433
23,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.784278867765582,0.43349344579491056,0.13852122663707717
29,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.7789978444080263,0.4385859247666379,0.13997853824906545
31,heart_rate,18,12,s2,crossfit,4799,4319,0.2202542196290894,0.7838412264676153,0.43659900962486525,0.13904973692466693
all,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.660342872110139,0.502497846602354,0.16368961675482246
13,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.6633742017660381,0.5018097895277561,0.1633777879321898
17,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.65963440391536,0.5036377785259635,0.1639569101522484
23,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.6644411262475053,0.4987280966959929,0.16252395571991285
29,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.6623709893626112,0.5039281012766242,0.16409278228838256
31,heart_rate,18,12,s1,raw,4799,4319,0.2202542196290894,0.6518936392591802,0.504385466985433,0.16449664768137875
all,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6534430563189487,0.5062272443710711,0.16396454497314017
13,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6541660367092813,0.5058802181805856,0.163614266312203
17,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6528046966925847,0.5070990168978085,0.16425751316468695
23,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6599626980952616,0.5030671233958376,0.16320327580957106
29,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6571358538707869,0.5056442227297913,0.16341132404135456
31,heart_rate,18,12,s1,crossfit,4799,4319,0.2202542196290894,0.6431459962268291,0.5094456406513322,0.16533634553788532
all,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.6539367237934778,0.5425610055371409,0.173132280138846
13,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.6581977218381238,0.5303662175026965,0.17025875543135474
17,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.6543301205928055,0.5403284942181772,0.1727821358789698
23,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.654107254732518,0.5954113785622693,0.18406235706363566
29,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.6551844186550987,0.5095978789604906,0.16555386842417721
31,heart_rate,18,12,ic,raw,4799,4319,0.2202542196290894,0.647864103148843,0.5371010584420711,0.17300428389609257
all,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.6486588607572534,0.5051801984915392,0.1641761936720103
13,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.6525269676539848,0.5042135128815569,0.16387957176269558
17,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.6501223423593796,0.5042867333858467,0.16392581277981277
23,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.6483025029239293,0.5059164514774134,0.1643804056463009
29,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.650470862595802,0.5045013062978935,0.16403419815463816
31,heart_rate,18,12,ic,crossfit,4799,4319,0.2202542196290894,0.6418716282531716,0.5069829884149857,0.16466098001660406
all,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.6022404655633691,0.5659159304802541,0.18211197580957297
13,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.6066100269663899,0.5680186163831122,0.18115868126720294
17,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.599023738816887,0.5774381586938048,0.18381605533534595
23,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.599177330433591,0.5622108426186186,0.18175995631934652
29,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.6011330636862898,0.5648192113755997,0.18190229275869893
31,heart_rate,18,12,sh,raw,4799,4319,0.2202542196290894,0.6052581679136874,0.5570928233301351,0.18192289336727052
all,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.5942133252294266,0.5188956323764881,0.16869105138083898
13,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.6012977796340803,0.5175882228669335,0.16817495215084147
17,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.5929484635023339,0.5192592090954647,0.16881888653696783
23,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.590583784669357,0.5223240594721323,0.16932110481471177
29,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.5913253224665473,0.5203078538384507,0.16912938490448826
31,heart_rate,18,12,sh,crossfit,4799,4319,0.2202542196290894,0.5949112758748148,0.5149988166094596,0.16801092849718563
all,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.660342872110139,0.49962118037425507,0.16301235181741644
13,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.6633742017660381,0.49848216507443915,0.16253011050198096
17,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.65963440391536,0.500526563946697,0.16344863639511803
23,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.6644411262475053,0.4980815014528486,0.16230519361747542
29,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.6623709893626112,0.49880288834417097,0.16277352073073184
31,heart_rate,18,12,br,raw,4799,4319,0.2202542196290894,0.6518936392591802,0.5022127830531193,0.16400429784177595
all,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.7867863678401655,0.4328961134618618,0.1385311695676253
13,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.7880402822141667,0.43186326574729045,0.13794859027959597
17,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.7847224504676517,0.43470708545743675,0.13936508443263187
23,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.788901153744829,0.43116856258585956,0.13783971718269486
29,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.7850549162717108,0.4334967431816747,0.13871389651583588
31,heart_rate,18,12,br2,raw,4799,4319,0.2202542196290894,0.7872130365024699,0.43324491033704776,0.1387885594273679
all,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6594937316922586,0.5533822513109887,0.17338932629987774
13,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6616843147437333,0.5528813838445289,0.17273226107930423
17,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6581485472382078,0.568197791848277,0.17554106740131156
23,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6628192493402513,0.5525602541780709,0.17329345864574497
29,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6587570987137745,0.5458154277858326,0.17227938334019624
31,heart_rate,18,12,ic_a,raw,4799,4319,0.2202542196290894,0.6560594484253256,0.5474563988982343,0.1731004610328319
all,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6518763712634257,0.5050862617745012,0.16406505177089872
13,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6541985248125677,0.5082999482901531,0.16430410860043093
17,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6500413117204435,0.5040452407141585,0.16387539976146828
23,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6526648840768853,0.5039158844641606,0.1640648617489539
29,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6515222382963188,0.5052099509687287,0.16408123640543407
31,heart_rate,18,12,ic_a,crossfit,4799,4319,0.2202542196290894,0.6509548974109131,0.5039602844353054,0.1639996523382064
all,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.6595304419848437,0.5530259771321624,0.17330204162575438
13,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.6618559833984529,0.553003731547684,0.17272421406010505
17,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.658008987448215,0.5699746825250221,0.17582062499121953
23,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.6628313849741637,0.551339958313827,0.1730519063815578
29,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.6588256144802384,0.5459952701606402,0.17229111554733476
31,heart_rate,18,12,ic_o,raw,4799,4319,0.2202542196290894,0.6561302396231481,0.5448162431136384,0.17262234714855468
all,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.6029054224540579,0.5649132663636438,0.18189878148541888
13,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.6069973559487614,0.5668165924748698,0.18093618237043108
17,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.599829747169237,0.5761589462477462,0.1835593803926815
23,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.5995382391296323,0.5615084482599162,0.18157265481500018
29,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.6018660054094588,0.5640446844373808,0.18176753221931982
31,heart_rate,18,12,sh_a,raw,4799,4319,0.2202542196290894,0.6062957646131995,0.5560376603983056,0.18165815762966178
all,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
13,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
17,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
23,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
29,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
31,heart_rate,18,12,locf_own,raw,4799,4319,0.2202542196290894,0.7674635564385353,nan,nan
all,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.579683153768089,nan,nan
13,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.5839799772153473,nan,nan
17,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.5740462023809102,nan,nan
23,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.581173738285953,nan,nan
29,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.577574637940947,nan,nan
31,heart_rate,18,12,locf_donor,raw,4799,4319,0.2202542196290894,0.5816412130172877,nan,nan
all,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
13,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
17,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
23,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
29,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
31,heart_rate,18,12,occ_own,raw,4799,4319,0.2202542196290894,0.500588831070459,nan,nan
all,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5050367684424977,nan,nan
13,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5058254835165225,nan,nan
17,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5051932928373972,nan,nan
23,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5060616227264016,nan,nan
29,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5034797666115338,nan,nan
31,heart_rate,18,12,occ_donor,raw,4799,4319,0.2202542196290894,0.5046236765206329,nan,nan
all,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.598920687058914,nan,nan
13,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.6021355176125972,nan,nan
17,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.5941364914972187,nan,nan
23,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.5969097366719136,nan,nan
29,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.5999590675181162,nan,nan
31,heart_rate,18,12,s2_donor,raw,4799,4319,0.2202542196290894,0.601462621994724,nan,nan
all,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.7244717045190573,0.5932589836372384,0.20059616245714135
13,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.7252327430623805,0.595117391376792,0.20088469824573496
17,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.726074370566267,0.6000646762700581,0.20195180852760516
23,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.7264630202097815,0.5935160295453799,0.2010068679687529
29,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.7242669263620607,0.5960421743728448,0.20173517872757726
31,heart_rate,30,24,s2,raw,2229,2062,0.3427545984746523,0.7203214623947966,0.5815546466211171,0.19740225881603632
all,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.718271893929918,0.579923602360057,0.19507906717190204
13,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.7199167306970677,0.5831311294647559,0.19586123818869788
17,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.7172801672533639,0.5814684850618553,0.19549662290119793
23,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.721633489984454,0.5765702708119933,0.19294415575373122
29,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.7164010149563104,0.5782803358539527,0.1954094640144013
31,heart_rate,30,24,s2,crossfit,2229,2062,0.3427545984746523,0.7161280667583939,0.5801677906077277,0.1956838550014819
all,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.6164176330789986,0.6468886500055211,0.2257355380374128
13,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.6142263638475421,0.6465068263973691,0.22582836433285625
17,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.6186748387327341,0.6518529970297551,0.22708539966420344
23,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.6177608419848829,0.6455364005081496,0.2252618553427848
29,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.6187123635259011,0.6561646286331407,0.2291779955679582
31,heart_rate,30,24,s1,raw,2229,2062,0.3427545984746523,0.612713757303933,0.6343823974591907,0.2213240752792613
all,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.6074660043242857,0.6370442276142467,0.2190646666214581
13,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.6061138609438379,0.6416235487581283,0.21882176745223786
17,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.6105578685917481,0.6310004612441255,0.21875807768161779
23,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.6062545789182138,0.6346769246900109,0.21919766198392931
29,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.610602987688294,0.633739219857265,0.21847455587892586
31,heart_rate,30,24,s1,crossfit,2229,2062,0.3427545984746523,0.6038007254793346,0.6441809835217036,0.22007127011057964
all,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.6068638207387023,0.7122824120339979,0.24370829913198247
13,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.6071743830745314,0.6794287049550538,0.23526680912419182
17,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.6115210049496989,0.7173473494054535,0.24429900443669844
23,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.6186203384378964,0.8040754022437028,0.26668795948800866
29,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.5972678376784661,0.6639060875186423,0.23081334052344465
31,heart_rate,30,24,ic,raw,2229,2062,0.3427545984746523,0.5997355395529189,0.6966545160471371,0.24147438208756858
all,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.601656272894591,0.6382318692014358,0.2198431735789887
13,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.5954854100030377,0.6319282926236554,0.21969264316902906
17,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.6101607311973983,0.6373039889867589,0.2188218772357478
23,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.6112869217161339,0.6357178950007456,0.21904236992031656
29,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.59629129960867,0.6346141461582319,0.21975850004735104
31,heart_rate,30,24,ic,crossfit,2229,2062,0.3427545984746523,0.5950570019477155,0.6515950232377875,0.22190047752249908
all,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.564797991530118,0.7219064492098071,0.2456715396206457
13,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.5517011239569001,0.7304185478111626,0.24832890350231857
17,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.5745787395243286,0.7301972643394818,0.24560861105847315
23,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.5736567017493701,0.7116552198213687,0.2419680826756932
29,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.5570412594035344,0.7312754788740322,0.24818342826420398
31,heart_rate,30,24,sh,raw,2229,2062,0.3427545984746523,0.5670121330164573,0.7059857352029902,0.24426867260253965
all,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.5553070778907492,0.646053606987392,0.22408756917118033
13,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.5386764469381555,0.6513322238164504,0.22618492550239944
17,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.5591167378446473,0.6387206478267182,0.22291809164309548
23,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.5660472097635938,0.6419679956194928,0.2223428792500364
29,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.553383932240945,0.6435347148112583,0.22412506546555083
31,heart_rate,30,24,sh,crossfit,2229,2062,0.3427545984746523,0.5593110626664046,0.6547124528630405,0.2248668839948196
all,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.6164176330789986,0.6246755308818637,0.21769631673797413
13,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.6142263638475421,0.624570753083716,0.2176478745548899
17,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.6186748387327341,0.6247938414431118,0.21769627142142028
23,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.6177608419848829,0.6246327311639787,0.21777504524929212
29,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.6187123635259011,0.6247407042007239,0.2177907052831506
31,heart_rate,30,24,br,raw,2229,2062,0.3427545984746523,0.612713757303933,0.6246396245177877,0.21757168718111775
all,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.7244717045190573,0.5721595332089761,0.19411822256175834
13,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.7252327430623805,0.5720171821134462,0.1937841419598662
17,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.726074370566267,0.5731753170022721,0.1942335441140929
23,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.7264630202097815,0.5697616389824218,0.1932353472051767
29,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.7242669263620607,0.5711286658884361,0.19386860717340992
31,heart_rate,30,24,br2,raw,2229,2062,0.3427545984746523,0.7203214623947966,0.5747148620583041,0.19546947235624593
all,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6071627682575987,0.7448725075040123,0.24906129115814454
13,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6079677644157747,0.7352785024334353,0.24673279208024101
17,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6086968175401605,0.7808529570259235,0.25455513375486405
23,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6108071404320712,0.7578555342860138,0.2525045042347586
29,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6046959598306023,0.7310075198065261,0.24730363477765113
31,heart_rate,30,24,ic_a,raw,2229,2062,0.3427545984746523,0.6036461590693851,0.7193680239681628,0.24421039094320773
all,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.6005895859764487,0.6411715017056661,0.21979951074747994
13,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.6069295784714901,0.636729566269149,0.21892704430652904
17,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.6000044672372817,0.6377791628142998,0.2193544955285303
23,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.5995077104515484,0.6411878909908092,0.2201194182975445
29,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.600628987009274,0.647803107031217,0.220367125560747
31,heart_rate,30,24,ic_a,crossfit,2229,2062,0.3427545984746523,0.5958771867126494,0.6423577814228555,0.22022947004404894
all,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.6072220931687008,0.7445269753288001,0.24895488677399863
13,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.608018690920787,0.7355861906117438,0.24681047219532734
17,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.6088040312349231,0.7828319310404757,0.2549349118767395
23,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.6107383449779319,0.7564435662778127,0.2521776395418464
29,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.6048255097117738,0.7315374810030921,0.2473886693629973
31,heart_rate,30,24,ic_o,raw,2229,2062,0.3427545984746523,0.603723888998088,0.7162357077108759,0.2434627408930827
all,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.565225774172221,0.7198983608801581,0.24527757637702532
13,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.5517297142755034,0.7280612692444097,0.24791466167106027
17,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.5748905526865965,0.7279787157300263,0.24521552685904907
23,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.5751103407608599,0.709084717343956,0.2413366530473922
29,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.5575996640637564,0.7294972093974522,0.24783175975355073
31,heart_rate,30,24,sh_a,raw,2229,2062,0.3427545984746523,0.5667985990743885,0.7048698926849463,0.2440892805540742
all,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
13,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
17,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
23,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
29,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
31,heart_rate,30,24,locf_own,raw,2229,2062,0.3427545984746523,0.685783910798206,nan,nan
all,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5363308793309864,nan,nan
13,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5235816521630363,nan,nan
17,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5446540571448993,nan,nan
23,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5524395582795776,nan,nan
29,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5334582670693137,nan,nan
31,heart_rate,30,24,locf_donor,raw,2229,2062,0.3427545984746523,0.5275208619981059,nan,nan
all,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
13,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
17,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
23,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
29,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
31,heart_rate,30,24,occ_own,raw,2229,2062,0.3427545984746523,0.5125498096956917,nan,nan
all,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.4962533280917749,nan,nan
13,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.49679207690795707,nan,nan
17,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.4949569358326037,nan,nan
23,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.5013584868573879,nan,nan
29,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.487235762914783,nan,nan
31,heart_rate,30,24,occ_donor,raw,2229,2062,0.3427545984746523,0.500923377946143,nan,nan
all,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.5630045744509765,nan,nan
13,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.5499669424441148,nan,nan
17,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.571427103622036,nan,nan
23,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.5709026499651555,nan,nan
29,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.5563725139824527,nan,nan
31,heart_rate,30,24,s2_donor,raw,2229,2062,0.3427545984746523,0.5663536622411236,nan,nan
all,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.734680804720605,0.43308498628458886,0.13702340846514277
13,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.735580540603114,0.43213597180246666,0.13672806836319976
17,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.7365388677168409,0.431537123149584,0.13663163822866017
23,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.7351134354668868,0.43293939187382824,0.13697631705415902
29,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.7353999181550566,0.4328365269159613,0.13699405120657154
31,respiratory_rate,12,6,s2,raw,7127,6380,0.19194612038725972,0.7307712616611274,0.43597591768110405,0.13778696747312336
all,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.7298912127369417,0.43592427177302484,0.13751130332190248
13,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.7295234689867576,0.4368994873936353,0.13718302323946988
17,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.731551695337783,0.434212969526394,0.13735820124680398
23,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.7313336917857531,0.4357055325312656,0.1373332912743895
29,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.7307522855149682,0.4351479350791758,0.1378189768968407
31,respiratory_rate,12,6,s2,crossfit,7127,6380,0.19194612038725972,0.7262949220594462,0.43765543433465365,0.13786302395200836
all,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6496834093394626,0.467579198323246,0.14856197835141075
13,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6492015040785386,0.4682389549975914,0.14876375096250008
17,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6534593958705875,0.4662189465817757,0.1481132974689077
23,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6503888142536117,0.46703316552821755,0.14837275832544944
29,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6479983275605231,0.4682897608178304,0.14885291481597207
31,respiratory_rate,12,6,s1,raw,7127,6380,0.19194612038725972,0.6473690049340519,0.46811516369081513,0.1487071701842244
all,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.6458665764950664,0.46944940107395416,0.14886065662017917
13,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.644288776580567,0.47014941871801164,0.1491512272615082
17,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.6506633654518886,0.4673505290134996,0.14819862485603913
23,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.6446637299969842,0.47014007910398176,0.1489018119998133
29,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.6450226266743434,0.46977702480566585,0.149050523825628
31,respiratory_rate,12,6,s1,crossfit,7127,6380,0.19194612038725972,0.6446943837715491,0.4698299537286121,0.14900109515790713
all,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.6287370060997838,0.5080719068605336,0.15727576577869407
13,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.644095905315758,0.5237796808017576,0.16111299398558476
17,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.6213657189509632,0.5189209059567703,0.15843371942378473
23,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.6334613302951191,0.5155823584285079,0.15880884768245077
29,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.6241038054852359,0.4987365847878817,0.1560086525521366
31,respiratory_rate,12,6,ic,raw,7127,6380,0.19194612038725972,0.620658270451843,0.48334000432775015,0.15201461524951357
all,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6239001831864491,0.47615235528829025,0.15068980961241812
13,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6403593815527996,0.47310446469785733,0.14954070010687365
17,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6144357446112823,0.4783512633119483,0.15151860631018443
23,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6274814960362067,0.4740750207378058,0.15027332394972778
29,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6185613745685624,0.47941145854443995,0.15129885758248254
31,respiratory_rate,12,6,ic,crossfit,7127,6380,0.19194612038725972,0.6186629191633944,0.4758195691493998,0.15081756011282232
all,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.604139033843798,0.49957066705196407,0.1579237433349242
13,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.6085360671169154,0.4935604124341209,0.1569475656017761
17,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.5960383391772248,0.5046397865094118,0.15972008970048365
23,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.6142367806707832,0.4954008859386089,0.15684295514081537
29,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.591973001323126,0.506703207597519,0.1595803945135784
31,respiratory_rate,12,6,sh,raw,7127,6380,0.19194612038725972,0.6099109809309405,0.4975490427801598,0.15652771171796756
all,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.5993022109304633,0.48103628773035023,0.1523384177405746
13,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.6057132543113296,0.4798364166925223,0.15192685183718427
17,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.589331826411546,0.4831979210877758,0.15306652427303588
23,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.6098630645752542,0.47853257952792233,0.1516402937033209
29,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.5870138806383906,0.4821539729288996,0.15288102541321716
31,respiratory_rate,12,6,sh,crossfit,7127,6380,0.19194612038725972,0.604589028715796,0.48146054841463115,0.15217739347611495
all,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6496834093394626,0.46746352452404255,0.14853186768885526
13,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6492015040785386,0.46789607067388894,0.14866214934633237
17,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6534593958705875,0.46615189090104286,0.14809541761532877
23,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6503888142536117,0.46710517818905,0.14839134105096266
29,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6479983275605231,0.4682420347557861,0.14883481813103905
31,respiratory_rate,12,6,br,raw,7127,6380,0.19194612038725972,0.6473690049340519,0.4679224481004447,0.14867561230061357
all,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.734680804720605,0.4324974777025309,0.13683930257993215
13,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.735580540603114,0.4320587765239758,0.13665512158323284
17,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.7365388677168409,0.43155711994954765,0.1366497681456568
23,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.7351134354668868,0.4324422209243555,0.13683619859422655
29,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.7353999181550566,0.43234517495775876,0.1368507394210202
31,respiratory_rate,12,6,br2,raw,7127,6380,0.19194612038725972,0.7307712616611274,0.4340840961570171,0.13720468515552428
all,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.6303606914780729,0.4889628071904569,0.15360231315564543
13,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.6333957071007089,0.4809103970976962,0.15217112965382062
17,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.6295815651880758,0.49091288922588083,0.15427472463155462
23,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.6311402747187469,0.4911283501811916,0.15363823495447226
29,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.6282180751409693,0.488778004084039,0.1537251035362285
31,respiratory_rate,12,6,ic_a,raw,7127,6380,0.19194612038725972,0.629467835241864,0.493084395363477,0.15420237300215114
all,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.6235385448050292,0.47679291397916596,0.15084191437107383
13,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.6286586517517966,0.47561583450463757,0.15069009118074408
17,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.6241144676676933,0.47656311138132973,0.1507874136773095
23,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.6236496472848498,0.4750443622428254,0.15056970191454122
29,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.616857075475051,0.47789878453566426,0.15120969700348497
31,respiratory_rate,12,6,ic_a,crossfit,7127,6380,0.19194612038725972,0.6244128818457558,0.4788424772313731,0.15095266807928948
all,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.630269149025832,0.4888179674287644,0.15356715309909186
13,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.6335333000267063,0.4807044562260514,0.1520992628708782
17,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.6294240441353427,0.48988695762361895,0.15420447588862266
23,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.6310010316930835,0.49146691789072733,0.1536760945611483
29,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.6280795302343953,0.48922570933336673,0.15366720081149757
31,respiratory_rate,12,6,ic_o,raw,7127,6380,0.19194612038725972,0.6293078390396318,0.4928057960700573,0.15418873136331263
all,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.6039010640858093,0.49965146318046083,0.15803096756240737
13,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.6079479969820947,0.49388570382024166,0.15709345282317938
17,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.5961237635676272,0.5046698876485046,0.15983738176781886
23,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.6143171278314441,0.4951862132776292,0.15681310435094586
29,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.5914136175363454,0.5068919531542124,0.1597423637132965
31,respiratory_rate,12,6,sh_a,raw,7127,6380,0.19194612038725972,0.609702814511535,0.49762355800171576,0.15666853515679627
all,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
13,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
17,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
23,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
29,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
31,respiratory_rate,12,6,locf_own,raw,7127,6380,0.19194612038725972,0.6797219378973567,nan,nan
all,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.554157502266983,nan,nan
13,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.5619889768265081,nan,nan
17,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.5515951894263644,nan,nan
23,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.5615016262366862,nan,nan
29,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.5432308976846817,nan,nan
31,respiratory_rate,12,6,locf_donor,raw,7127,6380,0.19194612038725972,0.552470821160675,nan,nan
all,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
13,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
17,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
23,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
29,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
31,respiratory_rate,12,6,occ_own,raw,7127,6380,0.19194612038725972,0.5015505859630844,nan,nan
all,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.500547528455334,nan,nan
13,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.5028727600531687,nan,nan
17,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.4990303125847263,nan,nan
23,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.5004834792021438,nan,nan
29,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.4974068683748498,nan,nan
31,respiratory_rate,12,6,occ_donor,raw,7127,6380,0.19194612038725972,0.5029442220617818,nan,nan
all,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.5977319253159814,nan,nan
13,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.6013347783129178,nan,nan
17,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.5894424465545411,nan,nan
23,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.6084857390771018,nan,nan
29,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.5855286005428574,nan,nan
31,respiratory_rate,12,6,s2_donor,raw,7127,6380,0.19194612038725972,0.6038680620924889,nan,nan
all,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7446561506477078,0.5378578381221275,0.18068189883796143
13,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7473199786593243,0.5366346074664633,0.18007625410841438
17,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7464841693710541,0.5335779629347793,0.1789269299011109
23,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7450315922205014,0.5360481407916494,0.17986544592004639
29,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7471325370682561,0.5354929655234856,0.17978414326122835
31,respiratory_rate,18,12,s2,raw,4301,3961,0.30760288305045336,0.7373124759194029,0.5475355138942598,0.18475672099900708
all,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7361685872767134,0.543887493409497,0.18175044154115141
13,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7378291141842902,0.543396770964753,0.18173945681452397
17,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7380718872132093,0.5440431085387902,0.18149440860981209
23,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7383290007294613,0.5403459808133593,0.18056520358074007
29,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7402220719643726,0.5426655446510041,0.18071465921458219
31,respiratory_rate,18,12,s2,crossfit,4301,3961,0.30760288305045336,0.7263908622922343,0.5489860620795785,0.18423847948609878
all,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6350618569941222,0.5955434227218261,0.20404505463901174
13,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6400261022250853,0.5911495292188148,0.20243952010213942
17,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6357381696055783,0.5945175616552398,0.2037281315666082
23,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6333469885230415,0.5947502067693964,0.20380105908670337
29,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6347150456332074,0.5994588733567212,0.20540066899153328
31,respiratory_rate,18,12,s1,raw,4301,3961,0.30760288305045336,0.6314829789836985,0.5978409426089585,0.2048558934480744
all,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6252966704180366,0.5975088029375095,0.20440205853000742
13,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6296307717923375,0.5945121427342097,0.2033694466330732
17,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6301113684784413,0.5985379101884861,0.2043681537184525
23,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6241832902103458,0.5967178188867804,0.2046629307094487
29,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6217667277342994,0.5980649423440039,0.2046504862226008
31,respiratory_rate,18,12,s1,crossfit,4301,3961,0.30760288305045336,0.6207911938747591,0.5997112005340671,0.20495927536646197
all,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.5986624767062261,0.6599613476771484,0.22371194277469647
13,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.6080244798464121,0.6828853747754406,0.23098842462605723
17,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.5967866140561142,0.6648634452550104,0.22402813312622483
23,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.5953981249241731,0.6774897081292408,0.2284842850441648
29,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.5978973038360931,0.6440309246834811,0.21984454325764433
31,respiratory_rate,18,12,ic,raw,4301,3961,0.30760288305045336,0.595205860868338,0.630537285542569,0.2152143278193913
all,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.5888093689830235,0.6143890807397255,0.20943929689687665
13,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.602277624727975,0.6132857511822114,0.2078864277088528
17,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.5864339243644626,0.611295233605428,0.2094050650581882
23,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.5848748722681372,0.6143601984449579,0.2098003132464848
29,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.5858880974970393,0.6156917267893265,0.2102344942022014
31,respiratory_rate,18,12,ic,crossfit,4301,3961,0.30760288305045336,0.5845723260575031,0.6173124936767042,0.20987018426865608
all,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.5906204583168988,0.6347986515788018,0.21827643985311887
13,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.584206326363095,0.6316258227312069,0.21808068342880974
17,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.5984563290281414,0.6292557410123981,0.2170124217794149
23,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.5928763565720296,0.6315616365924045,0.21726116263022308
29,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.5914505567916294,0.6363176933665352,0.21833640265808996
31,respiratory_rate,18,12,sh,raw,4301,3961,0.30760288305045336,0.5861127228295989,0.645232364191464,0.2206915287690566
all,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5806245294924178,0.6134002048460141,0.21001967743029196
13,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5765259166870987,0.6101362619945024,0.20994771710013455
17,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5876882728317057,0.606732742422719,0.20842142126965654
23,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5794144461754555,0.6119984732510709,0.2102926419699425
29,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5831394194869202,0.6214386425214988,0.2106297738260564
31,respiratory_rate,18,12,sh,crossfit,4301,3961,0.30760288305045336,0.5763545922809091,0.6166949040402794,0.2108068329856699
all,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6350618569941222,0.5934859484651939,0.20343745909529284
13,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6400261022250853,0.5911185799732588,0.20239993802855444
17,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6357381696055783,0.5931754275429171,0.20342316504425104
23,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6333469885230415,0.5939380445172446,0.20360205238516468
29,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6347150456332074,0.5938578417965867,0.20351442964872965
31,respiratory_rate,18,12,br,raw,4301,3961,0.30760288305045336,0.6314829789836985,0.5953398484959621,0.20424771036976447
all,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7446561506477078,0.5361450508928494,0.17962015080549384
13,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7473199786593243,0.5359738900702212,0.17925318674965882
17,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7464841693710541,0.5341735547773837,0.17901247690494768
23,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7450315922205014,0.5356576922017857,0.17941125236867453
29,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7471325370682561,0.5340176967831501,0.17875655412874789
31,respiratory_rate,18,12,br2,raw,4301,3961,0.30760288305045336,0.7373124759194029,0.5409024206317061,0.18166728387544026
all,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.6011213245838595,0.6512490010179681,0.22005875214923337
13,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.6042119407273394,0.6389549592595921,0.2174018089250936
17,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.6004889979273554,0.6620585290293418,0.2223975217118001
23,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.6004128537468267,0.6531786780724386,0.22058606200747244
29,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.6037048204850182,0.637737626199239,0.21684786302745596
31,respiratory_rate,18,12,ic_a,raw,4301,3961,0.30760288305045336,0.5967880100327573,0.6643152125292285,0.22306050507434477
all,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.5892068669867767,0.6119309993469991,0.20929962160256607
13,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.5904505298873522,0.615404571672199,0.20901111552326113
17,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.592405277908492,0.6192171717110758,0.209773048758003
23,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.5872678300482196,0.6107867888229912,0.2097561980947909
29,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.5905547205077091,0.6069146193079284,0.2090065893354879
31,respiratory_rate,18,12,ic_a,crossfit,4301,3961,0.30760288305045336,0.5853559765821111,0.6073318452208011,0.20895115630128736
all,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.6007045367210387,0.6522484739762652,0.2203610775819059
13,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.6035629384952996,0.6401879485314,0.21774816417486217
17,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.6001603088814065,0.6611113595036479,0.22228509142843858
23,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.5999537043382386,0.6551953013832069,0.22114718387299082
29,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.6031624201057186,0.6402097463159674,0.2175155246593905
31,respiratory_rate,18,12,ic_o,raw,4301,3961,0.30760288305045336,0.5966833117845303,0.664538014147104,0.22310942377384752
all,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5908218342930038,0.6346118806423514,0.21833917713984435
13,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5839561927300582,0.6319188872744149,0.21827868863565295
17,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5986029065756592,0.6292902283794983,0.21714335576610735
23,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5927499572323519,0.6314683203377784,0.21741973307100848
29,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5912703488977115,0.63652294023219,0.2185282815304924
31,respiratory_rate,18,12,sh_a,raw,4301,3961,0.30760288305045336,0.5875297660292383,0.6438590269878754,0.22032582669596057
all,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
13,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
17,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
23,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
29,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
31,respiratory_rate,18,12,locf_own,raw,4301,3961,0.30760288305045336,0.6953431995886183,nan,nan
all,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5417461231190484,nan,nan
13,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5408738153869114,nan,nan
17,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5555932469249173,nan,nan
23,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5446269620451718,nan,nan
29,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5394957326263092,nan,nan
31,respiratory_rate,18,12,locf_donor,raw,4301,3961,0.30760288305045336,0.5281408586119322,nan,nan
all,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
13,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
17,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
23,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
29,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
31,respiratory_rate,18,12,occ_own,raw,4301,3961,0.30760288305045336,0.50142529215253,nan,nan
all,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.4994623967040737,nan,nan
13,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.49182325717392394,nan,nan
17,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.5091592565688315,nan,nan
23,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.49934147974539417,nan,nan
29,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.5008689320068002,nan,nan
31,respiratory_rate,18,12,occ_donor,raw,4301,3961,0.30760288305045336,0.49611905802541895,nan,nan
all,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5859313473915796,nan,nan
13,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5784825683127516,nan,nan
17,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5958730107967372,nan,nan
23,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5890279027811408,nan,nan
29,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5874320476642265,nan,nan
31,respiratory_rate,18,12,s2_donor,raw,4301,3961,0.30760288305045336,0.5788412074030418,nan,nan
all,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.6935628850218085,0.6471671606494049,0.22679129079236132
13,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.7018458563784343,0.6354306456796847,0.2223727802050868
17,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.6919454561805837,0.6417350526529563,0.22442876644554444
23,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.6905548810647961,0.6471647391961269,0.22677804623620795
29,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.7004283016322677,0.645993659923321,0.22612385381731856
31,respiratory_rate,30,24,s2,raw,1899,1803,0.4423380726698262,0.683039929852961,0.6655117057949357,0.2342530072576489
all,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6823611673186745,0.6490558556843821,0.22181338217141944
13,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6916239489185665,0.64444276552758,0.21889366453087022
17,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6792661540536895,0.6492783022849383,0.22167802011762694
23,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6791295696748955,0.6508543505345535,0.2234061020304473
29,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6860166824047844,0.6449598266776114,0.2201401547205097
31,respiratory_rate,30,24,s2,crossfit,1899,1803,0.4423380726698262,0.6757694815414362,0.6557440333972272,0.22494896945764306
all,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.5898635280363326,0.702446284761024,0.2520623047645644
13,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.5954134628355592,0.6880677109066407,0.24660570397007467
17,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.5908426637888394,0.6992685244598602,0.25068855987327066
23,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.585931246908584,0.6987508930157875,0.250831699194931
29,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.5883189441971312,0.7234338447199297,0.2600652051601349
31,respiratory_rate,30,24,s1,raw,1899,1803,0.4423380726698262,0.5888113224515491,0.702710450702902,0.2521203556244109
all,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5785019560232025,0.6831006765538816,0.24308416746288156
13,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5817904357210306,0.6886693239237869,0.24400902511987282
17,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5753788389765727,0.6788114692159422,0.24298983010605144
23,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5777451773910698,0.6805898614264122,0.24246321024341788
29,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5804942893115698,0.6820919757437903,0.24226086859540102
31,respiratory_rate,30,24,s1,crossfit,1899,1803,0.4423380726698262,0.5771010387157696,0.6853407524594762,0.2436979032496646
all,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.5624661630468997,0.7738945430390329,0.2769674256009193
13,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.562286973335132,0.7838265339329842,0.2826130589623834
17,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.5604321237465714,0.7819887610017445,0.278251802120107
23,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.5511848554341472,0.8125936080314049,0.289126325827961
29,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.5628153244300553,0.7593248669158679,0.27322220025938937
31,respiratory_rate,30,24,ic,raw,1899,1803,0.4423380726698262,0.5756115382885921,0.7317389453131627,0.26162374083475565
all,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5495938441476684,0.6964955289867104,0.2478620152029063
13,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5512601735689554,0.7081249624080949,0.24781111634736036
17,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5408370430325105,0.6919036099248744,0.24795357727391754
23,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5407746526372589,0.6926105503022947,0.24876644581048457
29,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5491574486262871,0.686336381042306,0.24562729511525522
31,respiratory_rate,30,24,ic,crossfit,1899,1803,0.4423380726698262,0.5659399028733306,0.7035021412559825,0.24915164146751387
all,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.5511676559197806,0.7488189168183095,0.26883612424517683
13,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.5546191375511489,0.7285094347990756,0.262118341051572
17,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.5508931381806735,0.7476908704029086,0.26866928644460775
23,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.540205270021134,0.7611030507412189,0.2735507185521012
29,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.55571743333783,0.7460501568647906,0.26778995204326245
31,respiratory_rate,30,24,sh,raw,1899,1803,0.4423380726698262,0.5544033005081164,0.760741071283554,0.2720523231343408
all,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5438121093574352,0.690305001192646,0.2463706152385461
13,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5415019785062278,0.6922491131820903,0.2480759317988037
17,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5419145420207743,0.6974741812596615,0.24632929663862996
23,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5375309141598094,0.687672745137204,0.24608767092989783
29,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5474335626601916,0.6868030337369881,0.24565319291890683
31,respiratory_rate,30,24,sh,crossfit,1899,1803,0.4423380726698262,0.5506795494401727,0.6873259326472863,0.24570698390649212
all,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.5898635280363326,0.6798803135513336,0.24320269059691305
13,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.5954134628355592,0.6741493289875019,0.2405407712213072
17,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.5908426637888394,0.6802128868311683,0.24329641271895677
23,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.585931246908584,0.6837848889581336,0.24507326833292786
29,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.5883189441971312,0.681380146357355,0.2439072796836997
31,respiratory_rate,30,24,br,raw,1899,1803,0.4423380726698262,0.5888113224515491,0.6798743166225093,0.24319572102767356
all,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.6935628850218085,0.6278985244793502,0.21907964933880436
13,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.7018458563784343,0.6214780708274497,0.21620408969355429
17,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.6919454561805837,0.6300145363316887,0.21998147475812432
23,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.6905548810647961,0.6310139796683283,0.22048719016457305
29,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.7004283016322677,0.6227557199209047,0.21667869637503573
31,respiratory_rate,30,24,br2,raw,1899,1803,0.4423380726698262,0.683039929852961,0.6342303156483801,0.22204679570273425
all,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.56097081703314,0.7700270365638012,0.2735678980499508
13,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.5704235801969513,0.7378448996707515,0.26391164991529503
17,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.55792526642385,0.8013629128962796,0.28176962684370843
23,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.5589617338909124,0.778869369601076,0.27623058680747703
29,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.5532836458473852,0.7538286443317506,0.2699171011854964
31,respiratory_rate,30,24,ic_a,raw,1899,1803,0.4423380726698262,0.564259858806601,0.7782293563191487,0.27601052549777694
all,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5512801834614866,0.7017040329427808,0.24720584022865358
13,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5591466567741356,0.7070406524697173,0.24793616847711683
17,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5457360942488422,0.700403484857715,0.24733425914874332
23,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5507554296506137,0.6976935679518023,0.24621388791279666
29,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5469136426997617,0.7033387465276089,0.24769654621810805
31,respiratory_rate,30,24,ic_a,crossfit,1899,1803,0.4423380726698262,0.5538490939340798,0.7000437129070608,0.24684833938650302
all,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5605978236431495,0.7721261084182152,0.27422485828932175
13,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5701976257925266,0.7398621211850346,0.2645577568787274
17,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5576093799181618,0.8015657607379523,0.28182927381001266
23,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5585457979225684,0.782438114978326,0.27728596490690616
29,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5525720580961374,0.7575495690366864,0.2711598646667959
31,respiratory_rate,30,24,ic_o,raw,1899,1803,0.4423380726698262,0.5640642564863528,0.779214976153077,0.2762914311841665
all,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.5525351859346194,0.7459607106378586,0.26780221703395957
13,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.5534421511758623,0.7277291971052674,0.2618448667270401
17,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.5525203471379109,0.7449813550366747,0.26784994842980864
23,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.5424895453932281,0.7575607663083558,0.272273163408517
29,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.559155087908629,0.7421931548723237,0.26624399119953984
31,respiratory_rate,30,24,sh_a,raw,1899,1803,0.4423380726698262,0.5550687980574666,0.7573390798666713,0.2707991154048923
all,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
13,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
17,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
23,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
29,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
31,respiratory_rate,30,24,locf_own,raw,1899,1803,0.4423380726698262,0.6446175637393767,nan,nan
all,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5096289176671613,nan,nan
13,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5062789468950942,nan,nan
17,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5132464364404874,nan,nan
23,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5087644453437654,nan,nan
29,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5117181527946401,nan,nan
31,respiratory_rate,30,24,locf_donor,raw,1899,1803,0.4423380726698262,0.5081366068618193,nan,nan
all,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
13,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
17,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
23,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
29,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
31,respiratory_rate,30,24,occ_own,raw,1899,1803,0.4423380726698262,0.5084620486532668,nan,nan
all,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.4953076802014479,nan,nan
13,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.4988702279778767,nan,nan
17,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.4863336930617384,nan,nan
23,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.49705809613741625,nan,nan
29,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.4948334007824093,nan,nan
31,respiratory_rate,30,24,occ_donor,raw,1899,1803,0.4423380726698262,0.49944298304779894,nan,nan
all,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5485398399208598,nan,nan
13,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5521881604388686,nan,nan
17,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5509409146094698,nan,nan
23,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5380693826161248,nan,nan
29,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5515867395116687,nan,nan
31,respiratory_rate,30,24,s2_donor,raw,1899,1803,0.4423380726698262,0.5499140024281667,nan,nan


==> source_data/Figure_2/state_synchronization_v2_aa21fb9_20260919_v1/source_tables/state_sync_v2_patient_cluster_bootstrap.csv <==
endpoint,landmark_h,horizon_h,control,scale,metric,family,n_patients,n_seeds,replicates,finite_replicates,status,bootstrap_seed,estimate,ci_lower,ci_upper,p_two_sided,direction,primary_family,holm_p,holm_significant_0_05
O2_arterial_saturation,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,0.0733974470802379,0.059696900929151434,0.08690923678171533,0.0,s2_better,1,0.0,1
O2_arterial_saturation,12,6,s1_matched,raw,nll,nll_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.034008816125486806,-0.041463981326718004,-0.026984543487907454,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,raw,brier,brier_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.01276781884872864,-0.01567964856667027,-0.010025246669544848,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,0.07423387720574441,0.06054315442566749,0.08782294577386754,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.03431189200533567,-0.042296516358923814,-0.026470367312891745,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.012805081024257042,-0.015864997812673493,-0.009754568835083072,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,0.07520014219460251,0.061719108878858495,0.08948412014906167,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,nll,nll_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.04656017556821475,-0.0548742773239269,-0.03832897370248744,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,brier,brier_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.017665363352779025,-0.02093449214769922,-0.014383319974469158,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,0.07654511551665684,0.06313876478479316,0.0905725809723992,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.03525668150027771,-0.043277973627557406,-0.02743085167509123,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.013519389438617505,-0.016712415933866305,-0.010443048883377212,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,0.08340298595191908,0.06730288311757286,0.09927746446821814,0.0,s2_better,1,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,nll,nll_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.04877568489869262,-0.05795718299017331,-0.03941537375357233,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,brier,brier_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.022177389255937256,-0.026221308059367836,-0.0180542812882503,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,0.08368133518812412,0.06786671484630565,0.09949661390660683,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.054264735682188994,-0.06635680312582426,-0.04306932768485115,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.02328063813649872,-0.027747184236343814,-0.01884273805384858,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,0.08803317071259231,0.06989821332599264,0.10494260776186641,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,nll,nll_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.05515500611202127,-0.0670779500476794,-0.04302840553430017,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,brier,brier_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.02423976362434791,-0.029598260638340694,-0.018898971804164392,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,0.08803731786803556,0.06999403804558817,0.10481148134840464,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.05453348272277888,-0.06627712902113293,-0.043070097242901895,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.02422077011666261,-0.028878998172887492,-0.019446795050242976,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,0.13609104002880637,0.1100019497562805,0.16134565794976877,0.0,s2_better,1,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,nll,nll_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.061118754992823,-0.07438837670545163,-0.04800833877591825,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,brier,brier_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.028904543662814197,-0.035040948435129435,-0.02289475868709584,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,0.1348519174218328,0.1100336073936266,0.15989161609757574,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.06045738362927626,-0.07663782193655173,-0.04521311322219717,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.025998169919393556,-0.03220864612839612,-0.019975626423660672,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,0.11486827101962435,0.08817364911336383,0.1416527490946096,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,nll,nll_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.06491490109286442,-0.08450928755939312,-0.045213224347538127,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,brier,brier_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.027643573023337177,-0.03647208861118877,-0.018801470587689606,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,0.11383064274140313,0.08735450829497507,0.14044984784115216,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.056210533856581556,-0.07262095210344928,-0.04073863961996264,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.0247858422157489,-0.03153679551921761,-0.018542950304346533,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,0.07818279412105444,0.05887606819932878,0.09626534994742408,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,nll,nll_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.044113151339215104,-0.05389242229925617,-0.03282446308009379,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,brier,brier_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.01782328419232178,-0.021987711674562767,-0.012932093544103943,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,0.07897805821793494,0.060335331862374365,0.09731947929037721,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.03927917793704532,-0.05190507348526021,-0.025510569499081225,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.017454177402829955,-0.02171071946412359,-0.012720591952752902,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,0.08590945249808854,0.06621574201606759,0.10505512460877228,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,nll,nll_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.05997327646464425,-0.07300580423950073,-0.046295718550184196,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,brier,brier_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.024047398672607287,-0.029410637782703815,-0.01830503530819973,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,0.08611133851821531,0.06698523863421994,0.10488119914373317,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.0420138894795682,-0.05529275861778815,-0.028204723561764778,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.01867461530038071,-0.023381942011666774,-0.013973956109626165,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,0.1013286713286713,0.07607241882063427,0.12658191734843716,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,nll,nll_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.056520469497595094,-0.07157011227955688,-0.041669229062966405,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,brier,brier_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.02612906567463575,-0.03284079990079592,-0.019501402937896168,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,0.10051849051849056,0.07544069448135356,0.12552201595742446,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.06268622819068582,-0.08249679319422568,-0.04375232159153256,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.028282193580357957,-0.036302038543177054,-0.02052211566381565,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,0.11179508179508177,0.08446323056958915,0.1389861227922624,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,nll,nll_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.072899529880264,-0.09220814255205372,-0.053242572588356116,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,brier,brier_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.03255429956665136,-0.04106001739702998,-0.023909769327208678,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,0.10914193914193915,0.08257952338404873,0.13587518750866637,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.06389613852497691,-0.08356362257348379,-0.04411507183796927,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.03012431919689825,-0.03834644049889242,-0.021841660736541004,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,0.15340433382957336,0.10532120209539564,0.20072275550536417,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,nll,nll_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.07260783063478743,-0.0959338622599136,-0.048991272428512575,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,brier,brier_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.03251861561507023,-0.043081153954972605,-0.021859633076786292,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,0.15341324070186155,0.10708583707072097,0.19934486063518322,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.06552647855528605,-0.10128764451987668,-0.029702324999512142,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.023379939854583955,-0.03327385740003582,-0.013415123895677821,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,0.1034596836787927,0.05690561224489794,0.15121651295564337,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,nll,nll_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.039665628217968416,-0.06959315940737243,-0.011089409121766893,0.001,s2_better,0,0.001,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,brier,brier_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.016614089358793917,-0.029257716492923823,-0.004576084697511175,0.003,s2_better,0,0.003,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,0.09936888447786643,0.05398001816530427,0.14502936724190135,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.04032726278391914,-0.07377445188712316,-0.006308062653615798,0.023,s2_better,0,0.023,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.015396394539734942,-0.02478086041619467,-0.005631620968813486,0.001,s2_better,0,0.001,1
heart_rate,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,0.1160878853628183,0.10065015562368222,0.1323822677452654,0.0,s2_better,1,0.0,1
heart_rate,12,6,s1_matched,raw,nll,nll_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.05157346982402574,-0.05915028520930856,-0.04438294742135234,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,raw,brier,brier_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.015015845284968504,-0.01734059802342144,-0.012697701383254507,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,0.11622706632655569,0.10079683625097624,0.13271024134814252,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.05300208285993112,-0.06087635791771494,-0.04561048701739634,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.015326998900907288,-0.017700980352492374,-0.012894805624916328,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,0.12044698992927014,0.10538559915788415,0.13659432503701976,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,nll,nll_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.06877558679740342,-0.07885048157314523,-0.059571902307901305,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,brier,brier_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.01937659793839697,-0.02210206022197425,-0.016798843397336047,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,0.12015613412840995,0.10516882019670792,0.13653764057918275,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.053165367425963325,-0.061018793289554785,-0.045697962212501386,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.015557742641927153,-0.01797773267776378,-0.013093345191469982,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,0.10696219131624507,0.09051930660133571,0.12308520903807789,0.0,s2_better,1,0.0,1
heart_rate,18,12,s1_matched,raw,nll,nll_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.05809897267631816,-0.06741839455408351,-0.04819138152850337,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,raw,brier,brier_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.020262207349584224,-0.023691418944671395,-0.01676955929980316,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,0.106976454258875,0.09104233297433509,0.12274324168603985,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.052686808178061664,-0.06338044751981128,-0.04161795924988997,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.01980265954543812,-0.02353323446488926,-0.01593235787557651,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,0.11190894960030744,0.09509289107205292,0.1282882996483734,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,nll,nll_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.07280921115848828,-0.08448490710423968,-0.06109933298060079,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,brier,brier_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.025369676718090435,-0.0295744505923708,-0.021168497249381045,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,0.11424820425590361,0.09786755377392838,0.13052799076099791,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.05606925477458467,-0.06711298574888841,-0.04490901590389389,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.021009656077121054,-0.0249883476016756,-0.01694817024232597,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,0.12122510994825393,0.0979632308968497,0.1440469191140088,0.0,s2_better,1,0.0,1
heart_rate,30,24,s1_matched,raw,nll,nll_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.05337514914482118,-0.0690009802408493,-0.03888075407389287,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,raw,brier,brier_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.023100457215389177,-0.028919839122345282,-0.017664501749826318,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,0.12173548343252139,0.09973555836916888,0.14456787922016165,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.05651233071137982,-0.07134234883731969,-0.042373399693001544,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.024151754263114437,-0.029978700727547276,-0.01870443018389897,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,0.1273165830121453,0.10405381219424889,0.15194254445964434,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,nll,nll_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.06921904018542002,-0.08932714568455064,-0.05009703027291308,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,brier,brier_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.029688058319739107,-0.037716621574579,-0.02205054443199598,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,0.12584788792559437,0.10306446543642962,0.14970135442914806,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.05654303417467403,-0.07148538400070416,-0.041888037663619995,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.024021490913081003,-0.02996962886390093,-0.018407179289360864,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,0.10152875082729192,0.08588728734062352,0.11645086493629035,0.0,s2_better,1,0.0,1
respiratory_rate,12,6,s1_matched,raw,nll,nll_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.03847960341574092,-0.04491918705109779,-0.03192741201165101,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,raw,brier,brier_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.012811206047027856,-0.014989974165876229,-0.010503651067597247,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,0.10232689498512985,0.08679245438643146,0.11728879948890461,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.039576395201062285,-0.04666284474713626,-0.0318880687210172,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.013120081293882063,-0.015477148763301043,-0.010582410203063917,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,0.10968990306085313,0.09444524402770844,0.12460545734778752,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,nll,nll_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.05087936909388128,-0.05807783545671077,-0.04337765193148545,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,brier,brier_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.016905610786929644,-0.019466530089439153,-0.014278407789483128,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,0.11054085848780344,0.09535378933693298,0.1254951135297106,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.040708463577338594,-0.04759423804612262,-0.03337970484860037,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.013844241602504127,-0.016385478410027167,-0.011256893541235496,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,0.0833256448901785,0.06866279632578356,0.09909940789642055,0.0,s2_better,1,0.0,1
respiratory_rate,18,12,s1_matched,raw,nll,nll_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.043795804940406746,-0.05296287837050693,-0.035545739019452606,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,raw,brier,brier_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.01819336208376874,-0.021862630441633647,-0.0148639728681328,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,0.08395727103698905,0.06959921397379916,0.09980782825579367,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.04668630855219219,-0.05830979729852679,-0.03608155396155532,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.018561174823661833,-0.022689195859174508,-0.014505177414217857,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,0.09091912696847619,0.07518063355840221,0.1074782288420882,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,nll,nll_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.05149420617954764,-0.061780821773397776,-0.04174452230510309,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,brier,brier_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.021925235284256755,-0.026197919218107234,-0.017941735179278853,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,0.09259420983932913,0.07730027499097476,0.10936811969649023,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.04838652428644021,-0.06003246222821916,-0.03774055224470277,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.01974757367966362,-0.024282060259246542,-0.015601576480162822,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,0.10788316582914573,0.08612166649549831,0.1294288452198112,0.0,s2_better,1,0.0,1
respiratory_rate,30,24,s1_matched,raw,nll,nll_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.05921752419297595,-0.07272038729462434,-0.04626163019418127,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,raw,brier,brier_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.026533870671301345,-0.03232962795349779,-0.020940822716166117,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,0.11123887667504181,0.0898472423850067,0.13159836011893067,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.04965936836816137,-0.06343200315829818,-0.03514823242828082,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.023280237999455822,-0.02868977867512712,-0.01784978883069658,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,0.10587311557788943,0.08086179485773806,0.13059755611153417,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,nll,nll_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.057356471769263104,-0.07724686330149458,-0.035983035355309764,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,brier,brier_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.02636149799465754,-0.03518889551605621,-0.017032085654811274,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,0.10735238693467335,0.08307490092988583,0.13073721202655214,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.04778819435999099,-0.062084883325501675,-0.032886233900281,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.022389256047480488,-0.028121716754900127,-0.016797747015770068,0.0,s2_better,0,0.0,1


==> source_data/Figure_4/a3_four_arm_reemission_20260926_v1/a3_arms_by_dgp.csv <==
scope,stratum,dgp_seed,n_cells,n_rows,n_model_seeds,n_zero_truth_rows,n_nonzero_truth_rows,oracle_constant_value,mean_abs_ate_error_model_plugin,mean_abs_ate_error_naive_difference_in_means,mean_abs_ate_error_zero_effect,mean_abs_ate_error_oracle_constant,mean_signed_ate_error_model_plugin,mean_signed_ate_error_naive_difference_in_means,mean_signed_ate_error_zero_effect,mean_signed_ate_error_oracle_constant,model_minus_zero,model_minus_zero_boot_design,model_minus_zero_boot_ci95_low,model_minus_zero_boot_ci95_high,model_minus_zero_boot_fraction_ge_zero,model_minus_zero_t_ci95_low,model_minus_zero_t_ci95_high,model_minus_zero_t_stat,model_minus_zero_p_one_sided_model_beats_zero,model_minus_zero_boot_dgp_fixed_ci95_low,model_minus_zero_boot_dgp_fixed_ci95_high,model_minus_zero_boot_block_ci95_low,model_minus_zero_boot_block_ci95_high,model_minus_zero_part_from_zero_truth_rows,model_minus_zero_part_from_nonzero_truth_rows,mean_abs_model_ate_on_zero_truth_rows,model_minus_naive,model_minus_oracle_constant,fraction_rows_model_beats_zero,sign_agree_fraction_model_plugin,sign_agree_fraction_naive_difference_in_means,sign_agree_fraction_oracle_constant,sign_agree_denominator,naive_zero_estimate_on_nonzero_truth_rows,fraction_nonzero_truth_rows_truth_negative,fraction_rows_model_ate_positive,fraction_nonzero_truth_rows_model_ate_positive,max_abs_model_ate,min_abs_nonzero_true_ate,pearson_r_model_ate_vs_true_ate,pearson_r_naive_ate_vs_true_ate,cell_n_decisions_min,cell_n_decisions_median,cell_n_decisions_mean,cell_n_decisions_max,cell_treated_n_min,cell_treated_n_median,cell_treated_n_mean,cell_treated_n_max,cell_control_n_min,cell_control_n_median,cell_control_n_mean,cell_control_n_max,cell_count_by_treated_n,cells_treated_n_ge_10
lambda0,all_rows,401,60,300,5,235,65,-0.003753086419753086,0.01837634144012757,0.17229987064438765,0.014419753086419754,0.017046913580246913,0.006053670056609597,-0.11201067139828526,0.003753086419753086,9.251858538542972e-20,0.00395658835370782,cells_within_dgp,0.00324006560620151,0.004700408545413865,1.0,,,,,,,,,0.003602978409389316,0.00035360994431850356,0.004599546905603383,-0.15392352920426006,0.0013294278598806597,0.056666666666666664,0.26153846153846155,0.6923076923076923,0.6923076923076923,65,0,0.6923076923076923,0.7433333333333333,0.6461538461538462,0.014445860838515111,0.037037037037037035,-0.1358414537184965,0.09908360003710216,22,25.0,24.666666666666668,27,3,6.0,5.933333333333334,10,15,19.0,18.733333333333334,23,3:12;4:8;5:4;6:12;7:8;8:8;9:4;10:4,4
lambda0,all_rows,503,60,300,5,225,75,-0.0010371572871572875,0.014018561227585446,0.20668038915748901,0.010957792207792208,0.011752946127946128,0.00379165552813374,-0.014045977040239386,0.0010371572871572875,4.625929269271486e-19,0.0030607690197932374,cells_within_dgp,0.0019695021394884734,0.004057089708606303,1.0,,,,,,,,,0.0031639344419333673,-0.00010316542214012997,0.004218579255911157,-0.19266182792990358,0.0022656150996393167,0.13333333333333333,0.5333333333333333,0.8666666666666667,0.4666666666666667,75,5,0.4666666666666667,0.7533333333333333,0.9466666666666667,0.012350802920143964,0.03571428571428571,0.0010537976458175875,0.3617993245126783,22,24.0,24.666666666666668,28,2,4.0,4.466666666666667,8,16,20.0,20.2,25,2:4;3:16;4:12;5:16;6:4;7:4;8:4,0
lambda0,all_rows,607,60,300,5,190,110,-0.012384370015948963,0.027404544438466374,0.19862925547677868,0.02389952153110048,0.029678894205209996,0.014377715134713661,-0.11035012963186337,0.012384370015948963,-1.1102230246251566e-18,0.0035050229073658925,cells_within_dgp,0.002657703675044845,0.00432225923406865,1.0,,,,,,,,,0.0024615862822659155,0.0010434366250999774,0.0038867151825251298,-0.1712247110383123,-0.0022743497667436227,0.08666666666666667,0.23636363636363636,0.5909090909090909,0.7272727272727273,110,15,0.7272727272727273,0.73,0.8181818181818182,0.01392907408408472,0.03333333333333333,-0.2644103531118989,0.2869260008714536,19,22.0,23.666666666666668,30,1,3.0,3.466666666666667,6,14,19.0,20.2,28,1:8;2:16;3:12;5:12;6:12,0
lambda0,all_rows,709,60,300,5,250,50,-0.009471701138367806,0.014680156775567197,0.2370583085263168,0.01098685265351932,0.017617043450376783,0.011273739246002685,-0.19856554884934657,0.009471701138367804,0.0,0.0036933041220478793,cells_within_dgp,0.0030635412300111624,0.004349297311044562,1.0,,,,,,,,,0.003192514973557231,0.0005007891484906479,0.003831017968268677,-0.22237815175074957,-0.0029368866748095855,0.016666666666666666,0.1,0.8,0.9,50,0,0.9,0.7233333333333334,0.84,0.015253206756052032,0.037037037037037035,-0.1083218883566988,0.10481428095926558,21,22.0,23.333333333333332,27,1,5.0,5.0,8,14,17.0,18.333333333333332,24,1:8;3:8;4:8;5:8;6:4;7:20;8:4,0
lambda0,all_rows,811,60,300,5,170,130,-0.02441160372194855,0.02835339098697278,0.2516596113451386,0.025561029009304872,0.02962962962962963,0.026561873628616915,-0.16264633741958393,0.02441160372194855,-1.3877787807814457e-19,0.0027923619776679103,cells_within_dgp,0.0018297046540291782,0.0037478102274426,1.0,,,,,,,,,0.0022571239966019513,0.0005352379810659589,0.003983159994003444,-0.2233062203581658,-0.0012762386426568488,0.16333333333333333,0.3769230769230769,1.0,0.9615384615384616,130,0,0.9615384615384616,0.7566666666666667,0.6,0.014146596438078094,0.034482758620689655,0.08226152195884,0.305565403836731,21,21.0,23.666666666666668,29,1,3.0,3.466666666666667,7,15,19.0,20.2,27,1:8;2:12;3:12;4:12;5:8;6:4;7:4,0
lambda0,all_rows,all,300,1500,5,1070,430,,0.020566598973743876,0.21326548703002216,0.017164989697627326,0.02114508539868189,0.01241173071881532,-0.11952373286786372,0.010211583716635138,-2.220446049250313e-19,0.0034016092761165475,two_level_dgps_then_cells_within_dgp,0.0028590278305343293,0.0039029901640103963,1.0,0.0028155437407755184,0.0039876748114575766,16.114889641093757,0.9999566345042301,0.0030245334214397614,0.0037766963793906165,0.0026373540102736246,0.004131052538510496,0.0029356276207495565,0.00046598165536699155,0.004115365823480687,-0.19269888805627824,-0.0005784864249380161,0.09133333333333334,0.3186046511627907,0.8023255813953488,0.7674418604651163,430,20,0.7674418604651163,0.7413333333333333,0.7511627906976744,0.015253206756052032,0.03333333333333333,-0.0837372153325441,0.264077432850004,19,22.0,24.0,30,1,4.0,4.466666666666667,10,14,19.0,19.533333333333335,28,1:24;2:32;3:60;4:40;5:48;6:36;7:36;8:16;9:4;10:4,4


==> source_data/Figure_4/g2_hold_probe_d245fea_20260918_v1/audit/audit_hold/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "semi_root": "/home/yankli/dt_icu/data/blended_icu/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v3_hold_d245fea",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 3000,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.95634375,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": false,
    "label_static_exact_match": true
  },
  "overall_pass": false,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/g2_hold_probe_d245fea_20260918_v1/audit/audit_nohold/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "semi_root": "/home/yankli/dt_icu/data/blended_icu/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v3_nohold_d245fea",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 3000,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.96293125,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": false,
    "label_static_exact_match": true
  },
  "overall_pass": false,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/g2_hold_probe_ptm_a434a5c_20260918_v1/audit/audit_hold_ptm/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "semi_root": "/home/yankli/dt_icu/data/blended_icu/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v3_hold_ptm_a434a5c",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 3000,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.640946875,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/g2_hold_probe_ptm_a434a5c_20260918_v1/audit/audit_nohold_ptm/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "semi_root": "/home/yankli/dt_icu/data/blended_icu/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v3_nohold_ptm_a434a5c",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 3000,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.766759375,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": false,
    "label_static_exact_match": true
  },
  "overall_pass": false,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/g2_realism_acf_diagnostic_20260918_v1/d41fa6f1d39a_10542_0/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v2/channel_persistence_summary.csv <==
feature,real_lag1,semi_lag1,real_repeat_fraction,semi_repeat_fraction,real_distinct_fraction,semi_distinct_fraction,real_median_abs_delta,semi_median_abs_delta,real_lag1_of_changes,semi_lag1_of_changes,real_n_changes,semi_n_changes,lag1_gap,repeat_fraction_gap,lag1_of_changes_gap,dynamics_share_of_gap
platelets,0.9539095871604197,0.8310280543284451,0.9688803569969384,2.050629044553087e-05,0.05772624355593793,0.9998023153513209,19.043002915451893,0.49455089541287883,0.4810883700349803,0.8310272073823008,5.341107871720117,126.41399416909621,-0.12288153283197467,-0.9688598507064929,0.34993883734732056,-2.8477740249693886
white_blood_cells,0.9532402920787135,0.8662935249784438,0.9693312834643496,0.0014391917651544034,0.056448886498946006,0.9984817085749028,1.7315406842200562,0.023518173346230978,0.3098972881486543,0.8662551205525052,5.299418604651163,125.93604651162791,-0.08694676710026972,-0.9678920916991952,0.556357832403851,-6.398832883139194
creatinine,0.9527599966975174,0.866677681560704,0.9685697882330376,0.0,0.0559088450861458,0.9999612226648357,17.13528300540548,0.4945566607193208,0.34830323742862107,0.866677681560704,5.329577464788732,124.35492957746479,-0.08608231513681341,-0.9685697882330376,0.518374444132083,-6.021845989018925
bilirubine,0.9661250006924428,0.8929097479423561,0.9881691547730255,0.022542169667268127,0.030245659771220405,0.9764749344164028,3.4999568215524306,0.23975333743658497,0.23530771625381885,0.8860153188675104,2.797979797979798,135.44221105527637,-0.07321525275008667,-0.9656269851057574,0.6507076026136915,-8.887596206692345
pH,0.9155060271895658,0.8485169718737915,0.9685062092948862,0.00033064413648267765,0.04952965014396671,0.9830751421535833,0.03708816438481428,0.0008218841276307037,0.28880380751270085,0.8485062411825449,4.7101449275362315,160.85507246376812,-0.06698905531577426,-0.9681755651584035,0.5597024336698441,-8.355132506817842
lidocaine,0.5979045008783926,0.5343870281437683,0.9986159787743647,0.9986780062990788,0.021804856370251036,0.02175074381613848,312.42726359315566,312.4110272604876,-0.37804949731993714,-0.3875680713686989,1.148051948051948,1.1272727272727272,-0.06351747273462438,6.202752471407003e-05,-0.009518574048761774,0.14985756893273006
lactate,0.940033842205131,0.8814527664310865,0.9828766885175741,0.0,0.03627094733879758,0.9998215893017873,0.7106499946117389,0.0035805802534122277,0.2983563100949784,0.8814527664310865,2.84,168.45544554455446,-0.05858107577404448,-0.9828766885175741,0.5830964563361081,-9.953665900318967
alteplase,0.7253440301747167,0.6774739391426404,0.999744673903086,0.9997911945466216,0.02109586583253867,0.021057214008172558,0.004727631756578939,0.004641051669998853,-0.21724048571653592,-0.33507284192215697,1.051948051948052,1.0363636363636364,-0.04787009103207629,4.652064353560803e-05,-0.11783235620562105,2.4615026557326822
FiO2,0.8977210337459383,0.8518025361073511,0.9680109764915783,0.9810251472999768,0.04293782033766378,0.03517617296086076,9.233513507327517,9.859913425166885,0.23701511200656555,0.019998630761137257,6.0162162162162165,3.444155844155844,-0.04591849763858713,0.013014170808398506,-0.2170164812454283,4.7261232924803
amlodipine,0.8203963285163052,0.775249569815964,0.9981648440067049,0.9983819403432043,0.02239330292202078,0.022223234894809898,0.014207369680708768,0.013901526966764445,0.08912145568202443,0.005303031158886501,1.2051948051948052,1.1324675324675324,-0.04514675870034113,0.0002170963364993561,-0.08381842452313792,1.8565767939062388
diltiazem,0.5962169457562543,0.5558204758234533,0.9985602404188435,0.9985990076217898,0.02135845368775189,0.021327532228259,1.6825692190910437,1.680159626986795,-0.5095175625348716,-0.5230856640342031,1.1584415584415584,1.1454545454545455,-0.040396469932800994,3.876720294626601e-05,-0.01356810149933152,0.33587344443467165
propofol,0.5217008596667586,0.48556646018671645,0.9951711796751794,0.995186686556358,0.02243458936259505,0.022426858997721826,15256.441939165916,15256.416608674032,-0.5974996116879915,-0.6067712377185558,1.5636363636363637,1.5584415584415585,-0.036134399480042156,1.5506881178573018e-05,-0.009271626030564306,0.2565872455050826
temperature,0.8337807602927866,0.8023728221053463,0.7979029403385884,0.0002691767653195755,0.15412015835071183,0.9958146630635571,0.29880750544556006,0.0069215503575742075,0.21434580727472988,0.8023048386966726,27.972144846796656,126.05571030640668,-0.031407938187440254,-0.7976337635732689,0.5879590314219427,-18.72007732290629
diphenhydramine,0.6832170524555261,0.6552202157081309,0.9978690571040074,0.9979620983910785,0.022721966527649125,0.02266785397353657,0.7607981208352559,0.7571046938251845,-0.16746837406270665,-0.10523773409094177,1.2727272727272727,1.2415584415584415,-0.02799683674739517,9.304128707110504e-05,0.06223063997176488,-2.222773970261295
potassium phosphate,0.7392593039151237,0.7141900421171126,0.9995064982147028,0.9995375119770599,0.021283215038042057,0.021260023943422388,0.4824585030240991,0.4336351459300653,-0.27930402256171416,-0.30062584870368253,1.0727272727272728,1.0623376623376624,-0.025069261798011166,3.101376235703501e-05,-0.02132182614196837,0.850516713007477
epinephrine,0.5929692027166987,0.5714177741692876,0.9993216212380626,0.9993526350004196,0.02141524884036432,0.021384327380871433,0.0049967092302894735,0.005075580943847806,0.11668549502864399,0.19601719793376532,1.0649350649350648,1.0545454545454545,-0.0215514285474111,3.101376235703501e-05,0.07933170290512133,-3.6810415017547027
tidal_volume_setting,0.8908836904657669,0.8738269679678713,0.9914776987120364,0.9918093014658952,0.021654642868260406,0.0214404139716639,32.38028169014085,35.38732394366197,0.0846581189045452,-0.10320728073224555,2.1971830985915495,2.1690140845070425,-0.017056722497895582,0.0003316027538587951,-0.18786539963679075,11.014155835622532
invasive_diastolic_blood_pressure,0.7104144030763201,0.694700041771657,0.5734502797041348,0.61956553487116,0.4023905448101311,0.3631670806534021,3.1106457710266113,2.949170610639784,0.543770814889128,0.5218915170468081,52.56666666666667,41.53333333333333,-0.015714361304663083,0.04611525516702519,-0.0218792978423199,1.3923122561670662
urine_output,0.8069978661795494,0.7932008454252902,0.8519403317415182,0.050942560119803575,0.10875956143766327,0.9475768357151599,148.23801369863014,2.0385137726727605,0.09980336472313225,0.7788415574096663,21.11986301369863,117.22525597269625,-0.013797020754259148,-0.8009977716217146,0.6790381926865341,-49.21629131252228
simvastatin,0.7917061224242503,0.7795456029916706,0.998416023071718,0.9985168177993784,0.021877011614841544,0.021838359790475433,0.216635425060366,0.21660168233403246,-0.47973425021958355,-0.48389075114243374,1.264935064935065,1.2311688311688311,-0.012160519432579675,0.00010079472766044706,-0.004156500922850193,0.3418029094805247
clonidine,0.9602686077263695,0.9492514731694577,0.999543954641023,0.9996369959280941,0.02128949463009326,0.021219921346234263,1.607163015848291e-05,1.2175103005046839e-05,0.11648406998130416,-0.00013883104262112984,1.0623376623376624,1.0311688311688312,-0.011017134556911778,9.304128707110504e-05,-0.1166229010239253,10.585592870948465
invasive_systolic_blood_pressure,0.7690240798273189,0.7585034729676572,0.5715013709473804,0.6180269193484549,0.4196778498231209,0.375255682115201,5.971750217013889,5.507838228013781,0.6210903292239612,0.594104957173894,52.82222222222222,41.67777777777778,-0.010520606859661719,0.04652554840107448,-0.026985372050067236,2.5650014690250416
hydromorphone,0.7189833340109176,0.7094684544331848,0.9974352484221498,0.9974585087439176,0.023061502485514026,0.02304604175576758,0.004018141877098424,0.003981447577391377,0.12488045077335524,0.12215746763560328,1.3532467532467531,1.3454545454545455,-0.009514879577732782,2.3260321767804015e-05,-0.002722983137751961,0.286181565988962
amiodarone,0.6073283292866528,0.5978823149179662,0.9946838829844123,0.9947536639497158,0.023123042584067444,0.02306893002995489,618.6502589504325,618.6735142563364,-0.15932171654223787,-0.171061304328969,1.5558441558441558,1.5324675324675325,-0.00944601436868664,6.978096530341205e-05,-0.01173958778673112,1.2428085887363918
plateau_pressure,0.8564808522221167,0.8475081816368026,0.9206043350483638,0.9252828954984265,0.05850570932601194,0.05581718857184172,2.8634920574369884,2.7087301526750838,0.09406161272742421,0.043168359390171156,13.023809523809524,11.928571428571429,-0.008972670585314035,0.004678560450062652,-0.05089325333725305,5.67202962076333
piperacillin,0.8996194176076081,0.8907647591262314,0.9978983800227196,0.9981309832403974,0.022700164648345057,0.02253009662113417,1.5207090786999222,1.3878574944570548,0.0560648287576202,0.06213025805801707,1.3558441558441559,1.277922077922078,-0.008854658481376676,0.0002326032176778181,0.006065429300396871,-0.6849986719593786
glasgow_coma_score_eye,0.8700989744556354,0.8620232104164741,0.9853089556155,0.9859237759225592,0.027023919768887517,0.026893239282787623,0.47530864197530864,0.46502057613168724,-0.6075948042897604,-0.6610440447584556,3.065843621399177,2.8724279835390947,-0.008075764039161326,0.0006148203070591718,-0.05344924046869515,6.618474760964647
norepinephrine,0.6040469240121249,0.5961957049107495,0.9924486282152032,0.9924873954181496,0.02283952077101321,0.02280859931152032,0.941006043276401,0.8627060273033265,-0.45114335386589866,-0.4640918900910228,1.7116883116883117,1.6987012987012986,-0.007851219101375428,3.876720294637703e-05,-0.012948536225124152,1.6492389344803462
bisacodyl,0.9337739303592941,0.926813625541306,0.9986123377499803,0.9986588583935159,0.022199596964066936,0.02216094513970083,0.03241385679864275,0.03236171218026334,0.2448016910516201,0.17367250355842834,1.1766233766233767,1.161038961038961,-0.00696030481798815,4.652064353560803e-05,-0.07112918749319178,10.21926328705693
Kcl,0.5661504638675782,0.5593129271990704,0.9838344712190353,0.9845632946344258,0.031772187841045886,0.031377939232511566,2.9824571183048363,2.797353905017353,-0.08890569730128849,-0.08995075612245107,2.877922077922078,2.633766233766234,-0.006837536668507727,0.0007288234153904893,-0.0010450588211625839,0.15284142108895848
glasgow_coma_score_motor,0.8863127477118053,0.8801725056906035,0.9921810401242777,0.9924572277187549,0.02524074743888473,0.025111874262089176,0.43621399176954734,0.4176954732510288,-0.41442444605082374,-0.45420333031284366,2.0,1.9176954732510287,-0.0061402420212018916,0.0002761875944772285,-0.03977888426201992,6.478390285703037
lorazepam,0.6951839885436389,0.6907217707138319,0.9960266579502924,0.9961119457967743,0.024014230864045475,0.023944657580186476,0.14337746250151845,0.14292802690241754,-0.11616055034406778,-0.14215359352841087,1.5012987012987014,1.4727272727272727,-0.004462217829807047,8.528784648187404e-05,-0.02599304318434309,5.825139913769532
respiratory_rate_setting,0.9323060578976117,0.9287828926527425,0.9872559645183818,0.988328401999551,0.024315999242517084,0.023507148930576698,2.2964912339260706,2.10570176024186,0.010864151131485396,0.1284060859080494,2.8815789473684212,2.5657894736842106,-0.0035231652448691753,0.0010724374811691417,0.117541934776564,-33.3625948847394
O2_arterial_saturation,0.6713021106062123,0.6678296195345844,0.451663401020862,0.467319336272938,0.40548351299365976,0.3981513204575626,0.9081244302258267,0.8940502473191871,0.504236740138204,0.4952750417934673,61.63157894736842,56.41274238227147,-0.0034724910716278368,0.01565593525207598,-0.008961698344736646,2.5807692978561283
respiratory_rate,0.6560225310221564,0.6530195726868027,0.40443597975336465,0.00012753839328978608,0.49719757534564013,0.999478621979143,1.6653518212469,0.6624072862298865,0.49146874013568764,0.6527724650638783,67.02894736842106,126.03947368421052,-0.0030029583353536893,-0.4043084413600749,0.16130372492819067,-53.71493937467243
PEEP,0.9087784920730854,0.9066362857463824,0.9760761170830948,0.9831354501647886,0.026929645672539616,0.024625914787204002,0.7087628915137851,0.7110824757015582,0.025283701176987333,0.005398276225021403,6.783505154639175,4.494845360824742,-0.0021422063267029223,0.007059333081693819,-0.01988542495196593,9.282684260657403
blood_glucose,0.8800222454294595,0.8788879795688226,0.8542960731568344,0.8568166254997197,0.1511829439531117,0.14979583128465648,1.1125192352513362,1.114960922542231,0.2795093247750703,0.2650496704364905,20.670391061452513,19.874301675977655,-0.0011342658606369183,0.002520552342885285,-0.014459654338579764,12.748029223466455
phenylephrine,0.8540672907260662,0.8530517655863744,0.9958909413142171,0.9959839826012883,0.02452276371154169,0.024437729697936242,3.7405602487926166,3.741629278103446,0.032501711475165104,0.0305663577476684,1.3116883116883118,1.2805194805194806,-0.0010155251396918308,9.304128707121606e-05,-0.001935353727496706,1.9057664373370458
glasgow_coma_score,0.8814439944683645,0.8806709623502094,0.9734160382936567,0.9745427040323249,0.035269582247014694,0.03502899595699119,0.9436860068259386,0.9285714285714286,0.05285485389448458,0.05298871273183028,4.525597269624574,4.187074829931973,-0.0007730321181551592,0.0011266657386681533,0.0001338588373457003,-0.17316077068719263
alkaline_phosphatase,0.9648836211894682,0.9642064084764357,0.9860666392084303,0.9864822942243392,0.032891508711731306,0.03234382074507073,9.028606965174129,9.889851485148515,0.33615457836318974,0.25446794259893496,3.1194029850746268,3.0346534653465347,-0.00067721271303256,0.0004156550159089001,-0.08168663576425478,120.62182855141901
albumin,0.9628934230619633,0.9622172476056399,0.9862954390377586,0.9867085153142707,0.030373092680677626,0.02983606694372221,1.5200892857142858,1.4844444444444445,0.03958400798172848,0.057573213655891894,2.986607142857143,2.8933333333333335,-0.0006761754563234801,0.0004130762765121032,0.017989205674163414,-26.604345818724063
aspartate_aminotransferase,0.961899507359576,0.9612737231503187,0.9867787328330732,0.9870794874151354,0.032361183829946336,0.03189106510203483,31.827205882352906,29.437804878048745,0.24969687814226124,0.25070776979529535,2.9705882352941178,2.921951219512195,-0.0006257842092572963,0.0003007545820622459,0.0010108916530341128,-1.615399746557805
alanine_aminotransferase,0.9655298991350035,0.9649123301928811,0.987298988846407,0.987646374185218,0.031722500331018304,0.03123132591810826,18.90470297029703,17.789408866995075,0.40167562566297516,0.35703080874529314,2.9356435643564356,2.87192118226601,-0.0006175689421223929,0.0003473853388109571,-0.04464481691768202,72.29122754174074
thiamine,0.9438416530802328,0.9432616149619972,0.9989724905894387,0.9989724905894387,0.02178874913001581,0.02178874913001581,0.029267153439896807,0.029267153439896807,0.03247153342385159,0.03247153342385159,1.0883116883116883,1.0883116883116883,-0.0005800381182355929,0.0,0.0,-0.0
noninvasive_systolic_blood_pressure,0.6419395874547787,0.641426562329429,0.42763452443575883,0.44026687348024157,0.44326607931669226,0.4348400576538282,8.802622681871883,8.878007400633477,0.43412473207267044,0.4294401271988568,65.9868073878628,61.84696569920845,-0.0005130251253497864,0.012632349044482738,-0.004684604873813614,9.131336151654555
NaCL,0.7854537937096017,0.7851108225071572,0.9749274919842598,0.9756795757214182,0.04247862358726095,0.041929767681262185,28.474035182457023,27.867096973719775,0.1940965818712523,0.1917660250714873,3.303896103896104,3.051948051948052,-0.0003429712024444198,0.0007520837371584044,-0.0023305567997650156,6.795196748749464
magnesium,0.9529943933940485,0.9526716308926918,0.9821971672267138,0.9824295718115126,0.040426636884792366,0.039654669201751654,0.0811683777345711,0.08318211084388825,-0.08664509985038044,-0.09455997957174284,3.8473895582329316,3.819277108433735,-0.00032276250135665485,0.00023240458479878434,-0.0079148797213624,24.52230258500941
rocuronium,0.4950662816231312,0.49479955581489676,0.9999242950576172,0.9999398019387957,0.020927912413370813,0.02092018204849759,0.156271453924448,0.156271453924448,-0.0005497526113248973,,1.0207792207792208,1.0155844155844156,-0.000266725808234447,1.5506881178573018e-05,,
glasgow_coma_score_verbal,0.9141449700011782,0.9138801037004834,0.9900480983975419,0.9901056867700863,0.026995666876848602,0.026990849281598898,0.8395061728395061,0.8353909465020576,-0.4474267053880168,-0.4148061129560038,2.2551440329218106,2.242798353909465,-0.0002648663006947771,5.758837254432603e-05,0.03262059243201304,-123.1587119480477
phosphate,0.9609270645493718,0.9607117493347358,0.9824191225089587,0.982897193773651,0.039881534497196676,0.03888743866221217,0.14896831038545388,0.14773278972490236,0.2635968359530163,0.21190015420178485,3.901639344262295,3.814207650273224,-0.00021531521463602488,0.00047807126469234795,-0.05169668175123146,240.09767186504232
blood_urea_nitrogen,0.958914105391174,0.9587367932994096,0.9695879674304554,0.9701485145798557,0.054519488321834314,0.05395149546996044,1.3470129484022166,1.3515382871661388,0.45273871820316847,0.42858294034117306,5.208450704225352,5.050704225352113,-0.00017731209176441443,0.0005605471494003478,-0.02415577786199541,136.23311090419014
chloride,0.9549599578808555,0.9548083034495389,0.970655936794913,0.9711696067555914,0.051271919402199086,0.0508371831455119,2.057042253521127,2.0619718309859154,0.3217994805410622,0.301123925941182,5.019718309859155,4.876056338028169,-0.00015165443131659462,0.0005136699606783646,-0.02067555459988024,136.33333639106027
PTT,0.946213837303071,0.9461035676944966,0.9853817032126759,0.986002529784238,0.038054544756308775,0.03705327350394538,4.348660792623248,4.3117392415585725,0.27315447286111677,0.25667485091164505,2.5982142857142856,2.4869565217391303,-0.00011026960857440926,0.0006208265715620387,-0.016479621949471723,149.44844878406704
paO2,0.9093599910924862,0.9092731999106246,0.9660376911183836,0.9685940770782543,0.051836640838437024,0.04934385917947796,22.767500291551862,24.29214326313564,0.13495164443827612,0.13644689322519976,4.835714285714285,4.121428571428571,-8.679118186161183e-05,0.002556385959870733,0.001495248786923642,-17.228118742613848
bicarbonate,0.9519536149774424,0.9519347211908944,0.970638209579265,0.971024230966835,0.051081580621993,0.050786328586014194,1.8628742480706313,1.8658682600466792,0.2689003264025485,0.24644999898052575,4.919161676646707,4.817365269461078,-1.8893786547957703e-05,0.00038602138756993476,-0.02245032742202277,1188.238650047071
paCO2,0.9036759330355852,0.9036603609950743,0.9674135558091462,0.9699740361573015,0.04886388958449452,0.04664419222702629,3.419148952402967,3.347872362069204,0.18657519410734041,0.20925135178324408,4.673758865248227,3.950354609929078,-1.5572040510947183e-05,0.0025604803481552585,0.02267615767590367,-1456.2097793132682
tirofiban,0.9610468828892347,0.9610468828892347,0.9999527744982291,0.9999527744982291,0.020928862514081492,0.020928862514081492,0.24292208188539977,0.24292208188539977,,,1.0025974025974025,1.0025974025974025,0.0,0.0,,
tramadol,0.6688564088598987,0.6688564088598987,0.99956269307156,0.99956269307156,0.021277960614647297,0.021277960614647297,0.074657307425471,0.074657307425471,0.4864324581415392,0.4864324581415392,1.0233766233766233,1.0233766233766233,0.0,0.0,0.0,
ketorolac,0.9389423719765001,0.9389423719765001,0.9996158168659647,0.9996158168659647,0.021214973250910502,0.021214973250910502,0.0029499807927023764,0.0029499807927023764,-0.0002241258692069291,-0.0002241258692069291,1.025974025974026,1.025974025974026,0.0,0.0,0.0,
milrinone,0.6562499999999997,0.6562499999999997,0.9996458087367178,0.9996458087367178,0.020940200382562214,0.020940200382562214,0.2306493585759943,0.2306493585759943,-1.0,-1.0,1.0155844155844156,1.0155844155844156,0.0,0.0,0.0,
dopamine,0.47989769080090977,0.47989769080090977,0.9999160111655745,0.9999160111655745,0.020919455442178516,0.020919455442178516,6.42701273336039,6.42701273336039,-1.0,-1.0,1.0129870129870129,1.0129870129870129,0.0,0.0,0.0,
dobutamine,-0.04203832840108085,-0.04203832840108085,0.999163037568584,0.999163037568584,0.02097174123581812,0.02097174123581812,21.72077922077922,21.72077922077922,-1.0,-1.0,1.1376623376623376,1.1376623376623376,0.0,0.0,0.0,
eptifibatide,-0.059523809523809534,-0.059523809523809534,0.9994223094392874,0.9994223094392874,0.020962970244904268,0.020962970244904268,2.1868831485896916,2.1868831485896916,-0.9999999999999999,-0.9999999999999999,1.0467532467532468,1.0467532467532468,0.0,0.0,0.0,
ciprofloxacin,0.9678560548059592,0.9678560548059592,0.9998629562204341,0.9998629562204341,0.02098442274115294,0.02098442274115294,0.03292099074880729,0.03292099074880729,-0.1951340305503016,-0.1951340305503016,1.0207792207792208,1.0207792207792208,0.0,0.0,0.0,
spironolactone,0.6239206405003622,0.6239206405003622,0.9994214369432519,0.9994214369432519,0.02137004323618556,0.02137004323618556,0.012453740420851862,0.012453740420851862,-0.2905934230088531,-0.2905934230088531,1.0363636363636364,1.0363636363636364,0.0,0.0,0.0,
dexmedetomidine,0.4913586808507171,0.4913586808507171,0.9973927586042919,0.9973927586042919,0.021458728099289486,0.021458728099289486,0.0007487525155072994,0.0007487525155072994,-0.7930783476391864,-0.7930783476391864,1.4701298701298702,1.4701298701298702,0.0,0.0,0.0,
ceftriaxone,0.8931281567280106,0.8931281567280106,0.9989457241631593,0.9989457241631593,0.02180011822183813,0.02180011822183813,1.8300405310876604,1.8300405310876604,-0.025871827687994828,-0.025871827687994828,1.1116883116883116,1.1116883116883116,0.0,0.0,0.0,
cefazolin,0.8711313101915734,0.8711313101915734,0.9995525210599633,0.9995525210599633,0.021273965062490862,0.021273965062490862,1.4993515775164565,1.4993515775164565,0.08629063388170448,0.08629063388170448,1.0389610389610389,1.0389610389610389,0.0,0.0,0.0,
cisatracurium,0.3392461197339297,0.3392461197339297,0.9998779743746188,0.9998779743746188,0.02089116729005086,0.02089116729005086,1.9511688628754058,1.9511688628754058,-1.0,-1.0,1.0363636363636364,1.0363636363636364,0.0,0.0,0.0,
clindamycin,0.9010725102684983,0.9010725102684983,0.9999586071299218,0.9999586071299218,0.020913401784335046,0.020913401784335046,0.15312198718312256,0.15312198718312256,-0.16643614568925774,-0.16643614568925774,1.0103896103896104,1.0103896103896104,0.0,0.0,0.0,
clonazepam,0.9068268295888361,0.9068268295888361,0.9997786818268747,0.9997786818268747,0.021100186065878324,0.021100186065878324,4.145930191166775e-05,4.145930191166775e-05,,,1.0155844155844156,1.0155844155844156,0.0,0.0,,
dexamethasone,0.7438753413920668,0.7438753413920676,0.999464929873628,0.999464929873628,0.021304752662851745,0.021304752662851745,0.0313211160692167,0.0313211160692167,-0.18748669403915727,-0.18748669403915727,1.0623376623376624,1.0623376623376624,7.771561172376096e-16,0.0,0.0,
warfarin,0.6644898524468579,0.6644983578456578,0.9979786285068833,0.9979553681851155,0.022401559737212324,0.02241702046695877,0.016237997714349122,0.017577560752549525,-0.0791824335272669,-0.07988556151767019,1.1688311688311688,1.1766233766233767,8.505398799929509e-06,-2.3260321767804015e-05,-0.0007031279904032989,-82.66843294980198
atorvastatin,0.9501261817990299,0.9501465377828041,0.9968967078857338,0.996904461326323,0.023786875198010534,0.023779144833137315,0.05345874185057905,0.049280398925136366,-0.17897004909123804,-0.17897004909123804,1.2103896103896103,1.2077922077922079,2.035598377425618e-05,7.753440589230998e-06,0.0,0.0
potassium,0.9387569990523076,0.9387798363125073,0.9625299865520806,0.963433058724553,0.05791488311700175,0.05744867443510979,0.3055555580042991,0.30611578322926153,0.1455919467787954,0.11536637108654767,5.983193277310924,5.711484593837535,2.28372601996929e-05,0.00090307217247243,-0.030225575692247722,-1323.5202221260402
midazolam,0.5565733062509569,0.5566549175649481,0.9959785015817988,0.9959707481412097,0.02334299869181595,0.02333526832694273,0.4564949787203281,0.575168922901043,-0.2034908092800412,-0.22041109774147566,1.4207792207792207,1.4233766233766234,8.161131399120336e-05,-7.753440589119975e-06,-0.016920288461434452,-207.32772986914827
noninvasive_diastolic_blood_pressure,0.556994132495988,0.5570771827865372,0.43410737772011004,0.4465902932188091,0.399625399849498,0.3924036561568011,6.340683612471206,6.364405191668105,0.3126638480785117,0.3090366889161105,65.29551451187335,61.20316622691293,8.305029054922475e-05,0.012482915498699065,-0.0036271591624011945,-43.674250125005166
hemoglobin,0.9422209894623854,0.9423991447000805,0.9651897153466656,0.9657088737316366,0.05831632040524675,0.05770791203008087,0.49683576943217844,0.4946618522422901,0.2678424565525878,0.26735819618301004,5.768115942028985,5.6347826086956525,0.0001781552376950435,0.0005191583849709636,-0.0004842603695777714,-2.71819327819428
sodium,0.9456018760545121,0.945863324995513,0.9675785969082776,0.968451578486539,0.05203235875721982,0.0515316043189475,1.8429577464788733,1.8359154929577466,0.21796610318747286,0.1997464862304641,5.377464788732395,5.115492957746479,0.0002614489410008858,0.0008729815782613226,-0.018219616957008772,-69.68709411198971
azithromycin,0.9800891021006257,0.9804131920932303,0.9998243474328804,0.999839854314059,0.021047455745554992,0.02103972538068177,0.013749068192838033,0.013749068192838033,-0.06451612903225806,,1.0207792207792208,1.0155844155844156,0.0003240899926045815,1.5506881178573018e-05,,
calcium,0.9460637840154993,0.9465541683410761,0.9693987763066729,0.9699278051678489,0.053059167828123435,0.05276338382783623,0.06393821486695246,0.06459517336704514,0.2536266868854577,0.24943586159447806,5.173295454545454,5.025568181818182,0.0004903843255767981,0.0005290288611760063,-0.004190825290979638,-8.546001722323242
expiratory_tidal_volume,0.7560134609721186,0.7573228785943953,0.8656152256836307,0.8857864565279988,0.11502878669926228,0.10067659564948331,64.24358974358974,65.83974358974359,0.06962967242753278,0.0584656648958508,25.94871794871795,19.384615384615383,0.001309417622276654,0.020171230844368115,-0.01116400753168198,-8.525933469775197
metoclopramide,0.9733677985859885,0.9748440715629173,0.9988965070729177,0.9989430277164532,0.02186277586114008,0.021824124036773973,0.0033620470296639687,0.0033805817650739605,0.06486837219461905,0.07678996177566935,1.1714285714285715,1.155844155844156,0.0014762729769287608,4.652064353549701e-05,0.011921589581050301,8.075464204358724
noninvasive_mean_blood_pressure,0.5988247911353151,0.6004438735964932,0.4569695572246977,0.4717859028317653,0.3981301899284244,0.38950399600065694,6.420962548698608,6.39925610165381,0.36787805962830056,0.3635437501016838,61.97612732095491,57.09018567639257,0.0016190824611781451,0.014816345607067627,-0.004334309526616731,-2.6770159213897093
heart_rate,0.8003566754084731,0.8019934328381312,0.3248784709147139,3.0188699408047695e-05,0.6184430621231494,0.9998258788865116,3.034841772149371,1.4228409971866307,0.7121725843221799,0.8019868562343407,77.22774869109948,125.77486910994764,0.0016367574296580756,-0.3248482822153058,0.08981427191216085,54.87329416364609
O2_pulseoxymetry_saturation,0.6235271259694977,0.6262567994893988,0.6354222283230779,0.09000566427898476,0.1622786611601069,0.891554756527625,1.6026676922309688,0.3485053341563155,0.15831821659547854,0.5742701479162604,43.173780487804876,113.1798780487805,0.0027296735199011657,-0.5454165640440931,0.4159519313207819,152.3815680843189
octreotide,0.1717028856225327,0.17483583489681093,0.9993897678000653,0.9994207815624224,0.020898897654924087,0.020898897654924087,4.545454534568957e-06,4.545454534568957e-06,-0.9999999999999999,-0.9999999999999998,1.187012987012987,1.1766233766233767,0.003132949274278235,3.1013762357146035e-05,1.1102230246251565e-16,3.5436993306600166e-14
mirtazapine,-0.037955073586366773,-0.03480230642504107,0.9997984105446792,0.9998139174258577,0.0208979410545886,0.0208979410545886,0.01948051948051948,0.01948051948051948,-0.8909090909090903,-0.8848167539267017,1.0675324675324676,1.0623376623376624,0.0031527671613257036,1.5506881178461995e-05,0.006092336982388646,1.9323777084213496
magnesium sulfate,0.6088074605766675,0.6119759237797469,0.9925639161350666,0.9929903553674759,0.02639751941588492,0.02615014773994181,28.30873033158055,22.055414166748125,-0.15381332574977635,-0.15764015266133877,1.9168831168831169,1.774025974025974,0.003168463203079397,0.0004264392324093702,-0.0038268269115624143,-1.207786446073655
heparin,0.8410038903062432,0.8444837214583788,0.9954089176377009,0.9956802880583251,0.024586296817921145,0.024362116236597703,363.6380199136854,346.71937788680896,-0.14606573465418102,-0.21747240107009663,1.4987012987012986,1.4077922077922078,0.0034798311521355707,0.00027137042062419514,-0.07140666641591562,-20.520152643640017
meropenem,0.9733159241551255,0.9771933125051326,0.9997563290302023,0.9997563290302023,0.0210758997558771,0.0210758997558771,0.07827994207275064,0.027458175538698906,-0.013813669266689118,-0.034145896606216246,1.0571428571428572,1.0571428571428572,0.0038773883500071715,0.0,-0.02033222733952713,-5.243794405966461
aspirin,0.8241246925809926,0.8290998212289616,0.9839818749363127,0.9842222315945799,0.03532605166570715,0.03514052290874982,16.522076843431137,15.166596738654766,0.28275324343186076,0.28957006986886463,2.0623376623376624,1.981818181818182,0.004975128647969007,0.00024035665826716013,0.006816826437003876,1.370180937891265
fentanyl,0.6493270052275724,0.6546475630188542,0.9887721885609985,0.9888962436104267,0.02798169332115879,0.027873468212933676,0.7667560845457807,0.7321588603447899,-0.027012968692654446,-0.030548667039233694,2.135064935064935,2.0935064935064935,0.005320557791281821,0.00012405504942825107,-0.0035356983465792483,-0.6645352771795441
levofloxacin,0.889784435114509,0.8999428670758374,0.9988531117489802,0.9988996323925156,0.021905314922279248,0.021866663097913137,1.5371444463483244,1.4952243375977976,-0.050049578139187416,-0.09431316343402295,1.1454545454545455,1.12987012987013,0.010158431961328374,4.6520643535385986e-05,-0.04426358529483553,-4.3573245815240345
nitroglycerin,0.6698254562237251,0.6819105082330474,0.9955181523882093,0.9955103989476202,0.023449560031184192,0.02345729039605741,0.10030099147182087,0.1002602768794926,-0.48015985510276327,-0.48015985510276327,1.283116883116883,1.2857142857142858,0.012085052009322306,-7.753440589119975e-06,0.0,0.0
insulin,0.7331774081259292,0.7485139516062329,0.993825957317132,0.9939810261289171,0.025144931909166713,0.02501351570632194,2.8669120648368667,2.8488430769783055,-0.16707492081697883,-0.21108936549040988,1.594805194805195,1.542857142857143,0.015336543480303666,0.00015506881178517506,-0.04401444467343105,-2.869906425131431
cefepime,0.9675168774034384,0.9893171059511544,0.999803693909307,0.9998579679934319,0.021050908980805492,0.021012257156439385,0.021908866569616214,0.021893269899505283,0.3221365977354191,-0.01411737253529345,1.0467532467532468,1.0285714285714285,0.021800228547716016,5.427408412483903e-05,-0.3362539702707125,-15.424332342880023
morphine,0.7649995226061209,0.7877501754016086,0.9947865117147645,0.9948097720365323,0.02523784010490902,0.025230109740035794,0.40000206613445644,0.40093106551250235,0.07966346818650483,0.11227871693601497,1.5116883116883117,1.5038961038961038,0.022750652795487714,2.3260321767804015e-05,0.03261524874951015,1.433596171621895
furosemide,0.4531090833613363,0.4773092242523289,0.990665021783963,0.9907348027492664,0.028057074167183157,0.028026152707690273,2.0988281051641415,2.013385414024196,-0.1634768567542862,-0.13425237656639114,2.1064935064935066,2.083116883116883,0.024200140890992594,6.978096530341205e-05,0.029224480187895058,1.2076161175893214
dextrose,0.8561236609193268,0.8805703929356387,0.991118154804543,0.9913274977004531,0.028744880043857,0.028574812016646117,36.131004187299595,36.130632534952134,0.2018264351520881,0.21825936089288075,1.7194805194805194,1.6493506493506493,0.024446732016311867,0.00020934289591012512,0.016432925740792664,0.6721931475269552
methylprednisolone,0.7663358085786706,0.7918658959577266,0.996332483577776,0.9963402370183653,0.023750952418203117,0.023743222053329894,0.5956429315512959,0.5148348507432151,-0.08016897533044802,-0.05621702395797466,1.3064935064935066,1.3038961038961039,0.025530087379056043,7.753440589230998e-06,0.023951951372473357,0.9381852485206403
nicardipine,0.6402858885407955,0.6662537741100554,0.9992626533318186,0.9994332290247823,0.021329939377805553,0.021275826823693,0.3835266176729245,0.18836895875674312,-0.35530538937679357,-0.28055301050437464,1.1142857142857143,1.0571428571428572,0.025967885569259885,0.00017057569296363706,0.07475237887241892,2.8786471148389867
carvedilol,0.7729639251652273,0.7989410622126101,0.9979429878951888,0.9980437826228492,0.022562203221819812,0.02248489957308759,0.08434529526124251,0.07221481713830634,-0.11428510670776286,-0.13889577476215492,1.1844155844155844,1.1506493506493507,0.025977137047382803,0.00010079472766044706,-0.024610668054392063,-0.9473972443345748
invasive_mean_blood_pressure,0.7213221629067681,0.7474417695726502,0.5738034041806631,0.01098901098901099,0.405466047907898,0.9883133141473744,4.262191437102936,0.9762958484691578,0.5255791899980644,0.7474417695726502,52.120879120879124,147.27472527472528,0.02611960666588209,-0.5628143931916522,0.22186257957458577,8.49410109472999
hydrocodone,0.9042008103324626,0.9418886459055009,0.9982670422697254,0.9982747957103146,0.022523661478693113,0.022515931113819894,0.0011070583109597432,0.0011056766470218628,-0.0512914372612319,0.07510802436747421,1.1506493506493507,1.148051948051948,0.03768783557303834,7.753440589230998e-06,0.1263994616287061,3.3538530325984426
haloperidol,0.7194957889183381,0.7698395883524334,0.9985582978838574,0.9985738047650359,0.022199346821711263,0.022191616456838044,0.04758390727912669,0.021609881305100723,0.22474825583075858,0.22474825583075858,1.1064935064935064,1.1012987012987012,0.05034379943409528,1.5506881178461995e-05,0.0,0.0
vancomycin,0.6691300228163454,0.7271107693233472,0.994925838591194,0.9951894555712288,0.02482755552405141,0.024642026767094084,12.493772202581445,10.330172023082778,-0.009764795469123715,-0.0018087660863001598,1.587012987012987,1.4987012987012986,0.0579807465070018,0.0002636169800348531,0.007956029382823556,0.13721847099472545
metronidazole,0.7351481064849285,0.8111946099658179,0.9988639977197492,0.998918271803874,0.021550978889567984,0.021558709254441203,1.0517445634172025,1.051770058341638,-0.18571189568706614,-0.27158636145386433,1.2337662337662338,1.2155844155844155,0.07604650348088948,5.427408412483903e-05,-0.08587446576679819,-1.1292362151585114
bumetanide,0.4179769111670268,0.542148344911939,0.9996987167042951,0.9996832098231168,0.02106325493014349,0.021078715659889936,0.0208624675734538,0.01578536944499616,-0.5,-0.3040920860069796,1.0389610389610389,1.044155844155844,0.12417143374491219,-1.5506881178350973e-05,0.19590791399302038,1.5777212848768247
levetiracetam,0.6735911824115903,0.8464007202876839,0.9985194975724334,0.9986202923000937,0.02199116469295003,0.02191386104421781,0.20193466958917036,0.19371822967167304,-0.1676140633924091,0.013400302955713803,1.12987012987013,1.096103896103896,0.17280953787609354,0.00010079472766033604,0.1810143663481229,1.047479025595869
abciximab,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
acyclovir,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
amoxicillin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ampicillin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
angiotensin II,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
argatroban,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
atracurium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
bivalirudin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
captopril,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ceftazidime,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
desmopressin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
enoximone,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
epoprostenol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
erythromycin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
esmolol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
felodipine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
fluconazole,0.9805834291610527,,0.9999844931188214,1.0,0.0208979410545886,0.020882480324842155,0.16233766233766234,0.0,,,1.0051948051948052,1.0,,1.5506881178573018e-05,,
flumazenil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
gelofusine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
gentamicin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
glycopyrronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
hydrazaline,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
hypromellose,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ketamine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
labelatol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
lansoprazole,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
lepirudin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
linezolid,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
methadone,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
micafungin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
neostigmine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nesiritide,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nimodipine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nitroprusside,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
pancuronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
pentobarbital,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
phenytoin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
polyethylene glycols,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
procainamide,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ranitidine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
succinylcholine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
sufentanil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
sulfamethoxazole,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
thiopental,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
tranexamic acid,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
treprostinil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
triamterene,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
vasopressin (USP),,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
vecuronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ventilator_mode,,,,,,,,,,,,,,,,
xylometazoline,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,


==> source_data/Figure_4/g2_realism_full_root_a434a5c_20260918_v1/audit/realism_feature_summary.csv <==
feature,role,n_patients,real_patient_mean,semi_patient_mean,standardized_mean_difference,paired_mean_difference,normalized_wasserstein,real_missing_fraction,semi_missing_fraction,missing_fraction_difference,real_within_stay_std,semi_within_stay_std,within_stay_std_difference,real_lag1_autocorrelation,semi_lag1_autocorrelation,lag1_autocorrelation_difference
heart_rate,state_or_outcome,400,82.70180830194586,82.32942967995359,-0.02553491553328592,-0.372378621992276,0.04323236405154065,0.034274151770482854,0.034274151770482854,0.0,8.431136015507791,8.407943307131598,-0.02319270837619317,0.8003566754084731,0.8021703518990867,0.0018136764906135268
invasive_systolic_blood_pressure,state_or_outcome,400,121.4540686363185,121.4540686363185,0.0,0.0,0.0,0.7885495126892175,0.7885495126892175,0.0,12.415104409312857,12.415104409312857,0.0,0.7690240798273187,0.7690240798273187,0.0
invasive_diastolic_blood_pressure,state_or_outcome,400,62.43329999305896,62.43329999305896,0.0,0.0,0.0,0.7885495126892175,0.7885495126892175,0.0,6.801341245725897,6.801341245725897,0.0,0.7104144030763201,0.7104144030763201,0.0
invasive_mean_blood_pressure,state_or_outcome,400,83.2541014030194,86.98628494388208,0.15428445989126147,3.7321835408626747,0.151974364905439,0.7880940442641671,0.7880940442641671,0.0,9.213409499740775,9.289350863265138,0.07594136352436208,0.721322162906768,0.703973347724533,-0.014651405969497265
noninvasive_systolic_blood_pressure,state_or_outcome,400,123.8973896494864,123.8973896494864,0.0,0.0,0.0,0.05477334455516585,0.05477334455516585,0.0,12.908441319512795,12.908441319512795,0.0,0.6419395874547786,0.6419395874547786,0.0
noninvasive_diastolic_blood_pressure,state_or_outcome,400,67.3154536767463,67.3154536767463,0.0,0.0,0.0,0.05477334455516585,0.05477334455516585,0.0,8.68163608356236,8.68163608356236,0.0,0.556994132495988,0.556994132495988,0.0
noninvasive_mean_blood_pressure,state_or_outcome,400,83.54347551006026,83.54347551006026,0.0,0.0,0.0,0.061622160519747275,0.061622160519747275,0.0,9.141786006369221,9.141786006369221,0.0,0.5988247911353151,0.5988247911353151,0.0
O2_pulseoxymetry_saturation,state_or_outcome,400,96.29170866187864,96.75763508326293,0.21707044801104078,0.4659264213842886,0.20767379683464024,0.19714147753622974,0.19714147753622974,0.0,1.8972021429131212,1.807798076330485,-0.08940406658263643,0.6235271259694976,0.6172337557282817,-0.006293370241216025
O2_arterial_saturation,state_or_outcome,400,95.89259662236873,95.89259662236873,0.0,0.0,0.0,0.09579058090883663,0.09579058090883663,0.0,1.7929613292362998,1.7929613292362998,0.0,0.6713021106062121,0.6713021106062121,0.0
temperature,state_or_outcome,400,36.80554058761068,36.791122875881825,-0.026497024639770054,-0.014417711728861173,0.04357671308912793,0.14010879031677026,0.14010879031677026,0.0,0.3404868853823437,0.33942085967650254,-0.0010660257058412036,0.8337807602927868,0.8343436900857956,0.0005629297930088787
respiratory_rate,state_or_outcome,400,19.739182105825716,19.366555597378824,-0.08041780001859272,-0.37262650844689343,0.08391058237981971,0.04373865967105809,0.04373865967105809,0.0,2.9331290982410647,2.924754612096353,-0.008374486144711889,0.6560225310221564,0.6590350183464915,0.0030124873243351524
expiratory_tidal_volume,state_or_outcome,400,548.237871212778,548.237871212778,0.0,0.0,0.0,0.9125567382564119,0.9125567382564119,0.0,50.160720665975795,50.160720665975795,0.0,0.7560134609721186,0.7560134609721186,0.0
plateau_pressure,state_or_outcome,400,20.119501718733787,20.119501718733787,0.0,0.0,0.0,0.9028236741691691,0.9028236741691691,0.0,3.388692882790464,3.388692882790464,0.0,0.8564808522221167,0.8564808522221167,0.0
respiratory_rate_setting,state_or_outcome,400,15.706761914786814,15.706761914786814,0.0,0.0,0.0,0.8212333574444056,0.8212333574444056,0.0,1.2168528400609817,1.2168528400609817,0.0,0.9323060578976117,0.9323060578976117,0.0
tidal_volume_setting,state_or_outcome,400,500.13065462148535,500.13065462148535,0.0,0.0,0.0,0.8341176323239489,0.8341176323239489,0.0,17.277632610943638,17.277632610943638,0.0,0.8908836904657669,0.8908836904657669,0.0
FiO2,treatment,400,39.29641672614969,39.29641672614969,0.0,0.0,0.0,0.5740390603359965,0.5740390603359965,0.0,5.877100797255799,5.877100797255799,0.0,0.8977210337459383,0.8977210337459383,0.0
PEEP,state_or_outcome,400,5.9606741267350465,5.9606741267350465,0.0,0.0,0.0,0.7791647702094576,0.7791647702094576,0.0,0.5356430364259742,0.5356430364259742,0.0,0.9087784920730854,0.9087784920730854,0.0
lactate,state_or_outcome,400,2.3650921876106996,1.8254022694211096,-0.21521933939533722,-0.5396899181895898,0.17303878310452023,0.7813973026208367,0.7813973026208367,0.0,0.4956064987870571,0.3320410814217396,-0.1635654173653176,0.9400338422051311,0.9389057266669374,-0.002887259602988226
blood_glucose,state_or_outcome,400,7.61779092719271,7.61779092719271,0.0,0.0,0.0,0.1849877395532043,0.1849877395532043,0.0,1.4416209670858438,1.4416209670858438,0.0,0.8800222454294595,0.8800222454294595,0.0
magnesium,state_or_outcome,400,0.8183742643363556,0.8183742643363556,0.0,0.0,0.0,0.506959807802464,0.506959807802464,0.0,0.0497575992072669,0.0497575992072669,0.0,0.9529943933940483,0.9529943933940483,0.0
sodium,state_or_outcome,400,138.89191979381727,138.89191979381727,0.0,0.0,0.0,0.23400016831435613,0.23400016831435613,0.0,1.6514844016093109,1.6514844016093109,0.0,0.9456018760545121,0.9456018760545121,0.0
creatinine,state_or_outcome,400,124.18277314506858,109.26292110016107,-0.12181649777115379,-14.919852044907492,0.1222904616259583,0.23485626741506224,0.23485626741506224,0.0,17.382284325106585,19.441065376030444,2.05878105092386,0.9527599966975174,0.9535534561313608,0.0009766636638836733
calcium,state_or_outcome,400,2.0924658106885246,2.0924658106885246,0.0,0.0,0.0,0.24192483622590535,0.24192483622590535,0.0,0.05739101737749544,0.05739101737749544,0.0,0.9460637840154993,0.9460637840154993,0.0
chloride,state_or_outcome,400,104.46210168793881,104.46210168793881,0.0,0.0,0.0,0.23586505819082576,0.23586505819082576,0.0,1.9095650277011456,1.9095650277011456,0.0,0.9549599578808557,0.9549599578808557,0.0
potassium,state_or_outcome,400,4.054961721114802,4.054961721114802,0.0,0.0,0.0,0.22581927255364534,0.22581927255364534,0.0,0.25106548889413466,0.25106548889413466,0.0,0.9387569990523075,0.9387569990523075,0.0
PTT,state_or_outcome,400,39.92758075427046,39.92758075427046,0.0,0.0,0.0,0.7774326844464173,0.7774326844464173,0.0,3.7198054791204305,3.7198054791204305,0.0,0.9462138373030711,0.9462138373030711,0.0
bilirubine,state_or_outcome,400,24.116222643750675,21.781141498100798,-0.04011487753693954,-2.3350811456498777,0.06528962979926314,0.590412094243207,0.590412094243207,0.0,4.450330093550274,4.35255143598126,-0.09777865756901423,0.9661250006924428,0.9689042470520249,0.0015816942029944193
alanine_aminotransferase,state_or_outcome,400,79.5463179345614,79.5463179345614,0.0,0.0,0.0,0.5822638542519568,0.5822638542519568,0.0,27.764796212910344,27.764796212910344,0.0,0.9655298991350035,0.9655298991350035,0.0
aspartate_aminotransferase,state_or_outcome,400,92.64457901763755,92.64457901763755,0.0,0.0,0.0,0.5771857756012237,0.5771857756012237,0.0,35.73801020490067,35.73801020490067,0.0,0.961899507359576,0.961899507359576,0.0
alkaline_phosphatase,state_or_outcome,400,99.85997990043606,99.85997990043606,0.0,0.0,0.0,0.582290511873723,0.582290511873723,0.0,9.382862174298378,9.382862174298378,0.0,0.9648836211894681,0.9648836211894681,0.0
albumin,state_or_outcome,400,27.51322686054548,27.51322686054548,0.0,0.0,0.0,0.5300643401079723,0.5300643401079723,0.0,1.0074310730886944,1.0074310730886944,0.0,0.9628934230619633,0.9628934230619633,0.0
phosphate,state_or_outcome,400,1.125388047407804,1.125388047407804,0.0,0.0,0.0,0.629407472060314,0.629407472060314,0.0,0.11948484612438318,0.11948484612438318,0.0,0.9609270645493718,0.9609270645493718,0.0
bicarbonate,state_or_outcome,400,25.187494740981652,25.187494740981652,0.0,0.0,0.0,0.28221427120476816,0.28221427120476816,0.0,1.6138680850836828,1.6138680850836828,0.0,0.9519536149774424,0.9519536149774424,0.0
blood_urea_nitrogen,state_or_outcome,400,8.57943134804798,8.57943134804798,0.0,0.0,0.0,0.23597575929783685,0.23597575929783685,0.0,1.4776906219195154,1.4776906219195154,0.0,0.958914105391174,0.958914105391174,0.0
pH,state_or_outcome,400,7.386119552928172,7.3942902895579135,0.07039403030099402,0.008170736629743752,0.06984880203133473,0.6954793465870438,0.6954793465870438,0.0,0.02369616736620113,0.023146212823122774,-0.0005499545430783587,0.9155060271895659,0.9201211889130021,-0.0004833850274065905
paO2,state_or_outcome,400,107.64621739022265,107.64621739022265,0.0,0.0,0.0,0.6903422545997294,0.6903422545997294,0.0,14.891700357932423,14.891700357932423,0.0,0.9093599910924862,0.9093599910924862,0.0
paCO2,state_or_outcome,400,41.18736210741458,41.18736210741458,0.0,0.0,0.0,0.687819948989503,0.687819948989503,0.0,2.208064116889381,2.208064116889381,0.0,0.9036759330355852,0.9036759330355852,0.0
hemoglobin,state_or_outcome,400,10.644145099808872,10.644145099808872,0.0,0.0,0.0,0.26425603993360847,0.26425603993360847,0.0,0.46146797460617284,0.46146797460617284,0.0,0.9422209894623854,0.9422209894623854,0.0
white_blood_cells,state_or_outcome,400,10.90389762098646,11.048689111003558,0.025354679108681305,0.14479149001709696,0.051074489822028724,0.2712529639903525,0.2712529639903525,0.0,1.7166282404948843,1.6991820694980684,-0.017446170996816036,0.9532402920787135,0.9536575554308008,0.00041726335208746977
platelets,state_or_outcome,400,208.60811552700838,200.55017379687447,-0.07973277429744834,-8.057941730133896,0.07886770399104186,0.27441878074451154,0.27441878074451154,0.0,25.0363389122425,25.7171586734842,0.6808197612417005,0.9539095871604197,0.954439902577149,0.000530315416729175
urine_output,state_or_outcome,400,437.95434805252665,478.6146267909512,0.09690115883781886,40.66027873842459,0.09614736995917582,0.36460644563814476,0.36460644563814476,0.0,139.94968081572839,141.68597940139034,1.7362985856619744,0.8069978661795494,0.8160012516893401,0.009003385509790825
ventilator_mode,state_or_outcome,400,,,,,,1.0,1.0,0.0,,,,,,
glasgow_coma_score,state_or_outcome,400,13.5159604422684,13.5159604422684,0.0,0.0,0.0,0.31212735564234173,0.31212735564234173,0.0,0.7160977572100184,0.7160977572100184,0.0,0.8814439944683645,0.8814439944683645,0.0
glasgow_coma_score_eye,state_or_outcome,400,3.658236762482746,3.658236762482746,0.0,0.0,0.0,0.4303773208015202,0.4303773208015202,0.0,0.2188072464571412,0.2188072464571412,0.0,0.8700989744556354,0.8700989744556354,0.0
glasgow_coma_score_motor,state_or_outcome,400,5.620213599759327,5.620213599759327,0.0,0.0,0.0,0.4307221483877271,0.4307221483877271,0.0,0.20049903582281695,0.20049903582281695,0.0,0.8863127477118053,0.8863127477118053,0.0
glasgow_coma_score_verbal,state_or_outcome,400,4.098620510413338,4.098620510413338,0.0,0.0,0.0,0.4303773208015202,0.4303773208015202,0.0,0.3903344964631973,0.3903344964631973,0.0,0.9141449700011782,0.9141449700011782,0.0
hydrazaline,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
labelatol,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
abciximab,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
acyclovir,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
alteplase,state_or_outcome,400,0.0005540068889903593,0.0005540068889903593,0.0,0.0,0.0,0.0,0.0,0.0,0.0005330247378214782,0.0005330247378214782,0.0,0.7253440301747167,0.7253440301747167,0.0
amiodarone,state_or_outcome,400,95.52013210319572,95.52013210319572,0.0,0.0,0.0,0.0,0.0,0.0,202.95523395599804,202.95523395599804,0.0,0.6073283292866528,0.6073283292866528,0.0
amlodipine,state_or_outcome,400,0.005904600296503383,0.005904600296503383,0.0,0.0,0.0,0.0,0.0,0.0,0.00715759240605554,0.00715759240605554,0.0,0.8203963285163052,0.8203963285163052,0.0
amoxicillin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
ampicillin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
angiotensin II,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
argatroban,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
aspirin,state_or_outcome,400,4.801451879698131,4.801451879698131,0.0,0.0,0.0,0.0,0.0,0.0,4.312808000790293,4.312808000790293,0.0,0.8241246925809925,0.8241246925809925,0.0
atorvastatin,state_or_outcome,400,0.03755712743785858,0.03755712743785858,0.0,0.0,0.0,0.0,0.0,0.0,0.03249091104838648,0.03249091104838648,0.0,0.9501261817990299,0.9501261817990299,0.0
atracurium,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
azithromycin,state_or_outcome,400,0.12651646263189453,0.12651646263189453,0.0,0.0,0.0,0.0,0.0,0.0,0.011839944758678752,0.011839944758678752,0.0,0.9800891021006257,0.9800891021006257,0.0
bisacodyl,state_or_outcome,400,0.011035931127630903,0.011035931127630903,0.0,0.0,0.0,0.0,0.0,0.0,0.006476874097402936,0.006476874097402936,0.0,0.9337739303592941,0.9337739303592941,0.0
bivalirudin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
bumetanide,state_or_outcome,400,0.000172865063222162,0.000172865063222162,0.0,0.0,0.0,0.0,0.0,0.0,0.0015418811227124512,0.0015418811227124512,0.0,0.4179769111670269,0.4179769111670269,0.0
captopril,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
carvedilol,state_or_outcome,400,0.008654843266900641,0.008654843266900641,0.0,0.0,0.0,0.0,0.0,0.0,0.02229651145567013,0.02229651145567013,0.0,0.7729639251652272,0.7729639251652272,0.0
cefazolin,state_or_outcome,400,0.09442338897617375,0.09442338897617375,0.0,0.0,0.0,0.0,0.0,0.0,0.4707291106290985,0.4707291106290985,0.0,0.8711313101915735,0.8711313101915735,0.0
cefepime,state_or_outcome,400,0.0002121658948013093,0.0002121658948013093,0.0,0.0,0.0,0.0,0.0,0.0,0.0017809107748236134,0.0017809107748236134,0.0,0.9675168774034384,0.9675168774034384,0.0
ceftazidime,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
ceftriaxone,state_or_outcome,400,0.25569620534227344,0.25569620534227344,0.0,0.0,0.0,0.0,0.0,0.0,0.4885300090271105,0.4885300090271105,0.0,0.8931281567280104,0.8931281567280104,0.0
ciprofloxacin,state_or_outcome,400,0.013082610093217616,0.013082610093217616,0.0,0.0,0.0,0.0,0.0,0.0,0.025238816589558642,0.025238816589558642,0.0,0.9678560548059592,0.9678560548059592,0.0
cisatracurium,state_or_outcome,400,0.06909030212606475,0.06909030212606475,0.0,0.0,0.0,0.0,0.0,0.0,0.3535224457560615,0.3535224457560615,0.0,0.3392461197339297,0.3392461197339297,0.0
clindamycin,state_or_outcome,400,0.00892857142857143,0.00892857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.04949333198379385,0.04949333198379385,0.0,0.9010725102684983,0.9010725102684983,0.0
clonazepam,state_or_outcome,400,6.18193873855241e-05,6.18193873855241e-05,0.0,0.0,0.0,0.0,0.0,0.0,1.2383243872927987e-05,1.2383243872927987e-05,0.0,0.9068268295888361,0.9068268295888361,0.0
clonidine,state_or_outcome,400,2.2563943699911896e-05,2.2563943699911896e-05,0.0,0.0,0.0,0.0,0.0,0.0,2.043504545039934e-05,2.043504545039934e-05,0.0,0.9602686077263692,0.9602686077263692,0.0
desmopressin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
dexamethasone,state_or_outcome,400,0.000750247106317496,0.000750247106317496,0.0,0.0,0.0,0.0,0.0,0.0,0.0033340408608999537,0.0033340408608999537,0.0,0.7438753413920668,0.7438753413920668,0.0
dexmedetomidine,state_or_outcome,400,7.325363995593515e-05,7.325363995593515e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.00018691350893658656,0.00018691350893658656,0.0,0.4913586808507171,0.4913586808507171,0.0
diltiazem,state_or_outcome,400,0.280271197324384,0.280271197324384,0.0,0.0,0.0,0.0,0.0,0.0,0.4788369362291619,0.4788369362291619,0.0,0.5962169457562543,0.5962169457562543,0.0
diphenhydramine,state_or_outcome,400,0.02975206262473118,0.02975206262473118,0.0,0.0,0.0,0.0,0.0,0.0,0.11620588835620875,0.11620588835620875,0.0,0.683217052455526,0.683217052455526,0.0
dobutamine,state_or_outcome,400,0.8774350649350648,0.8774350649350648,0.0,0.0,0.0,0.0,0.0,0.0,4.067070575396829,4.067070575396829,0.0,-0.04203832840108085,-0.04203832840108085,0.0
dopamine,state_or_outcome,400,0.8842216128038808,0.8842216128038808,0.0,0.0,0.0,0.0,0.0,0.0,1.779390838691421,1.779390838691421,0.0,0.47989769080090977,0.47989769080090977,0.0
enoximone,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
epinephrine,state_or_outcome,400,0.0027860206065824524,0.0027860206065824524,0.0,0.0,0.0,0.0,0.0,0.0,0.0025267808961474576,0.0025267808961474576,0.0,0.5929692027166987,0.5929692027166987,0.0
epoprostenol,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
eptifibatide,state_or_outcome,400,0.12302252257522465,0.12302252257522465,0.0,0.0,0.0,0.0,0.0,0.0,0.48261102831693153,0.48261102831693153,0.0,-0.059523809523809534,-0.059523809523809534,0.0
erythromycin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
esmolol,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
felodipine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
fentanyl,state_or_outcome,400,0.12605831435784295,0.12605831435784295,0.0,0.0,0.0,0.0,0.0,0.0,0.36146017703772765,0.36146017703772765,0.0,0.6493270052275724,0.6493270052275724,0.0
fluconazole,state_or_outcome,400,0.021298363095238092,0.021298363095238092,0.0,0.0,0.0,0.0,0.0,0.0,0.07858727805833564,0.07858727805833564,0.0,0.9805834291610527,0.9805834291610527,0.0
flumazenil,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
furosemide,state_or_outcome,400,0.12052231600769209,0.12052231600769209,0.0,0.0,0.0,0.0,0.0,0.0,0.44050404988953756,0.44050404988953756,0.0,0.4531090833613363,0.4531090833613363,0.0
gentamicin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
glycopyrronium,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
haloperidol,state_or_outcome,400,0.0012276883599111731,0.0012276883599111731,0.0,0.0,0.0,0.0,0.0,0.0,0.004792507999738507,0.004792507999738507,0.0,0.7194957889183381,0.7194957889183381,0.0
heparin,state_or_outcome,400,92.03560521096449,92.03560521096449,0.0,0.0,0.0,0.0,0.0,0.0,139.24016567541108,139.24016567541108,0.0,0.8410038903062431,0.8410038903062431,0.0
hydrocodone,state_or_outcome,400,0.0011956754834027514,0.0011956754834027514,0.0,0.0,0.0,0.0,0.0,0.0,0.0006098149215270608,0.0006098149215270608,0.0,0.9042008103324626,0.9042008103324626,0.0
hydromorphone,state_or_outcome,400,0.0008035420467836299,0.0008035420467836299,0.0,0.0,0.0,0.0,0.0,0.0,0.0017664887881802588,0.0017664887881802588,0.0,0.7189833340109176,0.7189833340109176,0.0
hypromellose,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
ketamine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
ketorolac,state_or_outcome,400,0.001083428937217345,0.001083428937217345,0.0,0.0,0.0,0.0,0.0,0.0,0.002066682985146028,0.002066682985146028,0.0,0.9389423719764999,0.9389423719764999,0.0
lansoprazole,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
lepirudin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
levetiracetam,state_or_outcome,400,0.23671009866105158,0.23671009866105158,0.0,0.0,0.0,0.0,0.0,0.0,0.7020309207360973,0.7020309207360973,0.0,0.6735911824115903,0.6735911824115903,0.0
levofloxacin,state_or_outcome,400,0.31319721194646033,0.31319721194646033,0.0,0.0,0.0,0.0,0.0,0.0,0.540526999518896,0.540526999518896,0.0,0.8897844351145088,0.8897844351145088,0.0
lidocaine,state_or_outcome,400,69.00770514205769,69.00770514205769,0.0,0.0,0.0,0.0,0.0,0.0,126.3540805578023,126.3540805578023,0.0,0.5979045008783928,0.5979045008783928,0.0
linezolid,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
lorazepam,state_or_outcome,400,0.007331685088972846,0.007331685088972846,0.0,0.0,0.0,0.0,0.0,0.0,0.026406325814633126,0.026406325814633126,0.0,0.6951839885436389,0.6951839885436389,0.0
meropenem,state_or_outcome,400,0.04442057141898628,0.04442057141898628,0.0,0.0,0.0,0.0,0.0,0.0,0.048407777394550294,0.048407777394550294,0.0,0.9733159241551256,0.9733159241551256,0.0
methadone,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
methylprednisolone,state_or_outcome,400,0.08373969131643559,0.08373969131643559,0.0,0.0,0.0,0.0,0.0,0.0,0.1677005522644405,0.1677005522644405,0.0,0.7663358085786706,0.7663358085786706,0.0
metoclopramide,state_or_outcome,400,0.003550970164560362,0.003550970164560362,0.0,0.0,0.0,0.0,0.0,0.0,0.0035483474273714745,0.0035483474273714745,0.0,0.9733677985859885,0.9733677985859885,0.0
metronidazole,state_or_outcome,400,0.14535818030797776,0.14535818030797776,0.0,0.0,0.0,0.0,0.0,0.0,0.26497368958853273,0.26497368958853273,0.0,0.7351481064849285,0.7351481064849285,0.0
micafungin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
midazolam,state_or_outcome,400,0.05716256111970375,0.05716256111970375,0.0,0.0,0.0,0.0,0.0,0.0,0.15255334804906304,0.15255334804906304,0.0,0.5565733062509569,0.5565733062509569,0.0
milrinone,state_or_outcome,400,0.05920000203450521,0.05920000203450521,0.0,0.0,0.0,0.0,0.0,0.0,0.09817209716836503,0.09817209716836503,0.0,0.6562499999999997,0.6562499999999997,0.0
mirtazapine,state_or_outcome,400,0.00078125,0.00078125,0.0,0.0,0.0,0.0,0.0,0.0,0.004016306744519326,0.004016306744519326,0.0,-0.037955073586366773,-0.037955073586366773,0.0
morphine,state_or_outcome,400,0.021314007166015517,0.021314007166015517,0.0,0.0,0.0,0.0,0.0,0.0,0.06691981372656143,0.06691981372656143,0.0,0.764999522606121,0.764999522606121,0.0
neostigmine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
nesiritide,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
nicardipine,state_or_outcome,400,0.06643560367384356,0.06643560367384356,0.0,0.0,0.0,0.0,0.0,0.0,0.13427548142180604,0.13427548142180604,0.0,0.6402858885407955,0.6402858885407955,0.0
nimodipine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
nitroglycerin,state_or_outcome,400,0.026471144504864402,0.026471144504864402,0.0,0.0,0.0,0.0,0.0,0.0,0.03569978179824425,0.03569978179824425,0.0,0.6698254562237251,0.6698254562237251,0.0
nitroprusside,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
norepinephrine,treatment,400,0.04150605632606753,0.04150605638568882,1.331888463513163e-10,5.962129609893979e-11,3.06837313174306e-10,0.0,0.0,0.0,0.13264323815225837,0.13264323841271086,2.604524850305379e-10,0.6040469240121249,0.6040469244460224,4.338974488346834e-10
octreotide,state_or_outcome,400,5.769603931693388e-07,5.769603931693388e-07,0.0,0.0,0.0,0.0,0.0,0.0,1.3863041653425348e-06,1.3863041653425348e-06,0.0,0.1717028856225327,0.1717028856225327,0.0
pancuronium,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
pentobarbital,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
phenylephrine,treatment,400,1.2198912354832523,1.219891231759114,-6.052825748092223e-10,-3.7241384542863187e-09,4.788578136949523e-09,0.0,0.0,0.0,0.809423503031186,0.8094234921574933,-1.0873692766651122e-08,0.8540672907260662,0.8540672909438745,2.1780819687527192e-10
phenytoin,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
piperacillin,state_or_outcome,400,0.6651761247822516,0.6651761247822516,0.0,0.0,0.0,0.0,0.0,0.0,0.9970024474037749,0.9970024474037749,0.0,0.8996194176076081,0.8996194176076081,0.0
procainamide,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
propofol,state_or_outcome,400,254.90568933894303,254.90568933894303,0.0,0.0,0.0,0.0,0.0,0.0,1903.3266810385246,1903.3266810385246,0.0,0.5217008596667586,0.5217008596667586,0.0
ranitidine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
rocuronium,state_or_outcome,400,0.0018430766161213088,0.0018430766161213088,0.0,0.0,0.0,0.0,0.0,0.0,0.01490889817557134,0.01490889817557134,0.0,0.4950662816231312,0.4950662816231312,0.0
simvastatin,state_or_outcome,400,0.02486021138270579,0.02486021138270579,0.0,0.0,0.0,0.0,0.0,0.0,0.05748349147835001,0.05748349147835001,0.0,0.7917061224242503,0.7917061224242503,0.0
spironolactone,state_or_outcome,400,0.004418790932700993,0.004418790932700993,0.0,0.0,0.0,0.0,0.0,0.0,0.0114509696425,0.0114509696425,0.0,0.6239206405003622,0.6239206405003622,0.0
succinylcholine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
sufentanil,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
sulfamethoxazole,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
thiopental,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
tirofiban,state_or_outcome,400,0.08350446564810615,0.08350446564810615,0.0,0.0,0.0,0.0,0.0,0.0,0.11203299696837687,0.11203299696837687,0.0,0.9610468828892347,0.9610468828892347,0.0
tramadol,state_or_outcome,400,0.010927044943050614,0.010927044943050614,0.0,0.0,0.0,0.0,0.0,0.0,0.014615067114201437,0.014615067114201437,0.0,0.6688564088598986,0.6688564088598986,0.0
tranexamic acid,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
treprostinil,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
triamterene,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
vancomycin,state_or_outcome,400,1.5594468109177078,1.5594468109177078,0.0,0.0,0.0,0.0,0.0,0.0,4.6862604321170735,4.6862604321170735,0.0,0.6691300228163454,0.6691300228163454,0.0
vasopressin (USP),state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
vecuronium,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
warfarin,state_or_outcome,400,0.0016457714779474718,0.0016457714779474718,0.0,0.0,0.0,0.0,0.0,0.0,0.0054981585524591725,0.0054981585524591725,0.0,0.6644898524468579,0.6644898524468579,0.0
xylometazoline,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
insulin,state_or_outcome,400,0.831290133815854,0.831290133815854,0.0,0.0,0.0,0.0,0.0,0.0,0.8895650085824824,0.8895650085824824,0.0,0.7331774081259291,0.7331774081259291,0.0
dextrose,treatment,400,12.790989375770113,12.790989266079613,-1.1812650087086802e-09,-1.0969049911336778e-07,3.99896032718116e-09,0.0,0.0,0.0,18.788834480436886,18.788834110556497,-3.6988038845364073e-07,0.8561236609193267,0.8561256020088629,1.9410895358950976e-06
gelofusine,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
thiamine,state_or_outcome,400,0.025531237592226242,0.025531237592226242,0.0,0.0,0.0,0.0,0.0,0.0,0.022877031532212946,0.022877031532212946,0.0,0.9438416530802328,0.9438416530802328,0.0
NaCL,treatment,400,13.664089364464171,13.664089400830912,1.2588906169896102e-09,3.6366741702799354e-08,3.6846191423430283e-09,0.0,0.0,0.0,15.68311266607123,15.683112695442464,2.9371235665718535e-08,0.7854537937096018,0.7854537938762655,1.6666375299821842e-10
polyethylene glycols,state_or_outcome,400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,
Kcl,state_or_outcome,400,1.086832614145582,1.086832614145582,0.0,0.0,0.0,0.0,0.0,0.0,1.347187216093545,1.347187216093545,0.0,0.5661504638675782,0.5661504638675782,0.0
potassium phosphate,state_or_outcome,400,0.069829758140266,0.069829758140266,0.0,0.0,0.0,0.0,0.0,0.0,0.1711186059472185,0.1711186059472185,0.0,0.7392593039151236,0.7392593039151236,0.0
magnesium sulfate,state_or_outcome,400,1.6072637463414419,1.6072637463414419,0.0,0.0,0.0,0.0,0.0,0.0,7.0366705385339765,7.0366705385339765,0.0,0.6088074605766673,0.6088074605766673,0.0


==> source_data/Figure_4/g2_realism_full_root_a434a5c_20260918_v1/audit/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "semi_root": "/home/yankli/dt_icu/data/blended_icu/blended_data_semisynth_eicu_complex_v2_seed13_faithful_v3_a434a5c",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 200825,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 1.3318884635130872e-11,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.57163125,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/g2_realism_full_root_a434a5c_20260918_v1/diagnostic/channel_persistence_summary.csv <==
feature,real_lag1,semi_lag1,real_repeat_fraction,semi_repeat_fraction,real_distinct_fraction,semi_distinct_fraction,real_median_abs_delta,semi_median_abs_delta,real_lag1_of_changes,semi_lag1_of_changes,real_n_changes,semi_n_changes,lag1_gap,repeat_fraction_gap,lag1_of_changes_gap,dynamics_share_of_gap
invasive_mean_blood_pressure,0.7213221629067681,0.703973347724533,0.5738034041806631,0.5739371383362928,0.405466047907898,0.43220621147201477,4.262191437102936,4.2159820179362875,0.5255791899980644,0.518728451903941,52.120879120879124,52.08791208791209,-0.017348815182235078,0.00013373415562967228,-0.006850738094123399,0.39488218775530276
O2_pulseoxymetry_saturation,0.6235271259694977,0.6172337557282817,0.6354222283230779,0.6491676643661903,0.1622786611601069,0.34457457246826545,1.6026676922309688,1.5701768223832293,0.15831821659547854,0.13814574906749977,43.173780487804876,41.176829268292686,-0.006293370241216012,0.013745436043112402,-0.02017246752797877,3.2053521014649577
lactate,0.940033842205131,0.9389057266669375,0.9828766885175741,0.9849924089642113,0.03627094733879758,0.03551839362620144,0.7106499946117389,0.5430857023596763,0.2983563100949784,0.25920027266988394,2.84,2.74,-0.0011281155381934749,0.002115720446637104,-0.03915603742509449,34.70924395545301
lidocaine,0.5979045008783926,0.5979045008783926,0.9986159787743647,0.9986159787743647,0.021804856370251036,0.021804856370251036,312.42726359315566,312.42726359315566,-0.37804949731993714,-0.37804949731993714,1.148051948051948,1.148051948051948,0.0,0.0,0.0,
nicardipine,0.6402858885407955,0.6402858885407955,0.9992626533318186,0.9992626533318186,0.021329939377805553,0.021329939377805553,0.3835266176729245,0.3835266176729245,-0.35530538937679357,-0.35530538937679357,1.1142857142857143,1.1142857142857143,0.0,0.0,0.0,
morphine,0.7649995226061209,0.7649995226061209,0.9947865117147645,0.9947865117147645,0.02523784010490902,0.02523784010490902,0.40000206613445644,0.40000206613445644,0.07966346818650483,0.07966346818650483,1.5116883116883117,1.5116883116883117,0.0,0.0,0.0,
mirtazapine,-0.037955073586366773,-0.037955073586366773,0.9997984105446792,0.9997984105446792,0.0208979410545886,0.0208979410545886,0.01948051948051948,0.01948051948051948,-0.8909090909090903,-0.8909090909090903,1.0675324675324676,1.0675324675324676,0.0,0.0,0.0,
milrinone,0.6562499999999997,0.6562499999999997,0.9996458087367178,0.9996458087367178,0.020940200382562214,0.020940200382562214,0.2306493585759943,0.2306493585759943,-1.0,-1.0,1.0155844155844156,1.0155844155844156,0.0,0.0,0.0,
midazolam,0.5565733062509569,0.5565733062509569,0.9959785015817988,0.9959785015817988,0.02334299869181595,0.02334299869181595,0.4564949787203281,0.4564949787203281,-0.2034908092800412,-0.2034908092800412,1.4207792207792207,1.4207792207792207,0.0,0.0,0.0,
metronidazole,0.7351481064849285,0.7351481064849285,0.9988639977197492,0.9988639977197492,0.021550978889567984,0.021550978889567984,1.0517445634172025,1.0517445634172025,-0.18571189568706614,-0.18571189568706614,1.2337662337662338,1.2337662337662338,0.0,0.0,0.0,
metoclopramide,0.9733677985859885,0.9733677985859885,0.9988965070729177,0.9988965070729177,0.02186277586114008,0.02186277586114008,0.0033620470296639687,0.0033620470296639687,0.06486837219461905,0.06486837219461905,1.1714285714285715,1.1714285714285715,0.0,0.0,0.0,
methylprednisolone,0.7663358085786706,0.7663358085786706,0.996332483577776,0.996332483577776,0.023750952418203117,0.023750952418203117,0.5956429315512959,0.5956429315512959,-0.08016897533044802,-0.08016897533044802,1.3064935064935066,1.3064935064935066,0.0,0.0,0.0,
meropenem,0.9733159241551255,0.9733159241551255,0.9997563290302023,0.9997563290302023,0.0210758997558771,0.0210758997558771,0.07827994207275064,0.07827994207275064,-0.013813669266689118,-0.013813669266689118,1.0571428571428572,1.0571428571428572,0.0,0.0,0.0,
magnesium sulfate,0.6088074605766675,0.6088074605766675,0.9925639161350666,0.9925639161350666,0.02639751941588492,0.02639751941588492,28.30873033158055,28.30873033158055,-0.15381332574977635,-0.15381332574977635,1.9168831168831169,1.9168831168831169,0.0,0.0,0.0,
magnesium,0.9529943933940485,0.9529943933940485,0.9821971672267138,0.9821971672267138,0.040426636884792366,0.040426636884792366,0.0811683777345711,0.0811683777345711,-0.08664509985038044,-0.08664509985038044,3.8473895582329316,3.8473895582329316,0.0,0.0,0.0,
lorazepam,0.6951839885436389,0.6951839885436389,0.9960266579502924,0.9960266579502924,0.024014230864045475,0.024014230864045475,0.14337746250151845,0.14337746250151845,-0.11616055034406778,-0.11616055034406778,1.5012987012987014,1.5012987012987014,0.0,0.0,0.0,
nitroglycerin,0.6698254562237251,0.6698254562237251,0.9955181523882093,0.9955181523882093,0.023449560031184192,0.023449560031184192,0.10030099147182087,0.10030099147182087,-0.48015985510276327,-0.48015985510276327,1.283116883116883,1.283116883116883,0.0,0.0,0.0,
levofloxacin,0.889784435114509,0.889784435114509,0.9988531117489802,0.9988531117489802,0.021905314922279248,0.021905314922279248,1.5371444463483244,1.5371444463483244,-0.050049578139187416,-0.050049578139187416,1.1454545454545455,1.1454545454545455,0.0,0.0,0.0,
levetiracetam,0.6735911824115903,0.6735911824115903,0.9985194975724334,0.9985194975724334,0.02199116469295003,0.02199116469295003,0.20193466958917036,0.20193466958917036,-0.1676140633924091,-0.1676140633924091,1.12987012987013,1.12987012987013,0.0,0.0,0.0,
ketorolac,0.9389423719765001,0.9389423719765001,0.9996158168659647,0.9996158168659647,0.021214973250910502,0.021214973250910502,0.0029499807927023764,0.0029499807927023764,-0.0002241258692069291,-0.0002241258692069291,1.025974025974026,1.025974025974026,0.0,0.0,0.0,
invasive_systolic_blood_pressure,0.7690240798273189,0.7690240798273189,0.5715013709473804,0.5715013709473804,0.4196778498231209,0.4196778498231209,5.971750217013889,5.971750217013889,0.6210903292239612,0.6210903292239612,52.82222222222222,52.82222222222222,0.0,0.0,0.0,
invasive_diastolic_blood_pressure,0.7104144030763201,0.7104144030763201,0.5734502797041348,0.5734502797041348,0.4023905448101311,0.4023905448101311,3.1106457710266113,3.1106457710266113,0.543770814889128,0.543770814889128,52.56666666666667,52.56666666666667,0.0,0.0,0.0,
insulin,0.7331774081259292,0.7331774081259292,0.993825957317132,0.993825957317132,0.025144931909166713,0.025144931909166713,2.8669120648368667,2.8669120648368667,-0.16707492081697883,-0.16707492081697883,1.594805194805195,1.594805194805195,0.0,0.0,0.0,
hydromorphone,0.7189833340109176,0.7189833340109176,0.9974352484221498,0.9974352484221498,0.023061502485514026,0.023061502485514026,0.004018141877098424,0.004018141877098424,0.12488045077335524,0.12488045077335524,1.3532467532467531,1.3532467532467531,0.0,0.0,0.0,
hydrocodone,0.9042008103324626,0.9042008103324626,0.9982670422697254,0.9982670422697254,0.022523661478693113,0.022523661478693113,0.0011070583109597432,0.0011070583109597432,-0.0512914372612319,-0.0512914372612319,1.1506493506493507,1.1506493506493507,0.0,0.0,0.0,
warfarin,0.6644898524468579,0.6644898524468579,0.9979786285068833,0.9979786285068833,0.022401559737212324,0.022401559737212324,0.016237997714349122,0.016237997714349122,-0.0791824335272669,-0.0791824335272669,1.1688311688311688,1.1688311688311688,0.0,0.0,0.0,
hemoglobin,0.9422209894623854,0.9422209894623854,0.9651897153466656,0.9651897153466656,0.05831632040524675,0.05831632040524675,0.49683576943217844,0.49683576943217844,0.2678424565525878,0.2678424565525878,5.768115942028985,5.768115942028985,0.0,0.0,0.0,
haloperidol,0.7194957889183381,0.7194957889183381,0.9985582978838574,0.9985582978838574,0.022199346821711263,0.022199346821711263,0.04758390727912669,0.04758390727912669,0.22474825583075858,0.22474825583075858,1.1064935064935064,1.1064935064935064,0.0,0.0,0.0,
propofol,0.5217008596667586,0.5217008596667586,0.9951711796751794,0.9951711796751794,0.02243458936259505,0.02243458936259505,15256.441939165916,15256.441939165916,-0.5974996116879915,-0.5974996116879915,1.5636363636363637,1.5636363636363637,0.0,0.0,0.0,
vancomycin,0.6691300228163454,0.6691300228163454,0.994925838591194,0.994925838591194,0.02482755552405141,0.02482755552405141,12.493772202581445,12.493772202581445,-0.009764795469123715,-0.009764795469123715,1.587012987012987,1.587012987012987,0.0,0.0,0.0,
tidal_volume_setting,0.8908836904657669,0.8908836904657669,0.9914776987120364,0.9914776987120364,0.021654642868260406,0.021654642868260406,32.38028169014085,32.38028169014085,0.0846581189045452,0.0846581189045452,2.1971830985915495,2.1971830985915495,0.0,0.0,0.0,
amiodarone,0.6073283292866528,0.6073283292866528,0.9946838829844123,0.9946838829844123,0.023123042584067444,0.023123042584067444,618.6502589504325,618.6502589504325,-0.15932171654223787,-0.15932171654223787,1.5558441558441558,1.5558441558441558,0.0,0.0,0.0,
thiamine,0.9438416530802328,0.9438416530802328,0.9989724905894387,0.9989724905894387,0.02178874913001581,0.02178874913001581,0.029267153439896807,0.029267153439896807,0.03247153342385159,0.03247153342385159,1.0883116883116883,1.0883116883116883,0.0,0.0,0.0,
spironolactone,0.6239206405003622,0.6239206405003622,0.9994214369432519,0.9994214369432519,0.02137004323618556,0.02137004323618556,0.012453740420851862,0.012453740420851862,-0.2905934230088531,-0.2905934230088531,1.0363636363636364,1.0363636363636364,0.0,0.0,0.0,
sodium,0.9456018760545121,0.9456018760545121,0.9675785969082776,0.9675785969082776,0.05203235875721982,0.05203235875721982,1.8429577464788733,1.8429577464788733,0.21796610318747286,0.21796610318747286,5.377464788732395,5.377464788732395,0.0,0.0,0.0,
simvastatin,0.7917061224242503,0.7917061224242503,0.998416023071718,0.998416023071718,0.021877011614841544,0.021877011614841544,0.216635425060366,0.216635425060366,-0.47973425021958355,-0.47973425021958355,1.264935064935065,1.264935064935065,0.0,0.0,0.0,
rocuronium,0.4950662816231312,0.4950662816231312,0.9999242950576172,0.9999242950576172,0.020927912413370813,0.020927912413370813,0.156271453924448,0.156271453924448,-0.0005497526113248973,-0.0005497526113248973,1.0207792207792208,1.0207792207792208,0.0,0.0,0.0,
respiratory_rate_setting,0.9323060578976117,0.9323060578976117,0.9872559645183818,0.9872559645183818,0.024315999242517084,0.024315999242517084,2.2964912339260706,2.2964912339260706,0.010864151131485396,0.010864151131485396,2.8815789473684212,2.8815789473684212,0.0,0.0,0.0,
alteplase,0.7253440301747167,0.7253440301747167,0.999744673903086,0.999744673903086,0.02109586583253867,0.02109586583253867,0.004727631756578939,0.004727631756578939,-0.21724048571653592,-0.21724048571653592,1.051948051948052,1.051948051948052,0.0,0.0,0.0,
alkaline_phosphatase,0.9648836211894682,0.9648836211894682,0.9860666392084303,0.9860666392084303,0.032891508711731306,0.032891508711731306,9.028606965174129,9.028606965174129,0.33615457836318974,0.33615457836318974,3.1194029850746268,3.1194029850746268,0.0,0.0,0.0,
albumin,0.9628934230619633,0.9628934230619633,0.9862954390377586,0.9862954390377586,0.030373092680677626,0.030373092680677626,1.5200892857142858,1.5200892857142858,0.03958400798172848,0.03958400798172848,2.986607142857143,2.986607142857143,0.0,0.0,0.0,
heparin,0.8410038903062432,0.8410038903062432,0.9954089176377009,0.9954089176377009,0.024586296817921145,0.024586296817921145,363.6380199136854,363.6380199136854,-0.14606573465418102,-0.14606573465418102,1.4987012987012986,1.4987012987012986,0.0,0.0,0.0,
potassium phosphate,0.7392593039151237,0.7392593039151237,0.9995064982147028,0.9995064982147028,0.021283215038042057,0.021283215038042057,0.4824585030240991,0.4824585030240991,-0.27930402256171416,-0.27930402256171416,1.0727272727272728,1.0727272727272728,0.0,0.0,0.0,
potassium,0.9387569990523076,0.9387569990523076,0.9625299865520806,0.9625299865520806,0.05791488311700175,0.05791488311700175,0.3055555580042991,0.3055555580042991,0.1455919467787954,0.1455919467787954,5.983193277310924,5.983193277310924,0.0,0.0,0.0,
plateau_pressure,0.8564808522221167,0.8564808522221167,0.9206043350483638,0.9206043350483638,0.05850570932601194,0.05850570932601194,2.8634920574369884,2.8634920574369884,0.09406161272742421,0.09406161272742421,13.023809523809524,13.023809523809524,0.0,0.0,0.0,
piperacillin,0.8996194176076081,0.8996194176076081,0.9978983800227196,0.9978983800227196,0.022700164648345057,0.022700164648345057,1.5207090786999222,1.5207090786999222,0.0560648287576202,0.0560648287576202,1.3558441558441559,1.3558441558441559,0.0,0.0,0.0,
phosphate,0.9609270645493718,0.9609270645493718,0.9824191225089587,0.9824191225089587,0.039881534497196676,0.039881534497196676,0.14896831038545388,0.14896831038545388,0.2635968359530163,0.2635968359530163,3.901639344262295,3.901639344262295,0.0,0.0,0.0,
paO2,0.9093599910924862,0.9093599910924862,0.9660376911183836,0.9660376911183836,0.051836640838437024,0.051836640838437024,22.767500291551862,22.767500291551862,0.13495164443827612,0.13495164443827612,4.835714285714285,4.835714285714285,0.0,0.0,0.0,
paCO2,0.9036759330355852,0.9036759330355852,0.9674135558091462,0.9674135558091462,0.04886388958449452,0.04886388958449452,3.419148952402967,3.419148952402967,0.18657519410734041,0.18657519410734041,4.673758865248227,4.673758865248227,0.0,0.0,0.0,
octreotide,0.1717028856225327,0.1717028856225327,0.9993897678000653,0.9993897678000653,0.020898897654924087,0.020898897654924087,4.545454534568957e-06,4.545454534568957e-06,-0.9999999999999999,-0.9999999999999999,1.187012987012987,1.187012987012987,0.0,0.0,0.0,
noninvasive_systolic_blood_pressure,0.6419395874547787,0.6419395874547787,0.42763452443575883,0.42763452443575883,0.44326607931669226,0.44326607931669226,8.802622681871883,8.802622681871883,0.43412473207267044,0.43412473207267044,65.9868073878628,65.9868073878628,0.0,0.0,0.0,
noninvasive_mean_blood_pressure,0.5988247911353151,0.5988247911353151,0.4569695572246977,0.4569695572246977,0.3981301899284244,0.3981301899284244,6.420962548698608,6.420962548698608,0.36787805962830056,0.36787805962830056,61.97612732095491,61.97612732095491,0.0,0.0,0.0,
noninvasive_diastolic_blood_pressure,0.556994132495988,0.556994132495988,0.43410737772011004,0.43410737772011004,0.399625399849498,0.399625399849498,6.340683612471206,6.340683612471206,0.3126638480785117,0.3126638480785117,65.29551451187335,65.29551451187335,0.0,0.0,0.0,
tirofiban,0.9610468828892347,0.9610468828892347,0.9999527744982291,0.9999527744982291,0.020928862514081492,0.020928862514081492,0.24292208188539977,0.24292208188539977,,,1.0025974025974025,1.0025974025974025,0.0,0.0,,
ceftriaxone,0.8931281567280106,0.8931281567280106,0.9989457241631593,0.9989457241631593,0.02180011822183813,0.02180011822183813,1.8300405310876604,1.8300405310876604,-0.025871827687994828,-0.025871827687994828,1.1116883116883116,1.1116883116883116,0.0,0.0,0.0,
cefepime,0.9675168774034384,0.9675168774034384,0.999803693909307,0.999803693909307,0.021050908980805492,0.021050908980805492,0.021908866569616214,0.021908866569616214,0.3221365977354191,0.3221365977354191,1.0467532467532468,1.0467532467532468,0.0,0.0,0.0,
cefazolin,0.8711313101915734,0.8711313101915734,0.9995525210599633,0.9995525210599633,0.021273965062490862,0.021273965062490862,1.4993515775164565,1.4993515775164565,0.08629063388170448,0.08629063388170448,1.0389610389610389,1.0389610389610389,0.0,0.0,0.0,
carvedilol,0.7729639251652273,0.7729639251652273,0.9979429878951888,0.9979429878951888,0.022562203221819812,0.022562203221819812,0.08434529526124251,0.08434529526124251,-0.11428510670776286,-0.11428510670776286,1.1844155844155844,1.1844155844155844,0.0,0.0,0.0,
glasgow_coma_score_verbal,0.9141449700011782,0.9141449700011782,0.9900480983975419,0.9900480983975419,0.026995666876848602,0.026995666876848602,0.8395061728395061,0.8395061728395061,-0.4474267053880168,-0.4474267053880168,2.2551440329218106,2.2551440329218106,0.0,0.0,0.0,
bumetanide,0.4179769111670268,0.4179769111670268,0.9996987167042951,0.9996987167042951,0.02106325493014349,0.02106325493014349,0.0208624675734538,0.0208624675734538,-0.5,-0.5,1.0389610389610389,1.0389610389610389,0.0,0.0,0.0,
blood_urea_nitrogen,0.958914105391174,0.958914105391174,0.9695879674304554,0.9695879674304554,0.054519488321834314,0.054519488321834314,1.3470129484022166,1.3470129484022166,0.45273871820316847,0.45273871820316847,5.208450704225352,5.208450704225352,0.0,0.0,0.0,
blood_glucose,0.8800222454294595,0.8800222454294595,0.8542960731568344,0.8542960731568344,0.1511829439531117,0.1511829439531117,1.1125192352513362,1.1125192352513362,0.2795093247750703,0.2795093247750703,20.670391061452513,20.670391061452513,0.0,0.0,0.0,
bisacodyl,0.9337739303592941,0.9337739303592941,0.9986123377499803,0.9986123377499803,0.022199596964066936,0.022199596964066936,0.03241385679864275,0.03241385679864275,0.2448016910516201,0.2448016910516201,1.1766233766233767,1.1766233766233767,0.0,0.0,0.0,
bicarbonate,0.9519536149774424,0.9519536149774424,0.970638209579265,0.970638209579265,0.051081580621993,0.051081580621993,1.8628742480706313,1.8628742480706313,0.2689003264025485,0.2689003264025485,4.919161676646707,4.919161676646707,0.0,0.0,0.0,
tramadol,0.6688564088598987,0.6688564088598987,0.99956269307156,0.99956269307156,0.021277960614647297,0.021277960614647297,0.074657307425471,0.074657307425471,0.4864324581415392,0.4864324581415392,1.0233766233766233,1.0233766233766233,0.0,0.0,0.0,
calcium,0.9460637840154993,0.9460637840154993,0.9693987763066729,0.9693987763066729,0.053059167828123435,0.053059167828123435,0.06393821486695246,0.06393821486695246,0.2536266868854577,0.2536266868854577,5.173295454545454,5.173295454545454,0.0,0.0,0.0,
atorvastatin,0.9501261817990299,0.9501261817990299,0.9968967078857338,0.9968967078857338,0.023786875198010534,0.023786875198010534,0.05345874185057905,0.05345874185057905,-0.17897004909123804,-0.17897004909123804,1.2103896103896103,1.2103896103896103,0.0,0.0,0.0,
aspirin,0.8241246925809926,0.8241246925809926,0.9839818749363127,0.9839818749363127,0.03532605166570715,0.03532605166570715,16.522076843431137,16.522076843431137,0.28275324343186076,0.28275324343186076,2.0623376623376624,2.0623376623376624,0.0,0.0,0.0,
aspartate_aminotransferase,0.961899507359576,0.961899507359576,0.9867787328330732,0.9867787328330732,0.032361183829946336,0.032361183829946336,31.827205882352906,31.827205882352906,0.24969687814226124,0.24969687814226124,2.9705882352941178,2.9705882352941178,0.0,0.0,0.0,
amlodipine,0.8203963285163052,0.8203963285163052,0.9981648440067049,0.9981648440067049,0.02239330292202078,0.02239330292202078,0.014207369680708768,0.014207369680708768,0.08912145568202443,0.08912145568202443,1.2051948051948052,1.2051948051948052,0.0,0.0,0.0,
FiO2,0.8977210337459383,0.8977210337459383,0.9680109764915783,0.9680109764915783,0.04293782033766378,0.04293782033766378,9.233513507327517,9.233513507327517,0.23701511200656555,0.23701511200656555,6.0162162162162165,6.0162162162162165,0.0,0.0,0.0,
azithromycin,0.9800891021006257,0.9800891021006257,0.9998243474328804,0.9998243474328804,0.021047455745554992,0.021047455745554992,0.013749068192838033,0.013749068192838033,-0.06451612903225806,-0.06451612903225806,1.0207792207792208,1.0207792207792208,0.0,0.0,0.0,
alanine_aminotransferase,0.9655298991350035,0.9655298991350035,0.987298988846407,0.987298988846407,0.031722500331018304,0.031722500331018304,18.90470297029703,18.90470297029703,0.40167562566297516,0.40167562566297516,2.9356435643564356,2.9356435643564356,0.0,0.0,0.0,
PTT,0.946213837303071,0.946213837303071,0.9853817032126759,0.9853817032126759,0.038054544756308775,0.038054544756308775,4.348660792623248,4.348660792623248,0.27315447286111677,0.27315447286111677,2.5982142857142856,2.5982142857142856,0.0,0.0,0.0,
PEEP,0.9087784920730854,0.9087784920730854,0.9760761170830948,0.9760761170830948,0.026929645672539616,0.026929645672539616,0.7087628915137851,0.7087628915137851,0.025283701176987333,0.025283701176987333,6.783505154639175,6.783505154639175,0.0,0.0,0.0,
O2_arterial_saturation,0.6713021106062123,0.6713021106062123,0.451663401020862,0.451663401020862,0.40548351299365976,0.40548351299365976,0.9081244302258267,0.9081244302258267,0.504236740138204,0.504236740138204,61.63157894736842,61.63157894736842,0.0,0.0,0.0,
Kcl,0.5661504638675782,0.5661504638675782,0.9838344712190353,0.9838344712190353,0.031772187841045886,0.031772187841045886,2.9824571183048363,2.9824571183048363,-0.08890569730128849,-0.08890569730128849,2.877922077922078,2.877922077922078,0.0,0.0,0.0,
diphenhydramine,0.6832170524555261,0.6832170524555261,0.9978690571040074,0.9978690571040074,0.022721966527649125,0.022721966527649125,0.7607981208352559,0.7607981208352559,-0.16746837406270665,-0.16746837406270665,1.2727272727272727,1.2727272727272727,0.0,0.0,0.0,
glasgow_coma_score_motor,0.8863127477118053,0.8863127477118053,0.9921810401242777,0.9921810401242777,0.02524074743888473,0.02524074743888473,0.43621399176954734,0.43621399176954734,-0.41442444605082374,-0.41442444605082374,2.0,2.0,0.0,0.0,0.0,
glasgow_coma_score_eye,0.8700989744556354,0.8700989744556354,0.9853089556155,0.9853089556155,0.027023919768887517,0.027023919768887517,0.47530864197530864,0.47530864197530864,-0.6075948042897604,-0.6075948042897604,3.065843621399177,3.065843621399177,0.0,0.0,0.0,
glasgow_coma_score,0.8814439944683645,0.8814439944683645,0.9734160382936567,0.9734160382936567,0.035269582247014694,0.035269582247014694,0.9436860068259386,0.9436860068259386,0.05285485389448458,0.05285485389448458,4.525597269624574,4.525597269624574,0.0,0.0,0.0,
furosemide,0.4531090833613363,0.4531090833613363,0.990665021783963,0.990665021783963,0.028057074167183157,0.028057074167183157,2.0988281051641415,2.0988281051641415,-0.1634768567542862,-0.1634768567542862,2.1064935064935066,2.1064935064935066,0.0,0.0,0.0,
fluconazole,0.9805834291610527,0.9805834291610527,0.9999844931188214,0.9999844931188214,0.0208979410545886,0.0208979410545886,0.16233766233766234,0.16233766233766234,,,1.0051948051948052,1.0051948051948052,0.0,0.0,,
fentanyl,0.6493270052275724,0.6493270052275724,0.9887721885609985,0.9887721885609985,0.02798169332115879,0.02798169332115879,0.7667560845457807,0.7667560845457807,-0.027012968692654446,-0.027012968692654446,2.135064935064935,2.135064935064935,0.0,0.0,0.0,
expiratory_tidal_volume,0.7560134609721186,0.7560134609721186,0.8656152256836307,0.8656152256836307,0.11502878669926228,0.11502878669926228,64.24358974358974,64.24358974358974,0.06962967242753278,0.06962967242753278,25.94871794871795,25.94871794871795,0.0,0.0,0.0,
eptifibatide,-0.059523809523809534,-0.059523809523809534,0.9994223094392874,0.9994223094392874,0.020962970244904268,0.020962970244904268,2.1868831485896916,2.1868831485896916,-0.9999999999999999,-0.9999999999999999,1.0467532467532468,1.0467532467532468,0.0,0.0,0.0,
epinephrine,0.5929692027166987,0.5929692027166987,0.9993216212380626,0.9993216212380626,0.02141524884036432,0.02141524884036432,0.0049967092302894735,0.0049967092302894735,0.11668549502864399,0.11668549502864399,1.0649350649350648,1.0649350649350648,0.0,0.0,0.0,
dopamine,0.47989769080090977,0.47989769080090977,0.9999160111655745,0.9999160111655745,0.020919455442178516,0.020919455442178516,6.42701273336039,6.42701273336039,-1.0,-1.0,1.0129870129870129,1.0129870129870129,0.0,0.0,0.0,
dobutamine,-0.04203832840108085,-0.04203832840108085,0.999163037568584,0.999163037568584,0.02097174123581812,0.02097174123581812,21.72077922077922,21.72077922077922,-1.0,-1.0,1.1376623376623376,1.1376623376623376,0.0,0.0,0.0,
chloride,0.9549599578808555,0.9549599578808555,0.970655936794913,0.970655936794913,0.051271919402199086,0.051271919402199086,2.057042253521127,2.057042253521127,0.3217994805410622,0.3217994805410622,5.019718309859155,5.019718309859155,0.0,0.0,0.0,
diltiazem,0.5962169457562543,0.5962169457562543,0.9985602404188435,0.9985602404188435,0.02135845368775189,0.02135845368775189,1.6825692190910437,1.6825692190910437,-0.5095175625348716,-0.5095175625348716,1.1584415584415584,1.1584415584415584,0.0,0.0,0.0,
ciprofloxacin,0.9678560548059592,0.9678560548059592,0.9998629562204341,0.9998629562204341,0.02098442274115294,0.02098442274115294,0.03292099074880729,0.03292099074880729,-0.1951340305503016,-0.1951340305503016,1.0207792207792208,1.0207792207792208,0.0,0.0,0.0,
cisatracurium,0.3392461197339297,0.3392461197339297,0.9998779743746188,0.9998779743746188,0.02089116729005086,0.02089116729005086,1.9511688628754058,1.9511688628754058,-1.0,-1.0,1.0363636363636364,1.0363636363636364,0.0,0.0,0.0,
dexmedetomidine,0.4913586808507171,0.4913586808507171,0.9973927586042919,0.9973927586042919,0.021458728099289486,0.021458728099289486,0.0007487525155072994,0.0007487525155072994,-0.7930783476391864,-0.7930783476391864,1.4701298701298702,1.4701298701298702,0.0,0.0,0.0,
dexamethasone,0.7438753413920668,0.7438753413920668,0.999464929873628,0.999464929873628,0.021304752662851745,0.021304752662851745,0.0313211160692167,0.0313211160692167,-0.18748669403915727,-0.18748669403915727,1.0623376623376624,1.0623376623376624,0.0,0.0,0.0,
clindamycin,0.9010725102684983,0.9010725102684983,0.9999586071299218,0.9999586071299218,0.020913401784335046,0.020913401784335046,0.15312198718312256,0.15312198718312256,-0.16643614568925774,-0.16643614568925774,1.0103896103896104,1.0103896103896104,0.0,0.0,0.0,
clonazepam,0.9068268295888361,0.9068268295888361,0.9997786818268747,0.9997786818268747,0.021100186065878324,0.021100186065878324,4.145930191166775e-05,4.145930191166775e-05,,,1.0155844155844156,1.0155844155844156,0.0,0.0,,
clonidine,0.9602686077263695,0.9602686077263695,0.999543954641023,0.999543954641023,0.02128949463009326,0.02128949463009326,1.607163015848291e-05,1.607163015848291e-05,0.11648406998130416,0.11648406998130416,1.0623376623376624,1.0623376623376624,0.0,0.0,0.0,
NaCL,0.7854537937096017,0.7854537938762655,0.9749274919842598,0.9749274919842598,0.04247862358726095,0.04247862358726095,28.474035182457023,28.474035323765612,0.1940965818712523,0.19409657922445536,3.303896103896104,3.303896103896104,1.6666379387686447e-10,0.0,-2.6467969482801834e-09,
phenylephrine,0.8540672907260662,0.8540672909438746,0.9958909413142171,0.9958909413142171,0.02452276371154169,0.02452276371154169,3.7405602487926166,3.7405602386680905,0.032501711475165104,0.032501710663437815,1.3116883116883118,1.3116883116883118,2.178083269299691e-10,0.0,-8.117272895513672e-10,
norepinephrine,0.6040469240121249,0.6040469244460224,0.9924486282152032,0.9924486282152032,0.02283952077101321,0.02283952077101321,0.941006043276401,0.941006030101184,-0.45114335386589866,-0.4511433563591081,1.7116883116883117,1.7116883116883117,4.3389747350630614e-10,0.0,-2.4932094722096565e-09,
dextrose,0.8561236609193268,0.8561256020088627,0.991118154804543,0.991118154804543,0.028744880043857,0.028744880043857,36.131004187299595,36.13100351328393,0.2018264351520881,0.20182645146830372,1.7194805194805194,1.7194805194805194,1.9410895358840108e-06,0.0,1.631621562858676e-08,0.008405699648036087
white_blood_cells,0.9532402920787135,0.953657555430801,0.9693312834643496,0.9693884698921041,0.056448886498946006,0.057154499272312656,1.7315406842200562,1.7227335971195337,0.3098972881486543,0.29747439730767455,5.299418604651163,5.281976744186046,0.00041726335208747134,5.718642775454086e-05,-0.01242289084097975,-29.77230274077731
platelets,0.9539095871604197,0.954439902577149,0.9688803569969384,0.9688979730204734,0.05772624355593793,0.05832333823735461,19.043002915451893,19.617669012386667,0.4810883700349803,0.477131071414529,5.341107871720117,5.335276967930029,0.0005303154167292101,1.7616023535005354e-05,-0.003957298620451299,-7.462160245799486
temperature,0.8337807602927866,0.8343436900857956,0.7979029403385884,0.7979029403385884,0.15412015835071183,0.22052345454733296,0.29880750544556006,0.29443472540810245,0.21434580727472988,0.21614815437173537,27.972144846796656,27.972144846796656,0.0005629297930089816,0.0,0.0018023470970054967,3.201726253235881
creatinine,0.9527599966975174,0.9535534561313608,0.9685697882330376,0.9695132224568059,0.0559088450861458,0.056750093602641,17.13528300540548,19.98582184229728,0.34830323742862107,0.30203603302410664,5.329577464788732,5.152112676056338,0.0007934594338433465,0.0009434342237683024,-0.04626720440451443,-58.31073704726915
heart_rate,0.8003566754084731,0.8021703518990865,0.3248784709147139,0.3248784709147139,0.6184430621231494,0.679014385660643,3.034841772149371,3.052423851652295,0.7121725843221799,0.714027990364076,77.22774869109948,77.22774869109948,0.0018136764906133696,0.0,0.001855406041896157,1.023008266082048
bilirubine,0.9661250006924428,0.9689042470520248,0.9881691547730255,0.9888149015990252,0.030245659771220405,0.031125798055993126,3.4999568215524306,3.5495809334697146,0.23530771625381885,0.423255436050262,2.797979797979798,2.717171717171717,0.002779246359582044,0.0006457468259997157,0.18794771979644315,67.62542627732635
respiratory_rate,0.6560225310221564,0.6590350183464915,0.40443597975336465,0.40498224737346894,0.49719757534564013,0.6007969271577258,1.6653518212469,1.668176906359823,0.49146874013568764,0.4949870537339376,67.02894736842106,66.95263157894736,0.0030124873243351225,0.0005462676201042904,0.0035183135982499447,1.1679098430817336
pH,0.9155060271895658,0.9201211889130019,0.9685062092948862,0.9719784315171084,0.04952965014396671,0.048340013509737025,0.03708816438481428,0.03635628327079441,0.28880380751270085,0.2887867380103656,4.7101449275362315,4.666666666666667,0.004615161723436123,0.00347222222222221,-1.7069502335265163e-05,-0.0036985707886648916
urine_output,0.8069978661795494,0.8160012516893401,0.8519403317415182,0.8531019900941058,0.10875956143766327,0.16604726025119917,148.23801369863014,149.7775059136728,0.09980336472313225,0.11807415870541871,21.11986301369863,20.777397260273972,0.00900338550979074,0.0011616583525876356,0.018270793982286454,2.0293248536806363
abciximab,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
acyclovir,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
amoxicillin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ampicillin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
angiotensin II,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
argatroban,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
atracurium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
bivalirudin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
captopril,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ceftazidime,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
desmopressin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
enoximone,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
epoprostenol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
erythromycin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
esmolol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
felodipine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
flumazenil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
gelofusine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
gentamicin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
glycopyrronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
hydrazaline,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
hypromellose,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ketamine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
labelatol,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
lansoprazole,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
lepirudin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
linezolid,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
methadone,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
micafungin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
neostigmine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nesiritide,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nimodipine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
nitroprusside,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
pancuronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
pentobarbital,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
phenytoin,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
polyethylene glycols,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
procainamide,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ranitidine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
succinylcholine,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
sufentanil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
sulfamethoxazole,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
thiopental,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
tranexamic acid,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
treprostinil,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
triamterene,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
vasopressin (USP),,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
vecuronium,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,
ventilator_mode,,,,,,,,,,,,,,,,
xylometazoline,,,1.0,1.0,0.020882480324842155,0.020882480324842155,0.0,0.0,,,1.0,1.0,,0.0,,


==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/audits/A1_discovery/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/REAL140_discovery",
  "semi_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/A1_discovery",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 400,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.7139,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/audits/A1_fixed_schedule/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/REAL140_discovery",
  "semi_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/A1_fixed_schedule",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 400,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.72046875,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/audits/A1_replication/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/REAL140_replication",
  "semi_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/A1_replication",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 400,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 0.0,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.7268,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/audits/B1_discovery/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/REAL140_discovery",
  "semi_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/B1_discovery",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 400,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 1.923304877687896e-11,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.580953125,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/audits/B1_replication/realism_report.json <==
{
  "audit_version": "real_vs_semisynth_factual_v1",
  "real_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/REAL140_replication",
  "semi_root": "/home/yankli/dt_icu_runs/revision_v3/washout_realism_audit/06b23b75ed33_20261014t202905z_washout_realism_audit/private/roots/B1_replication",
  "sources": [
    "eicu"
  ],
  "seed": 13,
  "n_matched_patients_available": 400,
  "n_patients_audited": 400,
  "n_features": 161,
  "treatment_cols": [
    "FiO2",
    "NaCL",
    "dextrose",
    "norepinephrine",
    "phenylephrine"
  ],
  "checks": {
    "median_abs_smd": 0.0,
    "p90_abs_smd": 1.49400212976046e-11,
    "median_abs_missing_gap": 0.0,
    "discriminator_auc": 0.59063125,
    "label_static_exact_match_min": 1.0
  },
  "thresholds": {
    "max_median_abs_smd": 0.25,
    "max_p90_abs_smd": 0.5,
    "max_median_abs_missing_gap": 0.05,
    "max_discriminator_auc": 0.75,
    "min_label_static_exact_match": 0.999
  },
  "pass_flags": {
    "median_abs_smd": true,
    "p90_abs_smd": true,
    "median_abs_missing_gap": true,
    "discriminator_auc": true,
    "label_static_exact_match": true
  },
  "overall_pass": true,
  "discriminator_error": null,
  "interpretation": "A pass indicates factual-distribution similarity under registered summary checks; it does not validate counterfactual assumptions or sequential ignorability."
}

==> source_data/Figure_4/washout_realism_audit_d68e077_13469_v1/outcomes.json <==
{
 "category": "Q4_PASS_INSENSITIVE",
 "classification": {
  "category": "Q4_PASS_INSENSITIVE",
  "cn15": "NOT_DETECTED",
  "failed": [],
  "g2": "DETECTED",
  "invalidated": [],
  "panels": {
   "discovery": {
    "auc": 0.7139,
    "invalidation": null,
    "pass": true,
    "reported_pass": true,
    "valid": true,
    "written": true
   },
   "fixed_schedule": {
    "auc": 0.72046875,
    "invalidation": null,
    "pass": true,
    "reported_pass": true,
    "valid": true,
    "written": true
   },
   "replication": {
    "auc": 0.7268,
    "invalidation": null,
    "pass": true,
    "reported_pass": true,
    "valid": true,
    "written": true
   }
  },
  "partial_with_valid_failure": false,
  "passed": [
   "discovery",
   "replication",
   "fixed_schedule"
  ],
  "unwritten": [],
  "valid": [
   "discovery",
   "replication",
   "fixed_schedule"
  ],
  "written": [
   "discovery",
   "replication",
   "fixed_schedule"
  ]
 },
 "e_names": [
  "<protocol file>",
  "<tag>",
  "<result note>",
  "<date>"
 ],
 "e_tokens": [
  "N_PLAN",
  "N_DISCLOSURE",
  "Q56_ORDER",
  "Q56_SENT",
  "Q56_MODULES",
  "JOBS"
 ],
 "flags": {
  "a1r": {
   "aucs": {
    "discovery": 0.736659375,
    "fixed_schedule": 0.7378437499999999,
    "replication": 0.7129562499999998
   },
   "failed": [],
   "hi": 0.7378437499999999,
   "lo": 0.7129562499999998,
   "passed": [
    "discovery",
    "replication",
    "fixed_schedule"
   ],
   "valid": [
    "discovery",
    "replication",
    "fixed_schedule"
   ]
  },
  "a2": {
   "aucs": {
    "discovery": 0.9695656249999999,
    "fixed_schedule": 0.968371875,
    "replication": 0.9781687499999999
   },
   "failed": [
    "discovery",
    "replication",
    "fixed_schedule"
   ],
   "hi": 0.9781687499999999,
   "lo": 0.968371875,
   "passed": [],
   "valid": [
    "discovery",
    "replication",
    "fixed_schedule"
   ]
  },
  "a3": {
   "aucs": {
    "discovery": 0.71160625,
    "fixed_schedule": 0.72159375,
    "replication": 0.72303125
   },
   "failed": [],
   "hi": 0.72303125,
   "lo": 0.71160625,
   "passed": [
    "discovery",
    "replication",
    "fixed_schedule"
   ],
   "valid": [
    "discovery",
    "replication",
    "fixed_schedule"
   ]
  },
  "abstract_pass_wording": false,
  "ap": {
   "aucs": {
    "discovery": 0.5087124999999999,
    "fixed_schedule": 0.50985625,
    "replication": 0.507525
   },
   "failed": [],
   "hi": 0.50985625,
   "lo": 0.507525,
   "passed": [
    "discovery",
    "replication",
    "fixed_schedule"
   ],
   "valid": [
    "discovery",
    "replication",
    "fixed_schedule"
   ]
  },
  "b1": {
   "discovery": {
    "auc": 0.580953125,
    "reason": null,
    "state": "RUN",
    "validity": "VALID"
   },
   "replication": {
    "auc": 0.59063125,
    "reason": null,
    "state": "RUN",
    "validity": "VALID"
   }
  },
  "category": "Q4_PASS_INSENSITIVE",
  "cn15": "NOT_DETECTED",
  "decomposition_omitted": null,
  "decomposition_used": false,
  "dmax": {
   "dmax": 0.0037687499999999874,
   "interval": [
    -0.005259140625000091,
    0.00863531249999987
   ],
   "panel": "replication"
  },
  "g2": "DETECTED",
  "mr_undetected": false,
  "near_intervals": {
   "discovery": {
    "flag": "UNSET",
    "fold": [
     0.718236875,
     0.742157421875
    ],
    "refit": [
     0.6776742187500001,
     0.73657171875
    ]
   },
   "fixed_schedule": {
    "flag": "UNSET",
    "fold": [
     0.7260500781249999,
     0.74538671875
    ],
    "refit": [
     0.6800203906250001,
     0.7393765625000001
    ]
   },
   "replication": {
    "flag": "UNSET",
    "fold": [
     0.7211128906250001,
     0.742251484375
    ],
    "refit": [
     0.67481828125,
     0.731955390625
    ]
   }
  },
  "near_threshold": {
   "discovery": "UNSET",
   "fixed_schedule": "UNSET",
   "replication": "UNSET"
  },
  "note9a_omitted": {},
  "partial_with_valid_failure": false,
  "plateau_ran": true,
  "reproduction": {
   "evaluated": true,
   "gap": 0.0,
   "panels_not_evaluated": [],
   "reproduced": true
  },
  "stop": null,
  "unrendered_tokens": {
   "A1R_FAILED_NP": "no panel failed A1r",
   "CH1": "no failing panel",
   "CH2": "no failing panel",
   "CH3": "no failing panel",
   "C_NOISE_MIN": "no valid CN level exceeds 0.75",
   "FAILED_NP": "no panel failed",
   "FAM": "no failing panel",
   "FAM_HI": "no failing panel",
   "FAM_LO": "no failing panel",
   "KILL": "no stage stopped this run; 9.3 renders {KILL} only for a stop",
   "STAGE": "no stage stopped this run; 9.3 renders {STAGE} only for a stop",
   "UNWRITTEN_NP": "no panel without a written A1 report",
   "VERDICT_DIFF_NP": "no panel with a differing A3 verdict"
  },
  "verdict_same": true
 },
 "gaps": [],
 "locations": {
  "abstract": {
   "kind": "replace",
   "line": 43,
   "path": "paper_npj_ai/main.tex"
  },
  "abstract_mark": {
   "kind": "delete_line",
   "line": 46,
   "path": "paper_npj_ai/main.tex"
  },
  "conclusion": {
   "kind": "replace",
   "line": 227,
   "path": "paper_npj_ai/main.tex"
  },
  "cover": {
   "kind": "replace",
   "line": 65,
   "path": "paper_npj_ai/cover_letter.tex"
  },
  "cover_mark": {
   "kind": "delete_line",
   "line": 14,
   "path": "paper_npj_ai/cover_letter.tex"
  },
  "discussion_audit": {
   "kind": "replace",
   "line": 211,
   "path": "paper_npj_ai/main.tex"
  },
  "discussion_clause": {
   "kind": "replace",
   "line": 205,
   "path": "paper_npj_ai/main.tex"
  },
  "fig1": {
   "kind": "replace",
   "line": 59,
   "path": "paper_npj_ai/main.tex"
  },
  "fig3": {
   "kind": "replace",
   "line": 131,
   "path": "paper_npj_ai/main.tex"
  },
  "fig3d_card": {
   "kind": "text",
   "line": 243,
   "path": "paper_npj_ai/make_fig_semisynth.py"
  },
  "fig4": {
   "kind": "replace",
   "line": 141,
   "path": "paper_npj_ai/main.tex"
  },
  "fig5": {
   "kind": "replace",
   "line": 161,
   "path": "paper_npj_ai/main.tex"
  },
  "intro": {
   "kind": "replace",
   "line": 69,
   "path": "paper_npj_ai/main.tex"
  },
  "limitations": {
   "kind": "replace",
   "line": 220,
   "path": "paper_npj_ai/main.tex"
  },
  "methods_audit": {
   "kind": "replace",
   "line": 313,
   "path": "paper_npj_ai/main.tex"
  },
  "methods_panels": {
   "kind": "replace",
   "line": 317,
   "path": "paper_npj_ai/main.tex"
  },
  "note2_compute": {
   "kind": "replace",
   "line": 273,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "note2_panels": {
   "kind": "replace",
   "line": 267,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "note2_prior": {
   "kind": "replace",
   "line": 259,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "note2_realism": {
   "kind": "replace",
   "line": 267,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "note5_8": {
   "kind": "replace",
   "line": 92,
   "path": "paper_npj_ai/supplementary/supplementary_note5.tex"
  },
  "note5_8_heading": {
   "kind": "replace",
   "line": 92,
   "path": "paper_npj_ai/supplementary/supplementary_note5.tex"
  },
  "note5_conventions": {
   "kind": "replace",
   "line": 13,
   "path": "paper_npj_ai/supplementary/supplementary_note5.tex"
  },
  "note9a": {
   "kind": "text",
   "line": 0,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "p3_37": {
   "kind": "replace",
   "line": 37,
   "path": "paper_npj_ai/supplementary/supp_theory/p3.tex"
  },
  "p3_57": {
   "kind": "replace",
   "line": 57,
   "path": "paper_npj_ai/supplementary/supp_theory/p3.tex"
  },
  "p3_caption": {
   "kind": "replace",
   "line": 205,
   "path": "paper_npj_ai/supplementary/supp_theory/p3.tex"
  },
  "results": {
   "kind": "replace",
   "line": 152,
   "path": "paper_npj_ai/main.tex"
  },
  "table2_row": {
   "kind": "insert_after",
   "line": 497,
   "path": "paper_npj_ai/main.tex"
  },
  "table_s10": {
   "kind": "replace",
   "line": 231,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  },
  "table_s1_row": {
   "kind": "insert_after",
   "line": 84,
   "path": "paper_npj_ai/supplementary/supplementary.tex"
  }
 },
 "mode": "chain",
 "module": "washout_realism_report_v1",
 "protocol": "reports/revision_v3/WASHOUT_PANEL_REALISM_AUDIT_PROTOCOL_20261008_V1.md",
 "q5_fragments": {
  "discovery": {
   "audited": "The in-support query uses the factual records of the discovery panel, whose 140-hour windows were realism-audited (Methods); the hours before the in-support decision were not audited separately.",
   "not_inherited": "The in-support query uses the factual records of the discovery panel, which the realism audit did not cover (Methods)."
  },
  "fixed_schedule": {
   "audited": "The in-support query uses the factual records of the fixed-schedule panel, whose 140-hour windows were realism-audited (Methods); the hours before the in-support decision were not audited separately.",
   "not_inherited": "The in-support query uses the factual records of the fixed-schedule panel, which the realism audit did not cover (Methods)."
  },
  "replication": {
   "audited": "The in-support query uses the factual records of the replication panel, whose 140-hour windows were realism-audited (Methods); the hours before the in-support decision were not audited separately.",
   "not_inherited": "The in-support query uses the factual records of the replication panel, which the realism audit did not cover (Methods)."
  }
 },
 "run_id": "06b23b75ed33_20261014t202905z_washout_realism_audit",
 "schema": "q4_washout_realism_audit_v1_report_outcomes",
 "sentences": {
  "abstract": "Models supervised with injected effects recovered them from real records only through frequently sampled variables read at their measurement times.",
  "conclusion": "Only models given the true effects or the response structure were shown to recover injected individual responses from eICU-CRD records.",
  "cover": "The panels' generated outcome values passed the same realism audit, but on their short windows the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records.",
  "discussion_audit": "The generated outcome values of the washout panels used here passed such an audit, but on their 140-hour windows the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records, so the pass is weak evidence.",
  "discussion_clause": "for one injected response route in eICU-CRD,",
  "fig1": "which share the generator's code and whose generated outcome values passed the same realism audit, although on their windows the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records (Fig.~\\ref{fig:generation}c, Fig.~\\ref{fig:benchmark}b and Figs.~\\ref{fig:map}--\\ref{fig:rh})",
  "fig3": "and their generated outcome values passed the realism audit applied to their windows, which there did not flag measurement noise of 0.15 reference standard deviations added to the real records (Methods)",
  "fig3d_card": "Washout panels (generated values): AUC 0.714 to 0.727, passed, low sensitivity",
  "fig4": "The last bars apply the same audit to the 140-hour windows of the three washout panels (discovery, replication, fixed schedule), each panel's generated outcome values with the real record's missing cells restored and the real record for every other channel, and to the generated dataset on the same stays and windows (Methods).",
  "fig5": "Of these panels, only the three real-cadence panels of the registered cell (d) were realism-audited; their generated outcome values passed, but the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records (Fig.~\\ref{fig:benchmark}b).",
  "intro": "Washout panels inject individual responses of known size into real eICU-CRD records; their generated outcome values passed the same audit on the panels' 140-hour windows (audit AUC 0.714 to 0.727), but there the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records.",
  "limitations": "The panels' generated outcome values passed the realism audit, but on their 140-hour windows the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records, so the pass does not show that they resemble real records; their dosing was simulated, and their stays were drawn without regard to the eICU-CRD split.",
  "methods_audit": "The same audit was applied to the three washout panels of the registered cell under a protocol registered before it was run, after all other analyses of the panels had been run{Q56_ORDER} (Supplementary Note~2). Each audited record combined the panel's generated outcome values, set to missing wherever the real record is missing, with the real record for every other channel, both cut to hours 24 to 163 of the stay. Its treatment channels are therefore the real ones, while the outcome values respond to simulated dosing, a mismatch that the audit's per-channel summaries cannot detect (Proposition~3(b)). The summary-difference checks cannot detect a difference confined to the 12 written channels, so the discriminator is the operative check; every audit, control and interval is in Supplementary Table~S29. The panels passed (audit AUC 0.714 to 0.727), but the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records.",
  "methods_panels": "The panels' generated outcome values passed the realism audit described above, which on their windows did not flag measurement noise of 0.15 reference standard deviations added to the real records.",
  "note2_compute": "do not contain the endpoint probes, the isolation arms, the placebo gate, the post hoc checks of Supplementary Note~5, the registered MIMIC-IV read or the registered analyses of the washout panels added before submission; the protocols of the probes and of G7 estimated small costs (P0 about 1 to 1.5 GPU-hours and 30 to 80 CPU core-hours; G7 about 6 CPU-hours), and the compute of the analyses of the washout panels is given in Supplementary Note~9.",
  "note2_panels": "The panels were realism-audited under a registered protocol (\\texttt{<protocol file>}, tag \\texttt{<tag>}) after their other analyses had been run, including the exploratory construction campaign from which the registered cell was chosen.{Q56_SENT} Every audit of that protocol is in Supplementary Table~S29, and two earlier realism reads of an earlier washout design on synthetic tapes are disclosed there. The panels' stays were drawn without regard to the eICU-CRD split, so 117 of the 795 distinct stays belong to the test split.",
  "note2_prior": "({N_PLAN} plan rows and {N_DISCLOSURE} disclosure rows)",
  "note2_realism": "The realism audit of the generated dataset does not cover the panels; that dataset carries",
  "note5_8": "; the audit of the washout panels' generated outcome values is a separate application of the same instrument, carries the same limits, and cannot see that those values respond to simulated rather than recorded dosing (Methods).",
  "note5_8_heading": "\\emph{The realism audits bound distances from below only.}",
  "note5_conventions": "apart from the check scripts added in \\texttt{reports/revision\\_v3/theory\\_checks/} and the files added for the registered analyses run after that commit (the realism audit of the washout panels{Q56_MODULES}), the only code files changed",
  "note9a": "\\paragraph{Realism audit of the washout panels.} Placebo copies, in which the memory-route response is switched off but the simulated dosing and its direct and mediated routes remain, gave audit AUC 0.712 to 0.723 (largest difference from the panels 0.004, in the replication panel; 95\\% interval of that paired difference $-0.005$ to 0.009), and the audit separated the panels from their own placebo copies with AUC 0.508 to 0.510, above its label-swap null band in the discovery, replication and fixed-schedule panels. Paired comparisons of the same stays detected systematic differences in the written channels in every panel (Hotelling's test, P < 0.05). In the panels, the lag-1 autocorrelation of 1 to 2 of the 12 outcome channels fell more than 0.02 below that of the real records. Near the threshold the verdict depends on sampling and on the assignment of stays to folds: at an AUC of 0.75 with 400 stays per group the Hanley-McNeil standard error is about 0.017, and Supplementary Table~S29 gives each panel's bootstrap interval and the range over 100 random fold assignments.",
  "p3_37": "The washout panels were audited separately under a registered protocol with the same features, discriminator and threshold (Methods), with $P_R$ and $P_G$ redefined as the laws of the 644 summaries of hours 24 to 163 of stays drawn as the panel rosters were. Parts (a) to (c) apply to that audit unchanged. Part (d)(i) holds for it because every channel other than the 12 written outcome channels is copied from the real record and the written channels' missing cells are restored, although the copied treatment channels did not drive the generated values; the treatment-rounding exception of (d)(iii) does not arise. The panels passed (audit AUC 0.714 to 0.727), but the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records.",
  "p3_57": "and their separate audit (Methods) is not covered by (A1)'s sampling clause, (A4) or (A4$'$).",
  "p3_caption": "Audit values of the generated dataset are those of Fig.~4b of the main text",
  "results": "The panels' generated outcome values passed the locked realism audit, applied to each panel's window with the real record's missing cells restored and the real record for every other channel (audit AUC 0.714, 0.727 and 0.720 in the discovery, replication and fixed-schedule panels; threshold 0.75; Fig.~\\ref{fig:benchmark}b; Methods). On the same windows the audit did not flag measurement noise of 0.15 reference standard deviations added to the real records, so this pass does not show that the panels resemble real records. On the same stays and windows, the generated dataset that passed the audit gave audit AUC 0.581 (discovery and fixed-schedule stays) and 0.591 (replication stays). As stored, with filled cells and simulated dosing, all three panels were separable from real records (audit AUC 0.968 to 0.978); on hours 0 to 89, which the estimators read, the audit passed all three panels (audit AUC 0.713 to 0.738). On the same windows, the audit did not flag measurement noise of up to 0.15 reference standard deviations added to the real records and did not flag a uniform heart-rate shift of 15 beats per minute (Supplementary Table~S29).",
  "table2_row": "Washout-panel realism audit (registered, after the panels' other analyses) & Three washout panels & Locked audit per panel: AUC $\\le$ 0.75 and all summary checks & Pass in 3/3: AUC 0.714 to 0.727; sensitivity controls not detected or not run \\\\",
  "table_s10": "Passed (AUC 0.714 to 0.727); low sensitivity on these windows",
  "table_s1_row": "Washout-panel realism audit (registered) & \\texttt{WASHOUT\\_PANEL\\_REALISM\\_AUDIT\\_PROTOCOL\\_20261008} / \\texttt{RESULT\\_<date>}; Supplementary Table~S29 & {JOBS} \\\\"
 },
 "table_s29": [
  {
   "auc": 0.5,
   "audit_id": "G1",
   "construction": "real windows against an exact copy (plumbing check)",
   "kind": "G1",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S1",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.9589093750000001,
   "audit_id": "G2",
   "construction": "hourly-written discovery panel under A1",
   "kind": "G2",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": false,
   "p90_abs_smd": 0.0,
   "panel": "hourly_written",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.5132125,
   "audit_id": "CN05",
   "construction": "real windows with measurement-time noise",
   "kind": "CN",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.55535,
   "audit_id": "CN10",
   "construction": "real windows with measurement-time noise",
   "kind": "CN",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.6090156250000001,
   "audit_id": "CN15",
   "construction": "real windows with measurement-time noise",
   "kind": "CN",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.549646875,
   "audit_id": "CS025",
   "construction": "real windows with heart rate shifted",
   "kind": "CS",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.599415625,
   "audit_id": "CS05",
   "construction": "real windows with heart rate shifted",
   "kind": "CS",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.6985531250000001,
   "audit_id": "CS10",
   "construction": "real windows with heart rate shifted",
   "kind": "CS",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.7139,
   "audit_id": "A1_discovery",
   "construction": "generated outcome values, real missing cells and real other channels",
   "fixed_score_interval": [
    0.69211078125,
    0.7386217187499999
   ],
   "flexible_auc_not_an_audit_value": 0.9219312499999999,
   "fold_band": {
    "hi": 0.742157421875,
    "lo": 0.718236875,
    "max": 0.7477031250000001,
    "min": 0.71483125
   },
   "hotelling": {
    "covariance_rank": 36,
    "df1": 36,
    "df2": 364,
    "dropped": [],
    "f": 44.582023070341485,
    "kept": [
     "invasive_mean_blood_pressure__mean",
     "invasive_mean_blood_pressure__std",
     "invasive_mean_blood_pressure__acf1",
     "O2_pulseoxymetry_saturation__mean",
     "O2_pulseoxymetry_saturation__std",
     "O2_pulseoxymetry_saturation__acf1",
     "lactate__mean",
     "lactate__std",
     "lactate__acf1",
     "heart_rate__mean",
     "heart_rate__std",
     "heart_rate__acf1",
     "respiratory_rate__mean",
     "respiratory_rate__std",
     "respiratory_rate__acf1",
     "urine_output__mean",
     "urine_output__std",
     "urine_output__acf1",
     "creatinine__mean",
     "creatinine__std",
     "creatinine__acf1",
     "pH__mean",
     "pH__std",
     "pH__acf1",
     "white_blood_cells__mean",
     "white_blood_cells__std",
     "white_blood_cells__acf1",
     "platelets__mean",
     "platelets__std",
     "platelets__acf1",
     "bilirubine__mean",
     "bilirubine__std",
     "bilirubine__acf1",
     "temperature__mean",
     "temperature__std",
     "temperature__acf1"
    ],
    "n_pairs": 400,
    "p_value": 1.9669216373095706e-111,
    "q": 36,
    "status": "COMPUTED",
    "t2": 1759.2752180834757
   },
   "kind": "A1",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.499657453125,
    "n": 200,
    "p95": 0.5180057812499999,
    "sd": 0.0120359253367602
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "near_threshold": "UNSET",
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "paired_a1_a3_interval": [
    -0.005589062499999992,
    0.009150781250000148
   ],
   "panel": "discovery",
   "refit_interval": [
    0.6776742187500001,
    0.73657171875
   ],
   "reproduction": {
    "gap": 0.0,
    "refit_auc": 0.7139,
    "report_auc": 0.7139,
    "reproduced": true
   },
   "roster": "discovery",
   "rows": 140,
   "stage": "S2",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.7268,
   "audit_id": "A1_replication",
   "construction": "generated outcome values, real missing cells and real other channels",
   "fixed_score_interval": [
    0.7051409375000001,
    0.74855046875
   ],
   "flexible_auc_not_an_audit_value": 0.9085812499999999,
   "fold_band": {
    "hi": 0.742251484375,
    "lo": 0.7211128906250001,
    "max": 0.74960625,
    "min": 0.719528125
   },
   "hotelling": {
    "covariance_rank": 36,
    "df1": 36,
    "df2": 364,
    "dropped": [],
    "f": 49.891291265558706,
    "kept": [
     "invasive_mean_blood_pressure__mean",
     "invasive_mean_blood_pressure__std",
     "invasive_mean_blood_pressure__acf1",
     "O2_pulseoxymetry_saturation__mean",
     "O2_pulseoxymetry_saturation__std",
     "O2_pulseoxymetry_saturation__acf1",
     "lactate__mean",
     "lactate__std",
     "lactate__acf1",
     "heart_rate__mean",
     "heart_rate__std",
     "heart_rate__acf1",
     "respiratory_rate__mean",
     "respiratory_rate__std",
     "respiratory_rate__acf1",
     "urine_output__mean",
     "urine_output__std",
     "urine_output__acf1",
     "creatinine__mean",
     "creatinine__std",
     "creatinine__acf1",
     "pH__mean",
     "pH__std",
     "pH__acf1",
     "white_blood_cells__mean",
     "white_blood_cells__std",
     "white_blood_cells__acf1",
     "platelets__mean",
     "platelets__std",
     "platelets__acf1",
     "bilirubine__mean",
     "bilirubine__std",
     "bilirubine__acf1",
     "temperature__mean",
     "temperature__std",
     "temperature__acf1"
    ],
    "n_pairs": 400,
    "p_value": 1.3078892028848014e-118,
    "q": 36,
    "status": "COMPUTED",
    "t2": 1968.787109171663
   },
   "kind": "A1",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.4993774999999999,
    "n": 200,
    "p95": 0.5168065625,
    "sd": 0.010917023523770646
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "near_threshold": "UNSET",
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "paired_a1_a3_interval": [
    -0.005259140625000091,
    0.00863531249999987
   ],
   "panel": "replication",
   "refit_interval": [
    0.67481828125,
    0.731955390625
   ],
   "reproduction": {
    "gap": 0.0,
    "refit_auc": 0.7268,
    "report_auc": 0.7268,
    "reproduced": true
   },
   "roster": "replication",
   "rows": 140,
   "stage": "S2",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.72046875,
   "audit_id": "A1_fixed_schedule",
   "construction": "generated outcome values, real missing cells and real other channels",
   "fixed_score_interval": [
    0.698853828125,
    0.7437808593749999
   ],
   "flexible_auc_not_an_audit_value": 0.9251187499999999,
   "fold_band": {
    "hi": 0.74538671875,
    "lo": 0.7260500781249999,
    "max": 0.7540999999999999,
    "min": 0.724703125
   },
   "hotelling": {
    "covariance_rank": 36,
    "df1": 36,
    "df2": 364,
    "dropped": [],
    "f": 56.3035583095396,
    "kept": [
     "invasive_mean_blood_pressure__mean",
     "invasive_mean_blood_pressure__std",
     "invasive_mean_blood_pressure__acf1",
     "O2_pulseoxymetry_saturation__mean",
     "O2_pulseoxymetry_saturation__std",
     "O2_pulseoxymetry_saturation__acf1",
     "lactate__mean",
     "lactate__std",
     "lactate__acf1",
     "heart_rate__mean",
     "heart_rate__std",
     "heart_rate__acf1",
     "respiratory_rate__mean",
     "respiratory_rate__std",
     "respiratory_rate__acf1",
     "urine_output__mean",
     "urine_output__std",
     "urine_output__acf1",
     "creatinine__mean",
     "creatinine__std",
     "creatinine__acf1",
     "pH__mean",
     "pH__std",
     "pH__acf1",
     "white_blood_cells__mean",
     "white_blood_cells__std",
     "white_blood_cells__acf1",
     "platelets__mean",
     "platelets__std",
     "platelets__acf1",
     "bilirubine__mean",
     "bilirubine__std",
     "bilirubine__acf1",
     "temperature__mean",
     "temperature__std",
     "temperature__acf1"
    ],
    "n_pairs": 400,
    "p_value": 1.7113307801304864e-126,
    "q": 36,
    "status": "COMPUTED",
    "t2": 2221.8250317533707
   },
   "kind": "A1",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.500024203125,
    "n": 200,
    "p95": 0.520278125,
    "sd": 0.012862372669623583
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "near_threshold": "UNSET",
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "paired_a1_a3_interval": [
    -0.004362656250000055,
    0.009191406250000015
   ],
   "panel": "fixed_schedule",
   "refit_interval": [
    0.6800203906250001,
    0.7393765625000001
   ],
   "reproduction": {
    "gap": 0.0,
    "refit_auc": 0.72046875,
    "report_auc": 0.72046875,
    "reproduced": true
   },
   "roster": "discovery",
   "rows": 140,
   "stage": "S2",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.736659375,
   "audit_id": "A1r_discovery",
   "construction": "A1 on window hours 0 to 89",
   "kind": "A1r",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "discovery",
   "roster": "discovery",
   "rows": 90,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.7129562499999998,
   "audit_id": "A1r_replication",
   "construction": "A1 on window hours 0 to 89",
   "kind": "A1r",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "replication",
   "roster": "replication",
   "rows": 90,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.7378437499999999,
   "audit_id": "A1r_fixed_schedule",
   "construction": "A1 on window hours 0 to 89",
   "kind": "A1r",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "fixed_schedule",
   "roster": "discovery",
   "rows": 90,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.9695656249999999,
   "audit_id": "A2_discovery",
   "construction": "panel as stored",
   "kind": "A2",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": false,
   "p90_abs_smd": 0.014135856136342424,
   "panel": "discovery",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.9781687499999999,
   "audit_id": "A2_replication",
   "construction": "panel as stored",
   "kind": "A2",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": false,
   "p90_abs_smd": 0.020655313807194816,
   "panel": "replication",
   "roster": "replication",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.968371875,
   "audit_id": "A2_fixed_schedule",
   "construction": "panel as stored",
   "kind": "A2",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": false,
   "p90_abs_smd": 0.018760455348499377,
   "panel": "fixed_schedule",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.71160625,
   "audit_id": "A3_discovery",
   "construction": "placebo copy (z0) under A1",
   "kind": "A3",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "discovery",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.72303125,
   "audit_id": "A3_replication",
   "construction": "placebo copy (z0) under A1",
   "kind": "A3",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "replication",
   "roster": "replication",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.72159375,
   "audit_id": "A3_fixed_schedule",
   "construction": "placebo copy (z0) under A1",
   "kind": "A3",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "fixed_schedule",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.5087124999999999,
   "audit_id": "AP_discovery",
   "construction": "placebo copy as real against the panel",
   "kind": "AP",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.4996882812499999,
    "n": 200,
    "p95": 0.5063320312499999,
    "sd": 0.0038166807483043506
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "discovery",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.507525,
   "audit_id": "AP_replication",
   "construction": "placebo copy as real against the panel",
   "kind": "AP",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.49970478125,
    "n": 200,
    "p95": 0.505215,
    "sd": 0.003497504114313577
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "replication",
   "roster": "replication",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.50985625,
   "audit_id": "AP_fixed_schedule",
   "construction": "placebo copy as real against the panel",
   "kind": "AP",
   "label_match": 1.0,
   "label_swap_null": {
    "failed": 0,
    "mean": 0.4997016875,
    "n": 200,
    "p95": 0.50643546875,
    "sd": 0.003898037306814846
   },
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 0.0,
   "panel": "fixed_schedule",
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.580953125,
   "audit_id": "B1_discovery",
   "construction": "generated dataset on the panel stays",
   "kind": "B1",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 1.923304877687896e-11,
   "panel": null,
   "roster": "discovery",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "auc": 0.59063125,
   "audit_id": "B1_replication",
   "construction": "generated dataset on the panel stays",
   "kind": "B1",
   "label_match": 1.0,
   "median_abs_missing_gap": 0.0,
   "median_abs_smd": 0.0,
   "overall_pass": true,
   "p90_abs_smd": 1.49400212976046e-11,
   "panel": null,
   "roster": "replication",
   "rows": 140,
   "stage": "S3",
   "status": "written",
   "stays": 400,
   "validity": "VALID",
   "validity_words": "valid"
  },
  {
   "audit_id": "PL_discovery",
   "channels_with_material_lag1_deficit": 2,
   "kind": "PL",
   "outcome_deficit_channels": 2,
   "panel": "discovery",
   "status": "written"
  },
  {
   "audit_id": "PL_replication",
   "channels_with_material_lag1_deficit": 1,
   "kind": "PL",
   "outcome_deficit_channels": 1,
   "panel": "replication",
   "status": "written"
  },
  {
   "audit_id": "PL_fixed_schedule",
   "channels_with_material_lag1_deficit": 2,
   "kind": "PL",
   "outcome_deficit_channels": 2,
   "panel": "fixed_schedule",
   "status": "written"
  }
 ],
 "tag": "washout-realism-audit-protocol-v1",
 "tokens": {
  "A1R_FAILED_NP": null,
  "A1R_HI": "0.738",
  "A1R_LO": "0.713",
  "A1R_PASSED_NP": "the discovery, replication and fixed-schedule panels",
  "A1R_VERDICT": "passed all three panels",
  "A2_FAILED_NP": "the discovery, replication and fixed-schedule panels",
  "A2_HI": "0.978",
  "A2_LO": "0.968",
  "A2_SEP": "all three panels were",
  "A2_TAIL": ", although as stored, with filled cells and simulated dosing, they did not",
  "A3_HI": "0.723",
  "A3_LO": "0.712",
  "A3_TAIL": ", above its label-swap null band in the discovery, replication and fixed-schedule panels",
  "AP_HI": "0.510",
  "AP_LO": "0.508",
  "AP_SEP_NP": "the discovery, replication and fixed-schedule panels",
  "AUC_D": "0.714",
  "AUC_F": "0.720",
  "AUC_HI": "0.727",
  "AUC_LO": "0.714",
  "AUC_R": "0.727",
  "B1_CAP": ", and to the generated dataset on the same stays and windows",
  "B1_D": "0.581",
  "B1_R": "0.591",
  "B1_SENT": "On the same stays and windows, the generated dataset that passed the audit gave audit AUC 0.581 (discovery and fixed-schedule stays) and 0.591 (replication stays).",
  "CH1": null,
  "CH2": null,
  "CH3": null,
  "C_NOISE_MIN": null,
  "C_SHIFT_MAX": "15",
  "DEF_HI": "2",
  "DEF_LO": "1",
  "DIFF_HI": "0.009",
  "DIFF_LO": "$-0.005$",
  "DMAX": "0.004",
  "DMAX_PANEL": "replication",
  "FAILED_NP": null,
  "FAM": null,
  "FAM_HI": null,
  "FAM_LO": null,
  "HOT_NP": "the discovery, replication and fixed-schedule panels",
  "HOT_SENT": "Paired comparisons of the same stays detected systematic differences in the written channels in every panel (Hotelling's test, P < 0.05).",
  "INSENS": "did not flag measurement noise of 0.15 reference standard deviations added to the real records",
  "K": "3",
  "KILL": null,
  "K_W": "three",
  "K_W_CAP": "Three",
  "NEAR_SENT": "",
  "N_WRITTEN": "3",
  "N_WRITTEN_W": "three",
  "PASSED_NP": "the discovery, replication and fixed-schedule panels",
  "PASSED_NP_CAP": "The discovery, replication and fixed-schedule panels",
  "Q4_RECORDS": "eICU-CRD records",
  "READ_SENT": "As stored, with filled cells and simulated dosing, all three panels were separable from real records (audit AUC 0.968 to 0.978); on hours 0 to 89, which the estimators read, the audit passed all three panels (audit AUC 0.713 to 0.738).",
  "REPRO_GAP": "$0.0\\times10^{0}$",
  "REPRO_TAIL": "",
  "ROW_OUTCOME": "Pass in 3/3: AUC 0.714 to 0.727; sensitivity controls not detected or not run",
  "SENS_SENT": "On the same windows, the audit did not flag measurement noise of up to 0.15 reference standard deviations added to the real records and did not flag a uniform heart-rate shift of 15 beats per minute (Supplementary Table~S29).",
  "STAGE": null,
  "T": "29",
  "TEST_CLAUSE": "117 of the 795 distinct stays belong to the test split",
  "UNWRITTEN_NP": null,
  "VERDICT_DIFF_NP": null,
  "WRITTEN_CLAUSE": "discovery panel, audit AUC 0.714, passed; replication panel, audit AUC 0.727, passed; fixed-schedule panel, audit AUC 0.720, passed",
  "WRITTEN_NP": "the discovery, replication and fixed-schedule panels",
  "WRITTEN_SHORT": "the discovery, replication and fixed-schedule panels passed it",
  "n_test": "117"
 }
}


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10639_real_NATMIN_hold1_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.011884201183150183,-0.04362716698439788,False,-0.027668330157350596,12,0.013448446733530073,0.052902098167871156,-0.022863165106292296,0.2305,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.014219883423820523,-0.03970028770041201
False,0.018817444486120632,-0.011790185685875459,False,-0.013021353931952584,12,0.0180787907735378,0.03769332267511203,-0.0013877038499659153,0.0325,,,,,0.01927732026540574,0.039114576029006184,0.0018309137649567182,0.0175,400,creatinine,1.0,[],twinmap,latent,0.005057436841585217,nan
False,0.021090852718497196,-0.01183217682245385,False,0.0001378927429254162,12,0.005861225073442777,0.02489611948353353,-0.013703270596927228,0.2875,,,,,0.020219001240188716,0.04550016974442518,-0.0034924532143705525,0.0525,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0059991178163681935,0.014437033858508141
True,0.028549241492866587,-0.0091962434093056,False,-0.020643229323343615,12,0.030996226556471385,0.05559693847926204,0.0062695165247382886,0.0075,,,,,0.024572880656948293,0.057739992913839966,-0.006714834610241166,0.064,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [1, 0.5]]",occ_pure12,latent,0.01035299723312777,0.03332159476750851
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.8073525440209072,0.8421740361017498,0.7747284385819234,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,-0.02038893704767102,-0.08559762340819772,False,-0.008300295491337373,12,-0.04428157813651601,-0.012357830444411563,-0.07320104918170349,0.9975,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.05258187362785338,-0.03970028770041201
False,-0.00204281650151093,-0.024842009129298376,False,0.0055241173281137534,12,-0.01787784154789951,-0.00640770822087577,-0.029462310386282425,0.998,,,,,0.040228149408067626,0.0644178156068656,0.01600767755833656,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.012353724219785756,nan
False,-0.0027168216770931545,-0.0215399586100122,False,-0.001253874851644854,12,-0.009323686721838476,0.0012850544731987739,-0.019597087078902196,0.9515,,,,,0.04200431205437005,0.0696575214098961,0.013982111592448521,0.002,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [1, 0.5], [0, 0.65], [1, 0.9]]",assim_honest,recorded,-0.01057756157348333,0.014437033858508141
False,0.00548709277782935,-0.026832266320298365,False,-0.0013977937096267823,12,-0.008220035393755598,0.006600430769219634,-0.02272832993518873,0.8665,,,,,0.042964044524471,0.0734498706010825,0.010992072208431054,0.0035,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [1, 0.65], [0, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.00961782910338238,0.03332159476750851
True,0.06996903156461819,0.012437312571659273,False,-0.0036072157891462453,12,0.04907361583392511,0.0760611392996116,0.012960844042808364,0.0035,,,,,0.09804827367263225,0.13866827036362228,0.05441775056994963,0.0,400,creatinine,1.0,[],oracle,recorded,0.045466400044778865,nan
False,0.08175530445353184,-0.008542873992719663,False,0.1710099709684575,12,-0.13116160444758485,-0.06977418928773518,-0.1863010004566221,1.0,-0.13967008373694445,-0.09264120368448417,-0.18822804972899151,1.0,,,,,346,creatinine,0.9995,[],flat,next_draw,0.03984836652087265,-0.0615153774115651
False,0.20356594458708752,0.10532215962143394,True,0.3329637691666858,12,-0.1764300472097694,-0.12798802362370137,-0.22650393530495352,1.0,-0.022984728300900703,0.0030621331837540904,-0.050612915193924274,0.9515,0.11668535543604375,0.15578733157975683,0.08028684283854047,0.0,346,creatinine,0.0265,[],twinmap,next_draw,0.1565337219569164,nan
False,0.1981612596256352,0.08950052968610905,False,0.3325414472837782,12,-0.18430174317591397,-0.1317506701598382,-0.23922719378518384,1.0,-0.03127874614995285,-0.0004524558209480913,-0.06415487378001242,0.9765,0.1083913375869916,0.15294788330322165,0.06365288127209762,0.0,346,creatinine,0.0815,"[[3, 0.8], [3, 0.5], [0, 0.8], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.14823970410786425,0.019477504983972826
False,0.23072077863038107,0.12810195629880639,True,0.35179811940744077,12,-0.16770111505299978,-0.11525269336022423,-0.2246553762229817,1.0,0.004578554096623888,0.029968975063006793,-0.020230431526569496,0.3635,0.14424863783356834,0.19543277805149928,0.09365373266567896,0.0,346,creatinine,0.004,"[[3, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.18409700435444099,0.021177547728625123
True,0.5147759845035762,0.3884666474058365,True,0.34189490688222457,12,0.11262984924579444,0.17086424807808906,0.05592087960010251,0.0,0.2750063058702019,0.33753082277776575,0.21687853188055586,0.0,0.41467638960714637,0.47965091607820165,0.3509345494915713,0.0,346,creatinine,0.0,[],oracle,next_draw,0.454524756128019,nan
False,0.22550916940181148,0.12620336899005002,True,0.35674515641976745,12,-0.17722670616195035,-0.1240021776900219,-0.229825034618622,1.0,,,,,0.13967008373694445,0.18822804972899151,0.09264120368448413,0.0,346,creatinine,0.005,[],draw_step_only,next_draw,0.1795184502578171,nan
,0.011872781551334085,-0.04405069085219949,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.013932380973480152,-0.03970028770041201
,0.013310985772554431,-0.018145360898286483,False,nan,12,,,,,,,,,0.0131369081769106,0.03312524077064398,-0.005099520860788159,0.09,400,creatinine,1.0,[],twinmap,latent_memory,-0.0007954727965695518,nan
,0.01542177667275693,-0.011857089274521459,False,nan,12,,,,,,,,,0.017221941502033822,0.04242983047722463,-0.007305148427708308,0.078,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [2, 0.8], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.00328956052855367,0.014437033858508141
,0.02598717276146712,-0.009770828780234424,False,nan,12,,,,,,,,,0.023069566805223096,0.054419747500465736,-0.007421088737287407,0.0705,400,creatinine,1.0,"[[0, 0.9], [1, 0.9], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.009137185831742944,0.03332159476750851
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.9395590314576283,0.9726619047926227,0.9106345614565445,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,0.015065898938241801,-0.05294311388085428,False,nan,12,,,,,-0.010458371606795858,0.023125434403340164,-0.04617369761384504,0.722,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.01743735494936316,-0.0615153774115651
,0.013603772131324719,-0.019144357503962456,False,nan,12,,,,,0.0056297643324496605,0.02160743929014226,-0.011051780099778436,0.2445,0.016088135939245518,0.04159361607883235,-0.006688243514433081,0.0905,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0013492190101176416,nan
,0.012208290301924381,-0.010771220891054862,False,nan,12,,,,,0.009603526236164672,0.01908747235287335,-0.0007161721788103535,0.036,0.02006189784296053,0.0521953033519345,-0.009468796715677272,0.105,346,creatinine,1.0,"[[3, 0.8], [3, 0.5], [3, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,0.0026245428935973703,0.019477504983972826
,0.009995106881734201,-0.010383728910066803,False,nan,12,,,,,0.008532669327930953,0.016964052706298742,-6.306154722011673e-05,0.0265,0.01899104093472681,0.05661949271948697,-0.014475712561008963,0.154,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [1, 0.9]]",occ_pure12,next_draw_memory,0.0015536859853636509,0.021177547728625123
,0.7123092717718127,0.5661752365340649,True,nan,12,,,,,0.6448399409408183,0.7159371055356203,0.5717139649327483,0.0,0.6552983125476142,0.735681336877466,0.579084392888364,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637860957598251,nan
,-0.003036461620192738,-0.015691580759037798,False,nan,12,,,,,,,,,0.010458371606795858,0.04617369761384494,-0.023125434403340188,0.278,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.006978983342567302,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10640_real_NATMIN_hold0_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.07718657514571944,0.004330377198816299,False,0.0011392229893261163,12,0.041950567080968115,0.0879760196810289,-0.0019341598882686383,0.031,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.04308979007029423,0.07596472565024315
True,0.11391845770838106,0.03186423372488347,False,-0.008431793555109701,12,0.08292816685581128,0.12258017918495993,0.04248273832571163,0.0,,,,,0.03140658323040735,0.06164349390614389,0.0008920056118882664,0.02,400,creatinine,0.9395,[],twinmap,latent,0.07449637330070158,nan
True,0.19427070360930512,0.10890226437342956,True,-0.00030513944496934897,12,0.15303098205982746,0.1960776052579393,0.10851692891454211,0.0,,,,,0.10963605254456388,0.15609975811574214,0.05981274452528678,0.0,400,creatinine,0.0135,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.1527258426148581,0.30159835307412464
True,0.18603428863245808,0.0936566848412115,False,-0.018502685955932296,12,0.1605735769709734,0.2066308832055775,0.10944682399073632,0.0,,,,,0.09898110094474688,0.1570611769126014,0.03977371196770065,0.0005,400,creatinine,0.067,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.1420708910150411,0.2787178738883058
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.7500428705267924,0.7914290277207181,0.7117513671892522,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,0.07718657514571944,0.004330377198816299,False,0.0011392229893261163,12,0.041950567080968115,0.0879760196810289,-0.0019341598882686383,0.031,,,,,,,,,400,creatinine,1.0,[],flat,recorded,0.04308979007029423,0.07596472565024315
True,0.11391845770838106,0.03186423372488347,False,-0.008431793555109701,12,0.08292816685581128,0.12258017918495993,0.04248273832571163,0.0,,,,,0.03140658323040735,0.06164349390614389,0.0008920056118882664,0.02,400,creatinine,0.9395,[],twinmap,recorded,0.07449637330070158,nan
True,0.19427070360930512,0.10890226437342956,True,-0.00030513944496934897,12,0.15303098205982746,0.1960776052579393,0.10851692891454211,0.0,,,,,0.10963605254456388,0.15609975811574214,0.05981274452528678,0.0,400,creatinine,0.0135,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.1527258426148581,0.30159835307412464
True,0.18603428863245808,0.0936566848412115,False,-0.018502685955932296,12,0.1605735769709734,0.2066308832055775,0.10944682399073632,0.0,,,,,0.09898110094474688,0.1570611769126014,0.03977371196770065,0.0005,400,creatinine,0.067,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.1420708910150411,0.2787178738883058
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.7500428705267924,0.7914290277207181,0.7117513671892522,0.0,400,creatinine,0.0,[],oracle,recorded,0.7931326605970866,nan
False,0.17772115681278672,0.06928981715716938,False,0.21895706544281934,12,-0.09286389953956165,-0.03560911139813252,-0.15003491228392868,0.998,-0.0765297538260199,-0.025608493353057392,-0.1315873110025265,0.999,,,,,346,creatinine,0.245,[],flat,next_draw,0.1260931659032577,0.06528093564774806
False,0.2677759345976289,0.15803105484281496,True,0.38933280965353534,12,-0.17214727973648536,-0.11880074183684981,-0.2278477295278945,1.0,0.014562610187772385,0.049237052128783536,-0.022855832879221237,0.213,0.09109236401379228,0.1334504997279663,0.0519396797236143,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.21718552991704998,nan
False,0.2972174967944488,0.17756334198585313,True,0.3736892476390068,12,-0.13163196737920235,-0.07275798216611826,-0.19208201239569794,1.0,0.039434360530526846,0.08042366973268611,-0.002943101048475774,0.035,0.11596411435654674,0.1716918998193947,0.06321223824328229,0.0,346,creatinine,0.0,"[[2, 0.65], [1, 0.9], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.24205728025980444,0.2473398395108204
False,0.3010045271614891,0.1843734283222636,True,0.4040392062226439,12,-0.1570556002383262,-0.09636197700168903,-0.22463195559385504,1.0,0.04436068625504008,0.08894317849567944,-0.0031647955082786225,0.0315,0.12089044008105998,0.18585056884801154,0.06054503611206743,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8]]",occ_pure12,next_draw,0.24698360598431768,0.21210505795820678
True,0.5518751154442649,0.4567287858156603,True,0.4017787992015591,12,0.10359908954033081,0.1482975708031897,0.05765334910542889,0.0,0.30275496901261234,0.3574165389803887,0.24922741627485973,0.0,0.37928472283863224,0.44795722630350204,0.32163533168017144,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5053778887418899,nan
False,0.2490959165390192,0.1491416993648326,True,0.41487890173231157,12,-0.21225598200303397,-0.15763537708212857,-0.26858936084858565,1.0,,,,,0.0765297538260199,0.1315873110025265,0.025608493353057375,0.001,346,creatinine,0.0005,[],draw_step_only,next_draw,0.2026229197292776,nan
,0.08045989203227179,0.009760852721138977,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.04756140847754964,0.07596472565024315
,0.11561569471780295,0.033519268559685435,False,nan,12,,,,,,,,,0.02836301661534868,0.0576285980365869,-0.00183459854688775,0.034,400,creatinine,0.9265,[],twinmap,latent_memory,0.07592442509289832,nan
,0.2064860280570354,0.12127506147080609,True,nan,12,,,,,,,,,0.11789082435391474,0.16440738488453732,0.07061676884999867,0.0,400,creatinine,0.003,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.16545223283146437,0.30159835307412464
,0.19173368970854962,0.10131400270154975,True,nan,12,,,,,,,,,0.09987751995228733,0.15706525056694132,0.04154011237372406,0.0005,400,creatinine,0.038,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_pure12,latent_memory,0.14743892842983697,0.2787178738883058
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.8780652420065985,0.9171182590340077,0.842172930662939,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,0.08018137951795751,0.00899150758748106,False,nan,12,,,,,0.05168059985405682,0.08662363530072227,0.01347529845160916,0.0025,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.04622556335499439,0.06528093564774806
,0.08935727435030938,0.008818339211347545,False,nan,12,,,,,0.05470789146047239,0.09557096271607742,0.01461833024397829,0.005,0.003027291606415572,0.029490473340482173,-0.022568721221891082,0.3835,346,creatinine,0.9975,[],twinmap,next_draw_memory,0.049252854961409964,nan
,0.16629503585976305,0.06911349158165368,False,nan,12,,,,,0.12660443394043575,0.17194176810808173,0.07725860264746572,0.0,0.07492383408637893,0.12764753827198233,0.022507964776968946,0.0025,346,creatinine,0.2905,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,next_draw_memory,0.12114939744137332,0.2473398395108204
,0.14393140235639004,0.026809558326594884,False,nan,12,,,,,0.09665131885093947,0.15180697198616783,0.036785698884681736,0.002,0.04497071899688265,0.11343186564086058,-0.025475680761134944,0.0975,346,creatinine,0.689,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,next_draw_memory,0.09119628235187704,0.21210505795820678
,0.784832293473189,0.6390689302705383,True,nan,12,,,,,0.7155612820261501,0.794112324779986,0.6440925118213158,0.0,0.6638806821720933,0.7471397685147004,0.5854068657391706,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7101062455270877,nan
,-0.002034466243130758,-0.014247894305190013,False,nan,12,,,,,,,,,-0.05168059985405682,-0.013475298451609162,-0.08662363530072228,0.9975,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005455036499062427,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10641_real_NATMIN_hold1_n400_w24_cap0.75/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.03619025106976935,-0.028136344637751748,False,-0.027668330157350596,12,0.033690036701536474,0.07585775633018042,-0.004489820549512325,0.043,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.006021706544185879,-0.00056318093971508
True,0.05225004359388987,-0.01195018661931374,False,-0.013021353931952584,12,0.0357026285768558,0.06840570108065362,0.004337351605680722,0.0115,,,,,0.016659568100717337,0.03057429238320589,0.0022841235988131313,0.013,400,creatinine,1.0,[],twinmap,latent,0.022681274644903215,nan
False,0.048229406419938635,-0.0032226903499770363,False,0.0001378927429254162,12,0.022553001035827358,0.04889868372728829,-0.003701983100836409,0.051,,,,,0.016669187234566896,0.046319692121607144,-0.01306454923403758,0.1345,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.65]]",assim_honest,latent,0.022690893778752774,0.03848561582067778
True,0.03926766731560595,-0.0014408657317416583,False,-0.020643229323343615,12,0.039834704529766896,0.0659328789361479,0.013792746304982142,0.002,,,,,0.013169768662237402,0.05137582368573139,-0.02331097389719829,0.2415,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [2, 0.8], [1, 0.5]]",occ_pure12,latent,0.01919147520642328,0.0561160493341617
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.8411539546313144,0.8782602373279869,0.8083838981251399,0.0,400,creatinine,0.0,[],oracle,latent,0.8471756611755002,nan
False,-0.03256052597767857,-0.0896891432131289,False,-0.008300295491337373,12,-0.05270736881182292,-0.019253568258484417,-0.08326322538023356,0.998,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.06100766430316029,-0.00056318093971508
False,-0.006583082747948391,-0.027430124178613586,False,0.0055241173281137534,12,-0.021377187752595006,-0.008404344267486175,-0.03343469864967108,0.9985,,,,,0.04515459387867904,0.06710384798346332,0.023420770480711745,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015853070424481253,nan
False,-0.005869568581211941,-0.024475598105704616,False,-0.001253874851644854,12,-0.012088903691482411,-0.00043828683521455195,-0.022816693733422964,0.9775,,,,,0.04766488576003303,0.07202926717546004,0.02250908171963233,0.0,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [0, 0.5], [1, 0.9]]",assim_honest,recorded,-0.013342778543127265,0.03848561582067778
False,-0.00043922285422144143,-0.025924837902851487,False,-0.0013977937096267823,12,-0.009670781403280815,0.003019047890475543,-0.02289461391570608,0.933,,,,,0.049939089190252695,0.07756926780032575,0.021972469910218062,0.0,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [2, 0.9], [2, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.011068575112907597,0.0561160493341617
True,0.09346876917600659,0.030725299888491136,False,-0.0036072157891462453,12,0.07150567846342504,0.09950415591109671,0.03279878803926231,0.0005,,,,,0.12890612697743908,0.1664252674098532,0.08621275877458251,0.0,400,creatinine,0.9985,[],oracle,recorded,0.06789846267427879,nan
False,0.05800055950046888,-0.014481843440369856,False,0.1710099709684575,12,-0.14683045580984588,-0.07796384688498645,-0.20995638941863368,1.0,-0.08261983045731625,-0.038947008835141225,-0.12882455882066593,1.0,,,,,346,creatinine,1.0,[],flat,next_draw,0.02417951515861161,-0.02672847248779786
False,0.1493239358335357,0.04807827794709141,False,0.3329637691666858,12,-0.23126073447022832,-0.17385240933114965,-0.2917804841886378,1.0,-0.0050963109194703815,0.025914136543474183,-0.03775664627839577,0.623,0.07752351953784586,0.1106524880328715,0.04511248743217025,0.0,346,creatinine,0.595,[],twinmap,next_draw,0.10170303469645747,nan
False,0.1431613940313203,0.04946309845281281,False,0.3325414472837782,12,-0.23333389617778555,-0.17780767528162614,-0.2902710390422743,1.0,-0.00759179450993519,0.023389889408004846,-0.041630525580850355,0.6735,0.07502803594738106,0.11374799002195958,0.035038986263553805,0.0,346,creatinine,0.645,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.09920755110599266,0.021037746331294294
False,0.15109037695415445,0.05292994122117363,False,0.35179811940744077,12,-0.244564495357662,-0.1852543670841465,-0.3084144168953867,1.0,0.0004342784338509098,0.02734053412778428,-0.0270966860879307,0.4895,0.08305410889116716,0.13274476475305122,0.0318415657164619,0.0005,346,creatinine,0.5105,"[[3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.10723362404977876,0.032871729030643726
True,0.5713284663671543,0.44317199557028475,True,0.34189490688222457,12,0.16983867818517673,0.23974171092352498,0.1011324933078229,0.0,0.40493423945147344,0.4728366893352986,0.33935188435833447,0.0,0.4875540699087897,0.5524257606395472,0.42236520236617486,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5117335850674013,nan
False,0.14797819641882062,0.060808985620585516,False,0.35674515641976745,12,-0.2499458108038396,-0.18849077354670205,-0.3123845787708139,1.0,,,,,0.08261983045731625,0.12882455882066593,0.03894700883514115,0.0,346,creatinine,0.514,[],draw_step_only,next_draw,0.10679934561592785,nan
,0.03721452057353233,-0.02845114018308652,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.00591071518617281,-0.00056318093971508
,0.05026338590948318,-0.013758860312943193,False,nan,12,,,,,,,,,0.014984149031266214,0.02854332165197824,0.0005655674557493551,0.0195,400,creatinine,1.0,[],twinmap,latent_memory,0.020894864217439024,nan
,0.04364932686170971,-0.007154019766062147,False,nan,12,,,,,,,,,0.012895610483862119,0.04295068171388971,-0.016445082801911946,0.193,400,creatinine,1.0,"[[1, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [0, 0.95]]",assim_honest,latent_memory,0.01880632567003493,0.03848561582067778
,0.0382243296512468,-0.0011416267779478905,False,nan,12,,,,,,,,,0.013419173742155177,0.04951942695695493,-0.02140312652776963,0.226,400,creatinine,1.0,"[[0, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [0, 0.5]]",occ_pure12,latent_memory,0.019329888928327987,0.0561160493341617
,0.9359009214517446,0.901681206044353,True,nan,12,,,,,,,,,0.9137310706468958,0.9518455058751819,0.8792606449133068,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9196417858330687,nan
,0.033061640740602916,-0.041220861490857394,False,nan,12,,,,,0.0049575892194766435,0.04128285970502696,-0.034935676519998904,0.401,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.0020863096806638115,-0.02672847248779786
,0.022053918229904754,-0.04277017317916591,False,nan,12,,,,,-0.0010656743520014444,0.030448490769379898,-0.033977089219590736,0.4995,-0.006023263571478088,0.016055448973752873,-0.02643771977349098,0.696,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0081095732521419,nan
,0.02360509624486472,-0.019085730600244367,False,nan,12,,,,,0.011579614690762852,0.030495344474764846,-0.010073300380794648,0.1415,0.006622025471286208,0.03757637971343273,-0.023991341923903384,0.3365,346,creatinine,1.0,"[[2, 0.8], [3, 0.5], [3, 0.65], [3, 0.5], [2, 0.95]]",assim_honest,next_draw_memory,0.004535715790622397,0.021037746331294294
,0.01121214431305528,-0.020937638876571997,False,nan,12,,,,,0.004656867719525337,0.01906164949336042,-0.010309189023928873,0.271,-0.00030072149995130637,0.041612137072399594,-0.03918644324183953,0.517,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [2, 0.8], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002387031180615118,0.032871729030643726
,0.7120678224848856,0.5656429623890098,True,nan,12,,,,,0.6446947957894338,0.7160102400862467,0.5716856585205763,0.0,0.6397372065699571,0.7219040182173259,0.5639862790818847,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6376508968892933,nan
,-0.0031162368170144367,-0.015701747295024042,False,nan,12,,,,,,,,,-0.0049575892194766435,0.03493567651999885,-0.04128285970502696,0.599,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007043898900140455,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10642_real_NATMIN_hold0_n400_w24_cap0.75/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.16404678516933732,0.04858992502112099,False,0.0011392229893261163,12,0.10780561848960546,0.1736508667430345,0.0495467023672144,0.0,,,,,,,,,400,creatinine,0.4705,[],flat,latent,0.10894484147893158,0.18725752683350982
True,0.22914872009997705,0.12745743446445304,True,-0.008431793555109701,12,0.1870134769845605,0.23734063659439744,0.13806010251324696,0.0,,,,,0.06963684195051922,0.11383741221433354,0.025739679461774308,0.0005,400,creatinine,0.0015,[],twinmap,latent,0.1785816834294508,nan
True,0.3287447912210436,0.23297844515613925,True,-0.00030513944496934897,12,0.28161030929215614,0.33132451020479553,0.22860725985776834,0.0,,,,,0.1723603283682552,0.24151714854379905,0.10250493797276644,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.2813051698471868,0.49490818983087026
True,0.3021003548155106,0.1914348395497149,True,-0.018502685955932296,12,0.2685298634122133,0.3227493349235512,0.20854080819412513,0.0,,,,,0.14108233597734943,0.22000997456905108,0.06257251620599708,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.250027177456281,0.4488279963582421
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.7382308196965687,0.795539215637563,0.6841551137348386,0.0,400,creatinine,0.0,[],oracle,latent,0.8471756611755002,nan
True,0.16404678516933732,0.04858992502112099,False,0.0011392229893261163,12,0.10780561848960546,0.1736508667430345,0.0495467023672144,0.0,,,,,,,,,400,creatinine,0.4705,[],flat,recorded,0.10894484147893158,0.18725752683350982
True,0.22914872009997705,0.12745743446445304,True,-0.008431793555109701,12,0.1870134769845605,0.23734063659439744,0.13806010251324696,0.0,,,,,0.06963684195051922,0.11383741221433354,0.025739679461774308,0.0005,400,creatinine,0.0015,[],twinmap,recorded,0.1785816834294508,nan
True,0.3287447912210436,0.23297844515613925,True,-0.00030513944496934897,12,0.28161030929215614,0.33132451020479553,0.22860725985776834,0.0,,,,,0.1723603283682552,0.24151714854379905,0.10250493797276644,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.2813051698471868,0.49490818983087026
True,0.3021003548155106,0.1914348395497149,True,-0.018502685955932296,12,0.2685298634122133,0.3227493349235512,0.20854080819412513,0.0,,,,,0.14108233597734943,0.22000997456905108,0.06257251620599708,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.250027177456281,0.4488279963582421
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.7382308196965687,0.795539215637563,0.6841551137348386,0.0,400,creatinine,0.0,[],oracle,recorded,0.8471756611755002,nan
False,0.18503888499144425,0.06974027640877248,False,0.21895706544281934,12,-0.08931129916476588,-0.01956332174419665,-0.15928950510108722,0.993,0.013035243187023648,0.06978354307610499,-0.049387419058844105,0.3535,,,,,346,creatinine,0.2265,[],flat,next_draw,0.12964576627805346,0.15039356409970084
False,0.25987109559963933,0.14488330807001432,True,0.38933280965353534,12,-0.18327854770311724,-0.12092254568436926,-0.2458732375437009,1.0,0.08944373885938828,0.13435311074935014,0.04213251612949957,0.0,0.07640849567236463,0.11933222002588897,0.03521652558660986,0.0005,346,creatinine,0.0,[],twinmap,next_draw,0.2060542619504181,nan
False,0.33025356904723,0.21520670018590277,True,0.3736892476390068,12,-0.09819993611270894,-0.03408300186137529,-0.1657901035411198,0.9985,0.15887878843526804,0.20737851823289746,0.10617027685242762,0.0,0.1458435452482444,0.20647793645964393,0.08725309056430407,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.27548931152629785,0.45782854019349306
False,0.3172554474417023,0.18336319143396557,True,0.4040392062226439,12,-0.1462076789453275,-0.07401862030931544,-0.22907358742579845,1.0,0.14122100418628658,0.20009095905924829,0.0773505536800696,0.0,0.12818576099926293,0.2049504888287522,0.05510518092557934,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw,0.2578315272773164,0.38553750803082587
True,0.6125422152412724,0.5176262595993338,True,0.4017787992015591,12,0.16455004767328563,0.2221321818907365,0.10512231052716026,0.0,0.44971832378381493,0.5075409271785765,0.39076522165615496,0.0,0.4366830805967913,0.5076315774951795,0.3721485750474823,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5663288468748447,nan
False,0.15734598547973874,0.0694044739085132,False,0.41487890173231157,12,-0.29826837864128175,-0.24152436639197866,-0.355599467836788,1.0,,,,,-0.013035243187023648,0.04938741905884408,-0.06978354307610503,0.6465,346,creatinine,0.347,[],draw_step_only,next_draw,0.11661052309102982,nan
,0.16824679141837412,0.0569197645874916,False,nan,12,,,,,,,,,,,,,400,creatinine,0.377,[],flat,latent_memory,0.1153496480302888,0.18725752683350982
,0.22988312238126088,0.1278442410004488,True,nan,12,,,,,,,,,0.06425648282020524,0.10863892447440959,0.020096076440475716,0.001,400,creatinine,0.0015,[],twinmap,latent_memory,0.17960613085049404,nan
,0.33928545336022253,0.24332853698797724,True,nan,12,,,,,,,,,0.17607142444820345,0.24280167868979668,0.10884195914105699,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.29142107247849225,0.49490818983087026
,0.3055053288116557,0.19494320522372313,True,nan,12,,,,,,,,,0.13768671073719307,0.21559523949656884,0.06146440514579308,0.0,400,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2530363587674819,0.4488279963582421
,0.9359009214517446,0.901681206044353,True,nan,12,,,,,,,,,0.8042921378027799,0.8613846788566423,0.751887186003371,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9196417858330687,nan
,0.12553130542954596,0.0277429979722828,False,nan,12,,,,,0.0853117156441563,0.13452839436735042,0.03272751479075267,0.001,,,,,346,creatinine,0.872,[],flat,next_draw_memory,0.0798173203603223,0.15039356409970084
,0.19092948579000335,0.09361968667063293,False,nan,12,,,,,0.1500279514406403,0.20060457647753638,0.10130672328482682,0.0,0.064716235796484,0.10389612585938393,0.025303936128614285,0.001,346,creatinine,0.0605,[],twinmap,next_draw_memory,0.1445335561568063,nan
,0.2793429346355235,0.16707702396672186,True,nan,12,,,,,0.2323734846548895,0.2857229468723885,0.17523927231568903,0.0,0.1470617690107332,0.21487425292278353,0.07913028557472279,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,0.2268790893710555,0.45782854019349306
,0.25096545839258955,0.10919350440705658,True,nan,12,,,,,0.19484417493550232,0.2610654810769029,0.12332261577843584,0.0,0.10953245929134603,0.18909615100411756,0.03413886472449971,0.0035,346,creatinine,0.022,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw_memory,0.18934977965166833,0.38553750803082587
,0.7841203170593224,0.6385579312556744,True,nan,12,,,,,0.7149226034894363,0.7926363918902701,0.6436513996770057,0.0,0.62961088784528,0.7172420150877026,0.5452199161667453,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7094282082056023,nan
,-0.0020750495108747017,-0.014200795979905761,False,nan,12,,,,,,,,,-0.0853117156441563,-0.0327275147907527,-0.13452839436735042,0.999,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005494395283833997,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10643_real_NATMIN_hold1_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.06431390955367294,-0.008531718870211313,False,-0.027668330157350596,12,0.05797946285650135,0.10279447918139684,0.0171471256885051,0.003,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.030311132699150756,0.046438341271853645
True,0.09150490439829329,0.004649153774450338,False,-0.013021353931952584,12,0.06439145413772529,0.10602972345972307,0.021935128245535774,0.0005,,,,,0.02105896750662195,0.03967217010995781,0.0013517860424980934,0.0185,400,creatinine,0.999,[],twinmap,latent,0.051370100205772706,nan
True,0.08182386652914345,0.01812037769618938,False,0.0001378927429254162,12,0.05040657986346608,0.08233462484623165,0.01716114565503498,0.001,,,,,0.020233339907240744,0.05161296705096919,-0.013261675069188236,0.107,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0505444726063915,0.08430574665176349
True,0.05278252026450477,0.010797856289249508,False,-0.020643229323343615,12,0.05312289478026022,0.07954918563870492,0.025463610026437527,0.0,,,,,0.002168532757765851,0.04419955631217254,-0.037218685791095135,0.4675,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [2, 0.65]]",occ_pure12,latent,0.03247966545691661,0.08118706025355604
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.8346285172653066,0.8768752763124364,0.796806190324645,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
False,-0.03550122061429079,-0.08911980994573267,False,-0.008300295491337373,12,-0.05308703514823576,-0.017589601954313416,-0.08667183179213563,0.997,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.061387330639573134,0.046438341271853645
False,-0.0066211247137447915,-0.02710066487631883,False,0.0055241173281137534,12,-0.020971964947898325,-0.0071351804394647845,-0.03416103449490623,0.9965,,,,,0.04593948301978856,0.06669632253497895,0.025181773550148074,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015447847619784572,nan
False,-0.012131505753659908,-0.04885462011328659,False,-0.001253874851644854,12,-0.026769116894482803,-0.008134282021234807,-0.048625489681564785,0.995,,,,,0.03336433889344548,0.05816818087003941,0.00869554323556831,0.0065,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [3, 0.5], [2, 0.9]]",assim_honest,recorded,-0.028022991746127657,0.08430574665176349
False,0.0018499196551900676,-0.029194230432763,False,-0.0013977937096267823,12,-0.010090259118936018,0.00492461984969821,-0.026745107594606778,0.9075,,,,,0.049899277811010334,0.07928741274708345,0.020640583968624466,0.0005,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9]]",occ_pure12,recorded,-0.0114880528285628,0.08118706025355604
True,0.1056982789790037,0.043748828473167224,False,-0.0036072157891462453,12,0.08412758715903645,0.11158655930425167,0.045789055399599835,0.0,,,,,0.14190770200946334,0.17552043402983214,0.10088538549353068,0.0,400,creatinine,0.974,[],oracle,recorded,0.08052037136989021,nan
False,0.06440122082917177,-0.015603316499292568,False,0.1710099709684575,12,-0.14372997945049537,-0.07245298370113433,-0.2118521956463664,1.0,-0.030895160198160077,0.01215051300342756,-0.07513931926524423,0.922,,,,,346,creatinine,1.0,[],flat,next_draw,0.02727999151796212,0.016781303410699167
False,0.1290559940845801,0.024352784497697802,False,0.3329637691666858,12,-0.2516749674365274,-0.18622588151965067,-0.3200738009754024,1.0,0.023113650014036202,0.06045668645043168,-0.01713788096089263,0.1235,0.05400881021219628,0.08360372644487565,0.026200938828794835,0.0,346,creatinine,0.848,[],twinmap,next_draw,0.0812888017301584,nan
False,0.11743549513251962,0.027589301439742097,False,0.3325414472837782,12,-0.25704047745601766,-0.1983302173312751,-0.31824139279732566,1.0,0.017325818111638358,0.05080697024993397,-0.020554682733521387,0.187,0.048220978309798435,0.08814618182249678,0.007412929712058478,0.0105,346,creatinine,0.9245,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.07550096982776056,0.06237601556001915
False,0.10699613564082137,0.016015813086962073,False,0.35179811940744077,12,-0.2864692103952696,-0.2236425162667784,-0.3532719418094988,1.0,0.007153757296048946,0.03929708113487338,-0.02700729966200202,0.347,0.03804891749420902,0.09158078420718746,-0.013758541455518292,0.079,346,creatinine,0.9705,"[[3, 0.8], [3, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.06532890901217114,0.04894643080973382
True,0.6102818987312777,0.48019934066896086,True,0.34189490688222457,12,0.20716192329171335,0.28452538388259546,0.1326345932640022,0.0,0.4908816784578157,0.5611644006414761,0.421966730142265,0.0,0.5217768386559758,0.5900504623360896,0.45296357339167487,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5490568301739379,nan
False,0.09149482478016373,0.02034519681568518,False,0.35674515641976745,12,-0.29857000470364525,-0.23595148937836047,-0.36214446723335975,1.0,,,,,0.030895160198160077,0.07513931926524421,-0.01215051300342756,0.078,346,creatinine,0.9995,[],draw_step_only,next_draw,0.0581751517161222,nan
,0.06471948271923054,-0.008421778715291166,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.029952463131043494,0.046438341271853645
,0.08890193793861678,0.0036881004949837403,False,nan,12,,,,,,,,,0.019365055432632117,0.03853779935147611,-0.00019379250089087956,0.026,400,creatinine,0.9985,[],twinmap,latent_memory,0.04931751856367561,nan
,0.07875280813242524,0.019107934509690665,False,nan,12,,,,,,,,,0.019501577147879368,0.05228679764109715,-0.015483759384367458,0.135,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04945404027892286,0.08430574665176349
,0.0548991664752162,0.004836927858194046,False,nan,12,,,,,,,,,0.0016619251165530535,0.044680790880461986,-0.03989347629289808,0.472,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [3, 0.65], [2, 0.8], [2, 0.65]]",occ_pure12,latent_memory,0.03161438824759655,0.08118706025355604
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.8772992765675179,0.9228893343731092,0.8367954672555874,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.05501975621661369,-0.02567621378601407,False,nan,12,,,,,0.024157404493687418,0.06372206793132963,-0.01902293390158829,0.1295,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.016950087420629645,0.016781303410699167
,0.05208053754527929,-0.03595338327137554,False,nan,12,,,,,0.018114226844272996,0.05924070450629203,-0.02605485711284571,0.208,-0.006043177649414422,0.016111894693095145,-0.02860491582121581,0.689,346,creatinine,1.0,[],twinmap,next_draw_memory,0.010906909771215223,nan
,0.02773002023259374,-0.02338119204901421,False,nan,12,,,,,0.011349313883676326,0.03691238113822873,-0.01521657264965061,0.198,-0.012808090610011091,0.022534403513750197,-0.04777582751214728,0.7655,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [1, 0.65], [3, 0.8], [1, 0.95]]",assim_honest,next_draw_memory,0.004141996810618553,0.06237601556001915
,0.020425572074810328,-0.025296771720633722,False,nan,12,,,,,0.006523413163347369,0.02912448629597213,-0.014919311068198854,0.2855,-0.01763399133034005,0.03175518598209314,-0.0641969141805784,0.766,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.9], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0006839039097104038,0.04894643080973382
,0.7086350408290127,0.5626337923707581,True,nan,12,,,,,0.6419432575034503,0.712997286126336,0.5695820355735604,0.0,0.6177858530097629,0.7017684469173041,0.5403621901417004,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6347359404303925,nan
,-0.003334271679407074,-0.015881675089193664,False,nan,12,,,,,,,,,-0.024157404493687418,0.019022933901588275,-0.06372206793132965,0.8705,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007207317073057773,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10643_real_NATMIN_hold1_n400_w24_cap1.0/receipt.json <==
{
 "active_cap": 1.0,
 "arm": "NATMIN",
 "code_sha256": {
  "generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383",
  "revision_v3_g2_pharmacodynamic_response_memory_assay_v1.py": "0a773dcadcbf1392045bf6297e6619a406aca81a346a230cdf8b0e5138f27531",
  "revision_v3_g2_real_cadence_tapes_v1.py": "83504ddc191f716bff051def474bb923e6025781a3831aefb4df52250b5aadbf",
  "revision_v3_g2_washout_occupancy_benchmark_v1.py": "c0e9259f97e6b755aa11831993c5d8f005f2a7bc85427af53a93f7b0185f45dc"
 },
 "design": {
  "alphas": [
   0.01,
   0.03,
   0.1,
   0.3,
   1.0,
   3.0,
   10.0,
   30.0,
   100.0,
   1000.0
  ],
  "bar": 0.10557280900008414,
  "cell": {
   "horizon": 12,
   "outcome": "creatinine"
  },
  "fixed_block_rows": 19,
  "harvest_rows": 140,
  "horizons": [
   6,
   12,
   24,
   48
  ],
  "intervention": "sustained",
  "intervention_opt_in": "sustained do(a) over the horizon from an emptied memory state; the response-memory assay's single-decision preregistration is opened for this construction through simulate_counterfactuals(allow_sustained_bounded_memory=True)",
  "kinetics_grid": [
   [
    0,
    0.5
   ],
   [
    0,
    0.65
   ],
   [
    0,
    0.8
   ],
   [
    0,
    0.9
   ],
   [
    0,
    0.95
   ],
   [
    1,
    0.5
   ],
   [
    1,
    0.65
   ],
   [
    1,
    0.8
   ],
   [
    1,
    0.9
   ],
   [
    1,
    0.95
   ],
   [
    2,
    0.5
   ],
   [
    2,
    0.65
   ],
   [
    2,
    0.8
   ],
   [
    2,
    0.9
   ],
   [
    2,
    0.95
   ],
   [
    3,
    0.5
   ],
   [
    3,
    0.65
   ],
   [
    3,
    0.8
   ],
   [
    3,
    0.9
   ],
   [
    3,
    0.95
   ]
  ],
  "lead": 6,
  "min_dosed_rows": 8,
  "n_bootstraps": 2000,
  "n_production": 400,
  "origin": 90,
  "synthetic_draw_rows": 260,
  "tape_rows": 140,
  "treated_rows": 48,
  "treatment": "NaCL",
  "washout_rows": 36
 },
 "frozen_active_cap_changed": true,
 "generated_at_utc": "2026-09-18T16:31:53Z",
 "git_commit": "a30d6c73999b04231e07442a5fec5ac8732da300",
 "hold_carried_forward_outcomes": true,
 "interpreter": "3.10.19",
 "ladders": {
  "latent": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": true,
     "ci_high": 0.08182386652914345,
     "ci_low": 0.01812037769618938,
     "clears": false,
     "ctrl": 0.0001378927429254162,
     "horizon_h": 12,
     "minus_control": 0.05040657986346608,
     "minus_control_ci_high": 0.08233462484623165,
     "minus_control_ci_low": 0.01716114565503498,
     "minus_control_p_le_zero": 0.001,
     "minus_flat": 0.020233339907240744,
     "minus_flat_ci_high": 0.05161296705096919,
     "minus_flat_ci_low": -0.013261675069188236,
     "minus_flat_p_le_zero": 0.107,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",
     "rung": "assim_honest",
     "target_kind": "latent",
     "tau": 0.0505444726063915,
     "trait_r2": 0.08430574665176349
    },
    "flat": {
     "beats_control": true,
     "ci_high": 0.06431390955367294,
     "ci_low": -0.008531718870211313,
     "clears": false,
     "ctrl": -0.027668330157350596,
     "horizon_h": 12,
     "minus_control": 0.05797946285650135,
     "minus_control_ci_high": 0.10279447918139684,
     "minus_control_ci_low": 0.0171471256885051,
     "minus_control_p_le_zero": 0.003,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent",
     "tau": 0.030311132699150756,
     "trait_r2": 0.046438341271853645
    },
    "occ_pure12": {
     "beats_control": true,
     "ci_high": 0.05278252026450477,
     "ci_low": 0.010797856289249508,
     "clears": false,
     "ctrl": -0.020643229323343615,
     "horizon_h": 12,
     "minus_control": 0.05312289478026022,
     "minus_control_ci_high": 0.07954918563870492,
     "minus_control_ci_low": 0.025463610026437527,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.002168532757765851,
     "minus_flat_ci_high": 0.04419955631217254,
     "minus_flat_ci_low": -0.037218685791095135,
     "minus_flat_p_le_zero": 0.4675,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [2, 0.65]]",
     "rung": "occ_pure12",
     "target_kind": "latent",
     "tau": 0.03247966545691661,
     "trait_r2": 0.08118706025355604
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.8833784573736643,
     "ci_low": 0.8438474678681014,
     "clears": true,
     "ctrl": -0.005977438594287232,
     "horizon_h": 12,
     "minus_control": 0.8709170885587446,
     "minus_control_ci_high": 0.8910313385751398,
     "minus_control_ci_low": 0.8522886359609513,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.8346285172653066,
     "minus_flat_ci_high": 0.8768752763124364,
     "minus_flat_ci_low": 0.796806190324645,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent",
     "tau": 0.8649396499644574,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": true,
     "ci_high": 0.09150490439829329,
     "ci_low": 0.004649153774450338,
     "clears": false,
     "ctrl": -0.013021353931952584,
     "horizon_h": 12,
     "minus_control": 0.06439145413772529,
     "minus_control_ci_high": 0.10602972345972307,
     "minus_control_ci_low": 0.021935128245535774,
     "minus_control_p_le_zero": 0.0005,
     "minus_flat": 0.02105896750662195,
     "minus_flat_ci_high": 0.03967217010995781,
     "minus_flat_ci_low": 0.0013517860424980934,
     "minus_flat_p_le_zero": 0.0185,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 0.999,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent",
     "tau": 0.051370100205772706,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.6235219383922004,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": 6.214034282962481,
    "target_sd_native": 16.78280867355556
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "latent_memory": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "ci_high": 0.07875280813242524,
     "ci_low": 0.019107934509690665,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.019501577147879368,
     "minus_flat_ci_high": 0.05228679764109715,
     "minus_flat_ci_low": -0.015483759384367458,
     "minus_flat_p_le_zero": 0.135,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",
     "rung": "assim_honest",
     "target_kind": "latent_memory",
     "tau": 0.04945404027892286,
     "trait_r2": 0.08430574665176349
    },
    "flat": {
     "ci_high": 0.06471948271923054,
     "ci_low": -0.008421778715291166,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent_memory",
     "tau": 0.029952463131043494,
     "trait_r2": 0.046438341271853645
    },
    "occ_pure12": {
     "ci_high": 0.0548991664752162,
     "ci_low": 0.004836927858194046,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.0016619251165530535,
     "minus_flat_ci_high": 0.044680790880461986,
     "minus_flat_ci_low": -0.03989347629289808,
     "minus_flat_p_le_zero": 0.472,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.8], [2, 0.9], [3, 0.65], [2, 0.8], [2, 0.65]]",
     "rung": "occ_pure12",
     "target_kind": "latent_memory",
     "tau": 0.03161438824759655,
     "trait_r2": 0.08118706025355604
    },
    "oracle": {
     "ci_high": 0.9296274510697992,
     "ci_low": 0.8814284452054433,
     "clears": true,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.8772992765675179,
     "minus_flat_ci_high": 0.9228893343731092,
     "minus_flat_ci_low": 0.8367954672555874,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent_memory",
     "tau": 0.9072517396985614,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.08890193793861678,
     "ci_low": 0.0036881004949837403,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.019365055432632117,
     "minus_flat_ci_high": 0.03853779935147611,
     "minus_flat_ci_low": -0.00019379250089087956,
     "minus_flat_p_le_zero": 0.026,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 0.9985,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent_memory",
     "tau": 0.04931751856367561,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": false,
    "memory_route_only": true,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": -0.7829658821721871,
    "target_sd_native": 16.60282113112078
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 346,
    "median_step": 15.0,
    "within_12": 0.37283236994219654
   },
   "rungs": {
    "assim_honest": {
     "beats_control": false,
     "ci_high": 0.11743549513251962,
     "ci_low": 0.027589301439742097,
     "clears": false,
     "ctrl": 0.3325414472837782,
     "horizon_h": 12,
     "minus_control": -0.25704047745601766,
     "minus_control_ci_high": -0.1983302173312751,
     "minus_control_ci_low": -0.31824139279732566,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": 0.017325818111638358,
     "minus_draw_step_ci_high": 0.05080697024993397,
     "minus_draw_step_ci_low": -0.020554682733521387,
     "minus_draw_step_p_le_zero": 0.187,
     "minus_flat": 0.048220978309798435,
     "minus_flat_ci_high": 0.08814618182249678,
     "minus_flat_ci_low": 0.007412929712058478,
     "minus_flat_p_le_zero": 0.0105,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.9245,
     "picks": "[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",
     "rung": "assim_honest",
     "target_kind": "next_draw",
     "tau": 0.07550096982776056,
     "trait_r2": 0.06237601556001915
    },
    "draw_step_only": {
     "beats_control": false,
     "ci_high": 0.09149482478016373,
     "ci_low": 0.02034519681568518,
     "clears": false,
     "ctrl": 0.35674515641976745,
     "horizon_h": 12,
     "minus_control": -0.29857000470364525,
     "minus_control_ci_high": -0.23595148937836047,
     "minus_control_ci_low": -0.36214446723335975,
     "minus_control_p_le_zero": 1.0,
     "minus_flat": 0.030895160198160077,
     "minus_flat_ci_high": 0.07513931926524421,
     "minus_flat_ci_low": -0.01215051300342756,
     "minus_flat_p_le_zero": 0.078,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.9995,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw",
     "tau": 0.0581751517161222,
     "trait_r2": NaN
    },
    "flat": {
     "beats_control": false,
     "ci_high": 0.06440122082917177,
     "ci_low": -0.015603316499292568,
     "clears": false,
     "ctrl": 0.1710099709684575,
     "horizon_h": 12,
     "minus_control": -0.14372997945049537,
     "minus_control_ci_high": -0.07245298370113433,
     "minus_control_ci_low": -0.2118521956463664,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": -0.030895160198160077,
     "minus_draw_step_ci_high": 0.01215051300342756,
     "minus_draw_step_ci_low": -0.07513931926524423,
     "minus_draw_step_p_le_zero": 0.922,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw",
     "tau": 0.02727999151796212,
     "trait_r2": 0.016781303410699167
    },
    "occ_pure12": {
     "beats_control": false,
     "ci_high": 0.10699613564082137,
     "ci_low": 0.016015813086962073,
     "clears": false,
     "ctrl": 0.35179811940744077,
     "horizon_h": 12,
     "minus_control": -0.2864692103952696,
     "minus_control_ci_high": -0.2236425162667784,
     "minus_control_ci_low": -0.3532719418094988,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": 0.007153757296048946,
     "minus_draw_step_ci_high": 0.03929708113487338,
     "minus_draw_step_ci_low": -0.02700729966200202,
     "minus_draw_step_p_le_zero": 0.347,
     "minus_flat": 0.03804891749420902,
     "minus_flat_ci_high": 0.09158078420718746,
     "minus_flat_ci_low": -0.013758541455518292,
     "minus_flat_p_le_zero": 0.079,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.9705,
     "picks": "[[3, 0.8], [3, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw",
     "tau": 0.06532890901217114,
     "trait_r2": 0.04894643080973382
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.6102818987312777,
     "ci_low": 0.48019934066896086,
     "clears": true,
     "ctrl": 0.34189490688222457,
     "horizon_h": 12,
     "minus_control": 0.20716192329171335,
     "minus_control_ci_high": 0.28452538388259546,
     "minus_control_ci_low": 0.1326345932640022,
     "minus_control_p_le_zero": 0.0,
     "minus_draw_step": 0.4908816784578157,
     "minus_draw_step_ci_high": 0.5611644006414761,
     "minus_draw_step_ci_low": 0.421966730142265,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.5217768386559758,
     "minus_flat_ci_high": 0.5900504623360896,
     "minus_flat_ci_low": 0.45296357339167487,
     "minus_flat_p_le_zero": 0.0,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw",
     "tau": 0.5490568301739379,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": false,
     "ci_high": 0.1290559940845801,
     "ci_low": 0.024352784497697802,
     "clears": false,
     "ctrl": 0.3329637691666858,
     "horizon_h": 12,
     "minus_control": -0.2516749674365274,
     "minus_control_ci_high": -0.18622588151965067,
     "minus_control_ci_low": -0.3200738009754024,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": 0.023113650014036202,
     "minus_draw_step_ci_high": 0.06045668645043168,
     "minus_draw_step_ci_low": -0.01713788096089263,
     "minus_draw_step_p_le_zero": 0.1235,
     "minus_flat": 0.05400881021219628,
     "minus_flat_ci_high": 0.08360372644487565,
     "minus_flat_ci_low": 0.026200938828794835,
     "minus_flat_p_le_zero": 0.0,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.848,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw",
     "tau": 0.0812888017301584,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 10.846608132123947,
    "draw_step_covariate": true,
    "memory_route_only": false,
    "n": 346,
    "target_frac_exact_zero": 0.031791907514450865,
    "target_mean_native": 16.202954947948456,
    "target_sd_native": 21.185685694217682
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw_memory": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 346,
    "median_step": 15.0,
    "within_12": 0.37283236994219654
   },
   "rungs": {
    "assim_honest": {
     "ci_high": 0.02773002023259374,
     "ci_low": -0.02338119204901421,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.011349313883676326,
     "minus_draw_step_ci_high": 0.03691238113822873,
     "minus_draw_step_ci_low": -0.01521657264965061,
     "minus_draw_step_p_le_zero": 0.198,
     "minus_flat": -0.012808090610011091,
     "minus_flat_ci_high": 0.022534403513750197,
     "minus_flat_ci_low": -0.04777582751214728,
     "minus_flat_p_le_zero": 0.7655,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[3, 0.65], [3, 0.5], [1, 0.65], [3, 0.8], [1, 0.95]]",
     "rung": "assim_honest",
     "target_kind": "next_draw_memory",
     "tau": 0.004141996810618553,
     "trait_r2": 0.06237601556001915
    },
    "draw_step_only": {
     "ci_high": -0.003334271679407074,
     "ci_low": -0.015881675089193664,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": -0.024157404493687418,
     "minus_flat_ci_high": 0.019022933901588275,
     "minus_flat_ci_low": -0.06372206793132965,
     "minus_flat_p_le_zero": 0.8705,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw_memory",
     "tau": -0.007207317073057773,
     "trait_r2": NaN
    },
    "flat": {
     "ci_high": 0.05501975621661369,
     "ci_low": -0.02567621378601407,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.024157404493687418,
     "minus_draw_step_ci_high": 0.06372206793132963,
     "minus_draw_step_ci_low": -0.01902293390158829,
     "minus_draw_step_p_le_zero": 0.1295,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw_memory",
     "tau": 0.016950087420629645,
     "trait_r2": 0.016781303410699167
    },
    "occ_pure12": {
     "ci_high": 0.020425572074810328,
     "ci_low": -0.025296771720633722,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.006523413163347369,
     "minus_draw_step_ci_high": 0.02912448629597213,
     "minus_draw_step_ci_low": -0.014919311068198854,
     "minus_draw_step_p_le_zero": 0.2855,
     "minus_flat": -0.01763399133034005,
     "minus_flat_ci_high": 0.03175518598209314,
     "minus_flat_ci_low": -0.0641969141805784,
     "minus_flat_p_le_zero": 0.766,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.9], [0, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw_memory",
     "tau": -0.0006839039097104038,
     "trait_r2": 0.04894643080973382
    },
    "oracle": {
     "ci_high": 0.7086350408290127,
     "ci_low": 0.5626337923707581,
     "clears": true,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.6419432575034503,
     "minus_draw_step_ci_high": 0.712997286126336,
     "minus_draw_step_ci_low": 0.5695820355735604,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.6177858530097629,
     "minus_flat_ci_high": 0.7017684469173041,
     "minus_flat_ci_low": 0.5403621901417004,
     "minus_flat_p_le_zero": 0.0,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw_memory",
     "tau": 0.6347359404303925,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.05208053754527929,
     "ci_low": -0.03595338327137554,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.018114226844272996,
     "minus_draw_step_ci_high": 0.05924070450629203,
     "minus_draw_step_ci_low": -0.02605485711284571,
     "minus_draw_step_p_le_zero": 0.208,
     "minus_flat": -0.006043177649414422,
     "minus_flat_ci_high": 0.016111894693095145,
     "minus_flat_ci_low": -0.02860491582121581,
     "minus_flat_p_le_zero": 0.689,
     "n": 346,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw_memory",
     "tau": 0.010906909771215223,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": true,
    "memory_route_only": true,
    "n": 346,
    "target_frac_exact_zero": 0.05491329479768786,
    "target_mean_native": -1.1196539737284184,
    "target_sd_native": 18.31095814704895
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "recorded": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": false,
     "ci_high": -0.012131505753659908,
     "ci_low": -0.04885462011328659,
     "clears": false,
     "ctrl": -0.001253874851644854,
     "horizon_h": 12,
     "minus_control": -0.026769116894482803,
     "minus_control_ci_high": -0.008134282021234807,
     "minus_control_ci_low": -0.048625489681564785,
     "minus_control_p_le_zero": 0.995,
     "minus_flat": 0.03336433889344548,
     "minus_flat_ci_high": 0.05816818087003941,
     "minus_flat_ci_low": 0.00869554323556831,
     "minus_flat_p_le_zero": 0.0065,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.5], [3, 0.95], [2, 0.95], [3, 0.5], [2, 0.9]]",
     "rung": "assim_honest",
     "target_kind": "recorded",
     "tau": -0.028022991746127657,
     "trait_r2": 0.08430574665176349
    },
    "flat": {
     "beats_control": false,
     "ci_high": -0.03550122061429079,
     "ci_low": -0.08911980994573267,
     "clears": false,
     "ctrl": -0.008300295491337373,
     "horizon_h": 12,
     "minus_control": -0.05308703514823576,
     "minus_control_ci_high": -0.017589601954313416,
     "minus_control_ci_low": -0.08667183179213563,
     "minus_control_p_le_zero": 0.997,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "recorded",
     "tau": -0.061387330639573134,
     "trait_r2": 0.046438341271853645
    },
    "occ_pure12": {
     "beats_control": false,
     "ci_high": 0.0018499196551900676,
     "ci_low": -0.029194230432763,
     "clears": false,
     "ctrl": -0.0013977937096267823,
     "horizon_h": 12,
     "minus_control": -0.010090259118936018,
     "minus_control_ci_high": 0.00492461984969821,
     "minus_control_ci_low": -0.026745107594606778,
     "minus_control_p_le_zero": 0.9075,
     "minus_flat": 0.049899277811010334,
     "minus_flat_ci_high": 0.07928741274708345,
     "minus_flat_ci_low": 0.020640583968624466,
     "minus_flat_p_le_zero": 0.0005,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.65], [3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "recorded",
     "tau": -0.0114880528285628,
     "trait_r2": 0.08118706025355604
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.1056982789790037,
     "ci_low": 0.043748828473167224,
     "clears": false,
     "ctrl": -0.0036072157891462453,
     "horizon_h": 12,
     "minus_control": 0.08412758715903645,
     "minus_control_ci_high": 0.11158655930425167,
     "minus_control_ci_low": 0.045789055399599835,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.14190770200946334,
     "minus_flat_ci_high": 0.17552043402983214,
     "minus_flat_ci_low": 0.10088538549353068,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 0.974,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "recorded",
     "tau": 0.08052037136989021,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": false,
     "ci_high": -0.0066211247137447915,
     "ci_low": -0.02710066487631883,
     "clears": false,
     "ctrl": 0.0055241173281137534,
     "horizon_h": 12,
     "minus_control": -0.020971964947898325,
     "minus_control_ci_high": -0.0071351804394647845,
     "minus_control_ci_low": -0.03416103449490623,
     "minus_control_p_le_zero": 0.9965,
     "minus_flat": 0.04593948301978856,
     "minus_flat_ci_high": 0.06669632253497895,
     "minus_flat_ci_low": 0.025181773550148074,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "creatinine",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "recorded",
     "tau": -0.015447847619784572,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.9430637802623318,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.685,
    "target_mean_native": 0.7945417742431163,
    "target_sd_native": 5.175922662800941
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  }
 },
 "module": "washout_occupancy_benchmark_v1",
 "n_bootstraps": 2000,
 "outputs": [
  "cells.csv",
  "per_patient.csv",
  "panel.npz",
  "receipt.json"
 ],
 "production_design": false,
 "seal_reference": {
  "assim_honest": 0.1749,
  "flat": 0.0287,
  "occ_pure12": 0.1843,
  "oracle": 0.61,
  "twinmap": 0.123
 },
 "source": {
  "kind": "real",
  "n_people": 400,
  "provider": {
   "episodes_per_person": 1,
   "n_people": 400,
   "provider_version": "real_cadence_tapes_v1",
   "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
   "seed": 2026091801,
   "selected_patients": 400,
   "selection_digest": "66365f3994e6fdd403634139a1a50b07ecf8c5df9d7352826f8bfdd6c279dbd0",
   "sources": [
    "eicu"
   ],
   "tape_rows": 140,
   "window_start": 24
  },
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "seed": null,
  "source_is_local_blendedicu_free": false,
  "window_start": 24
 },
 "structural": {
  "cf_cap_saturation_steps": 275,
  "cf_max_abs_shift": 0.9980049133300781,
  "dosed_rows_max": 48,
  "dosed_rows_mean": 20.12,
  "dosed_rows_min": 8,
  "dosed_rows_sd": 14.374129538862519,
  "identity_mismatches": 0,
  "memory_at_decision_max": 0.002028197515755892,
  "memory_at_decision_mean": 0.0009294700623525643,
  "n": 400,
  "recorded_repeat_fraction_scored_outcome": 0.962751798561151
 },
 "workers": 8
}

==> source_data/Figure_5/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10644_real_NATMIN_hold0_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.24760313640489276,0.1331713940992202,True,0.0011392229893261163,12,0.19113001139496855,0.257427606004118,0.13224700266887215,0.0,,,,,,,,,400,creatinine,0.004,[],flat,latent,0.19226923438429466,0.33264987522858924
True,0.32278355730402924,0.22148035970879307,True,-0.008431793555109701,12,0.2816733839850827,0.33129239161763674,0.23286082693594884,0.0,,,,,0.08097235604567832,0.12504785041624894,0.039361543619745816,0.0005,400,creatinine,0.0,[],twinmap,latent,0.273241590429973,nan
True,0.4366601282701548,0.34536052087081254,True,-0.00030513944496934897,12,0.3916036412382675,0.4403915326848152,0.34015898703339487,0.0,,,,,0.1990292674090035,0.2676048214392263,0.1305820316459516,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.39129850179329817,0.6375127823809993
True,0.4019415199759032,0.28573079231836107,True,-0.018502685955932296,12,0.3669817021368673,0.4249144610916871,0.30431608966457935,0.0,,,,,0.15620978179664036,0.23607773430812362,0.07570384053271123,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.348479016180935,0.5721391498962531
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.6726704155801627,0.7316279152204732,0.6196406657793412,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
True,0.24760313640489276,0.1331713940992202,True,0.0011392229893261163,12,0.19113001139496855,0.257427606004118,0.13224700266887215,0.0,,,,,,,,,400,creatinine,0.004,[],flat,recorded,0.19226923438429466,0.33264987522858924
True,0.32278355730402924,0.22148035970879307,True,-0.008431793555109701,12,0.2816733839850827,0.33129239161763674,0.23286082693594884,0.0,,,,,0.08097235604567832,0.12504785041624894,0.039361543619745816,0.0005,400,creatinine,0.0,[],twinmap,recorded,0.273241590429973,nan
True,0.4366601282701548,0.34536052087081254,True,-0.00030513944496934897,12,0.3916036412382675,0.4403915326848152,0.34015898703339487,0.0,,,,,0.1990292674090035,0.2676048214392263,0.1305820316459516,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.39129850179329817,0.6375127823809993
True,0.4019415199759032,0.28573079231836107,True,-0.018502685955932296,12,0.3669817021368673,0.4249144610916871,0.30431608966457935,0.0,,,,,0.15620978179664036,0.23607773430812362,0.07570384053271123,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.348479016180935,0.5721391498962531
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.6726704155801627,0.7316279152204732,0.6196406657793412,0.0,400,creatinine,0.0,[],oracle,recorded,0.8649396499644574,nan
False,0.22482210369923847,0.10726006690355301,True,0.21895706544281934,12,-0.050287277966375776,0.02638317353158493,-0.12638220384676763,0.9035,0.1050095503048678,0.1657351910403921,0.03937169452106678,0.001,,,,,346,creatinine,0.022,[],flat,next_draw,0.16866978747644357,0.2845027336950773
False,0.2989659538235334,0.18411008096996545,True,0.38933280965353534,12,-0.14264133967682302,-0.07456272505563025,-0.21103228034251809,1.0,0.18303123280513656,0.23492651081573362,0.12770323112923054,0.0,0.07802168250026875,0.12125578301987838,0.037749215152240764,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.24669146997671232,nan
False,0.38625953271752533,0.2756263393876452,True,0.3736892476390068,12,-0.041660516936922076,0.02174570028065624,-0.11180707271919517,0.8865,0.26836849353050896,0.31960040122491595,0.21576903976129427,0.0,0.16335894322564115,0.22499245053128517,0.10191274377148431,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.3320287307020847,0.6052185938056871
False,0.36112251760042463,0.22328047817191896,True,0.4040392062226439,12,-0.10290876672025273,-0.024442069623659524,-0.19131431432827004,0.9975,0.2374702023308154,0.3004327902845939,0.16790022708543498,0.0,0.1324606520259476,0.21491143516708194,0.053862197590311106,0.001,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw,0.30113043950239116,0.5254733511571048
True,0.6546175800679587,0.5550804462006211,True,0.4017787992015591,12,0.20420860744497127,0.27248056719461605,0.1331473248413204,0.0,0.5423271694749546,0.600375510044144,0.481612841298049,0.0,0.4373176191700868,0.5122153965625792,0.36860754001801405,0.0,346,creatinine,0.0,[],oracle,next_draw,0.6059874066465304,nan
False,0.09688970117558855,0.02478123929288678,False,0.41487890173231157,12,-0.3512186645607358,-0.29630022661349137,-0.40890864779780084,1.0,,,,,-0.1050095503048678,-0.03937169452106682,-0.16573519104039217,0.999,346,creatinine,0.9975,[],draw_step_only,next_draw,0.06366023717157576,nan
,0.2534438170412837,0.14003757621348817,True,nan,12,,,,,,,,,,,,,400,creatinine,0.0015,[],flat,latent_memory,0.19798342600686092,0.33264987522858924
,0.3250222999873963,0.22286649823984914,True,nan,12,,,,,,,,,0.07587970785513387,0.1195936839228062,0.03413980733330581,0.0005,400,creatinine,0.0,[],twinmap,latent_memory,0.2738631338619948,nan
,0.4457052000386831,0.3539326966946312,True,nan,12,,,,,,,,,0.2020473887806925,0.2686167702358119,0.1358445733560433,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4000308147875534,0.6375127823809993
,0.39702203132755937,0.2846638926877391,True,nan,12,,,,,,,,,0.1469667497735454,0.22689601401703183,0.0689816214670961,0.0,400,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.3449501757804063,0.5721391498962531
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.7092683136917005,0.7696332266441654,0.6551067961924365,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.20297999264881014,0.09950759278565705,True,nan,12,,,,,0.15981322274768484,0.21247454653353326,0.10539735365778799,0.0,,,,,346,creatinine,0.039,[],flat,next_draw_memory,0.15418717815703398,0.2845027336950773
,0.2757477782402059,0.17753532166901567,True,nan,12,,,,,0.23442539461518774,0.28547423968877833,0.18447299306273104,0.0,0.07461217186750291,0.11545456147391106,0.03488066236919482,0.0,346,creatinine,0.0,[],twinmap,next_draw_memory,0.22879935002453688,nan
,0.3778688910871034,0.266584206227203,True,nan,12,,,,,0.330372444754218,0.3836576631262271,0.27281007564849424,0.0,0.17055922200653317,0.2360461962054786,0.10571432232323,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,0.32474640016356715,0.6052185938056871
,0.3378213157376937,0.19309540579134152,True,nan,12,,,,,0.27976717784627814,0.34690111600681317,0.20506910868507747,0.0,0.1199539550985933,0.2020410864217158,0.04110963730799585,0.0025,346,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw_memory,0.2741411332556273,0.5254733511571048
,0.7815248292424871,0.6374606872046876,True,nan,12,,,,,0.7130182067210491,0.789001678573998,0.6428351272626538,0.0,0.5532049839733643,0.6401011284217012,0.4702416382406886,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7073921621303982,nan
,-0.0022051299900461177,-0.014343120797353804,False,nan,12,,,,,,,,,-0.15981322274768484,-0.10539735365778799,-0.21247454653353326,1.0,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005626044590650858,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10659_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.017434071228210165,-0.038991310869220634,False,-0.026264311480635794,12,0.017625843965253907,0.043479808957690304,-0.007451812723692675,0.095,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.008638467515381887,-0.045839141372153724
False,0.015579765464780416,-0.00824800868076071,False,0.0007331403180178553,12,0.0044040155305840045,0.015019052202875199,-0.0057905608427079956,0.216,,,,,0.013775623363983747,0.035157006720102774,-0.006705073265102199,0.091,400,heart_rate,1.0,[],twinmap,latent,0.00513715584860186,nan
False,0.012157179525793586,-0.006345870942613391,False,-0.0023589542778774675,12,0.006851018970165823,0.015467550920921728,-0.001338540234083213,0.055,,,,,0.013130532207670242,0.03783679366213778,-0.009637297002932883,0.1385,400,heart_rate,1.0,"[[3, 0.65], [3, 0.5], [2, 0.5], [1, 0.95], [2, 0.9]]",assim_honest,latent,0.004492064692288356,-0.00871589436754694
False,0.005696308942215002,-0.01346194204819674,False,-0.0057301178131161645,12,0.003849488262454903,0.012818066484486424,-0.005232857492336207,0.185,,,,,0.0067578379647206255,0.0358325876919012,-0.020403222896037312,0.2985,400,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [0, 0.5], [2, 0.8], [2, 0.8]]",occ_pure12,latent,-0.0018806295506612614,0.016600967702447122
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.20063718922151563,0.25821852408591767,0.14415878247704164,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.01214514068743216,-0.04566534904505812,False,-0.02227707762254494,12,0.007579939062517971,0.03228691256870145,-0.017361200998205838,0.2595,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.014697138560026968,-0.045839141372153724
False,0.012587829803224135,-0.010821014124531191,False,-0.002540359844799722,12,0.004931204419515112,0.014102586509524541,-0.003720837471622909,0.1445,,,,,0.017087983134742357,0.03954119277331991,-0.002873366324600335,0.046,400,heart_rate,1.0,[],twinmap,recorded,0.0023908445747153895,nan
False,0.00580527475465622,-0.01364372430415976,False,-0.0072189868754672926,12,0.004908448174191005,0.012551618717682674,-0.002346570831625955,0.0895,,,,,0.01238659985875068,0.03839765985748196,-0.011067513361646963,0.163,400,heart_rate,1.0,"[[1, 0.95], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.9]]",assim_honest,recorded,-0.002310538701276288,-0.00871589436754694
False,-0.002145500492214658,-0.016033392869867706,False,-0.0029227169457006763,12,-0.004048898623958408,0.003299835349820065,-0.011225434270966967,0.8735,,,,,0.0077255229903678835,0.03786218579180476,-0.018651037635988008,0.292,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [2, 0.5], [3, 0.95], [3, 0.9]]",occ_pure12,recorded,-0.006971615569659084,0.016600967702447122
True,0.1612088955948495,0.0768756832705187,False,-0.006408386007568545,12,0.12783304036028986,0.16702637609403342,0.0852614341710895,0.0,,,,,0.13612179291274829,0.1856822409649304,0.0835846059164916,0.0,400,heart_rate,0.256,[],oracle,recorded,0.12142465435272132,nan
False,0.02471648692309354,-0.07008781478101289,False,-0.025302442806528713,12,0.010965201582738393,0.0759024523734746,-0.017523930672533793,0.2285,-0.07471725089072856,-0.018107135051008312,-0.1330059213484255,0.9985,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01433724122379032,-0.12289050767202525
False,0.05117209671761551,-0.032699101513182775,False,0.06962748614829795,12,-0.05445851360875864,0.052232913713462406,-0.1437841972484136,0.7555,-0.045211037127398934,0.0037890219232495316,-0.0999669670188598,0.9575,0.029506213763329625,0.05519976639767878,0.0073954258476917915,0.003,285,heart_rate,1.0,[],twinmap,next_draw,0.015168972539539305,nan
False,0.049714684149962156,-0.045193001660003666,False,0.07158745058054417,12,-0.06233008387634298,0.05108228533929131,-0.15407484554640954,0.791,-0.05112264296273705,-0.00762867650800089,-0.10148847258320219,0.994,0.023594607927991507,0.05519106349272575,-0.0019512245833121498,0.0365,285,heart_rate,1.0,"[[1, 0.8], [1, 0.5], [3, 0.65], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.009257366704201186,-0.03171071243485546
False,0.1511962162026352,-0.04073811567407375,False,0.08311356591211927,12,-0.020343393846125712,0.06758347942655857,-0.08833373050753998,0.63,0.002390162399055318,0.049767012742922515,-0.038594055109945465,0.4705,0.07710741328978388,0.14460549120328978,0.008444217200905069,0.013,285,heart_rate,0.8365,"[[2, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,0.06277017206599356,0.004161139693495408
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.1383033250986807,0.18595545242855221,0.08721236106505857,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07471725089072856,0.1330059213484255,0.018107135051008298,0.0015,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.009810182052689274,-0.03871749110919,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.013296746017197991,-0.045839141372153724
,0.00551390296414746,-0.013825141333532076,False,nan,12,,,,,,,,,0.010409278599491367,0.0285304714277536,-0.008597770706649415,0.135,400,heart_rate,1.0,[],twinmap,latent_memory,-0.002887467417706624,nan
,0.0066326978183244446,-0.009301947959398548,False,nan,12,,,,,,,,,0.013437927264079885,0.03493500352204571,-0.009037094785754287,0.1145,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [0, 0.5], [0, 0.5], [3, 0.8]]",assim_honest,latent_memory,0.00014118124688189404,-0.00871589436754694
,0.005955946860811771,-0.02655081204686304,False,nan,12,,,,,,,,,0.004761378237677416,0.031849449589091146,-0.024486393395106446,0.369,400,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [1, 0.5], [2, 0.5], [3, 0.5]]",occ_pure12,latent_memory,-0.008535367779520575,0.016600967702447122
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.8157018372444377,0.8479793369750207,0.7860071494510772,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.02745798187783346,-0.06810179916444788,False,nan,12,,,,,-0.01007152170465675,0.03549375318429829,-0.05487549721294473,0.666,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017367571834214557,-0.12289050767202525
,0.017036785353428337,-0.0254978464351714,False,nan,12,,,,,0.004530665638388998,0.020908094324078304,-0.010434023900102096,0.267,0.014602187343045747,0.04697095817394424,-0.016251206937628222,0.1835,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0027653844911688097,nan
,0.006433458159320326,-0.02512359825709739,False,nan,12,,,,,0.0007126473503435982,0.010195199608472124,-0.007620574524643447,0.4425,0.010784169055000348,0.05039053786267742,-0.02851255776891273,0.301,285,heart_rate,1.0,"[[2, 0.5], [0, 0.8], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.006583402779214209,-0.03171071243485546
,0.0008608934153145649,-0.062029741021786954,False,nan,12,,,,,-0.018080275374906085,0.002905435426471381,-0.04327786857395257,0.9525,-0.008008753670249336,0.039573454478778095,-0.05782259112284524,0.651,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.025376325504463892,0.004161139693495408
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.14628997836400615,0.20181998227704817,0.07867298974760273,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.01007152170465675,0.054875497212944664,-0.03549375318429833,0.334,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10660_real_NATMIN_hold1_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.039674882940029556,-0.021657504104613035,False,-0.026264311480635794,12,0.03725140007756467,0.07320150880486405,0.0009291411015333402,0.024,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.010987088596928873,-0.004812903192740858
False,0.02602879467342164,-0.018678987251423147,False,0.0007331403180178553,12,0.004476502525536996,0.027842083874173664,-0.01977560933834706,0.364,,,,,-0.005777445753374022,0.01434946187768668,-0.025246120141935894,0.727,400,heart_rate,1.0,[],twinmap,latent,0.005209642843554851,nan
False,0.0248501371433721,-0.020925702532606717,False,-0.0023589542778774675,12,0.006422207752224907,0.02981381801433974,-0.016092981365774337,0.2965,,,,,-0.006923835122581434,0.020828558453062293,-0.03524125192858836,0.682,400,heart_rate,1.0,"[[3, 0.5], [2, 0.9], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.004063253474347439,-0.003289700083540348
False,0.033711839100301316,-0.010291453432364428,False,-0.0057301178131161645,12,0.019157588688775373,0.041747733411667376,-0.0026975073393356195,0.0435,,,,,0.0024403822787303353,0.03487203239860043,-0.02999485144823073,0.436,400,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [2, 0.9], [2, 0.8], [3, 0.65]]",occ_pure12,latent,0.013427470875659209,0.08005721129393994
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.42194101290754826,0.4745503014456397,0.3691281350376831,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
False,0.024408034224064498,-0.03697028542175652,False,-0.02227707762254494,12,0.018853567192705478,0.053524587367170716,-0.016390054302794728,0.1435,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.0034235104298394603,-0.004812903192740858
False,0.022274414627579835,-0.007955226289658002,False,-0.002540359844799722,12,0.01131354112798566,0.027807853293376598,-0.004108597302894585,0.0825,,,,,0.012196691713025398,0.033159021288202535,-0.007700211283700381,0.1225,400,heart_rate,1.0,[],twinmap,recorded,0.008773181283185938,nan
False,0.025768594745603085,-0.020094799904805997,False,-0.0072189868754672926,12,0.011437306562318228,0.032284392230999076,-0.008963518886539101,0.139,,,,,0.007641830116690396,0.03704535574124965,-0.02179777590708395,0.308,400,heart_rate,1.0,"[[3, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.9]]",assim_honest,recorded,0.004218319686850935,-0.003289700083540348
False,0.01790700807634764,-0.023155463711678897,False,-0.0029227169457006763,12,0.002008844927269937,0.02370565724494897,-0.01668731586128804,0.4205,,,,,0.002509638411408721,0.03804777544082135,-0.03265956082063723,0.437,400,heart_rate,1.0,"[[2, 0.65], [3, 0.8], [2, 0.5], [2, 0.8], [2, 0.95]]",occ_pure12,recorded,-0.0009138720184307392,0.08005721129393994
True,0.2994464409173071,0.21599742764178503,True,-0.006408386007568545,12,0.266880661593648,0.3071084200496001,0.2245886756808507,0.0,,,,,0.2638957860159189,0.3100485456649863,0.21644476089124565,0.0,400,heart_rate,0.0,[],oracle,recorded,0.26047227558607944,nan
False,0.014037963133919959,-0.06592607509821148,False,-0.025302442806528713,12,0.006107339243267784,0.10470763753770329,-0.044147124096383494,0.4015,-0.02547784418973653,0.009954862801172889,-0.06667506548206704,0.9085,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01919510356326093,-0.06964056255259798
False,0.031074269310113967,-0.010368039771241016,False,0.06962748614829795,12,-0.05644359462337745,0.07058237134943317,-0.15353455252877304,0.737,0.006901150898444897,0.020070836363319963,-0.006376534739191922,0.1615,0.03237899508818143,0.06301063704357446,0.006373721508332359,0.008,285,heart_rate,1.0,[],twinmap,next_draw,0.013183891524920499,nan
False,0.025458751130126203,-0.06447679869852475,False,0.07158745058054417,12,-0.0852805117888139,0.04840954652215904,-0.18237466765954657,0.863,-0.019975801834745344,0.011790346955668314,-0.053310633361215096,0.8945,0.005502042354991188,0.04421495785676101,-0.031639207813048215,0.3925,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.013693061208269741,0.022250069883165913
False,0.026211213941999725,-0.057736009144229314,False,0.08311356591211927,12,-0.09288172092140823,0.03880934597942748,-0.18894138049933284,0.903,-0.01605089563576456,0.011979893312022356,-0.04615160374845844,0.8645,0.00942694855397197,0.05032702682428637,-0.03236381057811279,0.329,285,heart_rate,1.0,"[[0, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.009768155009288959,0.06030596259372878
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.13404247768377575,0.17634585801261882,0.08871111617537199,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.02547784418973653,0.06667506548206703,-0.00995486280117295,0.0915,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.03135540293050705,-0.02193163494461687,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.005838109028248439,-0.004812903192740858
,0.018373669482550578,-0.03840524846014086,False,nan,12,,,,,,,,,-0.014946792413514709,0.004445544165430979,-0.03509470927252538,0.9255,400,heart_rate,1.0,[],twinmap,latent_memory,-0.00910868338526627,nan
,0.022864980581922295,-0.030684539329204057,False,nan,12,,,,,,,,,-0.008382932168987889,0.018971765923003255,-0.03975288695137455,0.709,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.95], [2, 0.5], [3, 0.8]]",assim_honest,latent_memory,-0.0025448231407394495,-0.003289700083540348
,0.055352714949919585,0.0022464121303926114,False,nan,12,,,,,,,,,0.024086469673758604,0.05836821646598671,-0.012083667240838203,0.0905,400,heart_rate,1.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,latent_memory,0.029924578702007043,0.08005721129393994
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7965669254682394,0.8300501714136819,0.7651240232605535,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.03316598752375131,-0.06593705460674792,False,nan,12,,,,,-0.006102288381572896,0.04132609601920623,-0.053922207878549774,0.592,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.013398333756015512,-0.06964056255259798
,0.019159619672998906,-0.023723114441091257,False,nan,12,,,,,0.006675282280761863,0.023393706372204837,-0.009138957108117235,0.189,0.012777570662334758,0.047727743156720695,-0.019761392437204435,0.2275,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.000620763093680754,nan
,0.0015124011860881748,-0.06684359961314133,False,nan,12,,,,,-0.02087090128587099,0.004373549520991332,-0.04951042853137268,0.9465,-0.014768612904298095,0.029857050470918616,-0.062435155022605056,0.754,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.028166946660313608,0.022250069883165913
,0.0014275965879592168,-0.05901444322453384,False,nan,12,,,,,-0.016871285934840996,0.003508127910180372,-0.041093259981518034,0.9415,-0.0107689975532681,0.03976114895936639,-0.0620119092006526,0.6885,285,heart_rate,1.0,"[[2, 0.65], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.024167331309283613,0.06030596259372878
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.14232047615332188,0.19931610648026357,0.07402231486681132,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,0.006102288381572896,0.05392220787854974,-0.04132609601920623,0.408,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10661_real_NATMIN_hold1_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.10827790386862844,0.0391579195438775,False,-0.026264311480635794,12,0.10183057378384797,0.14499483313337028,0.05744094297635739,0.0,,,,,,,,,400,heart_rate,0.962,[],flat,latent,0.07556626230321217,0.1309703414894028
True,0.1753641811030171,0.07388817334101816,False,0.0007331403180178553,12,0.12446679894689916,0.17389566151314176,0.07249256103960913,0.0,,,,,0.04963367696170484,0.08064002936646698,0.01982569771749976,0.001,400,heart_rate,0.234,[],twinmap,latent,0.12519993926491702,nan
True,0.1409310668559792,0.07215078503643373,False,-0.0023589542778774675,12,0.11094186505445491,0.14637361140811284,0.07616084338508936,0.0,,,,,0.03301664847336527,0.06696516276855231,-0.003935316742754835,0.038,400,heart_rate,0.479,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.10858291077657745,0.20218514946406863
True,0.14626321130572442,0.07074615991235603,False,-0.0057301178131161645,12,0.11532855149552579,0.15431329341533012,0.07852859778899149,0.0,,,,,0.03403217137919745,0.0798230803131321,-0.01403451629844083,0.0805,400,heart_rate,0.4645,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.10959843368240962,0.22258785840142692
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.5704516832901784,0.6131296233378387,0.5290222432953648,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.0831455767221815,0.01000663140637452,False,-0.02227707762254494,12,0.07062996174838687,0.11257115133557079,0.02676942395428479,0.0005,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04835288412584193,0.1309703414894028
True,0.12811175894549537,0.032669821930542894,False,-0.002540359844799722,12,0.08512443124128533,0.13174434235138224,0.035710444158909546,0.001,,,,,0.03423118727064367,0.06084250916202178,0.005305524476323479,0.0115,400,heart_rate,0.8555,[],twinmap,recorded,0.0825840713964856,nan
True,0.13143939692634998,0.056933554351959646,False,-0.0072189868754672926,12,0.10485844469255834,0.14319030746185687,0.06852904302298927,0.0,,,,,0.049286573691249114,0.0889689723088293,0.003038236606619363,0.017,400,heart_rate,0.688,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.09763945781709105,0.20218514946406863
True,0.12481066147416019,0.044327416305167594,False,-0.0029227169457006763,12,0.09038779975029643,0.13040551235723896,0.050953804259472546,0.0,,,,,0.03911219867875382,0.0902094354444693,-0.015653626079163922,0.0765,400,heart_rate,0.8285,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.08746508280459575,0.22258785840142692
True,0.3984367238694589,0.3069979621408767,True,-0.006408386007568545,12,0.3631510754170284,0.406606532271877,0.3152800314339633,0.0,,,,,0.3083898052836179,0.3581385612952401,0.25769108462849055,0.0,400,heart_rate,0.0,[],oracle,recorded,0.35674268940945986,nan
False,0.03400067403928908,-0.06146674780021398,False,-0.025302442806528713,12,0.01791656548451792,0.1357312716609137,-0.054548129092524295,0.31,-1.328201291461717e-05,0.04263537401645169,-0.050641161399921794,0.492,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007385877322010792,0.09030451883196267
False,0.02421136356545503,-0.017051893275372813,False,0.06962748614829795,12,-0.06233746516502625,0.07670005701352156,-0.16942719419250382,0.761,0.01466261629236787,0.029040494422835482,-0.0004154507511878124,0.029,0.014675898305282487,0.053981273865400956,-0.01687263992728222,0.2115,285,heart_rate,1.0,[],twinmap,next_draw,0.0072900209832716945,nan
False,0.017636766019037832,-0.06542639224995485,False,0.07158745058054417,12,-0.08833017024978618,0.07097532896040785,-0.19594362364770646,0.8385,-0.009370124360145837,0.021694025971197396,-0.0481784123324512,0.6925,-0.00935684234723122,0.032757989746099864,-0.04790780372558347,0.676,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [1, 0.65], [0, 0.5]]",assim_honest,next_draw,-0.016742719669242012,0.20415579855636912
False,0.009490756517266585,-0.06210906103766946,False,0.08311356591211927,12,-0.10287636628496599,0.04411785573031005,-0.20568033336898775,0.897,-0.012390205063750548,0.01241817122712486,-0.043136795948352485,0.8065,-0.01237692305083593,0.034232696477682234,-0.05627748708855623,0.7075,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.019762800372846723,0.22301273506884356
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.12524540607025803,0.17683406172239777,0.07228510800106985,0.0,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,1.328201291461717e-05,0.050641161399921746,-0.042635374016451705,0.508,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.10398888212003436,0.03925969512083217,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.982,[],flat,latent_memory,0.0733616133763737,0.1309703414894028
,0.18244676587611763,0.08565337044280562,False,nan,12,,,,,,,,,0.06161733645883771,0.09383857488552935,0.028281112019029782,0.0005,400,heart_rate,0.1305,[],twinmap,latent_memory,0.13497894983521141,nan
,0.1397270114634614,0.06548032990074042,False,nan,12,,,,,,,,,0.03219585443409467,0.07062578722043354,-0.006544811131687584,0.0555,400,heart_rate,0.536,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.10555746781046838,0.20218514946406863
,0.15195099064025835,0.07550725900952289,False,nan,12,,,,,,,,,0.04126722540937611,0.0883525994220014,-0.009058079488528253,0.0505,400,heart_rate,0.3605,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.11462883878574981,0.22258785840142692
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.7290434440823699,0.7685338884226867,0.6919188839483861,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.04930071528330746,-0.0558369715370836,False,nan,12,,,,,0.0077511328505840416,0.05898664913499309,-0.0451651356372438,0.3635,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.00045497512985204214,0.09030451883196267
,0.026151897933164307,-0.018294870679808055,False,nan,12,,,,,0.0128849494845239,0.030865371796566038,-0.004594102949801148,0.065,0.005133816633939858,0.043948609224139436,-0.029968759947270402,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0055887917637919005,nan
,0.013774674264468762,-0.05432626187275898,False,nan,12,,,,,-0.008537671227710764,0.01753944854144093,-0.0373559713825596,0.735,-0.016288804078294805,0.031211832757484185,-0.06575237744175222,0.7525,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [2, 0.5], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,-0.015833828948442763,0.20415579855636912
,0.007861248616976162,-0.05195055740124675,False,nan,12,,,,,-0.010483101272753537,0.011351570497642067,-0.03433179927700572,0.822,-0.018234234123337578,0.03640631432004916,-0.07196935141876692,0.7555,285,heart_rate,1.0,"[[2, 0.65], [2, 0.9], [2, 0.8], [2, 0.65], [0, 0.9]]",occ_pure12,next_draw_memory,-0.017779258993485536,0.22301273506884356
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.1284671144278956,0.18627215163747707,0.05839001662984563,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.0077511328505840416,0.04516513563724376,-0.058986649134993116,0.6365,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10661_real_NATMIN_hold1_n400_w24_cap1.0_phenylephrine_heart_rate_h12/receipt.json <==
{
 "active_cap": 1.0,
 "arm": "NATMIN",
 "cell": {
  "horizon": 12,
  "outcome": "heart_rate",
  "sealed_cell": false,
  "treatment": "phenylephrine"
 },
 "code_sha256": {
  "generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383",
  "revision_v3_g2_pharmacodynamic_response_memory_assay_v1.py": "0a773dcadcbf1392045bf6297e6619a406aca81a346a230cdf8b0e5138f27531",
  "revision_v3_g2_real_cadence_tapes_v1.py": "83504ddc191f716bff051def474bb923e6025781a3831aefb4df52250b5aadbf",
  "revision_v3_g2_washout_occupancy_benchmark_v1.py": "07f7ebe0a30b1e2634d3c647c358b616e2bf56f8f7541111f3f85427b7a18c49"
 },
 "design": {
  "alphas": [
   0.01,
   0.03,
   0.1,
   0.3,
   1.0,
   3.0,
   10.0,
   30.0,
   100.0,
   1000.0
  ],
  "bar": 0.10557280900008414,
  "cell": {
   "horizon": 12,
   "outcome": "heart_rate",
   "sealed_cell": false
  },
  "fixed_block_rows": 19,
  "harvest_rows": 140,
  "horizons": [
   6,
   12,
   24,
   48
  ],
  "intervention": "sustained",
  "intervention_opt_in": "sustained do(a) over the horizon from an emptied memory state; the response-memory assay's single-decision preregistration is opened for this construction through simulate_counterfactuals(allow_sustained_bounded_memory=True)",
  "kinetics_grid": [
   [
    0,
    0.5
   ],
   [
    0,
    0.65
   ],
   [
    0,
    0.8
   ],
   [
    0,
    0.9
   ],
   [
    0,
    0.95
   ],
   [
    1,
    0.5
   ],
   [
    1,
    0.65
   ],
   [
    1,
    0.8
   ],
   [
    1,
    0.9
   ],
   [
    1,
    0.95
   ],
   [
    2,
    0.5
   ],
   [
    2,
    0.65
   ],
   [
    2,
    0.8
   ],
   [
    2,
    0.9
   ],
   [
    2,
    0.95
   ],
   [
    3,
    0.5
   ],
   [
    3,
    0.65
   ],
   [
    3,
    0.8
   ],
   [
    3,
    0.9
   ],
   [
    3,
    0.95
   ]
  ],
  "lead": 6,
  "min_dosed_rows": 8,
  "n_bootstraps": 2000,
  "n_production": 400,
  "origin": 90,
  "synthetic_draw_rows": 260,
  "tape_rows": 140,
  "treated_rows": 48,
  "treatment": "phenylephrine",
  "washout_rows": 36
 },
 "frozen_active_cap_changed": true,
 "generated_at_utc": "2026-09-18T21:41:11Z",
 "git_commit": "098af3f9e3e7894b5064e1142ca4eeb5a0cef20e",
 "hold_carried_forward_outcomes": true,
 "interpreter": "3.10.19",
 "ladders": {
  "latent": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": true,
     "ci_high": 0.1409310668559792,
     "ci_low": 0.07215078503643373,
     "clears": false,
     "ctrl": -0.0023589542778774675,
     "horizon_h": 12,
     "minus_control": 0.11094186505445491,
     "minus_control_ci_high": 0.14637361140811284,
     "minus_control_ci_low": 0.07616084338508936,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.03301664847336527,
     "minus_flat_ci_high": 0.06696516276855231,
     "minus_flat_ci_low": -0.003935316742754835,
     "minus_flat_p_le_zero": 0.038,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.479,
     "picks": "[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "latent",
     "tau": 0.10858291077657745,
     "trait_r2": 0.20218514946406863
    },
    "flat": {
     "beats_control": true,
     "ci_high": 0.10827790386862844,
     "ci_low": 0.0391579195438775,
     "clears": false,
     "ctrl": -0.026264311480635794,
     "horizon_h": 12,
     "minus_control": 0.10183057378384797,
     "minus_control_ci_high": 0.14499483313337028,
     "minus_control_ci_low": 0.05744094297635739,
     "minus_control_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.962,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent",
     "tau": 0.07556626230321217,
     "trait_r2": 0.1309703414894028
    },
    "occ_pure12": {
     "beats_control": true,
     "ci_high": 0.14626321130572442,
     "ci_low": 0.07074615991235603,
     "clears": false,
     "ctrl": -0.0057301178131161645,
     "horizon_h": 12,
     "minus_control": 0.11532855149552579,
     "minus_control_ci_high": 0.15431329341533012,
     "minus_control_ci_low": 0.07852859778899149,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.03403217137919745,
     "minus_flat_ci_high": 0.0798230803131321,
     "minus_flat_ci_low": -0.01403451629844083,
     "minus_flat_p_le_zero": 0.0805,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.4645,
     "picks": "[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",
     "rung": "occ_pure12",
     "target_kind": "latent",
     "tau": 0.10959843368240962,
     "trait_r2": 0.22258785840142692
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.675281995465822,
     "ci_low": 0.6143193480664388,
     "clears": true,
     "ctrl": -0.005087526941855769,
     "horizon_h": 12,
     "minus_control": 0.6511054725352463,
     "minus_control_ci_high": 0.682250235050703,
     "minus_control_ci_low": 0.6181267367273561,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.5704516832901784,
     "minus_flat_ci_high": 0.6131296233378387,
     "minus_flat_ci_low": 0.5290222432953648,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent",
     "tau": 0.6460179455933905,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": true,
     "ci_high": 0.1753641811030171,
     "ci_low": 0.07388817334101816,
     "clears": false,
     "ctrl": 0.0007331403180178553,
     "horizon_h": 12,
     "minus_control": 0.12446679894689916,
     "minus_control_ci_high": 0.17389566151314176,
     "minus_control_ci_low": 0.07249256103960913,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.04963367696170484,
     "minus_flat_ci_high": 0.08064002936646698,
     "minus_flat_ci_low": 0.01982569771749976,
     "minus_flat_p_le_zero": 0.001,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.234,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent",
     "tau": 0.12519993926491702,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.482793941388303,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": 0.9118723885218302,
    "target_sd_native": 4.8552129237192885
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "latent_memory": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "ci_high": 0.1397270114634614,
     "ci_low": 0.06548032990074042,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.03219585443409467,
     "minus_flat_ci_high": 0.07062578722043354,
     "minus_flat_ci_low": -0.006544811131687584,
     "minus_flat_p_le_zero": 0.0555,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.536,
     "picks": "[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "latent_memory",
     "tau": 0.10555746781046838,
     "trait_r2": 0.20218514946406863
    },
    "flat": {
     "ci_high": 0.10398888212003436,
     "ci_low": 0.03925969512083217,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.982,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent_memory",
     "tau": 0.0733616133763737,
     "trait_r2": 0.1309703414894028
    },
    "occ_pure12": {
     "ci_high": 0.15195099064025835,
     "ci_low": 0.07550725900952289,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.04126722540937611,
     "minus_flat_ci_high": 0.0883525994220014,
     "minus_flat_ci_low": -0.009058079488528253,
     "minus_flat_p_le_zero": 0.0505,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.3605,
     "picks": "[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",
     "rung": "occ_pure12",
     "target_kind": "latent_memory",
     "tau": 0.11462883878574981,
     "trait_r2": 0.22258785840142692
    },
    "oracle": {
     "ci_high": 0.8232501442430975,
     "ci_low": 0.7796233283194919,
     "clears": true,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.7290434440823699,
     "minus_flat_ci_high": 0.7685338884226867,
     "minus_flat_ci_low": 0.6919188839483861,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent_memory",
     "tau": 0.8024050574587436,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.18244676587611763,
     "ci_low": 0.08565337044280562,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.06161733645883771,
     "minus_flat_ci_high": 0.09383857488552935,
     "minus_flat_ci_low": 0.028281112019029782,
     "minus_flat_p_le_zero": 0.0005,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.1305,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent_memory",
     "tau": 0.13497894983521141,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": false,
    "memory_route_only": true,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": -0.24328858613967888,
    "target_sd_native": 4.64355557827
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 285,
    "median_step": 0.0,
    "within_12": 0.968421052631579
   },
   "rungs": {
    "assim_honest": {
     "beats_control": false,
     "ci_high": 0.017636766019037832,
     "ci_low": -0.06542639224995485,
     "clears": false,
     "ctrl": 0.07158745058054417,
     "horizon_h": 12,
     "minus_control": -0.08833017024978618,
     "minus_control_ci_high": 0.07097532896040785,
     "minus_control_ci_low": -0.19594362364770646,
     "minus_control_p_le_zero": 0.8385,
     "minus_draw_step": -0.009370124360145837,
     "minus_draw_step_ci_high": 0.021694025971197396,
     "minus_draw_step_ci_low": -0.0481784123324512,
     "minus_draw_step_p_le_zero": 0.6925,
     "minus_flat": -0.00935684234723122,
     "minus_flat_ci_high": 0.032757989746099864,
     "minus_flat_ci_low": -0.04790780372558347,
     "minus_flat_p_le_zero": 0.676,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.8], [0, 0.9], [2, 0.5], [1, 0.65], [0, 0.5]]",
     "rung": "assim_honest",
     "target_kind": "next_draw",
     "tau": -0.016742719669242012,
     "trait_r2": 0.20415579855636912
    },
    "draw_step_only": {
     "beats_control": false,
     "ci_high": 0.0030904047818295613,
     "ci_low": -0.024824756296424732,
     "clears": false,
     "ctrl": 0.16000343161775388,
     "horizon_h": 12,
     "minus_control": -0.16737602692685005,
     "minus_control_ci_high": 0.010586196174807232,
     "minus_control_ci_low": -0.26201823297629856,
     "minus_control_p_le_zero": 0.971,
     "minus_flat": 1.328201291461717e-05,
     "minus_flat_ci_high": 0.050641161399921746,
     "minus_flat_ci_low": -0.042635374016451705,
     "minus_flat_p_le_zero": 0.508,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw",
     "tau": -0.007372595309096175,
     "trait_r2": NaN
    },
    "flat": {
     "beats_control": false,
     "ci_high": 0.03400067403928908,
     "ci_low": -0.06146674780021398,
     "clears": false,
     "ctrl": -0.025302442806528713,
     "horizon_h": 12,
     "minus_control": 0.01791656548451792,
     "minus_control_ci_high": 0.1357312716609137,
     "minus_control_ci_low": -0.054548129092524295,
     "minus_control_p_le_zero": 0.31,
     "minus_draw_step": -1.328201291461717e-05,
     "minus_draw_step_ci_high": 0.04263537401645169,
     "minus_draw_step_ci_low": -0.050641161399921794,
     "minus_draw_step_p_le_zero": 0.492,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw",
     "tau": -0.007385877322010792,
     "trait_r2": 0.09030451883196267
    },
    "occ_pure12": {
     "beats_control": false,
     "ci_high": 0.009490756517266585,
     "ci_low": -0.06210906103766946,
     "clears": false,
     "ctrl": 0.08311356591211927,
     "horizon_h": 12,
     "minus_control": -0.10287636628496599,
     "minus_control_ci_high": 0.04411785573031005,
     "minus_control_ci_low": -0.20568033336898775,
     "minus_control_p_le_zero": 0.897,
     "minus_draw_step": -0.012390205063750548,
     "minus_draw_step_ci_high": 0.01241817122712486,
     "minus_draw_step_ci_low": -0.043136795948352485,
     "minus_draw_step_p_le_zero": 0.8065,
     "minus_flat": -0.01237692305083593,
     "minus_flat_ci_high": 0.034232696477682234,
     "minus_flat_ci_low": -0.05627748708855623,
     "minus_flat_p_le_zero": 0.7075,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [0, 0.5]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw",
     "tau": -0.019762800372846723,
     "trait_r2": 0.22301273506884356
    },
    "oracle": {
     "beats_control": false,
     "ci_high": 0.15896165089975534,
     "ci_low": 0.06167862196982154,
     "clears": false,
     "ctrl": 0.1526721778497928,
     "horizon_h": 12,
     "minus_control": -0.03481264910154558,
     "minus_control_ci_high": 0.13802444386940008,
     "minus_control_ci_low": -0.14498314171578328,
     "minus_control_p_le_zero": 0.668,
     "minus_draw_step": 0.1252321240573434,
     "minus_draw_step_ci_high": 0.16288542167620731,
     "minus_draw_step_ci_low": 0.07291127194996766,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.12524540607025803,
     "minus_flat_ci_high": 0.17683406172239777,
     "minus_flat_ci_low": 0.07228510800106985,
     "minus_flat_p_le_zero": 0.0,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.3405,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw",
     "tau": 0.11785952874824723,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": false,
     "ci_high": 0.02421136356545503,
     "ci_low": -0.017051893275372813,
     "clears": false,
     "ctrl": 0.06962748614829795,
     "horizon_h": 12,
     "minus_control": -0.06233746516502625,
     "minus_control_ci_high": 0.07670005701352156,
     "minus_control_ci_low": -0.16942719419250382,
     "minus_control_p_le_zero": 0.761,
     "minus_draw_step": 0.01466261629236787,
     "minus_draw_step_ci_high": 0.029040494422835482,
     "minus_draw_step_ci_low": -0.0004154507511878124,
     "minus_draw_step_p_le_zero": 0.029,
     "minus_flat": 0.014675898305282487,
     "minus_flat_ci_high": 0.053981273865400956,
     "minus_flat_ci_low": -0.01687263992728222,
     "minus_flat_p_le_zero": 0.2115,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw",
     "tau": 0.0072900209832716945,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.114065907895565,
    "draw_step_covariate": true,
    "memory_route_only": false,
    "n": 285,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": 0.14189543668180704,
    "target_sd_native": 2.836301028728485
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw_memory": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 285,
    "median_step": 0.0,
    "within_12": 0.968421052631579
   },
   "rungs": {
    "assim_honest": {
     "ci_high": 0.013774674264468762,
     "ci_low": -0.05432626187275898,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": -0.008537671227710764,
     "minus_draw_step_ci_high": 0.01753944854144093,
     "minus_draw_step_ci_low": -0.0373559713825596,
     "minus_draw_step_p_le_zero": 0.735,
     "minus_flat": -0.016288804078294805,
     "minus_flat_ci_high": 0.031211832757484185,
     "minus_flat_ci_low": -0.06575237744175222,
     "minus_flat_p_le_zero": 0.7525,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.65], [0, 0.9], [2, 0.5], [2, 0.8], [2, 0.65]]",
     "rung": "assim_honest",
     "target_kind": "next_draw_memory",
     "tau": -0.015833828948442763,
     "trait_r2": 0.20415579855636912
    },
    "draw_step_only": {
     "ci_high": 0.002743109076382841,
     "ci_low": -0.022535744101970512,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": -0.0077511328505840416,
     "minus_flat_ci_high": 0.04516513563724376,
     "minus_flat_ci_low": -0.058986649134993116,
     "minus_flat_p_le_zero": 0.6365,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw_memory",
     "tau": -0.007296157720731999,
     "trait_r2": NaN
    },
    "flat": {
     "ci_high": 0.04930071528330746,
     "ci_low": -0.0558369715370836,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.0077511328505840416,
     "minus_draw_step_ci_high": 0.05898664913499309,
     "minus_draw_step_ci_low": -0.0451651356372438,
     "minus_draw_step_p_le_zero": 0.3635,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw_memory",
     "tau": 0.00045497512985204214,
     "trait_r2": 0.09030451883196267
    },
    "occ_pure12": {
     "ci_high": 0.007861248616976162,
     "ci_low": -0.05195055740124675,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": -0.010483101272753537,
     "minus_draw_step_ci_high": 0.011351570497642067,
     "minus_draw_step_ci_low": -0.03433179927700572,
     "minus_draw_step_p_le_zero": 0.822,
     "minus_flat": -0.018234234123337578,
     "minus_flat_ci_high": 0.03640631432004916,
     "minus_flat_ci_low": -0.07196935141876692,
     "minus_flat_p_le_zero": 0.7555,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.65], [2, 0.9], [2, 0.8], [2, 0.65], [0, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw_memory",
     "tau": -0.017779258993485536,
     "trait_r2": 0.22301273506884356
    },
    "oracle": {
     "ci_high": 0.17658396791894368,
     "ci_low": 0.06361591353623468,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.13621824727847964,
     "minus_draw_step_ci_high": 0.18092889762716177,
     "minus_draw_step_ci_low": 0.07797886465485572,
     "minus_draw_step_p_le_zero": 0.0005,
     "minus_flat": 0.1284671144278956,
     "minus_flat_ci_high": 0.18627215163747707,
     "minus_flat_ci_low": 0.05839001662984563,
     "minus_flat_p_le_zero": 0.0,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.226,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw_memory",
     "tau": 0.12892208955774764,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.026151897933164307,
     "ci_low": -0.018294870679808055,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.0128849494845239,
     "minus_draw_step_ci_high": 0.030865371796566038,
     "minus_draw_step_ci_low": -0.004594102949801148,
     "minus_draw_step_p_le_zero": 0.065,
     "minus_flat": 0.005133816633939858,
     "minus_flat_ci_high": 0.043948609224139436,
     "minus_flat_ci_low": -0.029968759947270402,
     "minus_flat_p_le_zero": 0.3995,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw_memory",
     "tau": 0.0055887917637919005,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": true,
    "memory_route_only": true,
    "n": 285,
    "target_frac_exact_zero": 0.2596491228070175,
    "target_mean_native": -0.18445248249918222,
    "target_sd_native": 2.680007591843605
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "recorded": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": true,
     "ci_high": 0.13143939692634998,
     "ci_low": 0.056933554351959646,
     "clears": false,
     "ctrl": -0.0072189868754672926,
     "horizon_h": 12,
     "minus_control": 0.10485844469255834,
     "minus_control_ci_high": 0.14319030746185687,
     "minus_control_ci_low": 0.06852904302298927,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.049286573691249114,
     "minus_flat_ci_high": 0.0889689723088293,
     "minus_flat_ci_low": 0.003038236606619363,
     "minus_flat_p_le_zero": 0.017,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.688,
     "picks": "[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",
     "rung": "assim_honest",
     "target_kind": "recorded",
     "tau": 0.09763945781709105,
     "trait_r2": 0.20218514946406863
    },
    "flat": {
     "beats_control": true,
     "ci_high": 0.0831455767221815,
     "ci_low": 0.01000663140637452,
     "clears": false,
     "ctrl": -0.02227707762254494,
     "horizon_h": 12,
     "minus_control": 0.07062996174838687,
     "minus_control_ci_high": 0.11257115133557079,
     "minus_control_ci_low": 0.02676942395428479,
     "minus_control_p_le_zero": 0.0005,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.9995,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "recorded",
     "tau": 0.04835288412584193,
     "trait_r2": 0.1309703414894028
    },
    "occ_pure12": {
     "beats_control": true,
     "ci_high": 0.12481066147416019,
     "ci_low": 0.044327416305167594,
     "clears": false,
     "ctrl": -0.0029227169457006763,
     "horizon_h": 12,
     "minus_control": 0.09038779975029643,
     "minus_control_ci_high": 0.13040551235723896,
     "minus_control_ci_low": 0.050953804259472546,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.03911219867875382,
     "minus_flat_ci_high": 0.0902094354444693,
     "minus_flat_ci_low": -0.015653626079163922,
     "minus_flat_p_le_zero": 0.0765,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.8285,
     "picks": "[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",
     "rung": "occ_pure12",
     "target_kind": "recorded",
     "tau": 0.08746508280459575,
     "trait_r2": 0.22258785840142692
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.3984367238694589,
     "ci_low": 0.3069979621408767,
     "clears": true,
     "ctrl": -0.006408386007568545,
     "horizon_h": 12,
     "minus_control": 0.3631510754170284,
     "minus_control_ci_high": 0.406606532271877,
     "minus_control_ci_low": 0.3152800314339633,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.3083898052836179,
     "minus_flat_ci_high": 0.3581385612952401,
     "minus_flat_ci_low": 0.25769108462849055,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "recorded",
     "tau": 0.35674268940945986,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": true,
     "ci_high": 0.12811175894549537,
     "ci_low": 0.032669821930542894,
     "clears": false,
     "ctrl": -0.002540359844799722,
     "horizon_h": 12,
     "minus_control": 0.08512443124128533,
     "minus_control_ci_high": 0.13174434235138224,
     "minus_control_ci_low": 0.035710444158909546,
     "minus_control_p_le_zero": 0.001,
     "minus_flat": 0.03423118727064367,
     "minus_flat_ci_high": 0.06084250916202178,
     "minus_flat_ci_low": 0.005305524476323479,
     "minus_flat_p_le_zero": 0.0115,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.8555,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "recorded",
     "tau": 0.0825840713964856,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.1958247595622309,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.31,
    "target_mean_native": 0.384108539422353,
    "target_sd_native": 3.791637862474301
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  }
 },
 "module": "washout_occupancy_benchmark_v1",
 "n_bootstraps": 2000,
 "outputs": [
  "cells.csv",
  "per_patient.csv",
  "panel.npz",
  "receipt.json"
 ],
 "production_design": false,
 "seal_reference": {
  "assim_honest": 0.1749,
  "flat": 0.0287,
  "occ_pure12": 0.1843,
  "oracle": 0.61,
  "twinmap": 0.123
 },
 "source": {
  "kind": "real",
  "n_people": 400,
  "provider": {
   "episodes_per_person": 1,
   "n_people": 400,
   "provider_version": "real_cadence_tapes_v1",
   "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
   "seed": 2026091801,
   "selected_patients": 400,
   "selection_digest": "66365f3994e6fdd403634139a1a50b07ecf8c5df9d7352826f8bfdd6c279dbd0",
   "sources": [
    "eicu"
   ],
   "tape_rows": 140,
   "window_start": 24
  },
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "seed": null,
  "source_is_local_blendedicu_free": false,
  "window_start": 24
 },
 "structural": {
  "cf_cap_saturation_steps": 297,
  "cf_max_abs_shift": 0.9986175298690796,
  "dosed_rows_max": 48,
  "dosed_rows_mean": 21.4475,
  "dosed_rows_min": 8,
  "dosed_rows_sd": 14.706537449379443,
  "identity_mismatches": 0,
  "memory_at_decision_max": 0.002028197515755892,
  "memory_at_decision_mean": 0.0010200552414445952,
  "n": 400,
  "recorded_repeat_fraction_scored_outcome": 0.4278776978417266
 },
 "workers": 8
}

==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10662_real_NATMIN_hold0_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.03711793032497568,-0.022201430138401007,False,-0.014351168572458217,12,0.023505152231757864,0.04982796211918342,-0.0015226417207411134,0.0325,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.009153983659299647,-0.009961422188529356
False,0.014555195925156781,-0.01653075580158661,False,0.0022545214570973693,12,-0.0022652529585812653,0.010837382332834718,-0.01561853610412258,0.636,,,,,-0.009164715160783543,0.011743364132818526,-0.029402565436429974,0.8075,400,heart_rate,1.0,[],twinmap,latent,-1.0731501483896011e-05,nan
False,0.026836908812352914,-0.011440807658045882,False,-0.0004737272722559194,12,0.009553497993860072,0.027359350742393044,-0.008592463010107678,0.1465,,,,,-7.421293769549475e-05,0.02869114271559093,-0.03078314747735399,0.512,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [1, 0.8], [3, 0.65]]",assim_honest,latent,0.009079770721604152,0.16161386889154372
False,0.016756348144541966,-0.025617304255355088,False,-0.002438540553083568,12,9.559708778872356e-05,0.02012994860432638,-0.01905820038409994,0.497,,,,,-0.011496927124594492,0.024758577091885108,-0.04875506556878038,0.7415,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [0, 0.95], [3, 0.8]]",occ_pure12,latent,-0.0023429434652948444,0.16829914124068912
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.1828447380468341,0.2390827040709036,0.12302071370978372,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.03711793032497568,-0.022201430138401007,False,-0.014351168572458217,12,0.023505152231757864,0.04982796211918342,-0.0015226417207411134,0.0325,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.009153983659299647,-0.009961422188529356
False,0.014555195925156781,-0.01653075580158661,False,0.0022545214570973693,12,-0.0022652529585812653,0.010837382332834718,-0.01561853610412258,0.636,,,,,-0.009164715160783543,0.011743364132818526,-0.029402565436429974,0.8075,400,heart_rate,1.0,[],twinmap,recorded,-1.0731501483896011e-05,nan
False,0.026836908812352914,-0.011440807658045882,False,-0.0004737272722559194,12,0.009553497993860072,0.027359350742393044,-0.008592463010107678,0.1465,,,,,-7.421293769549475e-05,0.02869114271559093,-0.03078314747735399,0.512,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [1, 0.8], [3, 0.65]]",assim_honest,recorded,0.009079770721604152,0.16161386889154372
False,0.016756348144541966,-0.025617304255355088,False,-0.002438540553083568,12,9.559708778872356e-05,0.02012994860432638,-0.01905820038409994,0.497,,,,,-0.011496927124594492,0.024758577091885108,-0.04875506556878038,0.7415,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [0, 0.95], [3, 0.8]]",occ_pure12,recorded,-0.0023429434652948444,0.16829914124068912
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.1828447380468341,0.2390827040709036,0.12302071370978372,0.0,400,heart_rate,0.0015,[],oracle,recorded,0.19199872170613375,nan
False,0.024886678510382596,-0.06202068270473086,False,-0.025761997441806406,12,0.013893430644392968,0.0882450429177698,-0.017619391813652595,0.2135,-0.07224857646435168,-0.012918471083447744,-0.13369445070347305,0.997,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.011868566797413438,-0.0825515676560733
False,0.05193892516924209,-0.028380491566057642,False,0.07550763595684562,12,-0.05799230271789335,0.04500744075774443,-0.14660466048163653,0.793,-0.04286467642798597,0.0060308358316922,-0.09934582538462434,0.9385,0.029383900036365707,0.056923788039010284,0.005368889765644417,0.0105,285,heart_rate,1.0,[],twinmap,next_draw,0.01751533323895227,nan
False,0.05368001410790506,-0.032366211246484165,False,0.07537859534033886,12,-0.05868811787317807,0.052382611563138726,-0.1540421037319346,0.7665,-0.04368953219977745,-0.000665304942228912,-0.095460516075844,0.978,0.02855904426457423,0.059848942667755235,0.0005240054378276685,0.0245,285,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [3, 0.8], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.01669047746716079,0.11672815137650483
False,0.11816905384764287,-0.047064827680787444,False,0.08878814480784603,12,-0.05171921453128503,0.02699057823454156,-0.10128935753859784,0.901,-0.023311079390377243,-0.00401209394468859,-0.047848417774472296,0.994,0.048937497073974434,0.1188769178056313,-0.018048338511961148,0.0975,285,heart_rate,0.952,"[[2, 0.65], [0, 0.5], [3, 0.5], [0, 0.5], [0, 0.9]]",occ_pure12,next_draw,0.037068930276560996,0.15379420053248538
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.13583465067230382,0.18817158476328266,0.07864431948667876,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07224857646435168,0.13369445070347305,0.012918471083447736,0.003,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.029444298663201668,-0.0196563169744448,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.0061512325589330175,-0.009961422188529356
,0.02426304984293106,-0.026291171845415157,False,nan,12,,,,,,,,,-0.006987240808254747,0.01448280635575141,-0.029035760485028213,0.759,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0008360082493217291,nan
,0.10473798726015325,0.03480027452047596,False,nan,12,,,,,,,,,0.06587554274574314,0.10483419433101614,0.028241886217430696,0.0005,400,heart_rate,0.976,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent_memory,0.07202677530467616,0.16161386889154372
,0.1078577073786681,0.04465537848209875,False,nan,12,,,,,,,,,0.07130526973018292,0.11166779377843974,0.03185927940330267,0.0,400,heart_rate,0.965,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.07745650228911594,0.16829914124068912
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.7962538586683067,0.8282690859292923,0.7661708135662084,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.02485249185481598,-0.06484800873933055,False,nan,12,,,,,-0.009716896179881696,0.030037419101542548,-0.050395474917700835,0.6755,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017012946309439503,-0.0825515676560733
,0.017518564899282052,-0.023038565976123027,False,nan,12,,,,,0.005937458707234056,0.021270804244218396,-0.007816205349813216,0.19,0.01565435488711575,0.046749974222300525,-0.012727705863869399,0.1435,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0013585914223237516,nan
,0.015093593313432298,-0.016563726531810586,False,nan,12,,,,,0.009409951604701705,0.01933793525350518,0.0007288449992158998,0.016,0.0191268477845834,0.05527634476257197,-0.01698067256234213,0.146,285,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [0, 0.5], [0, 0.65], [2, 0.5]]",assim_honest,next_draw_memory,0.002113901475143898,0.11672815137650483
,0.006404090693916387,-0.052764374097576935,False,nan,12,,,,,-0.010758600053359046,0.00928383255261362,-0.03444249488207475,0.8535,-0.001041703873477351,0.04425178075730292,-0.04640085703619326,0.544,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.5], [0, 0.5], [3, 0.9]]",occ_pure12,next_draw_memory,-0.018054650182916854,0.15379420053248538
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.1459353528392311,0.1993350233597843,0.08201530062202043,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.009716896179881696,0.05039547491770075,-0.030037419101542555,0.3245,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10663_real_NATMIN_hold0_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.08767927957486378,0.023016143305582843,False,-0.014351168572458217,12,0.07114582732974828,0.10840479288507723,0.03452400039337805,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,latent,0.05679465875729006,0.11307510220930095
True,0.11793150204622269,0.015428483335737445,False,0.0022545214570973693,12,0.06716548568494196,0.11734924709661379,0.01848598521599414,0.008,,,,,0.012625348384749269,0.045969763869978794,-0.0213073341046219,0.2265,400,heart_rate,0.927,[],twinmap,latent,0.06942000714203933,nan
True,0.17671193668500107,0.09817062297478768,False,-0.0004737272722559194,12,0.14042220170559716,0.1787405570087811,0.10079257883309703,0.0,,,,,0.08315381567605118,0.12158033352825591,0.04434725303895818,0.0,400,heart_rate,0.0535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.13994847443334124,0.41671434308290856
True,0.1688130576622449,0.09763476673849676,False,-0.002438540553083568,12,0.13757730414855418,0.1720221034853044,0.10131529798536199,0.0,,,,,0.07834410483818055,0.12149411327287359,0.03406248614330214,0.0,400,heart_rate,0.0595,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.1351387635954706,0.39947622924962467
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.3761334427471871,0.427816187439923,0.32566264977859527,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
True,0.08767927957486378,0.023016143305582843,False,-0.014351168572458217,12,0.07114582732974828,0.10840479288507723,0.03452400039337805,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.05679465875729006,0.11307510220930095
True,0.11793150204622269,0.015428483335737445,False,0.0022545214570973693,12,0.06716548568494196,0.11734924709661379,0.01848598521599414,0.008,,,,,0.012625348384749269,0.045969763869978794,-0.0213073341046219,0.2265,400,heart_rate,0.927,[],twinmap,recorded,0.06942000714203933,nan
True,0.17671193668500107,0.09817062297478768,False,-0.0004737272722559194,12,0.14042220170559716,0.1787405570087811,0.10079257883309703,0.0,,,,,0.08315381567605118,0.12158033352825591,0.04434725303895818,0.0,400,heart_rate,0.0535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,recorded,0.13994847443334124,0.41671434308290856
True,0.1688130576622449,0.09763476673849676,False,-0.002438540553083568,12,0.13757730414855418,0.1720221034853044,0.10131529798536199,0.0,,,,,0.07834410483818055,0.12149411327287359,0.03406248614330214,0.0,400,heart_rate,0.0595,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.1351387635954706,0.39947622924962467
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.3761334427471871,0.427816187439923,0.32566264977859527,0.0,400,heart_rate,0.0,[],oracle,recorded,0.43292810150447714,nan
False,0.022761925093107985,-0.047402606365557855,False,-0.025761997441806406,12,0.018189987348478542,0.12074938310011994,-0.03467251378245942,0.2705,-0.013854750719803466,0.019739680277980887,-0.05140674627269007,0.775,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007572010093327863,0.026281000589088332
False,0.032325145716301976,-0.008513286791520086,False,0.07550763595684562,12,-0.061222958284826934,0.061117949053621376,-0.15786514123883977,0.773,0.008001937045543084,0.021808076029648637,-0.005614693835949899,0.126,0.02185668776534655,0.05039154484180218,-0.0039713799883501376,0.0465,285,heart_rate,1.0,[],twinmap,next_draw,0.014284677672018686,nan
False,0.03678159431226667,-0.04516373400061579,False,0.07537859534033886,12,-0.07510942863779657,0.06263405315622217,-0.17646621555869685,0.8235,-0.006013573923933313,0.02349776955932925,-0.03541648595811067,0.6655,0.007841176795870153,0.04537049929337416,-0.02944183764597887,0.3525,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [1, 0.5], [0, 0.5], [2, 0.8]]",assim_honest,next_draw,0.00026916670254228947,0.361513718401935
False,0.0257391185896578,-0.054116672397622315,False,0.08878814480784603,12,-0.09823712798161544,0.03319915976293927,-0.1964695490197725,0.9145,-0.015731723800245012,0.011997305592632328,-0.04502991343309794,0.866,-0.0018769730804415463,0.03872602773099176,-0.0444417318168386,0.551,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [1, 0.65], [0, 0.5], [2, 0.8]]",occ_pure12,next_draw,-0.00944898317376941,0.37068775503279894
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.12241938421384269,0.16405031642992407,0.07673279179765656,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.013854750719803466,0.05140674627269007,-0.019739680277980908,0.225,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.11900802183298227,0.022957449758392482,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.925,[],flat,latent_memory,0.07212781710725802,0.11307510220930095
,0.18319664303059252,0.06426084000904123,False,nan,12,,,,,,,,,0.053552361277376836,0.10088048175958693,0.0018201390883320209,0.019,400,heart_rate,0.2645,[],twinmap,latent_memory,0.12568017838463486,nan
,0.27745038342133493,0.17869865863484521,True,nan,12,,,,,,,,,0.15878633206638604,0.2177998584665526,0.09975657391674156,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.23091414917364406,0.41671434308290856
,0.2550856327795813,0.16670717926329912,True,nan,12,,,,,,,,,0.14029749092825028,0.20301555029683363,0.07846164399058349,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2124253080355083,0.39947622924962467
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7302772173892298,0.7833355567806627,0.6822925012675055,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.04367415853704922,-0.049779730182688366,False,nan,12,,,,,0.00804445189090286,0.04999955050161127,-0.034559745382253905,0.3405,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.0007484065164602427,0.026281000589088332
,0.02166576308657947,-0.019668422306906554,False,nan,12,,,,,0.009915554301882734,0.02592099173253796,-0.004306452846722164,0.0865,0.0018711024109798746,0.03530014960974272,-0.02801231298992771,0.4625,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0026195089274401173,nan
,0.04349759208292016,-0.02822084128738247,False,nan,12,,,,,0.0193632808801113,0.045726213513320645,-0.010017708369175454,0.0985,0.01131882898920844,0.05329089441545962,-0.031381538254508234,0.3125,285,heart_rate,1.0,"[[2, 0.65], [2, 0.5], [1, 0.65], [2, 0.5], [2, 0.65]]",assim_honest,next_draw_memory,0.012067235505668683,0.361513718401935
,0.03659771763861687,-0.02900007534454107,False,nan,12,,,,,0.014135824649986528,0.040139222041497065,-0.01338869921632833,0.1525,0.006091372759083669,0.05449105765149516,-0.043811228223911446,0.4235,285,heart_rate,1.0,"[[2, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.006839779275543911,0.37068775503279894
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.12817373588084613,0.18169743691606155,0.06477317822449209,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,-0.00804445189090286,0.03455974538225388,-0.04999955050161127,0.6595,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10664_real_NATMIN_hold0_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.3174123957212579,0.20541695515115446,True,-0.014351168572458217,12,0.2788158166725504,0.339573364408019,0.21767220188949588,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,latent,0.2644646481000922,0.4982130913910373
True,0.35118812294253365,0.2377171264543772,True,0.0022545214570973693,12,0.294162382399634,0.3503773943931283,0.23717278806242198,0.0,,,,,0.03195225575663918,0.07562098480760877,-0.00933717435314719,0.07,400,heart_rate,0.0,[],twinmap,latent,0.29641690385673136,nan
True,0.4318675595939125,0.3434278367492062,True,-0.0004737272722559194,12,0.3906984059997586,0.4341228739732206,0.34444748732500374,0.0,,,,,0.12576003062741048,0.17823700204157944,0.07250368631859218,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.39022467872750266,0.7236663682824139
True,0.37728451987308104,0.291861291025646,True,-0.002438540553083568,12,0.3398196663619122,0.3825738372057596,0.29694256849689266,0.0,,,,,0.07291647770873644,0.13049325400722864,0.014725331280982452,0.0065,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.3373811258088286,0.6701610713111801
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.38155329749329836,0.43815044355647526,0.33086499427536953,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.3174123957212579,0.20541695515115446,True,-0.014351168572458217,12,0.2788158166725504,0.339573364408019,0.21767220188949588,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,recorded,0.2644646481000922,0.4982130913910373
True,0.35118812294253365,0.2377171264543772,True,0.0022545214570973693,12,0.294162382399634,0.3503773943931283,0.23717278806242198,0.0,,,,,0.03195225575663918,0.07562098480760877,-0.00933717435314719,0.07,400,heart_rate,0.0,[],twinmap,recorded,0.29641690385673136,nan
True,0.4318675595939125,0.3434278367492062,True,-0.0004737272722559194,12,0.3906984059997586,0.4341228739732206,0.34444748732500374,0.0,,,,,0.12576003062741048,0.17823700204157944,0.07250368631859218,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.39022467872750266,0.7236663682824139
True,0.37728451987308104,0.291861291025646,True,-0.002438540553083568,12,0.3398196663619122,0.3825738372057596,0.29694256849689266,0.0,,,,,0.07291647770873644,0.13049325400722864,0.014725331280982452,0.0065,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.3373811258088286,0.6701610713111801
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.38155329749329836,0.43815044355647526,0.33086499427536953,0.0,400,heart_rate,0.0,[],oracle,recorded,0.6460179455933905,nan
False,0.06898714878604702,-0.01628082058671166,False,-0.025761997441806406,12,0.058222580157789805,0.1763442308159465,-0.013458757721969824,0.063,0.039833178025079574,0.07849116648770862,-0.005657548216238306,0.046,,,,,285,heart_rate,1.0,[],flat,next_draw,0.0324605827159834,0.370501046932034
False,0.03173943777826937,-0.007351992245936417,False,0.07550763595684562,12,-0.06008111236569291,0.07253531962545345,-0.16489381790521224,0.754,0.022799118900248883,0.03671530451121788,0.008434948992783842,0.003,-0.01703405912483069,0.01998260247310283,-0.046001423741346435,0.837,285,heart_rate,1.0,[],twinmap,next_draw,0.015426523591152708,nan
False,0.08042825920766951,-0.01683315961628808,False,0.07537859534033886,12,-0.036147650069184856,0.12631342135236887,-0.1580002943224109,0.656,0.04660354058025018,0.08732443133039891,-0.0007458901402928982,0.0275,0.006770362555170606,0.04294060132070707,-0.029984094078957482,0.3815,285,heart_rate,0.9985,"[[2, 0.9], [2, 0.65], [2, 0.65], [0, 0.9], [2, 0.65]]",assim_honest,next_draw,0.039230945271154005,0.6913384053812965
False,0.07958206286192085,-0.0055076321502977865,False,0.08878814480784603,12,-0.04644822571319407,0.10151231961916553,-0.15965728486478895,0.6975,0.04971251440374813,0.08184451577755027,0.013360551766446299,0.005,0.009879336378668557,0.05752058194921874,-0.03620626166519755,0.3415,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.65], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw,0.04233991909465196,0.6404427018337169
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.08539894603226383,0.12874738755458717,0.039111298243701284,0.0005,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,-0.039833178025079574,0.005657548216238286,-0.07849116648770868,0.954,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.36232137885369137,0.24840584959208506,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.30759637320451083,0.4982130913910373
,0.4023421761268821,0.2891138594551456,True,nan,12,,,,,,,,,0.040050800091955385,0.08118259872792884,-0.0037771129413466495,0.0365,400,heart_rate,0.0,[],twinmap,latent_memory,0.3476471732964662,nan
,0.49305704137683837,0.4054940611675418,True,nan,12,,,,,,,,,0.14322968737918695,0.19850568873205124,0.08974714221330472,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4508260605836978,0.7236663682824139
,0.43065175488307766,0.33289050232772005,True,nan,12,,,,,,,,,0.07779358078868781,0.14306000562536686,0.015077146209709796,0.0055,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.38538995399319864,0.6701610713111801
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.49480868425423274,0.5546779040742031,0.44053688191817136,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.08726880187801737,-0.012425221830470972,False,nan,12,,,,,0.049488452306959085,0.0946920331451874,0.001007968293070333,0.0225,,,,,285,heart_rate,0.9975,[],flat,next_draw_memory,0.042192294586227086,0.370501046932034
,0.03507737936740068,-0.008161793551520951,False,nan,12,,,,,0.02269872393321737,0.04011699541252268,0.006581216991789626,0.003,-0.026789728373741717,0.011176624063340385,-0.05982224371565856,0.917,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.015402566212485369,nan
,0.11396827919172359,0.02004325457295837,False,nan,12,,,,,0.07876940271989841,0.1196314053447539,0.03605303178723607,0.002,0.02928095041293932,0.06635075972742874,-0.010304581528602976,0.0745,285,heart_rate,0.942,"[[2, 0.8], [2, 0.5], [2, 0.65], [2, 0.65], [2, 0.65]]",assim_honest,next_draw_memory,0.07147324499916641,0.6913384053812965
,0.10098211908069027,0.006969950267001272,False,nan,12,,,,,0.06662718699634329,0.10469258407252542,0.024852687187032145,0.003,0.017138734689384205,0.06695755782342559,-0.034546992319876735,0.269,285,heart_rate,0.9855,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.05933102927561129,0.6404427018337169
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.08672979497152056,0.13856178979635908,0.027430708370855903,0.0035,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.049488452306959085,-0.0010079682930703522,-0.09469203314518745,0.9775,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10666_real_NATMIN_hold1_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.0012292285412245738,-0.06342201484456383,False,-0.03049325386693602,12,0.0005503205732431127,0.03326642485072205,-0.033499954121249904,0.4865,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.029942933293692908,-0.05879762955102574
False,0.012339322534452125,-0.011798896474151398,False,0.001621544057250457,12,8.627075173128773e-05,0.013874207574312207,-0.014604834070789219,0.497,,,,,0.03165074810267465,0.05505430365016967,0.008418381183012736,0.0045,400,heart_rate,1.0,[],twinmap,latent,0.0017078148089817446,nan
False,0.007145828868516369,-0.033844514722161455,False,-0.0018715584991355616,12,-0.009282127924761463,0.014124332207421481,-0.036189585177691164,0.7905,,,,,0.018789246869795884,0.04423192739406638,-0.005901339087951485,0.076,400,heart_rate,1.0,"[[1, 0.95], [3, 0.5], [3, 0.9], [0, 0.5], [0, 0.5]]",assim_honest,latent,-0.011153686423897025,-0.020673798156098044
False,0.01643406984304248,-0.02092227009853695,False,-0.010071457667745198,12,0.009932269013652961,0.030552474366489647,-0.01138324420263844,0.179,,,,,0.02980374463960067,0.06590377708785286,-0.003371574071585806,0.0395,400,heart_rate,1.0,"[[0, 0.9], [3, 0.8], [2, 0.9], [3, 0.65], [0, 0.5]]",occ_pure12,latent,-0.00013918865409223713,0.01059573335368691
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.35225153042285073,0.4117356853539181,0.2946903787494961,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,-0.0029449486283714557,-0.06285934312376963,False,-0.02169410359386048,12,-0.008232885802837098,0.0013044820601418729,-0.017924358737983197,0.9545,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02992698939669758,-0.05879762955102574
False,0.008151430796563136,-0.018526547260140504,False,-0.0016179981699926405,12,-0.0019025512204084993,0.0019335152253774149,-0.005812707999342639,0.821,,,,,0.02640644000629644,0.0471205361497554,0.006014561508300831,0.0095,400,heart_rate,1.0,[],twinmap,recorded,-0.00352054939040114,nan
False,0.020577784149007024,-0.03318979528416052,False,-0.00561306218079638,12,0.0007034553359921425,0.01132353620436015,-0.009407073077506472,0.4465,,,,,0.02501738255189334,0.055211079273760864,-0.00525973856858703,0.053,400,heart_rate,1.0,"[[1, 0.65], [1, 0.5], [1, 0.65], [1, 0.5], [0, 0.65]]",assim_honest,recorded,-0.004909606844804237,-0.020673798156098044
False,0.02161699702572984,-0.02655529224514525,False,0.001541404001683011,12,-0.002209117789887083,0.008757413861040292,-0.013512576178345689,0.6235,,,,,0.029259275608493507,0.06400185748867113,-0.008465847065165294,0.054,400,heart_rate,1.0,"[[1, 0.5], [1, 0.65], [0, 0.5], [1, 0.5], [1, 0.5]]",occ_pure12,recorded,-0.0006677137882040718,0.01059573335368691
False,0.006466800777244678,-0.00853305457417411,False,-0.006082394726721896,12,0.006618165029178558,0.014042568487876751,-0.0006728528079455675,0.037,,,,,0.03046275969915424,0.061150078287219634,-0.0014592338228694877,0.032,400,heart_rate,1.0,[],oracle,recorded,0.0005357703024566618,nan
False,0.40007165001721484,0.22140519306965176,True,0.37792562838426136,12,-0.07976859990597296,-0.03828493490597873,-0.1395140122628326,1.0,-0.1144196689649265,-0.05527242225502574,-0.22175779429366757,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.2981570284782884,-0.08497191432575524
False,0.5550253529757807,0.27493668226171036,True,0.46635771539702586,12,-0.0772628156092866,-0.030117303355538687,-0.1665335089697253,1.0,-0.023481797655475645,-0.011912664786727877,-0.044745888503182646,1.0,0.09093787130945086,0.1820989115419047,0.038814568405407125,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38909489978773926,nan
False,0.553784292758439,0.2800407167085792,True,0.4642204292335048,12,-0.07203095874706067,-0.024591946045159775,-0.15555444609760444,0.9985,-0.020387226956770754,-0.007852916036212649,-0.04263460361548807,1.0,0.09403244200815575,0.18365590913293053,0.04245440554628557,0.0,285,heart_rate,0.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.65], [0, 0.5]]",assim_honest,next_draw,0.39218947048644415,0.00028399062467154845
False,0.5716255759677666,0.28581404778235886,True,0.46524565234705095,12,-0.0628253731924171,-0.011649344803542882,-0.15229831031211788,0.994,-0.010156418288581048,-0.0035993139074148744,-0.022347631787383603,0.9995,0.10426325067634545,0.20377085670390455,0.04872584581348341,0.0,285,heart_rate,0.0,"[[0, 0.5], [3, 0.65], [3, 0.9], [3, 0.5], [0, 0.65]]",occ_pure12,next_draw,0.40242027915463385,-0.0045642974718203
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.1251473890750876,0.23772399470753997,0.0641158557744037,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.1144196689649265,0.22175779429366752,0.05527242225502565,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.0003544381560605661,-0.054649172477851164,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.02591611501709168,-0.05879762955102574
,0.006462215978697752,-0.01553522146348707,False,nan,12,,,,,,,,,0.022559053464837442,0.04261989013661579,0.001170838720796641,0.02,400,heart_rate,1.0,[],twinmap,latent_memory,-0.003357061552254237,nan
,0.008996532902126287,-0.026383746664426742,False,nan,12,,,,,,,,,0.019274548571948102,0.0414970932790144,-0.004836548861887368,0.053,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [2, 0.5], [3, 0.95]]",assim_honest,latent_memory,-0.006641566445143576,-0.020673798156098044
,0.02365518844525064,-0.02001913994739578,False,nan,12,,,,,,,,,0.03007398484274515,0.060078066597269844,0.00021072543752561097,0.0245,400,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.95], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.004157869825653471,0.01059573335368691
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.7009213472616121,0.7426135558945441,0.6626887571456453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.008337879026002856,-0.06819270007228115,False,nan,12,,,,,-0.019266349788460424,0.015168855906412464,-0.058302809560021075,0.8495,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.025483001382550885,-0.08497191432575524
,0.013002434097474454,-0.015910349264141272,False,nan,12,,,,,0.0067545712645051825,0.019696265519505752,-0.006360058038979538,0.1515,0.026020921052965607,0.056347231931738774,0.0003530068224324258,0.025,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0005379196704147216,nan
,0.007504850804022116,-0.013150776238965206,False,nan,12,,,,,0.006071272041582532,0.013224857308051145,-0.0009103058306939138,0.041,0.025337621830042956,0.06203233339626738,-0.00733850557226485,0.0715,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,-0.00014537955250792933,0.00028399062467154845
,0.006070466477893342,-0.01671628093243795,False,nan,12,,,,,0.004083786758598329,0.009952987995843567,-0.0010891918981697445,0.07,0.023350136547058753,0.06347601181940453,-0.013460407778494523,0.1125,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [3, 0.9], [2, 0.95], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002132864835492132,-0.0045642974718203
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13233042488378666,0.18809653383790736,0.05682925329702679,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.019266349788460424,0.058302809560021,-0.015168855906412506,0.1505,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10667_real_NATMIN_hold1_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.027091415116854974,-0.03921641618482238,False,-0.03049325386693602,12,0.025530086482346226,0.06424809658924112,-0.014186060179283626,0.1035,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.004963167384589795,-0.00560516146644674
False,0.024377839520298348,-0.04156484897046605,False,0.001621544057250457,12,-0.008594987453926617,0.02584103853612828,-0.04283745807448182,0.699,,,,,-0.002010276012086365,0.01483937194408004,-0.019075566445530233,0.629,400,heart_rate,1.0,[],twinmap,latent,-0.00697344339667616,nan
False,0.0389084694836174,-0.02126554086071645,False,-0.0018715584991355616,12,0.012859474666441661,0.04348819446660963,-0.020716632578304604,0.2165,,,,,0.015951083551895895,0.04456996096044769,-0.011869329585287178,0.139,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [2, 0.95]]",assim_honest,latent,0.0109879161673061,0.012338981678937211
True,0.06997984556799469,0.017829195664295295,False,-0.010071457667745198,12,0.05515358706039075,0.08578320455051829,0.02567530834724173,0.0,,,,,0.05004529677723535,0.08804284048609429,0.011297376576544083,0.0035,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.045082129392645554,0.06283870848205675
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.5194942629664443,0.5723964153580196,0.4682315914826098,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
False,-0.005888922658433636,-0.06633768404651126,False,-0.02169410359386048,12,-0.01215361361198597,0.005731117496112714,-0.030901453185231954,0.903,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.03384771720584645,-0.00560516146644674
False,0.005665764969516369,-0.019029727841642956,False,-0.0016179981699926405,12,-0.0035346512794733886,0.004167129654546188,-0.011205133022495196,0.8135,,,,,0.02869506775638042,0.05163244082570805,0.005679170063014388,0.009,400,heart_rate,1.0,[],twinmap,recorded,-0.005152649449466029,nan
False,0.026273988094892235,-0.025660599484015566,False,-0.00561306218079638,12,0.007337635096309025,0.02428249340562424,-0.009519080146118705,0.207,,,,,0.035572290121359096,0.06659147037090431,0.0035174882086329686,0.0155,400,heart_rate,1.0,"[[1, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [1, 0.5]]",assim_honest,recorded,0.0017245729155126455,0.012338981678937211
False,0.013275004945130479,-0.043078457868632514,False,0.001541404001683011,12,-0.013408217972548764,0.005874403376640288,-0.03293440340132768,0.9175,,,,,0.021980903234980698,0.0592175256713176,-0.0170542659969533,0.132,400,heart_rate,1.0,"[[3, 0.5], [1, 0.65], [1, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,recorded,-0.011866813970865753,0.06283870848205675
True,0.05725808254636967,0.0028265824103380303,False,-0.006082394726721896,12,0.03748753002563632,0.06529374306368568,0.009687986515539556,0.0075,,,,,0.06525285250476087,0.10614365275886624,0.02228775578406025,0.001,400,heart_rate,1.0,[],oracle,recorded,0.03140513529891442,nan
False,0.26789818764428625,0.11283718492080419,True,0.37792562838426136,12,-0.18893318933393322,-0.11186433820408458,-0.30223285838454217,1.0,-0.11205801452794373,-0.050290426803497545,-0.20111865256160913,1.0,,,,,285,heart_rate,0.0165,[],flat,next_draw,0.18899243905032814,-0.02599596690209416
False,0.37701270906783796,0.17358722680178443,True,0.46635771539702586,12,-0.19882751941586108,-0.10911301197883441,-0.3648673636087653,1.0,-0.033520257597107084,-0.011154317125757904,-0.059631731921893985,0.9995,0.07853775693083664,0.14604727870948397,0.03101453423844581,0.0005,285,heart_rate,0.0005,[],twinmap,next_draw,0.2675301959811648,nan
False,0.3752111775387586,0.16563505994743682,True,0.4642204292335048,12,-0.19854554501936217,-0.10674273844703165,-0.36415583927073886,1.0,-0.03537556936412922,-0.01544695555733042,-0.06307872072183818,1.0,0.0766824451638145,0.14569756730988348,0.025141614950445694,0.002,285,heart_rate,0.0005,"[[3, 0.5], [3, 0.65], [3, 0.9], [3, 0.8], [0, 0.5]]",assim_honest,next_draw,0.26567488421414265,0.023620746872949128
False,0.4172018911395581,0.20314940141490626,True,0.46524565234705095,12,-0.16346483136069778,-0.06959511529007859,-0.3426894895154517,1.0,0.0007303674080813005,0.013404411926400597,-0.01587061039488809,0.462,0.11278838193602503,0.18736319169447457,0.058202536128073884,0.0,285,heart_rate,0.0005,"[[3, 0.9], [2, 0.8], [2, 0.9], [3, 0.95], [3, 0.9]]",occ_pure12,next_draw,0.30178082098635317,0.0550057733739584
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.15283597224793388,0.2404980342004989,0.09113601341738996,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.11205801452794373,0.20111865256160913,0.05029042680349754,0.0,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.03009438722505645,-0.03147794443070013,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.00015026512600657682,-0.00560516146644674
,0.0311097944063486,-0.03707551419504255,False,nan,12,,,,,,,,,-0.0027488198990919255,0.015207106969146225,-0.020652998455748632,0.6355,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0025985547730853487,nan
,0.05236910895304395,-0.01579083022161773,False,nan,12,,,,,,,,,0.02087162329755121,0.052911498781030894,-0.012467630610048908,0.109,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.02102188842355779,0.012338981678937211
,0.062348537691007185,0.002784768082394834,False,nan,12,,,,,,,,,0.03470284641011956,0.07123359489119187,-0.0014486985437866249,0.0315,400,heart_rate,1.0,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.034853111536126136,0.06283870848205675
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.674854923814221,0.7176922118055963,0.6340095617692638,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.015294221185344618,-0.0632153385898478,False,nan,12,,,,,-0.014400555171616425,0.022654176648674577,-0.055109838371562234,0.7765,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.020617310880439277,-0.02599596690209416
,0.01577087436471448,-0.01365369702686176,False,nan,12,,,,,0.009367777851822967,0.02233394010082354,-0.003918035388427654,0.0765,0.023768333023439392,0.05587467494871881,-0.003726447235611324,0.0425,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.003151022143000115,nan
,0.01124502576032389,-0.011756725107875237,False,nan,12,,,,,0.008613388205757855,0.01716576370756761,0.0003706253120551895,0.019,0.02301394337737428,0.061513809549705915,-0.010683190654632066,0.102,285,heart_rate,1.0,"[[3, 0.8], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,0.002396632496935003,0.023620746872949128
,0.01022270175127126,-0.014542954981808492,False,nan,12,,,,,0.0068483519531988835,0.014183461428267104,0.0009351459283714281,0.0095,0.02124890712481531,0.06448101506510481,-0.017363531411982547,0.148,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [1, 0.9], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,0.0006315962443760315,0.0550057733739584
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12746455420696234,0.18405931033970907,0.05044991907892707,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.014400555171616425,0.05510983837156222,-0.022654176648674577,0.2235,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10668_real_NATMIN_hold1_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11397930482019025,0.03799705726256521,False,-0.03049325386693602,12,0.1063903140866932,0.14935329190600174,0.06238112295046871,0.0,,,,,,,,,400,heart_rate,0.944,[],flat,latent,0.07589706021975717,0.16206017994898536
True,0.16527912593588437,0.07145470704035005,False,0.001621544057250457,12,0.11666071118668353,0.16479590205967207,0.06794588564544551,0.0,,,,,0.042385195024176814,0.06705248666473994,0.01710987171635655,0.0005,400,heart_rate,0.3135,[],twinmap,latent,0.11828225524393399,nan
True,0.12496439616365802,0.046990174291923384,False,-0.0018715584991355616,12,0.09047854160325886,0.13183489337696236,0.04737503326385559,0.0,,,,,0.01270992288436612,0.055232614700369144,-0.029572901327355693,0.276,400,heart_rate,0.821,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0886069831041233,0.1422583978861075
True,0.1390200488775671,0.05919090145125322,False,-0.010071457667745198,12,0.11061209757754609,0.15263150223991093,0.06836516640628239,0.0,,,,,0.024643579690043715,0.07590618942594633,-0.025735905047490813,0.186,400,heart_rate,0.6305,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.10054063990980089,0.1778152841838332
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.539560346388621,0.5882225718108185,0.4922508780012547,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
False,0.028813195719554367,-0.04008836546733334,False,-0.02169410359386048,12,0.01805777498551575,0.05114220935306483,-0.01735462880555574,0.145,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.00363632860834473,0.16206017994898536
False,0.02651886398993806,-0.01892529871949242,False,-0.0016179981699926405,12,0.00668743760977597,0.03043155583743237,-0.016407811686378802,0.2825,,,,,0.00870576804812806,0.033030539889049304,-0.01589565929332253,0.259,400,heart_rate,1.0,[],twinmap,recorded,0.00506943943978333,nan
True,0.06773625363679625,-0.0005191471620311583,False,-0.00561306218079638,12,0.04060916248924584,0.07503290157405466,0.006684468348928541,0.0075,,,,,0.03863242891679419,0.07792479293107454,-0.0034243208172858113,0.0345,400,heart_rate,1.0,"[[2, 0.65], [1, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.03499610030844946,0.1422583978861075
False,0.061553085127730035,-0.011927126611272765,False,0.001541404001683011,12,0.024958587584632985,0.05822712786238718,-0.00999989777776382,0.077,,,,,0.030136320194660726,0.07548266549828268,-0.017365787881638586,0.108,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [3, 0.65], [2, 0.65], [3, 0.65]]",occ_pure12,recorded,0.026499991586315996,0.1778152841838332
True,0.17261526629286994,0.08332919667643976,False,-0.006082394726721896,12,0.13681291103020254,0.18366009300987876,0.09118354246493014,0.0,,,,,0.13436684491182538,0.1871859281951034,0.07796617024345326,0.0,400,heart_rate,0.149,[],oracle,recorded,0.13073051630348065,nan
False,0.08838331775716361,-0.04736993083493424,False,0.37792562838426136,12,-0.34628457915614375,-0.24207842357281506,-0.49382091350130497,1.0,-0.08839752072888407,-0.026902821982497535,-0.15485726551767898,0.9955,,,,,285,heart_rate,0.9925,[],flat,next_draw,0.03164104922811761,0.15824395708489725
False,0.186448518317466,0.0009622426106607913,False,0.46635771539702586,12,-0.36331595796625304,-0.22127214407775328,-0.5976305529844373,1.0,-0.016996812526228866,0.008684120559710747,-0.04635224277104976,0.905,0.0714007082026552,0.12714782308787267,0.017573117337624396,0.007,285,heart_rate,0.5255,[],twinmap,next_draw,0.10304175743077282,nan
False,0.196300129366145,0.01921256372420863,False,0.4642204292335048,12,-0.34866889494564024,-0.21478059169983466,-0.5696274156518272,1.0,-0.004487035669137107,0.023043696047976518,-0.0372881952530721,0.633,0.08391048505974696,0.1385432976596443,0.03299456982054069,0.002,285,heart_rate,0.4235,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,next_draw,0.11555153428786458,0.20850321996278554
False,0.23015429052594844,0.0429631466078522,False,0.46524565234705095,12,-0.3210402137979521,-0.1819715640589777,-0.5535842569813713,1.0,0.024166868592097157,0.043355610065109386,0.003143651694600988,0.0145,0.11256438932098123,0.174189507729012,0.057532516641112544,0.0,285,heart_rate,0.201,"[[3, 0.9], [2, 0.5], [3, 0.8], [3, 0.9], [1, 0.9]]",occ_pure12,next_draw,0.14420543854909884,0.1967019712316893
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.1829143469051383,0.24538697389950603,0.12198216700350495,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.08839752072888407,0.15485726551767895,0.02690282198249753,0.0045,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.11808192579396273,0.043312576685474044,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9185,[],flat,latent_memory,0.08095406076659539,0.16206017994898536
,0.17551586381652262,0.07999957038030349,False,nan,12,,,,,,,,,0.04670135892896399,0.07200251541954043,0.020461405762201297,0.0,400,heart_rate,0.1805,[],twinmap,latent_memory,0.12765541969555938,nan
,0.12368459050870532,0.03906669269752863,False,nan,12,,,,,,,,,0.0034998621923898465,0.046581184844860936,-0.04142001501349861,0.431,400,heart_rate,0.859,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.08445392295898524,0.1422583978861075
,0.13965454606282157,0.05443443770394771,False,nan,12,,,,,,,,,0.019671295014411116,0.07143732707020087,-0.03263499719439044,0.2425,400,heart_rate,0.629,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.10062535578100651,0.1778152841838332
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.594051117682732,0.6419864005491931,0.5503517237626611,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.033920382715771316,-0.051265513902674135,False,nan,12,,,,,0.001128919083137614,0.04233019595875027,-0.04318641522323391,0.4885,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.0050877436623220085,0.15824395708489725
,0.02494761102266905,-0.0067341464981494955,False,nan,12,,,,,0.017101076895675416,0.031228597360316215,0.003098899900849886,0.0105,0.0159721578125378,0.050923467458038336,-0.014251390181761728,0.1465,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.010884414150215793,nan
,0.021736591708085583,-0.0022385658163022125,False,nan,12,,,,,0.01829394456326372,0.02858735162558451,0.008856288277832223,0.0,0.017165025480126106,0.05882677691053833,-0.020512363096160308,0.1815,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.9], [3, 0.8]]",assim_honest,next_draw_memory,0.012077281817804097,0.20850321996278554
,0.012738048944373257,-0.007982344950404213,False,nan,12,,,,,0.01162542395126287,0.01765526702254874,0.006567759389673222,0.0,0.010496504868125256,0.054549291602607165,-0.029575246915299495,0.2885,285,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.9], [3, 0.65], [2, 0.9]]",occ_pure12,next_draw_memory,0.0054087612058032475,0.1967019712316893
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.11193517772311123,0.1683194401733803,0.03737083862010415,0.0015,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.001128919083137614,0.04318641522323391,-0.042330195958750275,0.5115,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10668_real_NATMIN_hold1_n400_w24_cap1.0_norepinephrine_heart_rate_h12/receipt.json <==
{
 "active_cap": 1.0,
 "arm": "NATMIN",
 "cell": {
  "horizon": 12,
  "outcome": "heart_rate",
  "sealed_cell": false,
  "treatment": "norepinephrine"
 },
 "code_sha256": {
  "generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383",
  "revision_v3_g2_pharmacodynamic_response_memory_assay_v1.py": "0a773dcadcbf1392045bf6297e6619a406aca81a346a230cdf8b0e5138f27531",
  "revision_v3_g2_real_cadence_tapes_v1.py": "83504ddc191f716bff051def474bb923e6025781a3831aefb4df52250b5aadbf",
  "revision_v3_g2_washout_occupancy_benchmark_v1.py": "07f7ebe0a30b1e2634d3c647c358b616e2bf56f8f7541111f3f85427b7a18c49"
 },
 "design": {
  "alphas": [
   0.01,
   0.03,
   0.1,
   0.3,
   1.0,
   3.0,
   10.0,
   30.0,
   100.0,
   1000.0
  ],
  "bar": 0.10557280900008414,
  "cell": {
   "horizon": 12,
   "outcome": "heart_rate",
   "sealed_cell": false
  },
  "fixed_block_rows": 19,
  "harvest_rows": 140,
  "horizons": [
   6,
   12,
   24,
   48
  ],
  "intervention": "sustained",
  "intervention_opt_in": "sustained do(a) over the horizon from an emptied memory state; the response-memory assay's single-decision preregistration is opened for this construction through simulate_counterfactuals(allow_sustained_bounded_memory=True)",
  "kinetics_grid": [
   [
    0,
    0.5
   ],
   [
    0,
    0.65
   ],
   [
    0,
    0.8
   ],
   [
    0,
    0.9
   ],
   [
    0,
    0.95
   ],
   [
    1,
    0.5
   ],
   [
    1,
    0.65
   ],
   [
    1,
    0.8
   ],
   [
    1,
    0.9
   ],
   [
    1,
    0.95
   ],
   [
    2,
    0.5
   ],
   [
    2,
    0.65
   ],
   [
    2,
    0.8
   ],
   [
    2,
    0.9
   ],
   [
    2,
    0.95
   ],
   [
    3,
    0.5
   ],
   [
    3,
    0.65
   ],
   [
    3,
    0.8
   ],
   [
    3,
    0.9
   ],
   [
    3,
    0.95
   ]
  ],
  "lead": 6,
  "min_dosed_rows": 8,
  "n_bootstraps": 2000,
  "n_production": 400,
  "origin": 90,
  "synthetic_draw_rows": 260,
  "tape_rows": 140,
  "treated_rows": 48,
  "treatment": "norepinephrine",
  "washout_rows": 36
 },
 "frozen_active_cap_changed": true,
 "generated_at_utc": "2026-09-18T21:42:38Z",
 "git_commit": "098af3f9e3e7894b5064e1142ca4eeb5a0cef20e",
 "hold_carried_forward_outcomes": true,
 "interpreter": "3.10.19",
 "ladders": {
  "latent": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": true,
     "ci_high": 0.12496439616365802,
     "ci_low": 0.046990174291923384,
     "clears": false,
     "ctrl": -0.0018715584991355616,
     "horizon_h": 12,
     "minus_control": 0.09047854160325886,
     "minus_control_ci_high": 0.13183489337696236,
     "minus_control_ci_low": 0.04737503326385559,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.01270992288436612,
     "minus_flat_ci_high": 0.055232614700369144,
     "minus_flat_ci_low": -0.029572901327355693,
     "minus_flat_p_le_zero": 0.276,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.821,
     "picks": "[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "latent",
     "tau": 0.0886069831041233,
     "trait_r2": 0.1422583978861075
    },
    "flat": {
     "beats_control": true,
     "ci_high": 0.11397930482019025,
     "ci_low": 0.03799705726256521,
     "clears": false,
     "ctrl": -0.03049325386693602,
     "horizon_h": 12,
     "minus_control": 0.1063903140866932,
     "minus_control_ci_high": 0.14935329190600174,
     "minus_control_ci_low": 0.06238112295046871,
     "minus_control_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.944,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent",
     "tau": 0.07589706021975717,
     "trait_r2": 0.16206017994898536
    },
    "occ_pure12": {
     "beats_control": true,
     "ci_high": 0.1390200488775671,
     "ci_low": 0.05919090145125322,
     "clears": false,
     "ctrl": -0.010071457667745198,
     "horizon_h": 12,
     "minus_control": 0.11061209757754609,
     "minus_control_ci_high": 0.15263150223991093,
     "minus_control_ci_low": 0.06836516640628239,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.024643579690043715,
     "minus_flat_ci_high": 0.07590618942594633,
     "minus_flat_ci_low": -0.025735905047490813,
     "minus_flat_p_le_zero": 0.186,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.6305,
     "picks": "[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",
     "rung": "occ_pure12",
     "target_kind": "latent",
     "tau": 0.10054063990980089,
     "trait_r2": 0.1778152841838332
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.6518966957352871,
     "ci_low": 0.5792343830452188,
     "clears": true,
     "ctrl": 0.0007209209600873567,
     "horizon_h": 12,
     "minus_control": 0.6147364856482909,
     "minus_control_ci_high": 0.6526829547167303,
     "minus_control_ci_low": 0.580321554422275,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.539560346388621,
     "minus_flat_ci_high": 0.5882225718108185,
     "minus_flat_ci_low": 0.4922508780012547,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent",
     "tau": 0.6154574066083782,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": true,
     "ci_high": 0.16527912593588437,
     "ci_low": 0.07145470704035005,
     "clears": false,
     "ctrl": 0.001621544057250457,
     "horizon_h": 12,
     "minus_control": 0.11666071118668353,
     "minus_control_ci_high": 0.16479590205967207,
     "minus_control_ci_low": 0.06794588564544551,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.042385195024176814,
     "minus_flat_ci_high": 0.06705248666473994,
     "minus_flat_ci_low": 0.01710987171635655,
     "minus_flat_p_le_zero": 0.0005,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.3135,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent",
     "tau": 0.11828225524393399,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 0.6163018845179709,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": 6.437157344023387,
    "target_sd_native": 3.5113091812721478
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "latent_memory": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "ci_high": 0.12368459050870532,
     "ci_low": 0.03906669269752863,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.0034998621923898465,
     "minus_flat_ci_high": 0.046581184844860936,
     "minus_flat_ci_low": -0.04142001501349861,
     "minus_flat_p_le_zero": 0.431,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.859,
     "picks": "[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.65], [2, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "latent_memory",
     "tau": 0.08445392295898524,
     "trait_r2": 0.1422583978861075
    },
    "flat": {
     "ci_high": 0.11808192579396273,
     "ci_low": 0.043312576685474044,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.9185,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "latent_memory",
     "tau": 0.08095406076659539,
     "trait_r2": 0.16206017994898536
    },
    "occ_pure12": {
     "ci_high": 0.13965454606282157,
     "ci_low": 0.05443443770394771,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.019671295014411116,
     "minus_flat_ci_high": 0.07143732707020087,
     "minus_flat_ci_low": -0.03263499719439044,
     "minus_flat_p_le_zero": 0.2425,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.629,
     "picks": "[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",
     "rung": "occ_pure12",
     "target_kind": "latent_memory",
     "tau": 0.10062535578100651,
     "trait_r2": 0.1778152841838332
    },
    "oracle": {
     "ci_high": 0.704091116892545,
     "ci_low": 0.6444596618674924,
     "clears": true,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.594051117682732,
     "minus_flat_ci_high": 0.6419864005491931,
     "minus_flat_ci_low": 0.5503517237626611,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.0,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "latent_memory",
     "tau": 0.6750051784493274,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.17551586381652262,
     "ci_low": 0.07999957038030349,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": 0.04670135892896399,
     "minus_flat_ci_high": 0.07200251541954043,
     "minus_flat_ci_low": 0.020461405762201297,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.1805,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "latent_memory",
     "tau": 0.12765541969555938,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": false,
    "memory_route_only": true,
    "n": 400,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": -0.07069081068038949,
    "target_sd_native": 3.478252707484283
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 285,
    "median_step": 0.0,
    "within_12": 0.968421052631579
   },
   "rungs": {
    "assim_honest": {
     "beats_control": false,
     "ci_high": 0.196300129366145,
     "ci_low": 0.01921256372420863,
     "clears": false,
     "ctrl": 0.4642204292335048,
     "horizon_h": 12,
     "minus_control": -0.34866889494564024,
     "minus_control_ci_high": -0.21478059169983466,
     "minus_control_ci_low": -0.5696274156518272,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": -0.004487035669137107,
     "minus_draw_step_ci_high": 0.023043696047976518,
     "minus_draw_step_ci_low": -0.0372881952530721,
     "minus_draw_step_p_le_zero": 0.633,
     "minus_flat": 0.08391048505974696,
     "minus_flat_ci_high": 0.1385432976596443,
     "minus_flat_ci_low": 0.03299456982054069,
     "minus_flat_p_le_zero": 0.002,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.4235,
     "picks": "[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "next_draw",
     "tau": 0.11555153428786458,
     "trait_r2": 0.20850321996278554
    },
    "draw_step_only": {
     "beats_control": false,
     "ci_high": 0.21006753761966515,
     "ci_low": 0.016598661534413753,
     "clears": false,
     "ctrl": 0.4733968468199573,
     "horizon_h": 12,
     "minus_control": -0.3533582768629556,
     "minus_control_ci_high": -0.21086857998718683,
     "minus_control_ci_low": -0.5972366203208674,
     "minus_control_p_le_zero": 1.0,
     "minus_flat": 0.08839752072888407,
     "minus_flat_ci_high": 0.15485726551767895,
     "minus_flat_ci_low": 0.02690282198249753,
     "minus_flat_p_le_zero": 0.0045,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.3795,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw",
     "tau": 0.12003856995700168,
     "trait_r2": NaN
    },
    "flat": {
     "beats_control": false,
     "ci_high": 0.08838331775716361,
     "ci_low": -0.04736993083493424,
     "clears": false,
     "ctrl": 0.37792562838426136,
     "horizon_h": 12,
     "minus_control": -0.34628457915614375,
     "minus_control_ci_high": -0.24207842357281506,
     "minus_control_ci_low": -0.49382091350130497,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": -0.08839752072888407,
     "minus_draw_step_ci_high": -0.026902821982497535,
     "minus_draw_step_ci_low": -0.15485726551767898,
     "minus_draw_step_p_le_zero": 0.9955,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.9925,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw",
     "tau": 0.03164104922811761,
     "trait_r2": 0.15824395708489725
    },
    "occ_pure12": {
     "beats_control": false,
     "ci_high": 0.23015429052594844,
     "ci_low": 0.0429631466078522,
     "clears": false,
     "ctrl": 0.46524565234705095,
     "horizon_h": 12,
     "minus_control": -0.3210402137979521,
     "minus_control_ci_high": -0.1819715640589777,
     "minus_control_ci_low": -0.5535842569813713,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": 0.024166868592097157,
     "minus_draw_step_ci_high": 0.043355610065109386,
     "minus_draw_step_ci_low": 0.003143651694600988,
     "minus_draw_step_p_le_zero": 0.0145,
     "minus_flat": 0.11256438932098123,
     "minus_flat_ci_high": 0.174189507729012,
     "minus_flat_ci_low": 0.057532516641112544,
     "minus_flat_p_le_zero": 0.0,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.201,
     "picks": "[[3, 0.9], [2, 0.5], [3, 0.8], [3, 0.9], [1, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw",
     "tau": 0.14420543854909884,
     "trait_r2": 0.1967019712316893
    },
    "oracle": {
     "beats_control": false,
     "ci_high": 0.29847443169715926,
     "ci_low": 0.12718230171714662,
     "clears": true,
     "ctrl": 0.46814561532695287,
     "horizon_h": 12,
     "minus_control": -0.25359021919369695,
     "minus_control_ci_high": -0.1300591911023578,
     "minus_control_ci_low": -0.48293722809444617,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": 0.09451682617625423,
     "minus_draw_step_ci_high": 0.1433509662393425,
     "minus_draw_step_ci_low": 0.04479849735280319,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.1829143469051383,
     "minus_flat_ci_high": 0.24538697389950603,
     "minus_flat_ci_low": 0.12198216700350495,
     "minus_flat_p_le_zero": 0.0,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.0055,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw",
     "tau": 0.21455539613325592,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": false,
     "ci_high": 0.186448518317466,
     "ci_low": 0.0009622426106607913,
     "clears": false,
     "ctrl": 0.46635771539702586,
     "horizon_h": 12,
     "minus_control": -0.36331595796625304,
     "minus_control_ci_high": -0.22127214407775328,
     "minus_control_ci_low": -0.5976305529844373,
     "minus_control_p_le_zero": 1.0,
     "minus_draw_step": -0.016996812526228866,
     "minus_draw_step_ci_high": 0.008684120559710747,
     "minus_draw_step_ci_low": -0.04635224277104976,
     "minus_draw_step_p_le_zero": 0.905,
     "minus_flat": 0.0714007082026552,
     "minus_flat_ci_high": 0.12714782308787267,
     "minus_flat_ci_low": 0.017573117337624396,
     "minus_flat_p_le_zero": 0.007,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.5255,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw",
     "tau": 0.10304175743077282,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 1.8733223900198936,
    "draw_step_covariate": true,
    "memory_route_only": false,
    "n": 285,
    "target_frac_exact_zero": 0.0,
    "target_mean_native": 3.2574187964200974,
    "target_sd_native": 2.512882724404335
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "next_draw_memory": {
   "notes": {
    "draw_step_covariate": true,
    "kept": 285,
    "median_step": 0.0,
    "within_12": 0.968421052631579
   },
   "rungs": {
    "assim_honest": {
     "ci_high": 0.021736591708085583,
     "ci_low": -0.0022385658163022125,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.01829394456326372,
     "minus_draw_step_ci_high": 0.02858735162558451,
     "minus_draw_step_ci_low": 0.008856288277832223,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.017165025480126106,
     "minus_flat_ci_high": 0.05882677691053833,
     "minus_flat_ci_low": -0.020512363096160308,
     "minus_flat_p_le_zero": 0.1815,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.9], [3, 0.8]]",
     "rung": "assim_honest",
     "target_kind": "next_draw_memory",
     "tau": 0.012077281817804097,
     "trait_r2": 0.20850321996278554
    },
    "draw_step_only": {
     "ci_high": -0.0004996134498919963,
     "ci_low": -0.018957770994547467,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_flat": -0.001128919083137614,
     "minus_flat_ci_high": 0.04318641522323391,
     "minus_flat_ci_low": -0.042330195958750275,
     "minus_flat_p_le_zero": 0.5115,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "draw_step_only",
     "target_kind": "next_draw_memory",
     "tau": -0.006216662745459622,
     "trait_r2": NaN
    },
    "flat": {
     "ci_high": 0.033920382715771316,
     "ci_low": -0.051265513902674135,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.001128919083137614,
     "minus_draw_step_ci_high": 0.04233019595875027,
     "minus_draw_step_ci_low": -0.04318641522323391,
     "minus_draw_step_p_le_zero": 0.4885,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "next_draw_memory",
     "tau": -0.0050877436623220085,
     "trait_r2": 0.15824395708489725
    },
    "occ_pure12": {
     "ci_high": 0.012738048944373257,
     "ci_low": -0.007982344950404213,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.01162542395126287,
     "minus_draw_step_ci_high": 0.01765526702254874,
     "minus_draw_step_ci_low": 0.006567759389673222,
     "minus_draw_step_p_le_zero": 0.0,
     "minus_flat": 0.010496504868125256,
     "minus_flat_ci_high": 0.054549291602607165,
     "minus_flat_ci_low": -0.029575246915299495,
     "minus_flat_p_le_zero": 0.2885,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[3, 0.5], [2, 0.8], [2, 0.9], [3, 0.65], [2, 0.9]]",
     "rung": "occ_pure12",
     "target_kind": "next_draw_memory",
     "tau": 0.0054087612058032475,
     "trait_r2": 0.1967019712316893
    },
    "oracle": {
     "ci_high": 0.1610274793570931,
     "ci_low": 0.03013082698043217,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.11306409680624885,
     "minus_draw_step_ci_high": 0.16815085847015945,
     "minus_draw_step_ci_low": 0.03778511496292591,
     "minus_draw_step_p_le_zero": 0.002,
     "minus_flat": 0.11193517772311123,
     "minus_flat_ci_high": 0.1683194401733803,
     "minus_flat_ci_low": 0.03737083862010415,
     "minus_flat_p_le_zero": 0.0015,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 0.5,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "next_draw_memory",
     "tau": 0.10684743406078923,
     "trait_r2": NaN
    },
    "twinmap": {
     "ci_high": 0.02494761102266905,
     "ci_low": -0.0067341464981494955,
     "clears": false,
     "ctrl": NaN,
     "horizon_h": 12,
     "minus_draw_step": 0.017101076895675416,
     "minus_draw_step_ci_high": 0.031228597360316215,
     "minus_draw_step_ci_low": 0.003098899900849886,
     "minus_draw_step_p_le_zero": 0.0105,
     "minus_flat": 0.0159721578125378,
     "minus_flat_ci_high": 0.050923467458038336,
     "minus_flat_ci_low": -0.014251390181761728,
     "minus_flat_p_le_zero": 0.1465,
     "n": 285,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "next_draw_memory",
     "tau": 0.010884414150215793,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": NaN,
    "draw_step_covariate": true,
    "memory_route_only": true,
    "n": 285,
    "target_frac_exact_zero": 0.2596491228070175,
    "target_mean_native": -0.1822387520223856,
    "target_sd_native": 1.888018324971199
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  },
  "recorded": {
   "notes": {},
   "rungs": {
    "assim_honest": {
     "beats_control": true,
     "ci_high": 0.06773625363679625,
     "ci_low": -0.0005191471620311583,
     "clears": false,
     "ctrl": -0.00561306218079638,
     "horizon_h": 12,
     "minus_control": 0.04060916248924584,
     "minus_control_ci_high": 0.07503290157405466,
     "minus_control_ci_low": 0.006684468348928541,
     "minus_control_p_le_zero": 0.0075,
     "minus_flat": 0.03863242891679419,
     "minus_flat_ci_high": 0.07792479293107454,
     "minus_flat_ci_low": -0.0034243208172858113,
     "minus_flat_p_le_zero": 0.0345,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[2, 0.65], [1, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",
     "rung": "assim_honest",
     "target_kind": "recorded",
     "tau": 0.03499610030844946,
     "trait_r2": 0.1422583978861075
    },
    "flat": {
     "beats_control": false,
     "ci_high": 0.028813195719554367,
     "ci_low": -0.04008836546733334,
     "clears": false,
     "ctrl": -0.02169410359386048,
     "horizon_h": 12,
     "minus_control": 0.01805777498551575,
     "minus_control_ci_high": 0.05114220935306483,
     "minus_control_ci_low": -0.01735462880555574,
     "minus_control_p_le_zero": 0.145,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "flat",
     "target_kind": "recorded",
     "tau": -0.00363632860834473,
     "trait_r2": 0.16206017994898536
    },
    "occ_pure12": {
     "beats_control": false,
     "ci_high": 0.061553085127730035,
     "ci_low": -0.011927126611272765,
     "clears": false,
     "ctrl": 0.001541404001683011,
     "horizon_h": 12,
     "minus_control": 0.024958587584632985,
     "minus_control_ci_high": 0.05822712786238718,
     "minus_control_ci_low": -0.00999989777776382,
     "minus_control_p_le_zero": 0.077,
     "minus_flat": 0.030136320194660726,
     "minus_flat_ci_high": 0.07548266549828268,
     "minus_flat_ci_low": -0.017365787881638586,
     "minus_flat_p_le_zero": 0.108,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[[3, 0.65], [1, 0.8], [3, 0.65], [2, 0.65], [3, 0.65]]",
     "rung": "occ_pure12",
     "target_kind": "recorded",
     "tau": 0.026499991586315996,
     "trait_r2": 0.1778152841838332
    },
    "oracle": {
     "beats_control": true,
     "ci_high": 0.17261526629286994,
     "ci_low": 0.08332919667643976,
     "clears": false,
     "ctrl": -0.006082394726721896,
     "horizon_h": 12,
     "minus_control": 0.13681291103020254,
     "minus_control_ci_high": 0.18366009300987876,
     "minus_control_ci_low": 0.09118354246493014,
     "minus_control_p_le_zero": 0.0,
     "minus_flat": 0.13436684491182538,
     "minus_flat_ci_high": 0.1871859281951034,
     "minus_flat_ci_low": 0.07796617024345326,
     "minus_flat_p_le_zero": 0.0,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 0.149,
     "picks": "[]",
     "rung": "oracle",
     "target_kind": "recorded",
     "tau": 0.13073051630348065,
     "trait_r2": NaN
    },
    "twinmap": {
     "beats_control": false,
     "ci_high": 0.02651886398993806,
     "ci_low": -0.01892529871949242,
     "clears": false,
     "ctrl": -0.0016179981699926405,
     "horizon_h": 12,
     "minus_control": 0.00668743760977597,
     "minus_control_ci_high": 0.03043155583743237,
     "minus_control_ci_low": -0.016407811686378802,
     "minus_control_p_le_zero": 0.2825,
     "minus_flat": 0.00870576804812806,
     "minus_flat_ci_high": 0.033030539889049304,
     "minus_flat_ci_low": -0.01589565929332253,
     "minus_flat_p_le_zero": 0.259,
     "n": 400,
     "outcome": "heart_rate",
     "p_below_bar": 1.0,
     "picks": "[]",
     "rung": "twinmap",
     "target_kind": "recorded",
     "tau": 0.00506943943978333,
     "trait_r2": NaN
    }
   },
   "stats": {
    "control_sd_native": 2.85491330701151,
    "draw_step_covariate": false,
    "memory_route_only": false,
    "n": 400,
    "target_frac_exact_zero": 0.31,
    "target_mean_native": 3.903834033807119,
    "target_sd_native": 3.876532016145563
   },
   "verdict": {
    "assimilator_separates": false,
    "occupancy_separates": false,
    "rule": "clears the bar; gap over the flat ridge > 0 (or flat does not clear); recovery on the active frame exceeds the shift-free control frame when one exists; gap over the draw-step-only baseline > 0 on next-draw targets"
   }
  }
 },
 "module": "washout_occupancy_benchmark_v1",
 "n_bootstraps": 2000,
 "outputs": [
  "cells.csv",
  "per_patient.csv",
  "panel.npz",
  "receipt.json"
 ],
 "production_design": false,
 "seal_reference": {
  "assim_honest": 0.1749,
  "flat": 0.0287,
  "occ_pure12": 0.1843,
  "oracle": 0.61,
  "twinmap": 0.123
 },
 "source": {
  "kind": "real",
  "n_people": 400,
  "provider": {
   "episodes_per_person": 1,
   "n_people": 400,
   "provider_version": "real_cadence_tapes_v1",
   "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
   "seed": 2026091801,
   "selected_patients": 400,
   "selection_digest": "66365f3994e6fdd403634139a1a50b07ecf8c5df9d7352826f8bfdd6c279dbd0",
   "sources": [
    "eicu"
   ],
   "tape_rows": 140,
   "window_start": 24
  },
  "real_root": "/home/yankli/dt_icu/data/blended_icu/blended_data",
  "seed": null,
  "source_is_local_blendedicu_free": false,
  "window_start": 24
 },
 "structural": {
  "cf_cap_saturation_steps": 373,
  "cf_max_abs_shift": 0.99928879737854,
  "dosed_rows_max": 48,
  "dosed_rows_mean": 20.965,
  "dosed_rows_min": 8,
  "dosed_rows_sd": 14.851894660278198,
  "identity_mismatches": 0,
  "memory_at_decision_max": 0.002028197515755892,
  "memory_at_decision_mean": 0.000998432918694405,
  "n": 400,
  "recorded_repeat_fraction_scored_outcome": 0.4278776978417266
 },
 "workers": 8
}

==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10669_real_NATMIN_hold0_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.022032589143155024,-0.04172251374545975,False,-0.02154664766644565,12,0.013850906539141672,0.04415024924461132,-0.019166634869855675,0.1885,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.007695741127303979,-0.011327463772066837
False,0.014750627789068022,-0.009364737176631777,False,0.0007956370475111774,12,0.003218188510544673,0.016675718565279503,-0.010724107915730582,0.3265,,,,,0.011709566685359829,0.03625509587593303,-0.010668790502700051,0.1635,400,heart_rate,1.0,[],twinmap,latent,0.00401382555805585,nan
True,0.06972267676901853,0.008086493187684502,False,-0.009378983278825137,12,0.05128014647294887,0.08606204062095815,0.016641093130968166,0.002,,,,,0.049596904321427715,0.08108360523513213,0.020897219575033925,0.0,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,latent,0.041901163194123736,0.1089209596671763
True,0.07620937382272908,0.02287571739423776,False,-0.010243095226455612,12,0.06017129123291032,0.09289073430843532,0.02964714474932856,0.0,,,,,0.057623937133758685,0.0989612236931882,0.019988276609073433,0.0005,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.049928196006454706,0.1691664908494206
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.3300043382564618,0.38897737359866436,0.27406682737707877,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,0.022032589143155024,-0.04172251374545975,False,-0.02154664766644565,12,0.013850906539141672,0.04415024924461132,-0.019166634869855675,0.1885,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.007695741127303979,-0.011327463772066837
False,0.014750627789068022,-0.009364737176631777,False,0.0007956370475111774,12,0.003218188510544673,0.016675718565279503,-0.010724107915730582,0.3265,,,,,0.011709566685359829,0.03625509587593303,-0.010668790502700051,0.1635,400,heart_rate,1.0,[],twinmap,recorded,0.00401382555805585,nan
True,0.06972267676901853,0.008086493187684502,False,-0.009378983278825137,12,0.05128014647294887,0.08606204062095815,0.016641093130968166,0.002,,,,,0.049596904321427715,0.08108360523513213,0.020897219575033925,0.0,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,recorded,0.041901163194123736,0.1089209596671763
True,0.07620937382272908,0.02287571739423776,False,-0.010243095226455612,12,0.06017129123291032,0.09289073430843532,0.02964714474932856,0.0,,,,,0.057623937133758685,0.0989612236931882,0.019988276609073433,0.0005,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.049928196006454706,0.1691664908494206
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.3300043382564618,0.38897737359866436,0.27406682737707877,0.0,400,heart_rate,0.0,[],oracle,recorded,0.3223085971291578,nan
False,0.40270848916869595,0.21757994299258485,True,0.34683828364986424,12,-0.050182329689166805,-0.008839045479704565,-0.10510184712089034,0.992,-0.11592074348251746,-0.05463901840967005,-0.21895110527525125,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.29665595396069744,-0.04444831210414213
False,0.557339054287272,0.2750144220840683,True,0.4618570723052441,12,-0.07318291394517784,-0.027978989317590804,-0.15939515041175953,1.0,-0.023902539083148655,-0.011768376193470589,-0.043915995171928346,1.0,0.09201820439936881,0.18070185448040324,0.03818736743347606,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38867415836006625,nan
False,0.558945266630443,0.27490534132989386,True,0.46502109955104354,12,-0.0740524214044912,-0.027718165514242808,-0.15681313741269165,0.999,-0.02160801929666256,-0.010131726159751154,-0.03870191942489137,0.9995,0.0943127241858549,0.18853580975494694,0.03761528049959927,0.0,285,heart_rate,0.0,"[[0, 0.9], [3, 0.5], [3, 0.9], [3, 0.5], [3, 0.8]]",assim_honest,next_draw,0.39096867814655234,0.07309815923390839
False,0.5854493130461633,0.27766145723763025,True,0.46539879449034305,12,-0.06297958417476357,-0.014790249008827243,-0.14619895089950571,0.9965,-0.010157487127635423,0.004360300657223484,-0.01900637436269614,0.9265,0.10576325635488204,0.2136372338616695,0.04251318769293035,0.0,285,heart_rate,0.0,"[[3, 0.9], [3, 0.8], [3, 0.9], [3, 0.5], [3, 0.8]]",occ_pure12,next_draw,0.4024192103155795,0.1276546362895835
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.12664846359267856,0.23520847066415304,0.06754802939832762,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.11592074348251746,0.21895110527525097,0.054639018409670045,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.02644336486695866,-0.0282963206178181,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,8.935744825999681e-05,-0.011327463772066837
,0.007848866226228357,-0.06921290807077994,False,nan,12,,,,,,,,,-0.030390002249402914,0.0009170886532069971,-0.059776663435160034,0.972,400,heart_rate,1.0,[],twinmap,latent_memory,-0.030300644801142917,nan
,0.10471373501133385,0.02320816875784419,False,nan,12,,,,,,,,,0.06696495633529254,0.10678271255792128,0.026441972538153412,0.0005,400,heart_rate,0.9775,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.06705431378355253,0.1089209596671763
,0.12515100464912182,0.04750135364478879,False,nan,12,,,,,,,,,0.08910539051785005,0.13373256957873003,0.04376437733833217,0.0,400,heart_rate,0.8155,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.08919474796611004,0.1691664908494206
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.6749158747962605,0.7171589042617637,0.6363472090082465,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.004414229381362258,-0.06865099560270722,False,nan,12,,,,,-0.02031462981684684,0.010255812394699994,-0.05720887024201166,0.9005,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.026531281410937302,-0.04444831210414213
,0.012663941598374867,-0.015241302765619325,False,nan,12,,,,,0.0072957510292736005,0.018734034550031843,-0.004863367409801212,0.1135,0.02761038084612044,0.05776682927878618,0.004815476871219598,0.0095,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0010790994351831396,nan
,0.014063946483260535,-0.007226015561044319,False,nan,12,,,,,0.012354202197243924,0.020299575253946232,0.005068447077970034,0.001,0.032668832014090765,0.06763828159693401,0.005118975306705959,0.0095,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [2, 0.8], [3, 0.9]]",assim_honest,next_draw_memory,0.006137550603153463,0.07309815923390839
,0.013199612057183474,-0.01711296818355686,False,nan,12,,,,,0.007871942231848506,0.01881708340793296,-0.0038520225569963094,0.0965,0.028186572048695346,0.06556020376536129,-0.004003890531703971,0.049,285,heart_rate,1.0,"[[3, 0.95], [2, 0.9], [1, 0.9], [3, 0.5], [3, 0.9]]",occ_pure12,next_draw_memory,0.0016552906377580445,0.1276546362895835
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13337870491217307,0.18674960067180113,0.0628643077178661,0.0005,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.02031462981684684,0.057208870242011614,-0.010255812394699998,0.0995,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10670_real_NATMIN_hold0_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.0869198403163316,0.013684134889913694,False,-0.02154664766644565,12,0.07344911432396117,0.11502356932027491,0.03218655963108251,0.0,,,,,,,,,400,heart_rate,0.998,[],flat,latent,0.05190246665751552,0.16582776156616208
True,0.1461191260138187,0.049955495065923,False,0.0007956370475111774,12,0.09926899469777528,0.1437392447851644,0.05206270640002782,0.0,,,,,0.048162165087770936,0.08289840362226297,0.011084584536204372,0.0025,400,heart_rate,0.5835,[],twinmap,latent,0.10006463174528646,nan
True,0.22800001894548777,0.1474056464566099,True,-0.009378983278825137,12,0.1990011090097522,0.2425732258231222,0.15271710261724464,0.0,,,,,0.13771965907341155,0.18474100036110888,0.09144263286060046,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.18962212573092707,0.40034231557184907
True,0.2341231264900062,0.14015681373893313,True,-0.010243095226455612,12,0.19982589318138455,0.24701433535068026,0.15003296407974723,0.0,,,,,0.13768033129741342,0.1959441220882887,0.08110844386792126,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.18958279795492894,0.41633267683156416
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.462628628924339,0.5191053747631217,0.4095764684998461,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
True,0.0869198403163316,0.013684134889913694,False,-0.02154664766644565,12,0.07344911432396117,0.11502356932027491,0.03218655963108251,0.0,,,,,,,,,400,heart_rate,0.998,[],flat,recorded,0.05190246665751552,0.16582776156616208
True,0.1461191260138187,0.049955495065923,False,0.0007956370475111774,12,0.09926899469777528,0.1437392447851644,0.05206270640002782,0.0,,,,,0.048162165087770936,0.08289840362226297,0.011084584536204372,0.0025,400,heart_rate,0.5835,[],twinmap,recorded,0.10006463174528646,nan
True,0.22800001894548777,0.1474056464566099,True,-0.009378983278825137,12,0.1990011090097522,0.2425732258231222,0.15271710261724464,0.0,,,,,0.13771965907341155,0.18474100036110888,0.09144263286060046,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.18962212573092707,0.40034231557184907
True,0.2341231264900062,0.14015681373893313,True,-0.010243095226455612,12,0.19982589318138455,0.24701433535068026,0.15003296407974723,0.0,,,,,0.13768033129741342,0.1959441220882887,0.08110844386792126,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.18958279795492894,0.41633267683156416
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.462628628924339,0.5191053747631217,0.4095764684998461,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5145310955818545,nan
False,0.27949689122399657,0.13443814508235502,True,0.34683828364986424,12,-0.14281286469569143,-0.07171288586358518,-0.2528625788607854,1.0,-0.09702503462409906,-0.029227899607847642,-0.18316491884484937,0.9975,,,,,285,heart_rate,0.0035,[],flat,next_draw,0.2040254189541728,0.07904729375425057
False,0.38200851049349516,0.17795145030441276,True,0.4618570723052441,12,-0.1898826561562904,-0.1029730453536287,-0.3535987832942516,1.0,-0.02907603742931819,-0.004202636077769281,-0.056404904929150394,0.9865,0.06794899719478087,0.13228302997400712,0.017969836049263044,0.004,285,heart_rate,0.0005,[],twinmap,next_draw,0.2719744161489537,nan
False,0.41049533461713444,0.19533469774553686,True,0.46502109955104354,12,-0.17342193213688295,-0.09406579797650126,-0.32870212111033525,1.0,-0.009451286164111283,0.022763477320533625,-0.038369786321777406,0.748,0.08757374845998778,0.15920980191219555,0.03304070581323347,0.0,285,heart_rate,0.0005,"[[3, 0.8], [3, 0.9], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,next_draw,0.2915991674141606,0.32909622094420365
False,0.4263127389630389,0.19507700298448957,True,0.46539879449034305,12,-0.16490867551145005,-0.07745363744841598,-0.3314732655957819,1.0,-0.0005603345993788755,0.02721049797666968,-0.019437005316868358,0.5275,0.09646470002472018,0.1804473496848207,0.031062907199571534,0.0,285,heart_rate,0.0005,"[[1, 0.5], [3, 0.8], [3, 0.9], [3, 0.5], [3, 0.8]]",occ_pure12,next_draw,0.300490118978893,0.3714266864711142
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.13780299234408921,0.22041491562863907,0.07413986528277482,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.09702503462409906,0.1831649188448493,0.029227899607847573,0.0025,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.13642057234259186,0.04142388434718953,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.7485,[],flat,latent_memory,0.08876713568139594,0.16582776156616208
,0.18660113940170048,0.07720326216119171,False,nan,12,,,,,,,,,0.0438464352324659,0.08873140527410528,-0.0003622088032272263,0.0265,400,heart_rate,0.158,[],twinmap,latent_memory,0.13261357091386183,nan
,0.2704042732893272,0.17814966527156306,True,nan,12,,,,,,,,,0.13738649317548224,0.1962182332021306,0.07646844255913789,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.22615362885687817,0.40034231557184907
,0.26855698438728764,0.16289569373672197,True,nan,12,,,,,,,,,0.13095681293926187,0.199811449700095,0.06134332620769747,0.0005,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2197239486206578,0.41633267683156416
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.5862380532588316,0.6425498062712853,0.5331364612840824,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.015535321880981662,-0.05951422067638475,False,nan,12,,,,,-0.009369352313745027,0.02313227994878091,-0.04824830194564884,0.7105,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.01558610802256788,0.07904729375425057
,0.01585758103565523,-0.01192658927363609,False,nan,12,,,,,0.010387966835583629,0.022142212651665154,-0.0017084687454339885,0.0425,0.019757319149328656,0.05176118172276569,-0.004482804685586516,0.0585,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0041712111267607765,nan
,0.03047243402855328,-0.001325731626953125,False,nan,12,,,,,0.0231114520998571,0.03522523576188923,0.01009391650300214,0.0,0.03248080441360213,0.06806295304802519,0.0025855152550294967,0.0195,285,heart_rate,1.0,"[[1, 0.9], [2, 0.65], [2, 0.65], [1, 0.5], [2, 0.8]]",assim_honest,next_draw_memory,0.016894696391034247,0.32909622094420365
,0.060801472602344996,-0.030131010559429093,False,nan,12,,,,,0.030342903532887933,0.06404573884485604,-0.013025512688112521,0.0785,0.03971225584663296,0.08883843472246818,-0.006709423058465955,0.0515,285,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.95], [2, 0.9]]",occ_pure12,next_draw_memory,0.02412614782406508,0.3714266864711142
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12243335134909095,0.17653945765197424,0.05297881300038715,0.001,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.009369352313745027,0.04824830194564883,-0.023132279948780927,0.2895,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10671_real_NATMIN_hold0_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.3132299860910926,0.21132119599168064,True,-0.02154664766644565,12,0.2851297570386463,0.33711997536874816,0.23135346295746623,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,latent,0.26358310937220064,0.5428521946056892
True,0.35990967948707203,0.26221711723285235,True,0.0007956370475111774,12,0.3118532088709265,0.3602440788728172,0.2645940495466713,0.0,,,,,0.049065736546237027,0.09557637275141155,0.006916401822245814,0.012,400,heart_rate,0.0,[],twinmap,latent,0.31264884591843767,nan
True,0.4424745129297701,0.36201839634771327,True,-0.009378983278825137,12,0.41431043789398636,0.4607195876983112,0.368757680991242,0.0,,,,,0.14134834524296058,0.19933371322660573,0.08299609089246214,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.4049314546151612,0.7144259522920899
True,0.4195129333795304,0.3101486936116173,True,-0.010243095226455612,12,0.3774460017630089,0.43278943175906587,0.3184629868781468,0.0,,,,,0.10361979716435266,0.1748192723642595,0.03156643424097572,0.0025,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,latent,0.3672029065365533,0.6797471614058488
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.3518742972361776,0.40925557912181953,0.2944071133626384,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
True,0.3132299860910926,0.21132119599168064,True,-0.02154664766644565,12,0.2851297570386463,0.33711997536874816,0.23135346295746623,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,recorded,0.26358310937220064,0.5428521946056892
True,0.35990967948707203,0.26221711723285235,True,0.0007956370475111774,12,0.3118532088709265,0.3602440788728172,0.2645940495466713,0.0,,,,,0.049065736546237027,0.09557637275141155,0.006916401822245814,0.012,400,heart_rate,0.0,[],twinmap,recorded,0.31264884591843767,nan
True,0.4424745129297701,0.36201839634771327,True,-0.009378983278825137,12,0.41431043789398636,0.4607195876983112,0.368757680991242,0.0,,,,,0.14134834524296058,0.19933371322660573,0.08299609089246214,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.4049314546151612,0.7144259522920899
True,0.4195129333795304,0.3101486936116173,True,-0.010243095226455612,12,0.3774460017630089,0.43278943175906587,0.3184629868781468,0.0,,,,,0.10361979716435266,0.1748192723642595,0.03156643424097572,0.0025,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,recorded,0.3672029065365533,0.6797471614058488
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.3518742972361776,0.40925557912181953,0.2944071133626384,0.0,400,heart_rate,0.0,[],oracle,recorded,0.6154574066083782,nan
False,0.11577297631327053,0.00311215567174483,False,0.34683828364986424,12,-0.2793102888035095,-0.17779155622969234,-0.4141127074356976,1.0,-0.05251057511064694,0.02079916699060934,-0.12478936172885094,0.9255,,,,,285,heart_rate,0.9395,[],flat,next_draw,0.06752799484635474,0.45260468106640517
False,0.20300399158905455,0.029845338705637804,False,0.4618570723052441,12,-0.33812953662359624,-0.20133228420442986,-0.5626190650690566,1.0,0.003688965724646165,0.03242815295982175,-0.029881287971175473,0.403,0.056199540835293105,0.11098272543802816,-0.0031851576473769013,0.0295,285,heart_rate,0.336,[],twinmap,next_draw,0.12372753568164785,nan
False,0.2409900098923913,0.07146271932500914,False,0.46502109955104354,12,-0.3039660374280022,-0.180330289934944,-0.5195561651708568,1.0,0.04101649216603964,0.07933887616039907,0.0019001499334324156,0.0215,0.09352706727668658,0.1494421089388323,0.037169040114298155,0.0005,285,heart_rate,0.1025,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",assim_honest,next_draw,0.16105506212304133,0.6692900529104859
False,0.26895792167906546,0.10026560931346605,True,0.46539879449034305,12,-0.27959725146327785,-0.15493272376593087,-0.5033779064095782,1.0,0.06576297307006351,0.10319151328309292,0.0332460120648454,0.0,0.11827354818071045,0.17755272656408025,0.06136994812057528,0.0,285,heart_rate,0.0335,"[[2, 0.8], [2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8]]",occ_pure12,next_draw,0.1858015430270652,0.6404673491588788
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.14702740128690117,0.21182791109954385,0.08167868128571723,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.05251057511064694,0.12478936172885093,-0.020799166990609384,0.0745,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.33763830506859654,0.24042284868148633,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.2881668125443698,0.5428521946056892
,0.38695941107066467,0.28291965462166113,True,nan,12,,,,,,,,,0.046512658920206174,0.09137929270374352,0.004665583550111943,0.015,400,heart_rate,0.0,[],twinmap,latent_memory,0.334679471464576,nan
,0.4674284333387176,0.38663609595756443,True,nan,12,,,,,,,,,0.14210123022028487,0.19994244117930368,0.0806374031224686,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4302680427646547,0.7144259522920899
,0.44037754326724643,0.3403405404829964,True,nan,12,,,,,,,,,0.10443422752510356,0.1736651944093027,0.033872930253334044,0.002,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,latent_memory,0.3926010400694734,0.6797471614058488
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.38683836590495757,0.4429423711145245,0.3302298903282704,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.0492566993881971,-0.03380188505224072,False,nan,12,,,,,0.021815497021216768,0.05878811884881915,-0.023878480589468704,0.1625,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.015598834275757145,0.45260468106640517
,0.02723114257421722,-0.0026414600293902524,False,nan,12,,,,,0.02101148674997777,0.034673439532230135,0.007582272044189692,0.0005,-0.0008040102712389974,0.036654147733668804,-0.029513255790022445,0.513,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.014794824004518148,nan
,0.08341787712438598,-0.02022131773802089,False,nan,12,,,,,0.0477806728126432,0.08944363437953767,-0.00680327345111874,0.042,0.02596517579142643,0.0689354722972753,-0.022096390021825,0.1215,285,heart_rate,1.0,"[[3, 0.8], [0, 0.95], [2, 0.9], [2, 0.9], [2, 0.8]]",assim_honest,next_draw_memory,0.04156401006718358,0.6692900529104859
,0.11804276159301068,0.01633773343738117,False,nan,12,,,,,0.08227749298858811,0.12167151658930636,0.03253275491627979,0.002,0.06046199596737134,0.11334581811306672,0.005623093033647891,0.0145,285,heart_rate,0.905,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.95], [2, 0.8]]",occ_pure12,next_draw_memory,0.07606083024312849,0.6404673491588788
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.09124859978503208,0.14456731819685428,0.024100801039376247,0.0055,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.021815497021216768,0.023878480589468704,-0.05878811884881917,0.8375,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_e07d5a7_20260918_v1/10626_real_NATMIN_hold1_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,-0.004324581160539549,-0.05258585658487864,False,-0.027668330157350596,12,0.0005400262830326241,0.03589201711752642,-0.031816898696245995,0.479,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.02712830387431797,-0.06485051232138028
False,0.0037240665022843763,-0.01549312209476773,False,-0.013021353931952584,12,0.008668867758085064,0.022928645458952124,-0.005619261046214891,0.117,,,,,0.02277581770045045,0.04235426497214547,0.004335380146353304,0.008,400,creatinine,1.0,[],twinmap,latent,-0.00435248617386752,nan
False,0.017450033315779094,-0.016943309269445317,False,0.0001378927429254162,12,0.0015095039350765393,0.01934294734950544,-0.016942866374820967,0.436,,,,,0.028775700552319927,0.052252635256371936,0.006575946804137839,0.005,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [1, 0.9], [0, 0.9], [1, 0.95]]",assim_honest,latent,0.0016473966780019556,-0.0023221195088904967
False,0.013800120246117396,-0.019913117474666307,False,-0.020643229323343615,12,0.01891363623578024,0.04105985212505124,-0.003448305975522331,0.049,,,,,0.025398710786754597,0.05324086226698011,-0.0011354390973817962,0.033,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.65], [1, 0.65]]",occ_pure12,latent,-0.0017295930875633747,0.028241152203903108
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6583289601143671,0.6991875685938869,0.6171273371290057,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,0.003513434804960948,-0.06877689461117231,False,-0.008300295491337373,12,-0.023409776372112168,0.002121031456723218,-0.045702558299643835,0.965,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.03171007186344954,-0.06485051232138028
False,0.007509059120352035,-0.016471774419973755,False,0.0055241173281137534,12,-0.0086583183158091,0.0006953782764041339,-0.017565803887658916,0.968,,,,,0.028575870875754195,0.055451131609525466,0.0028007520033640795,0.0155,400,creatinine,1.0,[],twinmap,recorded,-0.003134200987695346,nan
False,0.0026402412468602946,-0.016631243827544977,False,-0.001253874851644854,12,-0.00416556670661028,0.0031541952284786204,-0.011473137461074609,0.866,,,,,0.026290630305194407,0.05810612089681096,-0.005766897378385333,0.0515,400,creatinine,1.0,"[[0, 0.65], [3, 0.95], [3, 0.95], [0, 0.65], [3, 0.5]]",assim_honest,recorded,-0.005419441558255134,-0.0023221195088904967
False,0.01017858547003364,-0.019646775441531133,False,-0.0013977937096267823,12,-0.0028085533451642775,0.010412974457019471,-0.014788332137707449,0.674,,,,,0.02750372480865848,0.061886875292355224,-0.00503409004547827,0.0485,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [1, 0.8], [0, 0.8], [3, 0.8]]",occ_pure12,recorded,-0.00420634705479106,0.028241152203903108
False,0.03131567801813104,-0.011689406206639719,False,-0.0036072157891462453,12,0.01577259513414775,0.03805303394199681,-0.009521105690475476,0.1015,,,,,0.043875451208451044,0.08825496315172043,0.005667774239136211,0.011,400,creatinine,1.0,[],oracle,recorded,0.012165379345001504,nan
False,0.18200368724712784,0.06965106532785328,False,0.1710099709684575,12,-0.03966361247065253,0.0035588727621584347,-0.07738285148322725,0.9615,-0.15869663002561385,-0.11244407889343218,-0.20695197814007746,1.0,,,,,346,creatinine,0.194,[],flat,next_draw,0.13134635849780496,-0.08116286259482974
False,0.3150786983516087,0.20255894356319556,True,0.3329637691666858,12,-0.07129304549561732,-0.039398595708975075,-0.10372523936182503,1.0,-0.028372264852350337,-0.0023533422573363155,-0.05730939791240088,0.982,0.1303243651732635,0.17070850258618633,0.09364379570200228,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.2616707236710685,nan
False,0.30499470324368744,0.1987625506698666,True,0.3325414472837782,12,-0.07696191329238289,-0.042721047258087445,-0.11036203433250273,1.0,-0.034463454532023485,-0.006501333701998413,-0.06407010540733195,0.9905,0.12423317549359036,0.16601418610993665,0.08476413592969315,0.0,346,creatinine,0.0,"[[3, 0.9], [3, 0.5], [1, 0.95], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.2555795339913953,0.011409481196305138
False,0.339590137432433,0.2337951722303534,True,0.35179811940744077,12,-0.06243009370622665,-0.0298213145655557,-0.09783442904985457,1.0,-0.0006749628222046944,0.018107696904572902,-0.01881249663604734,0.548,0.15802166720340916,0.20532514858357226,0.11294935879140869,0.0,346,creatinine,0.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw,0.2893680257012141,0.016228152820954467
True,0.44169095215948107,0.3208887135545322,True,0.34189490688222457,12,0.04230225666695686,0.07782498941482476,0.008283039376034232,0.007,0.09415417502576262,0.13497534654957977,0.05576637226105487,0.0,0.25285080505137647,0.31757145457735164,0.1928510798767548,0.0,346,creatinine,0.0,[],oracle,next_draw,0.38419716354918143,nan
False,0.3428048086727385,0.23315791817119147,True,0.35674515641976745,12,-0.06670216789634864,-0.03395157224764949,-0.10067274394428863,1.0,,,,,0.15869663002561385,0.2069519781400774,0.11244407889343215,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.2900429885234188,nan
,-0.0030086627619431666,-0.05353725977615294,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.026152919866063717,-0.06485051232138028
,0.005110088378913157,-0.01519793728352391,False,nan,12,,,,,,,,,0.02273090026892355,0.0417975022184845,0.004664574586138312,0.0055,400,creatinine,1.0,[],twinmap,latent_memory,-0.003422019597140169,nan
,0.014200254120401018,-0.011856094370134029,False,nan,12,,,,,,,,,0.029129519024897577,0.052900570190226495,0.006593344436086124,0.006,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.002976599158833859,-0.0023221195088904967
,0.021007419674604802,-0.01543260434660405,False,nan,12,,,,,,,,,0.02998632809534485,0.05923970663330754,0.0027663405104851354,0.0185,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.0038334082292811322,0.028241152203903108
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.956011527913733,0.9850304388376652,0.9310182679572336,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,0.004331143364950043,-0.059767117633901586,False,nan,12,,,,,-0.019118585354680917,0.011944784123566454,-0.052644360216809585,0.875,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.02609821899409326,-0.08116286259482974
,0.012122680937716835,-0.013956750797574562,False,nan,12,,,,,0.00766644442985831,0.019397564675750656,-0.004980883544443276,0.114,0.026785029784539227,0.05093347094159558,0.0044255845414432615,0.0065,346,creatinine,1.0,[],twinmap,next_draw_memory,0.0006868107904459686,nan
,0.008945774905284398,-0.014370998144274588,False,nan,12,,,,,0.006234430504942656,0.01599343434340804,-0.004101029882104373,0.1365,0.025353015859623573,0.05493579984553909,-0.0025717778052872313,0.035,346,creatinine,1.0,"[[3, 0.8], [0, 0.65], [2, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,-0.0007452031344696852,0.011409481196305138
,0.007052121854126518,-0.012576331249517375,False,nan,12,,,,,0.006086296983266237,0.013856266096886994,-0.002365943118763558,0.0795,0.025204882337947154,0.05808066947985197,-0.005279929080281084,0.065,346,creatinine,1.0,"[[1, 0.8], [3, 0.5], [2, 0.65], [3, 0.5], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0008933366561461042,0.016228152820954467
,0.7122628644252328,0.5661180350275252,True,nan,12,,,,,0.6448068951869663,0.7158990987110552,0.5716819655951458,0.0,0.6639254805416472,0.7427466261480115,0.5867851410428963,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637827261547554,nan
,-0.0030332532326674323,-0.0156839036420156,False,nan,12,,,,,,,,,0.019118585354680917,0.05264436021680956,-0.011944784123566459,0.125,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.0069796336394123415,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_e07d5a7_20260918_v1/10627_real_NATMIN_hold0_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.026427246732206037,-0.02738511936817209,False,0.0011392229893261163,12,-0.0001217492840138723,0.03752917396963536,-0.03517759076054131,0.4855,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.001017473705312244,-0.014349627021524869
False,0.015307088619604838,-0.016047930518160513,False,-0.008431793555109701,12,0.009290587577501896,0.028224235276086754,-0.009265939377872318,0.1485,,,,,-0.00015867968292004875,0.01864676141170977,-0.01839395115971213,0.5055,400,creatinine,1.0,[],twinmap,latent,0.0008587940223921953,nan
False,0.05045286424388334,-0.004152665322178384,False,-0.00030513944496934897,12,0.025509324944445466,0.05238040947927703,-0.003350224215913633,0.0395,,,,,0.024186711794163873,0.05762473393423387,-0.007979983514724434,0.073,400,creatinine,1.0,"[[0, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.025204185499476117,0.0732825393258979
False,0.03367284818810188,-0.024833382937642794,False,-0.018502685955932296,12,0.024031567935892117,0.05306021831362453,-0.006132555291283248,0.06,,,,,0.004511408274647577,0.04351149533195143,-0.03259600568918371,0.4125,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [2, 0.9], [2, 0.65], [2, 0.95]]",occ_pure12,latent,0.005528881979959821,0.10424508828605084
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6301831825347369,0.6739806030940999,0.5899434410177665,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,0.026427246732206037,-0.02738511936817209,False,0.0011392229893261163,12,-0.0001217492840138723,0.03752917396963536,-0.03517759076054131,0.4855,,,,,,,,,400,creatinine,1.0,[],flat,recorded,0.001017473705312244,-0.014349627021524869
False,0.015307088619604838,-0.016047930518160513,False,-0.008431793555109701,12,0.009290587577501896,0.028224235276086754,-0.009265939377872318,0.1485,,,,,-0.00015867968292004875,0.01864676141170977,-0.01839395115971213,0.5055,400,creatinine,1.0,[],twinmap,recorded,0.0008587940223921953,nan
False,0.05045286424388334,-0.004152665322178384,False,-0.00030513944496934897,12,0.025509324944445466,0.05238040947927703,-0.003350224215913633,0.0395,,,,,0.024186711794163873,0.05762473393423387,-0.007979983514724434,0.073,400,creatinine,1.0,"[[0, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,recorded,0.025204185499476117,0.0732825393258979
False,0.03367284818810188,-0.024833382937642794,False,-0.018502685955932296,12,0.024031567935892117,0.05306021831362453,-0.006132555291283248,0.06,,,,,0.004511408274647577,0.04351149533195143,-0.03259600568918371,0.4125,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [2, 0.9], [2, 0.65], [2, 0.95]]",occ_pure12,recorded,0.005528881979959821,0.10424508828605084
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6301831825347369,0.6739806030940999,0.5899434410177665,0.0,400,creatinine,0.0,[],oracle,recorded,0.6312006562400492,nan
False,0.22620098873886837,0.12006204957232132,True,0.21895706544281934,12,-0.04317331538545888,-0.005821059903597671,-0.07883483028570239,0.987,-0.15916393024609565,-0.1136672761545907,-0.21167691985579098,1.0,,,,,346,creatinine,0.0085,[],flat,next_draw,0.17578375005736047,-0.02042714409198232
False,0.35974125206571295,0.253829436761435,True,0.38933280965353534,12,-0.07936422606538596,-0.042373013532830586,-0.11620387194455549,1.0,-0.024979096715306737,0.0006337284530796831,-0.054150764285662026,0.9715,0.13418483353078892,0.17633151864243235,0.09303081682149233,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.3099685835881494,nan
False,0.34749977581761904,0.24270360466556112,True,0.3736892476390068,12,-0.07537723948107466,-0.03494281282029488,-0.11649485439995329,0.9985,-0.03663567214552399,-0.010169612679477875,-0.06398553422097931,0.997,0.12252825810057166,0.17310841251841672,0.07438293419611071,0.0,346,creatinine,0.0,"[[1, 0.8], [1, 0.9], [0, 0.9], [2, 0.9], [3, 0.9]]",assim_honest,next_draw,0.29831200815793213,0.04486234717896731
False,0.37357771836411036,0.27462864938156323,True,0.4040392062226439,12,-0.0761960790569276,-0.035976956385082276,-0.11911449651867478,0.9995,-0.007104553137739833,0.013508651277331115,-0.028648716809371318,0.745,0.15205937710835582,0.20420170192532977,0.10346136035648999,0.0,346,creatinine,0.0,"[[3, 0.8], [1, 0.9], [1, 0.9], [2, 0.9], [3, 0.9]]",occ_pure12,next_draw,0.3278431271657163,0.0745151439313928
True,0.4833813548052256,0.38370951517829566,True,0.4017787992015591,12,0.03312247558085235,0.05922424289297093,0.007355634352724261,0.0065,0.09995359447895535,0.13981344444664076,0.06048359990310142,0.0,0.259117524725051,0.3230221916768476,0.20073536751281895,0.0,346,creatinine,0.0,[],oracle,next_draw,0.4349012747824115,nan
False,0.38194916606029766,0.2831545874658213,True,0.41487890173231157,12,-0.07993122142885545,-0.03963686219150272,-0.1191285692863154,1.0,,,,,0.15916393024609565,0.21167691985579098,0.11366727615459067,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.3349476803034561,nan
,0.02606026510062557,-0.029078930472679017,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.0007626803879394739,-0.014349627021524869
,0.01427893458011651,-0.026814053550119947,False,nan,12,,,,,,,,,-0.004883935178185528,0.013967221804574973,-0.02284995599822889,0.6985,400,creatinine,1.0,[],twinmap,latent_memory,-0.004121254790246054,nan
,0.07769513658057126,0.01716559825900671,False,nan,12,,,,,,,,,0.04824804769426205,0.08028238121839408,0.01647134934463323,0.001,400,creatinine,1.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04901072808220153,0.0732825393258979
,0.052671035153440765,-0.0030916487762813138,False,nan,12,,,,,,,,,0.024190889874715737,0.06156859724706904,-0.012399073109679897,0.0955,400,creatinine,1.0,"[[0, 0.9], [2, 0.65], [0, 0.9], [2, 0.65], [0, 0.95]]",occ_pure12,latent_memory,0.02495357026265521,0.10424508828605084
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.9290959276597298,0.9615781198034332,0.9018691505142814,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,0.035922078333397695,-0.028813665035767853,False,nan,12,,,,,0.010241617004807635,0.0413329857215411,-0.025122882009911852,0.2845,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.004785320536184967,-0.02042714409198232
,0.01325322624635262,-0.018990686127542362,False,nan,12,,,,,0.004197754091200379,0.019362100688919727,-0.01158941514034038,0.2965,-0.006043862913607256,0.018802653814693666,-0.028533477874399114,0.6725,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0012585423774222892,nan
,0.026592660808127763,0.000549040548013538,False,nan,12,,,,,0.020753247634664018,0.03226876042330294,0.009159143327939817,0.001,0.010511630629856383,0.04128790557362901,-0.018464360858590177,0.242,346,creatinine,1.0,"[[1, 0.8], [1, 0.5], [1, 0.8], [2, 0.5], [2, 0.95]]",assim_honest,next_draw_memory,0.01529695116604135,0.04486234717896731
,0.02692495688871652,-0.01998560164094145,False,nan,12,,,,,0.011267861669986168,0.033953376548857904,-0.010974647585776232,0.1585,0.0010262446651785329,0.04160955830334584,-0.03598939838699701,0.476,346,creatinine,1.0,"[[0, 0.9], [0, 0.9], [2, 0.8], [3, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.0058115652013635,0.0745151439313928
,0.7848235150513257,0.6390437848483513,True,nan,12,,,,,0.7155433891155546,0.7940916373911778,0.6440656043944016,0.0,0.705301772110747,0.7870054968816043,0.628452568556591,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7100870926469319,nan
,-0.0020441837741954657,-0.014236990418103352,False,nan,12,,,,,,,,,-0.010241617004807635,0.02512288200991185,-0.0413329857215411,0.7155,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005456296468622668,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10672_real_NATMIN_hold1_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,-0.004324581160539549,-0.05258585658487864,False,-0.027668330157350596,12,0.0005400262830326241,0.03589201711752642,-0.031816898696245995,0.479,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.02712830387431797,-0.06485051232138028
False,0.0037240665022843763,-0.01549312209476773,False,-0.013021353931952584,12,0.008668867758085064,0.022928645458952124,-0.005619261046214891,0.117,,,,,0.02277581770045045,0.04235426497214547,0.004335380146353304,0.008,400,creatinine,1.0,[],twinmap,latent,-0.00435248617386752,nan
False,0.017450033315779094,-0.016943309269445317,False,0.0001378927429254162,12,0.0015095039350765393,0.01934294734950544,-0.016942866374820967,0.436,,,,,0.028775700552319927,0.052252635256371936,0.006575946804137839,0.005,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [1, 0.9], [0, 0.9], [1, 0.95]]",assim_honest,latent,0.0016473966780019556,-0.0023221195088904967
False,0.013800120246117396,-0.019913117474666307,False,-0.020643229323343615,12,0.01891363623578024,0.04105985212505124,-0.003448305975522331,0.049,,,,,0.025398710786754597,0.05324086226698011,-0.0011354390973817962,0.033,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.65], [1, 0.65]]",occ_pure12,latent,-0.0017295930875633747,0.028241152203903108
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6583289601143671,0.6991875685938869,0.6171273371290057,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,-0.008438068310786941,-0.024603046035196714,False,-0.008340667142011426,12,-0.006425722483382357,0.006308981066712265,-0.020029153178852843,0.8355,,,,,0.012361914248924188,0.03824526306892591,-0.012241821614425363,0.1545,400,creatinine,1.0,"[[2, 0.9], [3, 0.5], [1, 0.5], [3, 0.95], [0, 0.5]]",occ_innovation,latent,-0.014766389625393783,-0.018247184912651537
False,0.003513434804960948,-0.06877689461117231,False,-0.008300295491337373,12,-0.023409776372112168,0.002121031456723218,-0.045702558299643835,0.965,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.03171007186344954,-0.06485051232138028
False,0.007509059120352035,-0.016471774419973755,False,0.0055241173281137534,12,-0.0086583183158091,0.0006953782764041339,-0.017565803887658916,0.968,,,,,0.028575870875754195,0.055451131609525466,0.0028007520033640795,0.0155,400,creatinine,1.0,[],twinmap,recorded,-0.003134200987695346,nan
False,0.0026402412468602946,-0.016631243827544977,False,-0.001253874851644854,12,-0.00416556670661028,0.0031541952284786204,-0.011473137461074609,0.866,,,,,0.026290630305194407,0.05810612089681096,-0.005766897378385333,0.0515,400,creatinine,1.0,"[[0, 0.65], [3, 0.95], [3, 0.95], [0, 0.65], [3, 0.5]]",assim_honest,recorded,-0.005419441558255134,-0.0023221195088904967
False,0.01017858547003364,-0.019646775441531133,False,-0.0013977937096267823,12,-0.0028085533451642775,0.010412974457019471,-0.014788332137707449,0.674,,,,,0.02750372480865848,0.061886875292355224,-0.00503409004547827,0.0485,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [1, 0.8], [0, 0.8], [3, 0.8]]",occ_pure12,recorded,-0.00420634705479106,0.028241152203903108
False,0.03131567801813104,-0.011689406206639719,False,-0.0036072157891462453,12,0.01577259513414775,0.03805303394199681,-0.009521105690475476,0.1015,,,,,0.043875451208451044,0.08825496315172043,0.005667774239136211,0.011,400,creatinine,1.0,[],oracle,recorded,0.012165379345001504,nan
False,0.008592650300956678,-0.03652853449592129,False,-0.0003606591184153185,12,-0.011945475726048205,0.007644092179553917,-0.030659147697570877,0.88,,,,,0.019403937018986017,0.053143455319991574,-0.01247259564199634,0.1315,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.95], [3, 0.95], [0, 0.95]]",occ_innovation,recorded,-0.012306134844463523,-0.018247184912651537
False,0.18200368724712784,0.06965106532785328,False,0.1710099709684575,12,-0.03966361247065253,0.0035588727621584347,-0.07738285148322725,0.9615,-0.15869663002561385,-0.11244407889343218,-0.20695197814007746,1.0,,,,,346,creatinine,0.194,[],flat,next_draw,0.13134635849780496,-0.08116286259482974
False,0.3150786983516087,0.20255894356319556,True,0.3329637691666858,12,-0.07129304549561732,-0.039398595708975075,-0.10372523936182503,1.0,-0.028372264852350337,-0.0023533422573363155,-0.05730939791240088,0.982,0.1303243651732635,0.17070850258618633,0.09364379570200228,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.2616707236710685,nan
False,0.30499470324368744,0.1987625506698666,True,0.3325414472837782,12,-0.07696191329238289,-0.042721047258087445,-0.11036203433250273,1.0,-0.034463454532023485,-0.006501333701998413,-0.06407010540733195,0.9905,0.12423317549359036,0.16601418610993665,0.08476413592969315,0.0,346,creatinine,0.0,"[[3, 0.9], [3, 0.5], [1, 0.95], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.2555795339913953,0.011409481196305138
False,0.339590137432433,0.2337951722303534,True,0.35179811940744077,12,-0.06243009370622665,-0.0298213145655557,-0.09783442904985457,1.0,-0.0006749628222046944,0.018107696904572902,-0.01881249663604734,0.548,0.15802166720340916,0.20532514858357226,0.11294935879140869,0.0,346,creatinine,0.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw,0.2893680257012141,0.016228152820954467
True,0.44169095215948107,0.3208887135545322,True,0.34189490688222457,12,0.04230225666695686,0.07782498941482476,0.008283039376034232,0.007,0.09415417502576262,0.13497534654957977,0.05576637226105487,0.0,0.25285080505137647,0.31757145457735164,0.1928510798767548,0.0,346,creatinine,0.0,[],oracle,next_draw,0.38419716354918143,nan
False,0.290321361466447,0.17250695003778774,True,0.32196284796248076,12,-0.0883459095526351,-0.05084595350033724,-0.12646817395274537,1.0,-0.056426050113573156,-0.02922610880675336,-0.08370510563619517,1.0,0.1022705799120407,0.15927645125865839,0.049885816604284504,0.0,346,creatinine,0.0,"[[3, 0.8], [1, 0.5], [0, 0.65], [2, 0.8], [0, 0.65]]",occ_innovation,next_draw,0.23361693840984565,-0.032860095428620006
False,0.3428048086727385,0.23315791817119147,True,0.35674515641976745,12,-0.06670216789634864,-0.03395157224764949,-0.10067274394428863,1.0,,,,,0.15869663002561385,0.2069519781400774,0.11244407889343215,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.2900429885234188,nan
,-0.0030086627619431666,-0.05353725977615294,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.026152919866063717,-0.06485051232138028
,0.005110088378913157,-0.01519793728352391,False,nan,12,,,,,,,,,0.02273090026892355,0.0417975022184845,0.004664574586138312,0.0055,400,creatinine,1.0,[],twinmap,latent_memory,-0.003422019597140169,nan
,0.014200254120401018,-0.011856094370134029,False,nan,12,,,,,,,,,0.029129519024897577,0.052900570190226495,0.006593344436086124,0.006,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.002976599158833859,-0.0023221195088904967
,0.021007419674604802,-0.01543260434660405,False,nan,12,,,,,,,,,0.02998632809534485,0.05923970663330754,0.0027663405104851354,0.0185,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.0038334082292811322,0.028241152203903108
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.956011527913733,0.9850304388376652,0.9310182679572336,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,-0.004689588077812356,-0.019985715565071692,False,nan,12,,,,,,,,,0.01533234003452999,0.04128156466865695,-0.009217584822797614,0.118,400,creatinine,1.0,"[[2, 0.95], [1, 0.5], [1, 0.65], [3, 0.95], [1, 0.5]]",occ_innovation,latent_memory,-0.010820579831533728,-0.018247184912651537
,0.004331143364950043,-0.059767117633901586,False,nan,12,,,,,-0.019118585354680917,0.011944784123566454,-0.052644360216809585,0.875,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.02609821899409326,-0.08116286259482974
,0.012122680937716835,-0.013956750797574562,False,nan,12,,,,,0.00766644442985831,0.019397564675750656,-0.004980883544443276,0.114,0.026785029784539227,0.05093347094159558,0.0044255845414432615,0.0065,346,creatinine,1.0,[],twinmap,next_draw_memory,0.0006868107904459686,nan
,0.008945774905284398,-0.014370998144274588,False,nan,12,,,,,0.006234430504942656,0.01599343434340804,-0.004101029882104373,0.1365,0.025353015859623573,0.05493579984553909,-0.0025717778052872313,0.035,346,creatinine,1.0,"[[3, 0.8], [0, 0.65], [2, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,-0.0007452031344696852,0.011409481196305138
,0.007052121854126518,-0.012576331249517375,False,nan,12,,,,,0.006086296983266237,0.013856266096886994,-0.002365943118763558,0.0795,0.025204882337947154,0.05808066947985197,-0.005279929080281084,0.065,346,creatinine,1.0,"[[1, 0.8], [3, 0.5], [2, 0.65], [3, 0.5], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0008933366561461042,0.016228152820954467
,0.7122628644252328,0.5661180350275252,True,nan,12,,,,,0.6448068951869663,0.7158990987110552,0.5716819655951458,0.0,0.6639254805416472,0.7427466261480115,0.5867851410428963,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637827261547554,nan
,-0.003705918478651905,-0.02234977095147947,False,nan,12,,,,,-0.004137183775452691,0.0036980472489823147,-0.012042933562136631,0.8585,0.014981401579228226,0.04888172013962545,-0.01707248507628244,0.1875,346,creatinine,1.0,"[[3, 0.95], [1, 0.95], [1, 0.65], [3, 0.95], [3, 0.95]]",occ_innovation,next_draw_memory,-0.011116817414865032,-0.032860095428620006
,-0.0030332532326674323,-0.0156839036420156,False,nan,12,,,,,,,,,0.019118585354680917,0.05264436021680956,-0.011944784123566459,0.125,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.0069796336394123415,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10673_real_NATMIN_hold1_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.011884201183150183,-0.04362716698439788,False,-0.027668330157350596,12,0.013448446733530073,0.052902098167871156,-0.022863165106292296,0.2305,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.014219883423820523,-0.03970028770041201
False,0.018817444486120632,-0.011790185685875459,False,-0.013021353931952584,12,0.0180787907735378,0.03769332267511203,-0.0013877038499659153,0.0325,,,,,0.01927732026540574,0.039114576029006184,0.0018309137649567182,0.0175,400,creatinine,1.0,[],twinmap,latent,0.005057436841585217,nan
False,0.021090852718497196,-0.01183217682245385,False,0.0001378927429254162,12,0.005861225073442777,0.02489611948353353,-0.013703270596927228,0.2875,,,,,0.020219001240188716,0.04550016974442518,-0.0034924532143705525,0.0525,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0059991178163681935,0.014437033858508141
True,0.028549241492866587,-0.0091962434093056,False,-0.020643229323343615,12,0.030996226556471385,0.05559693847926204,0.0062695165247382886,0.0075,,,,,0.024572880656948293,0.057739992913839966,-0.006714834610241166,0.064,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [1, 0.5]]",occ_pure12,latent,0.01035299723312777,0.03332159476750851
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.8073525440209072,0.8421740361017498,0.7747284385819234,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,-0.0006870739379899744,-0.018450961200293964,False,-0.008340667142011426,12,0.0002412611114535057,0.013585906475126053,-0.015361371196381595,0.4845,,,,,0.006120477393262602,0.03535892104643128,-0.02175317786663298,0.3265,400,creatinine,1.0,"[[2, 0.8], [2, 0.65], [1, 0.8], [3, 0.95], [1, 0.65]]",occ_innovation,latent,-0.00809940603055792,-0.003492136042712257
False,-0.02038893704767102,-0.08559762340819772,False,-0.008300295491337373,12,-0.04428157813651601,-0.012357830444411563,-0.07320104918170349,0.9975,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.05258187362785338,-0.03970028770041201
False,-0.00204281650151093,-0.024842009129298376,False,0.0055241173281137534,12,-0.01787784154789951,-0.00640770822087577,-0.029462310386282425,0.998,,,,,0.040228149408067626,0.0644178156068656,0.01600767755833656,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.012353724219785756,nan
False,-0.0027168216770931545,-0.0215399586100122,False,-0.001253874851644854,12,-0.009323686721838476,0.0012850544731987739,-0.019597087078902196,0.9515,,,,,0.04200431205437005,0.0696575214098961,0.013982111592448521,0.002,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [1, 0.5], [0, 0.65], [1, 0.9]]",assim_honest,recorded,-0.01057756157348333,0.014437033858508141
False,0.00548709277782935,-0.026832266320298365,False,-0.0013977937096267823,12,-0.008220035393755598,0.006600430769219634,-0.02272832993518873,0.8665,,,,,0.042964044524471,0.0734498706010825,0.010992072208431054,0.0035,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [1, 0.65], [0, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.00961782910338238,0.03332159476750851
True,0.06996903156461819,0.012437312571659273,False,-0.0036072157891462453,12,0.04907361583392511,0.0760611392996116,0.012960844042808364,0.0035,,,,,0.09804827367263225,0.13866827036362228,0.05441775056994963,0.0,400,creatinine,1.0,[],oracle,recorded,0.045466400044778865,nan
False,0.003796520090766828,-0.03978671782693432,False,-0.0003606591184153185,12,-0.015913150967673095,0.004536742738926021,-0.03657468388204085,0.9375,,,,,0.03630806354176497,0.06491632101248378,0.007962334208902883,0.009,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.95], [1, 0.9], [3, 0.9]]",occ_innovation,recorded,-0.016273810086088414,-0.003492136042712257
False,0.08175530445353184,-0.008542873992719663,False,0.1710099709684575,12,-0.13116160444758485,-0.06977418928773518,-0.1863010004566221,1.0,-0.13967008373694445,-0.09264120368448417,-0.18822804972899151,1.0,,,,,346,creatinine,0.9995,[],flat,next_draw,0.03984836652087265,-0.0615153774115651
False,0.20356594458708752,0.10532215962143394,True,0.3329637691666858,12,-0.1764300472097694,-0.12798802362370137,-0.22650393530495352,1.0,-0.022984728300900703,0.0030621331837540904,-0.050612915193924274,0.9515,0.11668535543604375,0.15578733157975683,0.08028684283854047,0.0,346,creatinine,0.0265,[],twinmap,next_draw,0.1565337219569164,nan
False,0.1981612596256352,0.08950052968610905,False,0.3325414472837782,12,-0.18430174317591397,-0.1317506701598382,-0.23922719378518384,1.0,-0.03127874614995285,-0.0004524558209480913,-0.06415487378001242,0.9765,0.1083913375869916,0.15294788330322165,0.06365288127209762,0.0,346,creatinine,0.0815,"[[3, 0.8], [3, 0.5], [0, 0.8], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.14823970410786425,0.019477504983972826
False,0.23072077863038107,0.12810195629880639,True,0.35179811940744077,12,-0.16770111505299978,-0.11525269336022423,-0.2246553762229817,1.0,0.004578554096623888,0.029968975063006793,-0.020230431526569496,0.3635,0.14424863783356834,0.19543277805149928,0.09365373266567896,0.0,346,creatinine,0.004,"[[3, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.18409700435444099,0.021177547728625123
True,0.5147759845035762,0.3884666474058365,True,0.34189490688222457,12,0.11262984924579444,0.17086424807808906,0.05592087960010251,0.0,0.2750063058702019,0.33753082277776575,0.21687853188055586,0.0,0.41467638960714637,0.47965091607820165,0.3509345494915713,0.0,346,creatinine,0.0,[],oracle,next_draw,0.454524756128019,nan
False,0.1780460740883978,0.0731179027533105,False,0.32196284796248076,12,-0.19293803289506561,-0.13960998598817456,-0.24762069267303455,1.0,-0.05049363519040195,-0.02566497976745085,-0.07552718917359384,1.0,0.0891764485465425,0.14256364312061315,0.040901907361985054,0.0005,346,creatinine,0.2135,"[[1, 0.9], [1, 0.5], [1, 0.5], [2, 0.65], [3, 0.5]]",occ_innovation,next_draw,0.12902481506741514,-0.02298566682158687
False,0.22550916940181148,0.12620336899005002,True,0.35674515641976745,12,-0.17722670616195035,-0.1240021776900219,-0.229825034618622,1.0,,,,,0.13967008373694445,0.18822804972899151,0.09264120368448413,0.0,346,creatinine,0.005,[],draw_step_only,next_draw,0.1795184502578171,nan
,0.011872781551334085,-0.04405069085219949,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.013932380973480152,-0.03970028770041201
,0.013310985772554431,-0.018145360898286483,False,nan,12,,,,,,,,,0.0131369081769106,0.03312524077064398,-0.005099520860788159,0.09,400,creatinine,1.0,[],twinmap,latent_memory,-0.0007954727965695518,nan
,0.01542177667275693,-0.011857089274521459,False,nan,12,,,,,,,,,0.017221941502033822,0.04242983047722463,-0.007305148427708308,0.078,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [2, 0.8], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.00328956052855367,0.014437033858508141
,0.02598717276146712,-0.009770828780234424,False,nan,12,,,,,,,,,0.023069566805223096,0.054419747500465736,-0.007421088737287407,0.0705,400,creatinine,1.0,"[[0, 0.9], [1, 0.9], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.009137185831742944,0.03332159476750851
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.9395590314576283,0.9726619047926227,0.9106345614565445,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,-0.0008899418484624955,-0.018260911679161006,False,nan,12,,,,,,,,,0.005855078417291937,0.035002081396363474,-0.021430098476010517,0.3375,400,creatinine,1.0,"[[2, 0.8], [3, 0.65], [1, 0.8], [3, 0.95], [0, 0.8]]",occ_innovation,latent_memory,-0.008077302556188215,-0.003492136042712257
,0.015065898938241801,-0.05294311388085428,False,nan,12,,,,,-0.010458371606795858,0.023125434403340164,-0.04617369761384504,0.722,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.01743735494936316,-0.0615153774115651
,0.013603772131324719,-0.019144357503962456,False,nan,12,,,,,0.0056297643324496605,0.02160743929014226,-0.011051780099778436,0.2445,0.016088135939245518,0.04159361607883235,-0.006688243514433081,0.0905,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0013492190101176416,nan
,0.012208290301924381,-0.010771220891054862,False,nan,12,,,,,0.009603526236164672,0.01908747235287335,-0.0007161721788103535,0.036,0.02006189784296053,0.0521953033519345,-0.009468796715677272,0.105,346,creatinine,1.0,"[[3, 0.8], [3, 0.5], [3, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,0.0026245428935973703,0.019477504983972826
,0.009995106881734201,-0.010383728910066803,False,nan,12,,,,,0.008532669327930953,0.016964052706298742,-6.306154722011673e-05,0.0265,0.01899104093472681,0.05661949271948697,-0.014475712561008963,0.154,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [1, 0.9]]",occ_pure12,next_draw_memory,0.0015536859853636509,0.021177547728625123
,0.7123092717718127,0.5661752365340649,True,nan,12,,,,,0.6448399409408183,0.7159371055356203,0.5717139649327483,0.0,0.6552983125476142,0.735681336877466,0.579084392888364,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637860957598251,nan
,-0.00555139341141141,-0.02405955131253449,False,nan,12,,,,,-0.005987431206120775,0.0008991431386815895,-0.012704668037675814,0.959,0.004470940400675083,0.04065020293404637,-0.028304915471226735,0.394,346,creatinine,1.0,"[[2, 0.9], [1, 0.95], [1, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,next_draw_memory,-0.012966414548688077,-0.02298566682158687
,-0.003036461620192738,-0.015691580759037798,False,nan,12,,,,,,,,,0.010458371606795858,0.04617369761384494,-0.023125434403340188,0.278,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.006978983342567302,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10674_real_NATMIN_hold1_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.06431390955367294,-0.008531718870211313,False,-0.027668330157350596,12,0.05797946285650135,0.10279447918139684,0.0171471256885051,0.003,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.030311132699150756,0.046438341271853645
True,0.09150490439829329,0.004649153774450338,False,-0.013021353931952584,12,0.06439145413772529,0.10602972345972307,0.021935128245535774,0.0005,,,,,0.02105896750662195,0.03967217010995781,0.0013517860424980934,0.0185,400,creatinine,0.999,[],twinmap,latent,0.051370100205772706,nan
True,0.08182386652914345,0.01812037769618938,False,0.0001378927429254162,12,0.05040657986346608,0.08233462484623165,0.01716114565503498,0.001,,,,,0.020233339907240744,0.05161296705096919,-0.013261675069188236,0.107,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0505444726063915,0.08430574665176349
True,0.05278252026450477,0.010797856289249508,False,-0.020643229323343615,12,0.05312289478026022,0.07954918563870492,0.025463610026437527,0.0,,,,,0.002168532757765851,0.04419955631217254,-0.037218685791095135,0.4675,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [2, 0.65]]",occ_pure12,latent,0.03247966545691661,0.08118706025355604
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.8346285172653066,0.8768752763124364,0.796806190324645,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
True,0.11084338930475236,0.0276144408192417,False,-0.008340667142011426,12,0.07917140844079706,0.12163884409920513,0.030194583586826692,0.001,,,,,0.04051960859963488,0.09152007455927558,-0.011882967772991916,0.061,400,creatinine,0.953,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8]]",occ_innovation,latent,0.07083074129878564,0.1348818155456455
False,-0.03550122061429079,-0.08911980994573267,False,-0.008300295491337373,12,-0.05308703514823576,-0.017589601954313416,-0.08667183179213563,0.997,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.061387330639573134,0.046438341271853645
False,-0.0066211247137447915,-0.02710066487631883,False,0.0055241173281137534,12,-0.020971964947898325,-0.0071351804394647845,-0.03416103449490623,0.9965,,,,,0.04593948301978856,0.06669632253497895,0.025181773550148074,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015447847619784572,nan
False,-0.012131505753659908,-0.04885462011328659,False,-0.001253874851644854,12,-0.026769116894482803,-0.008134282021234807,-0.048625489681564785,0.995,,,,,0.03336433889344548,0.05816818087003941,0.00869554323556831,0.0065,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [3, 0.5], [2, 0.9]]",assim_honest,recorded,-0.028022991746127657,0.08430574665176349
False,0.0018499196551900676,-0.029194230432763,False,-0.0013977937096267823,12,-0.010090259118936018,0.00492461984969821,-0.026745107594606778,0.9075,,,,,0.049899277811010334,0.07928741274708345,0.020640583968624466,0.0005,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9]]",occ_pure12,recorded,-0.0114880528285628,0.08118706025355604
True,0.1056982789790037,0.043748828473167224,False,-0.0036072157891462453,12,0.08412758715903645,0.11158655930425167,0.045789055399599835,0.0,,,,,0.14190770200946334,0.17552043402983214,0.10088538549353068,0.0,400,creatinine,0.974,[],oracle,recorded,0.08052037136989021,nan
False,0.011787659971053861,-0.040739824934152714,False,-0.0003606591184153185,12,-0.012127298723865643,0.014146202256753995,-0.03913807531223431,0.8355,,,,,0.04889937279729217,0.0791398947157828,0.019582979803229685,0.0005,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.9], [1, 0.9], [2, 0.9]]",occ_innovation,recorded,-0.012487957842280961,0.1348818155456455
False,0.06440122082917177,-0.015603316499292568,False,0.1710099709684575,12,-0.14372997945049537,-0.07245298370113433,-0.2118521956463664,1.0,-0.030895160198160077,0.01215051300342756,-0.07513931926524423,0.922,,,,,346,creatinine,1.0,[],flat,next_draw,0.02727999151796212,0.016781303410699167
False,0.1290559940845801,0.024352784497697802,False,0.3329637691666858,12,-0.2516749674365274,-0.18622588151965067,-0.3200738009754024,1.0,0.023113650014036202,0.06045668645043168,-0.01713788096089263,0.1235,0.05400881021219628,0.08360372644487565,0.026200938828794835,0.0,346,creatinine,0.848,[],twinmap,next_draw,0.0812888017301584,nan
False,0.11743549513251962,0.027589301439742097,False,0.3325414472837782,12,-0.25704047745601766,-0.1983302173312751,-0.31824139279732566,1.0,0.017325818111638358,0.05080697024993397,-0.020554682733521387,0.187,0.048220978309798435,0.08814618182249678,0.007412929712058478,0.0105,346,creatinine,0.9245,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.07550096982776056,0.06237601556001915
False,0.10699613564082137,0.016015813086962073,False,0.35179811940744077,12,-0.2864692103952696,-0.2236425162667784,-0.3532719418094988,1.0,0.007153757296048946,0.03929708113487338,-0.02700729966200202,0.347,0.03804891749420902,0.09158078420718746,-0.013758541455518292,0.079,346,creatinine,0.9705,"[[3, 0.8], [3, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.06532890901217114,0.04894643080973382
True,0.6102818987312777,0.48019934066896086,True,0.34189490688222457,12,0.20716192329171335,0.28452538388259546,0.1326345932640022,0.0,0.4908816784578157,0.5611644006414761,0.421966730142265,0.0,0.5217768386559758,0.5900504623360896,0.45296357339167487,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5490568301739379,nan
False,0.12001028117037771,0.02846882136126582,False,0.32196284796248076,12,-0.2449610488382623,-0.1787375037041739,-0.3084063559900103,1.0,0.018826647408096253,0.051555198578458784,-0.014294761251091864,0.134,0.04972180760625633,0.09882313502786245,0.002753526730325334,0.0215,346,creatinine,0.91,"[[2, 0.8], [1, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_innovation,next_draw,0.07700179912421845,0.0713260328329347
False,0.09149482478016373,0.02034519681568518,False,0.35674515641976745,12,-0.29857000470364525,-0.23595148937836047,-0.36214446723335975,1.0,,,,,0.030895160198160077,0.07513931926524421,-0.01215051300342756,0.078,346,creatinine,0.9995,[],draw_step_only,next_draw,0.0581751517161222,nan
,0.06471948271923054,-0.008421778715291166,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.029952463131043494,0.046438341271853645
,0.08890193793861678,0.0036881004949837403,False,nan,12,,,,,,,,,0.019365055432632117,0.03853779935147611,-0.00019379250089087956,0.026,400,creatinine,0.9985,[],twinmap,latent_memory,0.04931751856367561,nan
,0.07875280813242524,0.019107934509690665,False,nan,12,,,,,,,,,0.019501577147879368,0.05228679764109715,-0.015483759384367458,0.135,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04945404027892286,0.08430574665176349
,0.0548991664752162,0.004836927858194046,False,nan,12,,,,,,,,,0.0016619251165530535,0.044680790880461986,-0.03989347629289808,0.472,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [3, 0.65], [2, 0.8], [2, 0.65]]",occ_pure12,latent_memory,0.03161438824759655,0.08118706025355604
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.8772992765675179,0.9228893343731092,0.8367954672555874,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.11473999267530807,0.03768179746132689,False,nan,12,,,,,,,,,0.04813874911710592,0.09801240649688393,-0.0016399173967671925,0.029,400,creatinine,0.922,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.07809121224814941,0.1348818155456455
,0.05501975621661369,-0.02567621378601407,False,nan,12,,,,,0.024157404493687418,0.06372206793132963,-0.01902293390158829,0.1295,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.016950087420629645,0.016781303410699167
,0.05208053754527929,-0.03595338327137554,False,nan,12,,,,,0.018114226844272996,0.05924070450629203,-0.02605485711284571,0.208,-0.006043177649414422,0.016111894693095145,-0.02860491582121581,0.689,346,creatinine,1.0,[],twinmap,next_draw_memory,0.010906909771215223,nan
,0.02773002023259374,-0.02338119204901421,False,nan,12,,,,,0.011349313883676326,0.03691238113822873,-0.01521657264965061,0.198,-0.012808090610011091,0.022534403513750197,-0.04777582751214728,0.7655,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [1, 0.65], [3, 0.8], [1, 0.95]]",assim_honest,next_draw_memory,0.004141996810618553,0.06237601556001915
,0.020425572074810328,-0.025296771720633722,False,nan,12,,,,,0.006523413163347369,0.02912448629597213,-0.014919311068198854,0.2855,-0.01763399133034005,0.03175518598209314,-0.0641969141805784,0.766,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.9], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0006839039097104038,0.04894643080973382
,0.7086350408290127,0.5626337923707581,True,nan,12,,,,,0.6419432575034503,0.712997286126336,0.5695820355735604,0.0,0.6177858530097629,0.7017684469173041,0.5403621901417004,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6347359404303925,nan
,0.042099267363780654,-0.014947992155875755,False,nan,12,,,,,0.022213327680241424,0.050309907626910455,-0.005374844873162576,0.056,-0.001944076813445994,0.044229612399008536,-0.04543742601613044,0.5255,346,creatinine,1.0,"[[2, 0.8], [3, 0.5], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,next_draw_memory,0.01500601060718365,0.0713260328329347
,-0.003334271679407074,-0.015881675089193664,False,nan,12,,,,,,,,,-0.024157404493687418,0.019022933901588275,-0.06372206793132965,0.8705,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007207317073057773,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10676_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.017434071228210165,-0.038991310869220634,False,-0.026264311480635794,12,0.017625843965253907,0.043479808957690304,-0.007451812723692675,0.095,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.008638467515381887,-0.045839141372153724
False,0.015579765464780416,-0.00824800868076071,False,0.0007331403180178553,12,0.0044040155305840045,0.015019052202875199,-0.0057905608427079956,0.216,,,,,0.013775623363983747,0.035157006720102774,-0.006705073265102199,0.091,400,heart_rate,1.0,[],twinmap,latent,0.00513715584860186,nan
False,0.012157179525793586,-0.006345870942613391,False,-0.0023589542778774675,12,0.006851018970165823,0.015467550920921728,-0.001338540234083213,0.055,,,,,0.013130532207670242,0.03783679366213778,-0.009637297002932883,0.1385,400,heart_rate,1.0,"[[3, 0.65], [3, 0.5], [2, 0.5], [1, 0.95], [2, 0.9]]",assim_honest,latent,0.004492064692288356,-0.00871589436754694
False,0.005696308942215002,-0.01346194204819674,False,-0.0057301178131161645,12,0.003849488262454903,0.012818066484486424,-0.005232857492336207,0.185,,,,,0.0067578379647206255,0.0358325876919012,-0.020403222896037312,0.2985,400,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [0, 0.5], [2, 0.8], [2, 0.8]]",occ_pure12,latent,-0.0018806295506612614,0.016600967702447122
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.20063718922151563,0.25821852408591767,0.14415878247704164,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.002610062679100552,-0.014197152558751997,False,-0.0009863327492078966,12,-0.0030012841998610096,0.0070515851841497935,-0.012547961914638719,0.7245,,,,,0.004650850566312981,0.033600741481558345,-0.02129878339823348,0.3685,400,heart_rate,1.0,"[[2, 0.8], [2, 0.95], [2, 0.8], [1, 0.5], [3, 0.5]]",occ_innovation,latent,-0.003987616949068906,0.0542477797873141
False,0.01214514068743216,-0.04566534904505812,False,-0.02227707762254494,12,0.007579939062517971,0.03228691256870145,-0.017361200998205838,0.2595,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.014697138560026968,-0.045839141372153724
False,0.012587829803224135,-0.010821014124531191,False,-0.002540359844799722,12,0.004931204419515112,0.014102586509524541,-0.003720837471622909,0.1445,,,,,0.017087983134742357,0.03954119277331991,-0.002873366324600335,0.046,400,heart_rate,1.0,[],twinmap,recorded,0.0023908445747153895,nan
False,0.00580527475465622,-0.01364372430415976,False,-0.0072189868754672926,12,0.004908448174191005,0.012551618717682674,-0.002346570831625955,0.0895,,,,,0.01238659985875068,0.03839765985748196,-0.011067513361646963,0.163,400,heart_rate,1.0,"[[1, 0.95], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.9]]",assim_honest,recorded,-0.002310538701276288,-0.00871589436754694
False,-0.002145500492214658,-0.016033392869867706,False,-0.0029227169457006763,12,-0.004048898623958408,0.003299835349820065,-0.011225434270966967,0.8735,,,,,0.0077255229903678835,0.03786218579180476,-0.018651037635988008,0.292,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [2, 0.5], [3, 0.95], [3, 0.9]]",occ_pure12,recorded,-0.006971615569659084,0.016600967702447122
True,0.1612088955948495,0.0768756832705187,False,-0.006408386007568545,12,0.12783304036028986,0.16702637609403342,0.0852614341710895,0.0,,,,,0.13612179291274829,0.1856822409649304,0.0835846059164916,0.0,400,heart_rate,0.256,[],oracle,recorded,0.12142465435272132,nan
False,0.007984356220195122,-0.014764097131354875,False,-0.008033221717824723,12,0.006334296081101254,0.024353474683565784,-0.01144062480019416,0.263,,,,,0.012998212923303498,0.04562846919704993,-0.016934485563866293,0.198,400,heart_rate,1.0,"[[2, 0.5], [1, 0.5], [2, 0.9], [0, 0.95], [2, 0.5]]",occ_innovation,recorded,-0.0016989256367234695,0.0542477797873141
False,0.02471648692309354,-0.07008781478101289,False,-0.025302442806528713,12,0.010965201582738393,0.0759024523734746,-0.017523930672533793,0.2285,-0.07471725089072856,-0.018107135051008312,-0.1330059213484255,0.9985,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01433724122379032,-0.12289050767202525
False,0.05117209671761551,-0.032699101513182775,False,0.06962748614829795,12,-0.05445851360875864,0.052232913713462406,-0.1437841972484136,0.7555,-0.045211037127398934,0.0037890219232495316,-0.0999669670188598,0.9575,0.029506213763329625,0.05519976639767878,0.0073954258476917915,0.003,285,heart_rate,1.0,[],twinmap,next_draw,0.015168972539539305,nan
False,0.049714684149962156,-0.045193001660003666,False,0.07158745058054417,12,-0.06233008387634298,0.05108228533929131,-0.15407484554640954,0.791,-0.05112264296273705,-0.00762867650800089,-0.10148847258320219,0.994,0.023594607927991507,0.05519106349272575,-0.0019512245833121498,0.0365,285,heart_rate,1.0,"[[1, 0.8], [1, 0.5], [3, 0.65], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.009257366704201186,-0.03171071243485546
False,0.1511962162026352,-0.04073811567407375,False,0.08311356591211927,12,-0.020343393846125712,0.06758347942655857,-0.08833373050753998,0.63,0.002390162399055318,0.049767012742922515,-0.038594055109945465,0.4705,0.07710741328978388,0.14460549120328978,0.008444217200905069,0.013,285,heart_rate,0.8365,"[[2, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,0.06277017206599356,0.004161139693495408
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.1383033250986807,0.18595545242855221,0.08721236106505857,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.12205698891438806,-0.091114100473825,False,0.08989362785327737,12,-0.0688918116492977,0.013051444953426658,-0.12993332041446884,0.949,-0.039378193462958566,0.010976569275513371,-0.09366680646295807,0.9315,0.03533905742776999,0.11572386812321225,-0.04156585684737283,0.2165,285,heart_rate,0.9495,"[[3, 0.5], [2, 0.5], [1, 0.9], [1, 0.95], [3, 0.9]]",occ_innovation,next_draw,0.021001816203979673,0.06705701745644443
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07471725089072856,0.1330059213484255,0.018107135051008298,0.0015,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.009810182052689274,-0.03871749110919,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.013296746017197991,-0.045839141372153724
,0.00551390296414746,-0.013825141333532076,False,nan,12,,,,,,,,,0.010409278599491367,0.0285304714277536,-0.008597770706649415,0.135,400,heart_rate,1.0,[],twinmap,latent_memory,-0.002887467417706624,nan
,0.0066326978183244446,-0.009301947959398548,False,nan,12,,,,,,,,,0.013437927264079885,0.03493500352204571,-0.009037094785754287,0.1145,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [0, 0.5], [0, 0.5], [3, 0.8]]",assim_honest,latent_memory,0.00014118124688189404,-0.00871589436754694
,0.005955946860811771,-0.02655081204686304,False,nan,12,,,,,,,,,0.004761378237677416,0.031849449589091146,-0.024486393395106446,0.369,400,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [1, 0.5], [2, 0.5], [3, 0.5]]",occ_pure12,latent_memory,-0.008535367779520575,0.016600967702447122
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.8157018372444377,0.8479793369750207,0.7860071494510772,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.04356803199101997,-0.010932662069663307,False,nan,12,,,,,,,,,0.03198805883508149,0.06522026175913158,-0.0021835926178670833,0.0325,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",occ_innovation,latent_memory,0.0186913128178835,0.0542477797873141
,0.02745798187783346,-0.06810179916444788,False,nan,12,,,,,-0.01007152170465675,0.03549375318429829,-0.05487549721294473,0.666,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017367571834214557,-0.12289050767202525
,0.017036785353428337,-0.0254978464351714,False,nan,12,,,,,0.004530665638388998,0.020908094324078304,-0.010434023900102096,0.267,0.014602187343045747,0.04697095817394424,-0.016251206937628222,0.1835,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0027653844911688097,nan
,0.006433458159320326,-0.02512359825709739,False,nan,12,,,,,0.0007126473503435982,0.010195199608472124,-0.007620574524643447,0.4425,0.010784169055000348,0.05039053786267742,-0.02851255776891273,0.301,285,heart_rate,1.0,"[[2, 0.5], [0, 0.8], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.006583402779214209,-0.03171071243485546
,0.0008608934153145649,-0.062029741021786954,False,nan,12,,,,,-0.018080275374906085,0.002905435426471381,-0.04327786857395257,0.9525,-0.008008753670249336,0.039573454478778095,-0.05782259112284524,0.651,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.025376325504463892,0.004161139693495408
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.14628997836400615,0.20181998227704817,0.07867298974760273,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.021094525985237898,-0.04623160075847185,False,nan,12,,,,,-0.0014733132613315991,0.02322068141656687,-0.03003393557076515,0.5355,0.00859820844332515,0.05590635239508012,-0.04227748645124893,0.361,285,heart_rate,1.0,"[[3, 0.5], [3, 0.5], [2, 0.8], [3, 0.8], [3, 0.8]]",occ_innovation,next_draw_memory,-0.008769363390889406,0.06705701745644443
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.01007152170465675,0.054875497212944664,-0.03549375318429833,0.334,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10677_real_NATMIN_hold1_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.039674882940029556,-0.021657504104613035,False,-0.026264311480635794,12,0.03725140007756467,0.07320150880486405,0.0009291411015333402,0.024,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.010987088596928873,-0.004812903192740858
False,0.02602879467342164,-0.018678987251423147,False,0.0007331403180178553,12,0.004476502525536996,0.027842083874173664,-0.01977560933834706,0.364,,,,,-0.005777445753374022,0.01434946187768668,-0.025246120141935894,0.727,400,heart_rate,1.0,[],twinmap,latent,0.005209642843554851,nan
False,0.0248501371433721,-0.020925702532606717,False,-0.0023589542778774675,12,0.006422207752224907,0.02981381801433974,-0.016092981365774337,0.2965,,,,,-0.006923835122581434,0.020828558453062293,-0.03524125192858836,0.682,400,heart_rate,1.0,"[[3, 0.5], [2, 0.9], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.004063253474347439,-0.003289700083540348
False,0.033711839100301316,-0.010291453432364428,False,-0.0057301178131161645,12,0.019157588688775373,0.041747733411667376,-0.0026975073393356195,0.0435,,,,,0.0024403822787303353,0.03487203239860043,-0.02999485144823073,0.436,400,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [2, 0.9], [2, 0.8], [3, 0.65]]",occ_pure12,latent,0.013427470875659209,0.08005721129393994
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.42194101290754826,0.4745503014456397,0.3691281350376831,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
True,0.08866999581713061,0.028900633552114835,False,-0.0009863327492078966,12,0.06150235008837668,0.09244590491229816,0.03159460597598243,0.0005,,,,,0.04952892874223991,0.0892225669774981,0.011308013936126833,0.0035,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.06051601733916878,0.17962528381190201
False,0.024408034224064498,-0.03697028542175652,False,-0.02227707762254494,12,0.018853567192705478,0.053524587367170716,-0.016390054302794728,0.1435,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.0034235104298394603,-0.004812903192740858
False,0.022274414627579835,-0.007955226289658002,False,-0.002540359844799722,12,0.01131354112798566,0.027807853293376598,-0.004108597302894585,0.0825,,,,,0.012196691713025398,0.033159021288202535,-0.007700211283700381,0.1225,400,heart_rate,1.0,[],twinmap,recorded,0.008773181283185938,nan
False,0.025768594745603085,-0.020094799904805997,False,-0.0072189868754672926,12,0.011437306562318228,0.032284392230999076,-0.008963518886539101,0.139,,,,,0.007641830116690396,0.03704535574124965,-0.02179777590708395,0.308,400,heart_rate,1.0,"[[3, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.9]]",assim_honest,recorded,0.004218319686850935,-0.003289700083540348
False,0.01790700807634764,-0.023155463711678897,False,-0.0029227169457006763,12,0.002008844927269937,0.02370565724494897,-0.01668731586128804,0.4205,,,,,0.002509638411408721,0.03804777544082135,-0.03265956082063723,0.437,400,heart_rate,1.0,"[[2, 0.65], [3, 0.8], [2, 0.5], [2, 0.8], [2, 0.95]]",occ_pure12,recorded,-0.0009138720184307392,0.08005721129393994
True,0.2994464409173071,0.21599742764178503,True,-0.006408386007568545,12,0.266880661593648,0.3071084200496001,0.2245886756808507,0.0,,,,,0.2638957860159189,0.3100485456649863,0.21644476089124565,0.0,400,heart_rate,0.0,[],oracle,recorded,0.26047227558607944,nan
False,0.060948287329389145,-0.006914489007973417,False,-0.008033221717824723,12,0.03752094721903998,0.07565031669806799,-0.0011127193524628595,0.0325,,,,,0.032911235931054716,0.07761657648922747,-0.013175149996146796,0.078,400,heart_rate,1.0,"[[2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,recorded,0.029487725501215256,0.17962528381190201
False,0.014037963133919959,-0.06592607509821148,False,-0.025302442806528713,12,0.006107339243267784,0.10470763753770329,-0.044147124096383494,0.4015,-0.02547784418973653,0.009954862801172889,-0.06667506548206704,0.9085,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01919510356326093,-0.06964056255259798
False,0.031074269310113967,-0.010368039771241016,False,0.06962748614829795,12,-0.05644359462337745,0.07058237134943317,-0.15353455252877304,0.737,0.006901150898444897,0.020070836363319963,-0.006376534739191922,0.1615,0.03237899508818143,0.06301063704357446,0.006373721508332359,0.008,285,heart_rate,1.0,[],twinmap,next_draw,0.013183891524920499,nan
False,0.025458751130126203,-0.06447679869852475,False,0.07158745058054417,12,-0.0852805117888139,0.04840954652215904,-0.18237466765954657,0.863,-0.019975801834745344,0.011790346955668314,-0.053310633361215096,0.8945,0.005502042354991188,0.04421495785676101,-0.031639207813048215,0.3925,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.013693061208269741,0.022250069883165913
False,0.026211213941999725,-0.057736009144229314,False,0.08311356591211927,12,-0.09288172092140823,0.03880934597942748,-0.18894138049933284,0.903,-0.01605089563576456,0.011979893312022356,-0.04615160374845844,0.8645,0.00942694855397197,0.05032702682428637,-0.03236381057811279,0.329,285,heart_rate,1.0,"[[0, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.009768155009288959,0.06030596259372878
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.13404247768377575,0.17634585801261882,0.08871111617537199,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.018628399797216023,-0.08263789606120554,False,0.08989362785327737,12,-0.11694382174735263,0.011553126313415023,-0.21100925530145856,0.9605,-0.03333293452055086,0.0033673250699168826,-0.0801667006670528,0.9525,-0.00785509033081433,0.04225637239899796,-0.0632962622817696,0.6225,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [2, 0.5], [3, 0.65], [2, 0.9]]",occ_innovation,next_draw,-0.02705019389407526,0.22363254911673291
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.02547784418973653,0.06667506548206703,-0.00995486280117295,0.0915,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.03135540293050705,-0.02193163494461687,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.005838109028248439,-0.004812903192740858
,0.018373669482550578,-0.03840524846014086,False,nan,12,,,,,,,,,-0.014946792413514709,0.004445544165430979,-0.03509470927252538,0.9255,400,heart_rate,1.0,[],twinmap,latent_memory,-0.00910868338526627,nan
,0.022864980581922295,-0.030684539329204057,False,nan,12,,,,,,,,,-0.008382932168987889,0.018971765923003255,-0.03975288695137455,0.709,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.95], [2, 0.5], [3, 0.8]]",assim_honest,latent_memory,-0.0025448231407394495,-0.003289700083540348
,0.055352714949919585,0.0022464121303926114,False,nan,12,,,,,,,,,0.024086469673758604,0.05836821646598671,-0.012083667240838203,0.0905,400,heart_rate,1.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,latent_memory,0.029924578702007043,0.08005721129393994
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7965669254682394,0.8300501714136819,0.7651240232605535,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.12787165353519608,0.057955834218000137,False,nan,12,,,,,,,,,0.0889389753431119,0.13113201688764475,0.044277587212062514,0.0,400,heart_rate,0.7535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.09477708437136034,0.17962528381190201
,0.03316598752375131,-0.06593705460674792,False,nan,12,,,,,-0.006102288381572896,0.04132609601920623,-0.053922207878549774,0.592,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.013398333756015512,-0.06964056255259798
,0.019159619672998906,-0.023723114441091257,False,nan,12,,,,,0.006675282280761863,0.023393706372204837,-0.009138957108117235,0.189,0.012777570662334758,0.047727743156720695,-0.019761392437204435,0.2275,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.000620763093680754,nan
,0.0015124011860881748,-0.06684359961314133,False,nan,12,,,,,-0.02087090128587099,0.004373549520991332,-0.04951042853137268,0.9465,-0.014768612904298095,0.029857050470918616,-0.062435155022605056,0.754,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.028166946660313608,0.022250069883165913
,0.0014275965879592168,-0.05901444322453384,False,nan,12,,,,,-0.016871285934840996,0.003508127910180372,-0.041093259981518034,0.9415,-0.0107689975532681,0.03976114895936639,-0.0620119092006526,0.6885,285,heart_rate,1.0,"[[2, 0.65], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.024167331309283613,0.06030596259372878
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.14232047615332188,0.19931610648026357,0.07402231486681132,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.04934017425906965,-0.03451919261152878,False,nan,12,,,,,0.0169699002451853,0.05060677340372349,-0.019177171561153523,0.1535,0.023072188626758194,0.07900276854608633,-0.037089674001641,0.213,285,heart_rate,1.0,"[[2, 0.8], [3, 0.5], [2, 0.8], [3, 0.9], [2, 0.8]]",occ_innovation,next_draw_memory,0.009673854870742682,0.22363254911673291
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,0.006102288381572896,0.05392220787854974,-0.04132609601920623,0.408,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10678_real_NATMIN_hold1_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.10827790386862844,0.0391579195438775,False,-0.026264311480635794,12,0.10183057378384797,0.14499483313337028,0.05744094297635739,0.0,,,,,,,,,400,heart_rate,0.962,[],flat,latent,0.07556626230321217,0.1309703414894028
True,0.1753641811030171,0.07388817334101816,False,0.0007331403180178553,12,0.12446679894689916,0.17389566151314176,0.07249256103960913,0.0,,,,,0.04963367696170484,0.08064002936646698,0.01982569771749976,0.001,400,heart_rate,0.234,[],twinmap,latent,0.12519993926491702,nan
True,0.1409310668559792,0.07215078503643373,False,-0.0023589542778774675,12,0.11094186505445491,0.14637361140811284,0.07616084338508936,0.0,,,,,0.03301664847336527,0.06696516276855231,-0.003935316742754835,0.038,400,heart_rate,0.479,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.10858291077657745,0.20218514946406863
True,0.14626321130572442,0.07074615991235603,False,-0.0057301178131161645,12,0.11532855149552579,0.15431329341533012,0.07852859778899149,0.0,,,,,0.03403217137919745,0.0798230803131321,-0.01403451629844083,0.0805,400,heart_rate,0.4645,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.10959843368240962,0.22258785840142692
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.5704516832901784,0.6131296233378387,0.5290222432953648,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.26433922887268585,0.17586692383703104,True,-0.0009863327492078966,12,0.22352814019359957,0.26903200716498527,0.1791037428620599,0.0,,,,,0.1469755451411795,0.19550699216009954,0.0982172203633455,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.22254180744439167,0.4548373628775958
True,0.0831455767221815,0.01000663140637452,False,-0.02227707762254494,12,0.07062996174838687,0.11257115133557079,0.02676942395428479,0.0005,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04835288412584193,0.1309703414894028
True,0.12811175894549537,0.032669821930542894,False,-0.002540359844799722,12,0.08512443124128533,0.13174434235138224,0.035710444158909546,0.001,,,,,0.03423118727064367,0.06084250916202178,0.005305524476323479,0.0115,400,heart_rate,0.8555,[],twinmap,recorded,0.0825840713964856,nan
True,0.13143939692634998,0.056933554351959646,False,-0.0072189868754672926,12,0.10485844469255834,0.14319030746185687,0.06852904302298927,0.0,,,,,0.049286573691249114,0.0889689723088293,0.003038236606619363,0.017,400,heart_rate,0.688,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.09763945781709105,0.20218514946406863
True,0.12481066147416019,0.044327416305167594,False,-0.0029227169457006763,12,0.09038779975029643,0.13040551235723896,0.050953804259472546,0.0,,,,,0.03911219867875382,0.0902094354444693,-0.015653626079163922,0.0765,400,heart_rate,0.8285,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.08746508280459575,0.22258785840142692
True,0.3984367238694589,0.3069979621408767,True,-0.006408386007568545,12,0.3631510754170284,0.406606532271877,0.3152800314339633,0.0,,,,,0.3083898052836179,0.3581385612952401,0.25769108462849055,0.0,400,heart_rate,0.0,[],oracle,recorded,0.35674268940945986,nan
True,0.2133230185327724,0.12856818299126063,True,-0.008033221717824723,12,0.18204547276625682,0.2275786821632741,0.135844884275751,0.0,,,,,0.12565936692259017,0.17414164187933054,0.07328561346717755,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,recorded,0.1740122510484321,0.4548373628775958
False,0.03400067403928908,-0.06146674780021398,False,-0.025302442806528713,12,0.01791656548451792,0.1357312716609137,-0.054548129092524295,0.31,-1.328201291461717e-05,0.04263537401645169,-0.050641161399921794,0.492,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007385877322010792,0.09030451883196267
False,0.02421136356545503,-0.017051893275372813,False,0.06962748614829795,12,-0.06233746516502625,0.07670005701352156,-0.16942719419250382,0.761,0.01466261629236787,0.029040494422835482,-0.0004154507511878124,0.029,0.014675898305282487,0.053981273865400956,-0.01687263992728222,0.2115,285,heart_rate,1.0,[],twinmap,next_draw,0.0072900209832716945,nan
False,0.017636766019037832,-0.06542639224995485,False,0.07158745058054417,12,-0.08833017024978618,0.07097532896040785,-0.19594362364770646,0.8385,-0.009370124360145837,0.021694025971197396,-0.0481784123324512,0.6925,-0.00935684234723122,0.032757989746099864,-0.04790780372558347,0.676,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [1, 0.65], [0, 0.5]]",assim_honest,next_draw,-0.016742719669242012,0.20415579855636912
False,0.009490756517266585,-0.06210906103766946,False,0.08311356591211927,12,-0.10287636628496599,0.04411785573031005,-0.20568033336898775,0.897,-0.012390205063750548,0.01241817122712486,-0.043136795948352485,0.8065,-0.01237692305083593,0.034232696477682234,-0.05627748708855623,0.7075,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.019762800372846723,0.22301273506884356
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.12524540607025803,0.17683406172239777,0.07228510800106985,0.0,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.02862028282452509,-0.061999309226621176,False,0.08989362785327737,12,-0.10054196761665146,0.038819278708095324,-0.20605807715474728,0.912,-0.003275744454277918,0.032984967518025904,-0.046876300965213565,0.5725,-0.0032624624413633008,0.05002682505921718,-0.05437154979908194,0.569,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8], [2, 0.9]]",occ_innovation,next_draw,-0.010648339763374093,0.4868869272516362
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,1.328201291461717e-05,0.050641161399921746,-0.042635374016451705,0.508,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.10398888212003436,0.03925969512083217,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.982,[],flat,latent_memory,0.0733616133763737,0.1309703414894028
,0.18244676587611763,0.08565337044280562,False,nan,12,,,,,,,,,0.06161733645883771,0.09383857488552935,0.028281112019029782,0.0005,400,heart_rate,0.1305,[],twinmap,latent_memory,0.13497894983521141,nan
,0.1397270114634614,0.06548032990074042,False,nan,12,,,,,,,,,0.03219585443409467,0.07062578722043354,-0.006544811131687584,0.0555,400,heart_rate,0.536,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.10555746781046838,0.20218514946406863
,0.15195099064025835,0.07550725900952289,False,nan,12,,,,,,,,,0.04126722540937611,0.0883525994220014,-0.009058079488528253,0.0505,400,heart_rate,0.3605,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.11462883878574981,0.22258785840142692
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.7290434440823699,0.7685338884226867,0.6919188839483861,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.2976804862436171,0.2093000689278662,True,nan,12,,,,,,,,,0.18106912859828794,0.23201677259150638,0.13026904509964946,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.25443074197466164,0.4548373628775958
,0.04930071528330746,-0.0558369715370836,False,nan,12,,,,,0.0077511328505840416,0.05898664913499309,-0.0451651356372438,0.3635,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.00045497512985204214,0.09030451883196267
,0.026151897933164307,-0.018294870679808055,False,nan,12,,,,,0.0128849494845239,0.030865371796566038,-0.004594102949801148,0.065,0.005133816633939858,0.043948609224139436,-0.029968759947270402,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0055887917637919005,nan
,0.013774674264468762,-0.05432626187275898,False,nan,12,,,,,-0.008537671227710764,0.01753944854144093,-0.0373559713825596,0.735,-0.016288804078294805,0.031211832757484185,-0.06575237744175222,0.7525,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [2, 0.5], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,-0.015833828948442763,0.20415579855636912
,0.007861248616976162,-0.05195055740124675,False,nan,12,,,,,-0.010483101272753537,0.011351570497642067,-0.03433179927700572,0.822,-0.018234234123337578,0.03640631432004916,-0.07196935141876692,0.7555,285,heart_rate,1.0,"[[2, 0.65], [2, 0.9], [2, 0.8], [2, 0.65], [0, 0.9]]",occ_pure12,next_draw_memory,-0.017779258993485536,0.22301273506884356
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.1284671144278956,0.18627215163747707,0.05839001662984563,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.09699408357927908,-0.0032360374574023298,False,nan,12,,,,,0.05993536134710831,0.10098408292727801,0.013722784777748373,0.007,0.052184228496524265,0.11685464144787013,-0.01738001459042084,0.059,285,heart_rate,0.994,"[[2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,0.05263920362637631,0.4868869272516362
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.0077511328505840416,0.04516513563724376,-0.058986649134993116,0.6365,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10680_real_NATMIN_hold1_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.0012292285412245738,-0.06342201484456383,False,-0.03049325386693602,12,0.0005503205732431127,0.03326642485072205,-0.033499954121249904,0.4865,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.029942933293692908,-0.05879762955102574
False,0.012339322534452125,-0.011798896474151398,False,0.001621544057250457,12,8.627075173128773e-05,0.013874207574312207,-0.014604834070789219,0.497,,,,,0.03165074810267465,0.05505430365016967,0.008418381183012736,0.0045,400,heart_rate,1.0,[],twinmap,latent,0.0017078148089817446,nan
False,0.007145828868516369,-0.033844514722161455,False,-0.0018715584991355616,12,-0.009282127924761463,0.014124332207421481,-0.036189585177691164,0.7905,,,,,0.018789246869795884,0.04423192739406638,-0.005901339087951485,0.076,400,heart_rate,1.0,"[[1, 0.95], [3, 0.5], [3, 0.9], [0, 0.5], [0, 0.5]]",assim_honest,latent,-0.011153686423897025,-0.020673798156098044
False,0.01643406984304248,-0.02092227009853695,False,-0.010071457667745198,12,0.009932269013652961,0.030552474366489647,-0.01138324420263844,0.179,,,,,0.02980374463960067,0.06590377708785286,-0.003371574071585806,0.0395,400,heart_rate,1.0,"[[0, 0.9], [3, 0.8], [2, 0.9], [3, 0.65], [0, 0.5]]",occ_pure12,latent,-0.00013918865409223713,0.01059573335368691
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.35225153042285073,0.4117356853539181,0.2946903787494961,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,-0.010350187319830815,-0.0564738817783922,False,0.006462411063134832,12,-0.035740501602716135,-0.013681438648452096,-0.06101741773992857,0.9995,,,,,0.0006648427541116053,0.04054863628982928,-0.03965619596478661,0.4905,400,heart_rate,1.0,"[[2, 0.8], [3, 0.95], [2, 0.5], [3, 0.9], [0, 0.8]]",occ_innovation,latent,-0.029278090539581303,-0.0013632027659122858
False,-0.0029449486283714557,-0.06285934312376963,False,-0.02169410359386048,12,-0.008232885802837098,0.0013044820601418729,-0.017924358737983197,0.9545,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02992698939669758,-0.05879762955102574
False,0.008151430796563136,-0.018526547260140504,False,-0.0016179981699926405,12,-0.0019025512204084993,0.0019335152253774149,-0.005812707999342639,0.821,,,,,0.02640644000629644,0.0471205361497554,0.006014561508300831,0.0095,400,heart_rate,1.0,[],twinmap,recorded,-0.00352054939040114,nan
False,0.020577784149007024,-0.03318979528416052,False,-0.00561306218079638,12,0.0007034553359921425,0.01132353620436015,-0.009407073077506472,0.4465,,,,,0.02501738255189334,0.055211079273760864,-0.00525973856858703,0.053,400,heart_rate,1.0,"[[1, 0.65], [1, 0.5], [1, 0.65], [1, 0.5], [0, 0.65]]",assim_honest,recorded,-0.004909606844804237,-0.020673798156098044
False,0.02161699702572984,-0.02655529224514525,False,0.001541404001683011,12,-0.002209117789887083,0.008757413861040292,-0.013512576178345689,0.6235,,,,,0.029259275608493507,0.06400185748867113,-0.008465847065165294,0.054,400,heart_rate,1.0,"[[1, 0.5], [1, 0.65], [0, 0.5], [1, 0.5], [1, 0.5]]",occ_pure12,recorded,-0.0006677137882040718,0.01059573335368691
False,0.006466800777244678,-0.00853305457417411,False,-0.006082394726721896,12,0.006618165029178558,0.014042568487876751,-0.0006728528079455675,0.037,,,,,0.03046275969915424,0.061150078287219634,-0.0014592338228694877,0.032,400,heart_rate,1.0,[],oracle,recorded,0.0005357703024566618,nan
False,0.16565181942852408,0.08215332055689654,False,0.12717261257156742,12,-0.004926154472881472,0.007016329824330914,-0.017325699250553217,0.7865,,,,,0.15217344749538353,0.20259385483218476,0.09954347552349203,0.0,400,heart_rate,0.226,"[[1, 0.65], [0, 0.65], [1, 0.65], [3, 0.65], [3, 0.8]]",occ_innovation,recorded,0.12224645809868595,-0.0013632027659122858
False,0.40007165001721484,0.22140519306965176,True,0.37792562838426136,12,-0.07976859990597296,-0.03828493490597873,-0.1395140122628326,1.0,-0.1144196689649265,-0.05527242225502574,-0.22175779429366757,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.2981570284782884,-0.08497191432575524
False,0.5550253529757807,0.27493668226171036,True,0.46635771539702586,12,-0.0772628156092866,-0.030117303355538687,-0.1665335089697253,1.0,-0.023481797655475645,-0.011912664786727877,-0.044745888503182646,1.0,0.09093787130945086,0.1820989115419047,0.038814568405407125,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38909489978773926,nan
False,0.553784292758439,0.2800407167085792,True,0.4642204292335048,12,-0.07203095874706067,-0.024591946045159775,-0.15555444609760444,0.9985,-0.020387226956770754,-0.007852916036212649,-0.04263460361548807,1.0,0.09403244200815575,0.18365590913293053,0.04245440554628557,0.0,285,heart_rate,0.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.65], [0, 0.5]]",assim_honest,next_draw,0.39218947048644415,0.00028399062467154845
False,0.5716255759677666,0.28581404778235886,True,0.46524565234705095,12,-0.0628253731924171,-0.011649344803542882,-0.15229831031211788,0.994,-0.010156418288581048,-0.0035993139074148744,-0.022347631787383603,0.9995,0.10426325067634545,0.20377085670390455,0.04872584581348341,0.0,285,heart_rate,0.0,"[[0, 0.5], [3, 0.65], [3, 0.9], [3, 0.5], [0, 0.65]]",occ_pure12,next_draw,0.40242027915463385,-0.0045642974718203
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.1251473890750876,0.23772399470753997,0.0641158557744037,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.5652260999217837,0.2976913457672732,True,0.46613169329452775,12,-0.06106075266509314,-0.019120086822224037,-0.14736006071035487,0.999,-0.0075057568137802955,0.016207117753456898,-0.03976013440413627,0.7225,0.1069139121511462,0.1968319287335692,0.05747482763569759,0.0,285,heart_rate,0.0,"[[3, 0.8], [2, 0.95], [3, 0.8], [0, 0.9], [0, 0.9]]",occ_innovation,next_draw,0.4050709406294346,0.004856901282565107
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.1144196689649265,0.22175779429366752,0.05527242225502565,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.0003544381560605661,-0.054649172477851164,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.02591611501709168,-0.05879762955102574
,0.006462215978697752,-0.01553522146348707,False,nan,12,,,,,,,,,0.022559053464837442,0.04261989013661579,0.001170838720796641,0.02,400,heart_rate,1.0,[],twinmap,latent_memory,-0.003357061552254237,nan
,0.008996532902126287,-0.026383746664426742,False,nan,12,,,,,,,,,0.019274548571948102,0.0414970932790144,-0.004836548861887368,0.053,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [2, 0.5], [3, 0.95]]",assim_honest,latent_memory,-0.006641566445143576,-0.020673798156098044
,0.02365518844525064,-0.02001913994739578,False,nan,12,,,,,,,,,0.03007398484274515,0.060078066597269844,0.00021072543752561097,0.0245,400,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.95], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.004157869825653471,0.01059573335368691
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.7009213472616121,0.7426135558945441,0.6626887571456453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.01712426365525551,-0.022210508582147237,False,nan,12,,,,,,,,,0.02490311802006473,0.05733848984319445,-0.007278233002178972,0.0655,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8], [0, 0.9]]",occ_innovation,latent_memory,-0.0010129969970269492,-0.0013632027659122858
,0.008337879026002856,-0.06819270007228115,False,nan,12,,,,,-0.019266349788460424,0.015168855906412464,-0.058302809560021075,0.8495,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.025483001382550885,-0.08497191432575524
,0.013002434097474454,-0.015910349264141272,False,nan,12,,,,,0.0067545712645051825,0.019696265519505752,-0.006360058038979538,0.1515,0.026020921052965607,0.056347231931738774,0.0003530068224324258,0.025,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0005379196704147216,nan
,0.007504850804022116,-0.013150776238965206,False,nan,12,,,,,0.006071272041582532,0.013224857308051145,-0.0009103058306939138,0.041,0.025337621830042956,0.06203233339626738,-0.00733850557226485,0.0715,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,-0.00014537955250792933,0.00028399062467154845
,0.006070466477893342,-0.01671628093243795,False,nan,12,,,,,0.004083786758598329,0.009952987995843567,-0.0010891918981697445,0.07,0.023350136547058753,0.06347601181940453,-0.013460407778494523,0.1125,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [3, 0.9], [2, 0.95], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002132864835492132,-0.0045642974718203
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13233042488378666,0.18809653383790736,0.05682925329702679,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,0.0044960752964973896,-0.04745218066871852,False,nan,12,,,,,-0.00989727483178049,0.009882631677449289,-0.03328825791072858,0.826,0.009369074956679935,0.05423510861902751,-0.034335255845398864,0.3465,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [3, 0.8]]",occ_innovation,next_draw_memory,-0.01611392642587095,0.004856901282565107
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.019266349788460424,0.058302809560021,-0.015168855906412506,0.1505,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10681_real_NATMIN_hold1_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.027091415116854974,-0.03921641618482238,False,-0.03049325386693602,12,0.025530086482346226,0.06424809658924112,-0.014186060179283626,0.1035,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.004963167384589795,-0.00560516146644674
False,0.024377839520298348,-0.04156484897046605,False,0.001621544057250457,12,-0.008594987453926617,0.02584103853612828,-0.04283745807448182,0.699,,,,,-0.002010276012086365,0.01483937194408004,-0.019075566445530233,0.629,400,heart_rate,1.0,[],twinmap,latent,-0.00697344339667616,nan
False,0.0389084694836174,-0.02126554086071645,False,-0.0018715584991355616,12,0.012859474666441661,0.04348819446660963,-0.020716632578304604,0.2165,,,,,0.015951083551895895,0.04456996096044769,-0.011869329585287178,0.139,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [2, 0.95]]",assim_honest,latent,0.0109879161673061,0.012338981678937211
True,0.06997984556799469,0.017829195664295295,False,-0.010071457667745198,12,0.05515358706039075,0.08578320455051829,0.02567530834724173,0.0,,,,,0.05004529677723535,0.08804284048609429,0.011297376576544083,0.0035,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.045082129392645554,0.06283870848205675
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.5194942629664443,0.5723964153580196,0.4682315914826098,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
True,0.09418718569829614,0.018208530976035486,False,0.006462411063134832,12,0.05146230489779147,0.08808880431433945,0.013338486813191653,0.006,,,,,0.0628878833455161,0.11128982852304296,0.014337876954448731,0.007,400,heart_rate,0.9965,"[[2, 0.9], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.0579247159609263,0.1745501029931923
False,-0.005888922658433636,-0.06633768404651126,False,-0.02169410359386048,12,-0.01215361361198597,0.005731117496112714,-0.030901453185231954,0.903,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.03384771720584645,-0.00560516146644674
False,0.005665764969516369,-0.019029727841642956,False,-0.0016179981699926405,12,-0.0035346512794733886,0.004167129654546188,-0.011205133022495196,0.8135,,,,,0.02869506775638042,0.05163244082570805,0.005679170063014388,0.009,400,heart_rate,1.0,[],twinmap,recorded,-0.005152649449466029,nan
False,0.026273988094892235,-0.025660599484015566,False,-0.00561306218079638,12,0.007337635096309025,0.02428249340562424,-0.009519080146118705,0.207,,,,,0.035572290121359096,0.06659147037090431,0.0035174882086329686,0.0155,400,heart_rate,1.0,"[[1, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [1, 0.5]]",assim_honest,recorded,0.0017245729155126455,0.012338981678937211
False,0.013275004945130479,-0.043078457868632514,False,0.001541404001683011,12,-0.013408217972548764,0.005874403376640288,-0.03293440340132768,0.9175,,,,,0.021980903234980698,0.0592175256713176,-0.0170542659969533,0.132,400,heart_rate,1.0,"[[3, 0.5], [1, 0.65], [1, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,recorded,-0.011866813970865753,0.06283870848205675
True,0.05725808254636967,0.0028265824103380303,False,-0.006082394726721896,12,0.03748753002563632,0.06529374306368568,0.009687986515539556,0.0075,,,,,0.06525285250476087,0.10614365275886624,0.02228775578406025,0.001,400,heart_rate,1.0,[],oracle,recorded,0.03140513529891442,nan
False,0.1501096188950497,0.0688071684013635,False,0.12717261257156742,12,-0.019014531944991586,0.010074452879333194,-0.04752684895384858,0.908,,,,,0.1420057978324223,0.19340212735266163,0.0914562048632595,0.0,400,heart_rate,0.447,"[[2, 0.65], [0, 0.65], [2, 0.65], [2, 0.65], [3, 0.8]]",occ_innovation,recorded,0.10815808062657584,0.1745501029931923
False,0.26789818764428625,0.11283718492080419,True,0.37792562838426136,12,-0.18893318933393322,-0.11186433820408458,-0.30223285838454217,1.0,-0.11205801452794373,-0.050290426803497545,-0.20111865256160913,1.0,,,,,285,heart_rate,0.0165,[],flat,next_draw,0.18899243905032814,-0.02599596690209416
False,0.37701270906783796,0.17358722680178443,True,0.46635771539702586,12,-0.19882751941586108,-0.10911301197883441,-0.3648673636087653,1.0,-0.033520257597107084,-0.011154317125757904,-0.059631731921893985,0.9995,0.07853775693083664,0.14604727870948397,0.03101453423844581,0.0005,285,heart_rate,0.0005,[],twinmap,next_draw,0.2675301959811648,nan
False,0.3752111775387586,0.16563505994743682,True,0.4642204292335048,12,-0.19854554501936217,-0.10674273844703165,-0.36415583927073886,1.0,-0.03537556936412922,-0.01544695555733042,-0.06307872072183818,1.0,0.0766824451638145,0.14569756730988348,0.025141614950445694,0.002,285,heart_rate,0.0005,"[[3, 0.5], [3, 0.65], [3, 0.9], [3, 0.8], [0, 0.5]]",assim_honest,next_draw,0.26567488421414265,0.023620746872949128
False,0.4172018911395581,0.20314940141490626,True,0.46524565234705095,12,-0.16346483136069778,-0.06959511529007859,-0.3426894895154517,1.0,0.0007303674080813005,0.013404411926400597,-0.01587061039488809,0.462,0.11278838193602503,0.18736319169447457,0.058202536128073884,0.0,285,heart_rate,0.0005,"[[3, 0.9], [2, 0.8], [2, 0.9], [3, 0.95], [3, 0.9]]",occ_pure12,next_draw,0.30178082098635317,0.0550057733739584
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.15283597224793388,0.2404980342004989,0.09113601341738996,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.39840360406666175,0.17516216555302017,True,0.46613169329452775,12,-0.18572186113037636,-0.1020430463402651,-0.3484659108477943,1.0,-0.020640621414120486,0.0036586836138623275,-0.047939136385482965,0.952,0.09141739311382324,0.17394524415870888,0.030653424308775462,0.0005,285,heart_rate,0.0005,"[[3, 0.8], [2, 0.95], [1, 0.9], [0, 0.9], [3, 0.9]]",occ_innovation,next_draw,0.2804098321641514,0.1479488961066563
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.11205801452794373,0.20111865256160913,0.05029042680349754,0.0,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.03009438722505645,-0.03147794443070013,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.00015026512600657682,-0.00560516146644674
,0.0311097944063486,-0.03707551419504255,False,nan,12,,,,,,,,,-0.0027488198990919255,0.015207106969146225,-0.020652998455748632,0.6355,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0025985547730853487,nan
,0.05236910895304395,-0.01579083022161773,False,nan,12,,,,,,,,,0.02087162329755121,0.052911498781030894,-0.012467630610048908,0.109,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.02102188842355779,0.012338981678937211
,0.062348537691007185,0.002784768082394834,False,nan,12,,,,,,,,,0.03470284641011956,0.07123359489119187,-0.0014486985437866249,0.0315,400,heart_rate,1.0,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.034853111536126136,0.06283870848205675
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.674854923814221,0.7176922118055963,0.6340095617692638,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.12250645198560428,0.042709475506922695,False,nan,12,,,,,,,,,0.08496811424752837,0.13218093821768567,0.038133818725549516,0.0,400,heart_rate,0.8495,"[[2, 0.9], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.08511837937353495,0.1745501029931923
,0.015294221185344618,-0.0632153385898478,False,nan,12,,,,,-0.014400555171616425,0.022654176648674577,-0.055109838371562234,0.7765,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.020617310880439277,-0.02599596690209416
,0.01577087436471448,-0.01365369702686176,False,nan,12,,,,,0.009367777851822967,0.02233394010082354,-0.003918035388427654,0.0765,0.023768333023439392,0.05587467494871881,-0.003726447235611324,0.0425,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.003151022143000115,nan
,0.01124502576032389,-0.011756725107875237,False,nan,12,,,,,0.008613388205757855,0.01716576370756761,0.0003706253120551895,0.019,0.02301394337737428,0.061513809549705915,-0.010683190654632066,0.102,285,heart_rate,1.0,"[[3, 0.8], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,0.002396632496935003,0.023620746872949128
,0.01022270175127126,-0.014542954981808492,False,nan,12,,,,,0.0068483519531988835,0.014183461428267104,0.0009351459283714281,0.0095,0.02124890712481531,0.06448101506510481,-0.017363531411982547,0.148,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [1, 0.9], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,0.0006315962443760315,0.0550057733739584
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12746455420696234,0.18405931033970907,0.05044991907892707,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,0.007695967834404071,-0.051557063788538825,False,nan,12,,,,,-0.010024561174674096,0.012734893243809206,-0.03822837213367587,0.784,0.004375993996942329,0.05281522924914311,-0.04422618201462531,0.425,285,heart_rate,1.0,"[[3, 0.9], [2, 0.8], [0, 0.9], [2, 0.8], [3, 0.8]]",occ_innovation,next_draw_memory,-0.016241316883496948,0.1479488961066563
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.014400555171616425,0.05510983837156222,-0.022654176648674577,0.2235,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10682_real_NATMIN_hold1_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11397930482019025,0.03799705726256521,False,-0.03049325386693602,12,0.1063903140866932,0.14935329190600174,0.06238112295046871,0.0,,,,,,,,,400,heart_rate,0.944,[],flat,latent,0.07589706021975717,0.16206017994898536
True,0.16527912593588437,0.07145470704035005,False,0.001621544057250457,12,0.11666071118668353,0.16479590205967207,0.06794588564544551,0.0,,,,,0.042385195024176814,0.06705248666473994,0.01710987171635655,0.0005,400,heart_rate,0.3135,[],twinmap,latent,0.11828225524393399,nan
True,0.12496439616365802,0.046990174291923384,False,-0.0018715584991355616,12,0.09047854160325886,0.13183489337696236,0.04737503326385559,0.0,,,,,0.01270992288436612,0.055232614700369144,-0.029572901327355693,0.276,400,heart_rate,0.821,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0886069831041233,0.1422583978861075
True,0.1390200488775671,0.05919090145125322,False,-0.010071457667745198,12,0.11061209757754609,0.15263150223991093,0.06836516640628239,0.0,,,,,0.024643579690043715,0.07590618942594633,-0.025735905047490813,0.186,400,heart_rate,0.6305,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.10054063990980089,0.1778152841838332
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.539560346388621,0.5882225718108185,0.4922508780012547,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
True,0.2751789036475067,0.18377041668027397,True,0.006462411063134832,12,0.22439670091721586,0.27067118954118274,0.177248989495592,0.0,,,,,0.15496205176059352,0.21154053074603124,0.10332353571822987,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.2308591119803507,0.46815126967386955
False,0.028813195719554367,-0.04008836546733334,False,-0.02169410359386048,12,0.01805777498551575,0.05114220935306483,-0.01735462880555574,0.145,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.00363632860834473,0.16206017994898536
False,0.02651886398993806,-0.01892529871949242,False,-0.0016179981699926405,12,0.00668743760977597,0.03043155583743237,-0.016407811686378802,0.2825,,,,,0.00870576804812806,0.033030539889049304,-0.01589565929332253,0.259,400,heart_rate,1.0,[],twinmap,recorded,0.00506943943978333,nan
True,0.06773625363679625,-0.0005191471620311583,False,-0.00561306218079638,12,0.04060916248924584,0.07503290157405466,0.006684468348928541,0.0075,,,,,0.03863242891679419,0.07792479293107454,-0.0034243208172858113,0.0345,400,heart_rate,1.0,"[[2, 0.65], [1, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.03499610030844946,0.1422583978861075
False,0.061553085127730035,-0.011927126611272765,False,0.001541404001683011,12,0.024958587584632985,0.05822712786238718,-0.00999989777776382,0.077,,,,,0.030136320194660726,0.07548266549828268,-0.017365787881638586,0.108,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [3, 0.65], [2, 0.65], [3, 0.65]]",occ_pure12,recorded,0.026499991586315996,0.1778152841838332
True,0.17261526629286994,0.08332919667643976,False,-0.006082394726721896,12,0.13681291103020254,0.18366009300987876,0.09118354246493014,0.0,,,,,0.13436684491182538,0.1871859281951034,0.07796617024345326,0.0,400,heart_rate,0.149,[],oracle,recorded,0.13073051630348065,nan
False,0.19247982328757363,0.10438694166132499,True,0.12717261257156742,12,0.020693864327569367,0.06863488709948745,-0.02640789933949727,0.19,,,,,0.15150280550748152,0.20864538276770825,0.09570559288587385,0.0,400,heart_rate,0.029,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_innovation,recorded,0.1478664768991368,0.46815126967386955
False,0.08838331775716361,-0.04736993083493424,False,0.37792562838426136,12,-0.34628457915614375,-0.24207842357281506,-0.49382091350130497,1.0,-0.08839752072888407,-0.026902821982497535,-0.15485726551767898,0.9955,,,,,285,heart_rate,0.9925,[],flat,next_draw,0.03164104922811761,0.15824395708489725
False,0.186448518317466,0.0009622426106607913,False,0.46635771539702586,12,-0.36331595796625304,-0.22127214407775328,-0.5976305529844373,1.0,-0.016996812526228866,0.008684120559710747,-0.04635224277104976,0.905,0.0714007082026552,0.12714782308787267,0.017573117337624396,0.007,285,heart_rate,0.5255,[],twinmap,next_draw,0.10304175743077282,nan
False,0.196300129366145,0.01921256372420863,False,0.4642204292335048,12,-0.34866889494564024,-0.21478059169983466,-0.5696274156518272,1.0,-0.004487035669137107,0.023043696047976518,-0.0372881952530721,0.633,0.08391048505974696,0.1385432976596443,0.03299456982054069,0.002,285,heart_rate,0.4235,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,next_draw,0.11555153428786458,0.20850321996278554
False,0.23015429052594844,0.0429631466078522,False,0.46524565234705095,12,-0.3210402137979521,-0.1819715640589777,-0.5535842569813713,1.0,0.024166868592097157,0.043355610065109386,0.003143651694600988,0.0145,0.11256438932098123,0.174189507729012,0.057532516641112544,0.0,285,heart_rate,0.201,"[[3, 0.9], [2, 0.5], [3, 0.8], [3, 0.9], [1, 0.9]]",occ_pure12,next_draw,0.14420543854909884,0.1967019712316893
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.1829143469051383,0.24538697389950603,0.12198216700350495,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.22325724376347844,0.014213907199851184,False,0.46613169329452775,12,-0.33886625010409066,-0.20498009070352666,-0.5741196649110036,1.0,0.007226873233435405,0.050104819041618925,-0.052755210474016115,0.368,0.09562439396231948,0.169832697998586,0.016104856641111706,0.0105,285,heart_rate,0.3455,"[[2, 0.95], [2, 0.95], [1, 0.9], [0, 0.9], [2, 0.8]]",occ_innovation,next_draw,0.1272654431904371,0.4444553760033152
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.08839752072888407,0.15485726551767895,0.02690282198249753,0.0045,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.11808192579396273,0.043312576685474044,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9185,[],flat,latent_memory,0.08095406076659539,0.16206017994898536
,0.17551586381652262,0.07999957038030349,False,nan,12,,,,,,,,,0.04670135892896399,0.07200251541954043,0.020461405762201297,0.0,400,heart_rate,0.1805,[],twinmap,latent_memory,0.12765541969555938,nan
,0.12368459050870532,0.03906669269752863,False,nan,12,,,,,,,,,0.0034998621923898465,0.046581184844860936,-0.04142001501349861,0.431,400,heart_rate,0.859,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.08445392295898524,0.1422583978861075
,0.13965454606282157,0.05443443770394771,False,nan,12,,,,,,,,,0.019671295014411116,0.07143732707020087,-0.03263499719439044,0.2425,400,heart_rate,0.629,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.10062535578100651,0.1778152841838332
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.594051117682732,0.6419864005491931,0.5503517237626611,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.3002658961219122,0.20538813098781836,True,nan,12,,,,,,,,,0.17319464873484935,0.22958941540068295,0.1218665905049903,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.25414870950144475,0.46815126967386955
,0.033920382715771316,-0.051265513902674135,False,nan,12,,,,,0.001128919083137614,0.04233019595875027,-0.04318641522323391,0.4885,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.0050877436623220085,0.15824395708489725
,0.02494761102266905,-0.0067341464981494955,False,nan,12,,,,,0.017101076895675416,0.031228597360316215,0.003098899900849886,0.0105,0.0159721578125378,0.050923467458038336,-0.014251390181761728,0.1465,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.010884414150215793,nan
,0.021736591708085583,-0.0022385658163022125,False,nan,12,,,,,0.01829394456326372,0.02858735162558451,0.008856288277832223,0.0,0.017165025480126106,0.05882677691053833,-0.020512363096160308,0.1815,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.9], [3, 0.8]]",assim_honest,next_draw_memory,0.012077281817804097,0.20850321996278554
,0.012738048944373257,-0.007982344950404213,False,nan,12,,,,,0.01162542395126287,0.01765526702254874,0.006567759389673222,0.0,0.010496504868125256,0.054549291602607165,-0.029575246915299495,0.2885,285,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.9], [3, 0.65], [2, 0.9]]",occ_pure12,next_draw_memory,0.0054087612058032475,0.1967019712316893
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.11193517772311123,0.1683194401733803,0.03737083862010415,0.0015,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,0.02278092579617964,-0.0936047502817362,False,nan,12,,,,,-0.01965167564478776,0.03175080545420705,-0.07389223933858045,0.771,-0.020780594727925372,0.04289295983199326,-0.08633415172757392,0.736,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,-0.02586833839024738,0.4444553760033152
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.001128919083137614,0.04318641522323391,-0.042330195958750275,0.5115,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10690_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07048087084999557,0.006119171711093322,False,-0.026264311480635794,12,0.06599682033326026,0.1063154143317358,0.024124139130782242,0.0005,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.03973250885262447,0.05761963391800007
True,0.10302440251585832,0.014545425028016234,False,0.0007331403180178553,12,0.05964794607849977,0.103188367867269,0.013283969138016199,0.0035,,,,,0.020648577543893154,0.04545419949476316,-0.003692030752817052,0.0465,400,heart_rate,0.98,[],twinmap,latent,0.060381086396517625,nan
True,0.0887036740090191,0.024579748257827848,False,-0.0023589542778774675,12,0.061501238156923765,0.09542015452378827,0.02856299660133662,0.0,,,,,0.019409775026421827,0.05021302794975944,-0.013522984706939004,0.1205,400,heart_rate,0.9985,"[[3, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0591422838790463,0.09535670581508193
True,0.09081359112386544,0.029369660749087503,False,-0.0057301178131161645,12,0.0670816702079361,0.09947105228946168,0.03738301965582978,0.0,,,,,0.02161904354219546,0.060131857493185656,-0.018677768079773987,0.1415,400,heart_rate,0.9975,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.06135155239481993,0.14629378516068914
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.5299585434945467,0.5757587385292119,0.48417230666319716,0.0,400,heart_rate,0.0,[],oracle,latent,0.5696910523471712,nan
True,0.18280434958345612,0.0998265810178314,True,-0.0009863327492078966,12,0.14458796201649105,0.18726455254150223,0.10473285542944612,0.0,,,,,0.10386912041465868,0.1508030321914351,0.05809668254721212,0.0,400,heart_rate,0.0445,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.14360162926728315,0.3269451686369742
True,0.048856531580216404,-0.016920368636136114,False,-0.02227707762254494,12,0.041157362203725234,0.08007841001154474,0.0014279611493424398,0.0225,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.018880284581180296,0.05761963391800007
False,0.07471988999834493,-0.004405120387957156,False,-0.002540359844799722,12,0.0399045690518558,0.07867033156543977,-0.0013878827390324253,0.028,,,,,0.01848392462587578,0.038261347773016825,-0.003379795206537492,0.051,400,heart_rate,0.9995,[],twinmap,recorded,0.037364209207056076,nan
True,0.0713861961869102,0.004549525596998689,False,-0.0072189868754672926,12,0.047234734733702766,0.0790433484655537,0.015217365323043505,0.0025,,,,,0.021135463277055178,0.05684581747802019,-0.017740066749550715,0.1265,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.04001574785823547,0.09535670581508193
True,0.06953492942502665,0.008189439508424554,False,-0.0029227169457006763,12,0.04368687625984513,0.07423243322323274,0.014341046842440247,0.0025,,,,,0.02188387473296416,0.0644701712329639,-0.02335986053893894,0.146,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.65], [2, 0.8], [3, 0.65]]",occ_pure12,recorded,0.040764159314144455,0.14629378516068914
True,0.3654994069622077,0.2790492922852915,True,-0.006408386007568545,12,0.331797246666066,0.3725767349295646,0.2870332482255235,0.0,,,,,0.3065085760773172,0.3523212430301192,0.2583881495736058,0.0,400,heart_rate,0.0,[],oracle,recorded,0.3253888606584975,nan
True,0.14380795543268698,0.07287904430811273,False,-0.008033221717824723,12,0.11978802112155007,0.1596620861863995,0.07878505416194591,0.0,,,,,0.09287451482254505,0.13753186137583576,0.04528946481598126,0.0,400,heart_rate,0.412,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,recorded,0.11175479940372535,0.3269451686369742
False,0.021898627079259606,-0.06415018264064906,False,-0.025302442806528713,12,0.01021083738174755,0.12056344550576895,-0.053645071244687405,0.37,-0.011566318804073106,0.028707649876771255,-0.05764089884654059,0.7055,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.015091605424781163,0.005574293378269313
False,0.02331080897754945,-0.015325453719094412,False,0.06962748614829795,12,-0.062182587716614335,0.0739426110370556,-0.16666959846916807,0.764,0.010970185052391668,0.02449975463153349,-0.002826396744367876,0.0635,0.022536503856464773,0.057603048015137076,-0.0070860936274238255,0.07,285,heart_rate,1.0,[],twinmap,next_draw,0.007444898431683611,nan
False,0.013920132147255657,-0.06694836898416773,False,0.07158745058054417,12,-0.09197145510487903,0.05894872978274163,-0.19536073040662746,0.8565,-0.016858717903626808,0.013380973350809029,-0.051826315383783975,0.847,-0.005292399099553702,0.03644825646149753,-0.0446695277247018,0.609,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.020384004524334864,0.13796710644671628
False,0.009400147039787646,-0.06569494018821051,False,0.08311356591211927,12,-0.10467544935050188,0.038247341857056714,-0.20533219822776996,0.907,-0.018036596817674555,0.00716068852650976,-0.04853128520578131,0.906,-0.006470278013601449,0.03785215890881612,-0.04959936698955643,0.625,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [2, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.021561883438382612,0.13242862860102056
False,0.1583631500786946,0.06149560741123824,False,0.1526721778497928,12,-0.03563609734358841,0.12954375603008486,-0.13742980674025881,0.6795,0.12056136712691246,0.15611480045262685,0.0722854892466707,0.0,0.13212768593098556,0.17867591767393856,0.0824884176062494,0.0,285,heart_rate,0.356,[],oracle,next_draw,0.1170360805062044,nan
False,0.019435063624224397,-0.07737232687968704,False,0.08989362785327737,12,-0.11289106371687052,0.0247435132447981,-0.2169311257425931,0.939,-0.019472149242885095,0.01830163441127254,-0.06513097006895592,0.8365,-0.00790583043881199,0.04243404439110987,-0.05922958759124327,0.6455,285,heart_rate,1.0,"[[1, 0.8], [2, 0.8], [2, 0.8], [3, 0.8], [2, 0.9]]",occ_innovation,next_draw,-0.022997435863593152,0.36800004579770607
False,0.007763837347872744,-0.02156344250881111,False,0.16000343161775388,12,-0.16352871823846193,0.010296774869620575,-0.25497319905643223,0.971,,,,,0.011566318804073106,0.05764089884654052,-0.028707649876771265,0.2945,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.003525286620708057,nan
,0.06412796926859457,0.005470497259599913,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.0361795199401429,0.05761963391800007
,0.11051883509609839,0.018826285288486087,False,nan,12,,,,,,,,,0.029812186290130493,0.06037096154724064,-0.00016621774607894206,0.0255,400,heart_rate,0.96,[],twinmap,latent_memory,0.0659917062302734,nan
,0.09041462805728548,0.02512763837496335,False,nan,12,,,,,,,,,0.023705206254629907,0.05658481530295247,-0.010592790592847073,0.089,400,heart_rate,0.9985,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",assim_honest,latent_memory,0.05988472619477281,0.09535670581508193
,0.09377877965216203,0.031380105003021914,False,nan,12,,,,,,,,,0.028206697760806754,0.06777687088772238,-0.012848744802771333,0.0865,400,heart_rate,0.994,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.06438621770094966,0.14629378516068914
,0.8232501903679068,0.7796233369977876,True,nan,12,,,,,,,,,0.7662255452848636,0.8037017434281333,0.7325940102260152,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050652250065,nan
,0.2214979464894273,0.1371350656557396,True,nan,12,,,,,,,,,0.14444993970054254,0.19342311706853862,0.09443723491812411,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.18062945964068544,0.3269451686369742
,0.0406415384987345,-0.06211042444032212,False,nan,12,,,,,0.0002040542668957368,0.04947821395949395,-0.05000308350471907,0.484,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.007092047085990316,0.005574293378269313
,0.022412737888274532,-0.02115864694165176,False,nan,12,,,,,0.009516422994316431,0.02697260893052342,-0.00708441836278485,0.1145,0.009312368727420695,0.04678958871272762,-0.02477792031772114,0.3,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0022203216414303784,nan
,0.00870235566373654,-0.05972677768858168,False,nan,12,,,,,-0.013508750273126147,0.012306162653258308,-0.04234019046223372,0.8535,-0.013712804540021883,0.032731232322057345,-0.06294370371418102,0.727,285,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.5], [2, 0.5], [2, 0.65]]",assim_honest,next_draw_memory,-0.0208048516260122,0.13796710644671628
,0.0022592666654987726,-0.05730202007304599,False,nan,12,,,,,-0.015706442734962023,0.005482729790254846,-0.03990345858352308,0.9245,-0.01591049700185776,0.037976418276502916,-0.06834982298931515,0.74,285,heart_rate,1.0,"[[2, 0.65], [1, 0.9], [2, 0.8], [0, 0.5], [3, 0.8]]",occ_pure12,next_draw_memory,-0.023002544087848076,0.13242862860102056
,0.17658381880203863,0.06361575900775748,False,nan,12,,,,,0.1362181940207493,0.18092890836695427,0.07797887592306027,0.0005,0.13601413975385357,0.1931090606566831,0.06579178956827864,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892209266786325,nan
,0.07021529565589547,-0.028518973101001634,False,nan,12,,,,,0.03378272693250062,0.07042273587340242,-0.010086835872914661,0.0575,0.03357867266560488,0.09669590760924432,-0.034443607074433814,0.1635,285,heart_rate,1.0,"[[2, 0.8], [3, 0.65], [2, 0.8], [3, 0.9], [2, 0.8]]",occ_innovation,next_draw_memory,0.026486625579614564,0.36800004579770607
,0.002743129605186409,-0.022535705037075693,False,nan,12,,,,,,,,,-0.0002040542668957368,0.05000308350471906,-0.049478213959493964,0.516,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296101352886053,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10691_real_NATMIN_hold0_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.20171040220333508,0.09314068071014199,False,-0.014351168572458217,12,0.16424368670612677,0.2203722996456605,0.10488212688408728,0.0,,,,,,,,,400,heart_rate,0.0625,[],flat,latent,0.14989251813366855,0.355723305106036
True,0.2516126418562289,0.13455539800436594,True,0.0022545214570973693,12,0.19292626558792803,0.25118786133346344,0.13486173538089016,0.0,,,,,0.045288268911356844,0.08744487048194304,0.0027049079064728142,0.0205,400,heart_rate,0.002,[],twinmap,latent,0.1951807870450254,nan
True,0.3266005534085126,0.23375924126785017,True,-0.0004737272722559194,12,0.2842389960623708,0.3306405255940371,0.23562869596896915,0.0,,,,,0.13387275065644633,0.18554196831353373,0.08087238614713685,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.2837652687901149,0.608436439416254
True,0.2977786787730675,0.21456982743249453,True,-0.002438540553083568,12,0.26074142757254903,0.300708288427329,0.21950739493678725,0.0,,,,,0.10841036888579691,0.1636440490577939,0.05044326637724394,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.25830288701946547,0.5702616219164114
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.41979853421350266,0.47895964153712006,0.36534319758540906,0.0,400,heart_rate,0.0,[],oracle,latent,0.5696910523471712,nan
True,0.321298136572635,0.23841180564171802,True,-0.0015526033992541155,12,0.2831190368332335,0.3280394752364523,0.23933595340912478,0.0,,,,,0.1316739153003108,0.19845366687740473,0.06457033464205138,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.95]]",occ_innovation,latent,0.28156643343397936,0.6218208906082052
True,0.20171040220333508,0.09314068071014199,False,-0.014351168572458217,12,0.16424368670612677,0.2203722996456605,0.10488212688408728,0.0,,,,,,,,,400,heart_rate,0.0625,[],flat,recorded,0.14989251813366855,0.355723305106036
True,0.2516126418562289,0.13455539800436594,True,0.0022545214570973693,12,0.19292626558792803,0.25118786133346344,0.13486173538089016,0.0,,,,,0.045288268911356844,0.08744487048194304,0.0027049079064728142,0.0205,400,heart_rate,0.002,[],twinmap,recorded,0.1951807870450254,nan
True,0.3266005534085126,0.23375924126785017,True,-0.0004737272722559194,12,0.2842389960623708,0.3306405255940371,0.23562869596896915,0.0,,,,,0.13387275065644633,0.18554196831353373,0.08087238614713685,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.2837652687901149,0.608436439416254
True,0.2977786787730675,0.21456982743249453,True,-0.002438540553083568,12,0.26074142757254903,0.300708288427329,0.21950739493678725,0.0,,,,,0.10841036888579691,0.1636440490577939,0.05044326637724394,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.25830288701946547,0.5702616219164114
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.41979853421350266,0.47895964153712006,0.36534319758540906,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5696910523471712,nan
True,0.321298136572635,0.23841180564171802,True,-0.0015526033992541155,12,0.2831190368332335,0.3280394752364523,0.23933595340912478,0.0,,,,,0.1316739153003108,0.19845366687740473,0.06457033464205138,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.95]]",occ_innovation,recorded,0.28156643343397936,0.6218208906082052
False,0.04421037684704025,-0.03397245191038363,False,-0.025761997441806406,12,0.037090058971614326,0.15059072187075262,-0.029386143972038987,0.146,0.014853348150515977,0.05107128826834108,-0.0271784438266054,0.223,,,,,285,heart_rate,1.0,[],flat,next_draw,0.01132806152980792,0.17434510857742436
False,0.02729235888328785,-0.010721687948173436,False,0.07550763595684562,12,-0.06382684229471214,0.06639177387058602,-0.16579847895859262,0.7775,0.015206080282841539,0.028623251044298387,0.0015024217556856123,0.018,0.00035273213232556166,0.032847278669061224,-0.02735364341318053,0.4945,285,heart_rate,1.0,[],twinmap,next_draw,0.011680793662133482,nan
False,0.04894627972237961,-0.027425953663148872,False,0.07537859534033886,12,-0.05976999990394971,0.09363962464355552,-0.16741448505192766,0.749,0.019133882057097207,0.04796104220908053,-0.011415687066385617,0.113,0.00428053390658123,0.04421154976459443,-0.03557154847104567,0.404,285,heart_rate,1.0,"[[2, 0.5], [1, 0.9], [0, 0.95], [1, 0.9], [2, 0.5]]",assim_honest,next_draw,0.01560859543638915,0.561138073720679
False,0.04974006577467709,-0.019317997599023733,False,0.08878814480784603,12,-0.0688241971016702,0.07324785080656326,-0.16949538368585867,0.808,0.02348923432688388,0.04814731119958567,-0.005114799286383004,0.0575,0.008635886176367902,0.05156485046191669,-0.0344492634268861,0.351,285,heart_rate,1.0,"[[2, 0.5], [2, 0.65], [1, 0.5], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw,0.019963947706175822,0.5327845638454967
False,0.1583631500786946,0.06149560741123824,False,0.1526721778497928,12,-0.03563609734358841,0.12954375603008486,-0.13742980674025881,0.6795,0.12056136712691246,0.15611480045262685,0.0722854892466707,0.0,0.10570801897639648,0.14792465116000272,0.061163527025359946,0.0,285,heart_rate,0.356,[],oracle,next_draw,0.1170360805062044,nan
False,0.10803462066343336,0.011284673713731253,False,0.08526955879890774,12,-0.01997987057885675,0.11593791387978394,-0.1276897262202494,0.597,0.06881497484075905,0.11006539318854282,0.022027379388300263,0.002,0.05396162669024307,0.1049473377057515,0.000977713936037572,0.0225,285,heart_rate,0.9645,"[[2, 0.5], [2, 0.8], [2, 0.5], [2, 0.65], [2, 0.65]]",occ_innovation,next_draw,0.06528968822005099,0.5955331016480244
False,0.007763837347872744,-0.02156344250881111,False,0.16000343161775388,12,-0.16352871823846193,0.010296774869620575,-0.25497319905643223,0.971,,,,,-0.014853348150515977,0.02717844382660539,-0.051071288268341106,0.777,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.003525286620708057,nan
,0.27418749860374325,0.15913666145033886,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.21883678295525633,0.355723305106036
,0.31102531086892743,0.19032319150115404,True,nan,12,,,,,,,,,0.03303015487497862,0.07621209538955484,-0.015114987989014575,0.0885,400,heart_rate,0.0,[],twinmap,latent_memory,0.25186693783023495,nan
,0.403937009224327,0.30821676105555285,True,nan,12,,,,,,,,,0.13929902920358983,0.1995394656890072,0.0819390358089984,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.35813581215884616,0.608436439416254
,0.35379042448081943,0.2607790010715102,True,nan,12,,,,,,,,,0.0907981233417059,0.15663294491222973,0.027394776589516785,0.002,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.3096349062969622,0.5702616219164114
,0.8232501903679068,0.7796233369977876,True,nan,12,,,,,,,,,0.5835682822697502,0.64294482051919,0.5299918721607153,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050652250065,nan
,0.40592671115000384,0.32834006871772003,True,nan,12,,,,,,,,,0.15024871420619335,0.22030420016808253,0.08177164574716764,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [2, 0.95]]",occ_innovation,latent_memory,0.36908549716144967,0.6218208906082052
,0.06654831833657945,-0.03006446936787528,False,nan,12,,,,,0.029508614254037613,0.07316862130761512,-0.016194082612877136,0.1045,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.02221251290115156,0.17434510857742436
,0.02770426329470921,-0.014449500925388164,False,nan,12,,,,,0.015709021707732473,0.03250923930171789,0.0006231707962079837,0.022,-0.01379959254630514,0.021675339269975336,-0.04547750532432325,0.7865,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.00841292035484642,nan
,0.07755184069101183,-0.006136424887324765,False,nan,12,,,,,0.0459288059257722,0.08273711947227143,0.008606954853149617,0.007,0.016420191671734585,0.05341956317600969,-0.0246411026667181,0.1965,285,heart_rate,1.0,"[[2, 0.8], [1, 0.5], [2, 0.5], [2, 0.65], [2, 0.5]]",assim_honest,next_draw_memory,0.038632704572886145,0.561138073720679
,0.07834466776450731,-0.012182308499736654,False,nan,12,,,,,0.0456947249344164,0.08198117750947778,0.0066128163995091424,0.0125,0.016186110680378785,0.06451155921173754,-0.035617419655296426,0.27,285,heart_rate,0.9995,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.038398623581530344,0.5327845638454967
,0.17658381880203863,0.06361575900775748,False,nan,12,,,,,0.1362181940207493,0.18092890836695427,0.07797887592306027,0.0005,0.10670957976671169,0.1585824866889135,0.04523126075048296,0.001,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892209266786325,nan
,0.1225095455914593,0.027348565706398164,False,nan,12,,,,,0.08370958913296866,0.12418889565139933,0.03906920649957715,0.001,0.05420097487893105,0.10679610417300665,-0.002485316938858073,0.03,285,heart_rate,0.904,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_innovation,next_draw_memory,0.07641348778008261,0.5955331016480244
,0.002743129605186409,-0.022535705037075693,False,nan,12,,,,,,,,,-0.029508614254037613,0.016194082612877088,-0.07316862130761513,0.8955,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296101352886053,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10692_synthetic_NATMIN_hold0_n400_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.4017857308570182,0.31394111752015025,True,-0.03315191759826219,12,0.39203038057615147,0.4349258055080366,0.34657613870018616,0.0,,,,,400,heart_rate,0.0,[],flat,latent,0.3588784629778893,0.7886922374167599
True,0.49139000688223994,0.40966668499329656,True,-0.0051068164663155,12,0.45755994811749934,0.4987697344774029,0.4159551189504237,0.0,0.09357466867329456,0.12611364689105647,0.060386810389433616,0.0,400,heart_rate,0.0,[],twinmap,latent,0.45245313165118384,nan
True,0.5290923591691945,0.4543296042313798,True,-0.004260135193291159,12,0.4983086558587604,0.5377226506602957,0.4579283842797441,0.0,0.13517005768757995,0.1796314478487853,0.09334654360789015,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.4940485206654692,0.9238287737088696
True,0.5031352907569296,0.42690993814024486,True,-0.0023551192313318037,12,0.4684200317674766,0.5095929285662406,0.42942954598705635,0.0,0.10718644955825551,0.1591707670406246,0.05953960175992515,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,latent,0.4660649125361448,0.854826397340134
True,0.605272748614869,0.5321318153304121,True,-0.005130761450339083,12,0.5758464183989667,0.6124682531753888,0.537971147412048,0.0,0.2118371939707383,0.25459505204135985,0.17097792781583426,0.0,400,heart_rate,0.0,[],oracle,latent,0.5707156569486276,nan
True,0.41130763673344684,0.33113506261757897,True,0.007291649664092348,12,0.364691448344853,0.4063895352940562,0.32258646448486933,0.0,0.013104635031056078,0.06264134330209145,-0.037297580467460234,0.302,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.9]]",occ_innovation,latent,0.37198309800894536,0.7230324130362391
True,0.4017857308570182,0.31394111752015025,True,-0.03315191759826219,12,0.39203038057615147,0.4349258055080366,0.34657613870018616,0.0,,,,,400,heart_rate,0.0,[],flat,recorded,0.3588784629778893,0.7886922374167599
True,0.49139000688223994,0.40966668499329656,True,-0.0051068164663155,12,0.45755994811749934,0.4987697344774029,0.4159551189504237,0.0,0.09357466867329456,0.12611364689105647,0.060386810389433616,0.0,400,heart_rate,0.0,[],twinmap,recorded,0.45245313165118384,nan
True,0.5290923591691945,0.4543296042313798,True,-0.004260135193291159,12,0.4983086558587604,0.5377226506602957,0.4579283842797441,0.0,0.13517005768757995,0.1796314478487853,0.09334654360789015,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.4940485206654692,0.9238287737088696
True,0.5031352907569296,0.42690993814024486,True,-0.0023551192313318037,12,0.4684200317674766,0.5095929285662406,0.42942954598705635,0.0,0.10718644955825551,0.1591707670406246,0.05953960175992515,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,recorded,0.4660649125361448,0.854826397340134
True,0.605272748614869,0.5321318153304121,True,-0.005130761450339083,12,0.5758464183989667,0.6124682531753888,0.537971147412048,0.0,0.2118371939707383,0.25459505204135985,0.17097792781583426,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5707156569486276,nan
True,0.41130763673344684,0.33113506261757897,True,0.007291649664092348,12,0.364691448344853,0.4063895352940562,0.32258646448486933,0.0,0.013104635031056078,0.06264134330209145,-0.037297580467460234,0.302,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.9]]",occ_innovation,recorded,0.37198309800894536,0.7230324130362391
,0.5508385208558412,0.48627055286671494,True,nan,12,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.5201717204737404,0.7886922374167599
,0.619825078159652,0.5603038059877613,True,nan,12,,,,,0.07164275699049483,0.10091993903220622,0.042877676412477424,0.0,400,heart_rate,0.0,[],twinmap,latent_memory,0.5918144774642352,nan
,0.6904605882324482,0.6401954583106657,True,nan,12,,,,,0.14652303638222974,0.18194623856315792,0.11255161638629804,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.6666947568559701,0.9238287737088696
,0.6285526696238081,0.5714386437596546,True,nan,12,,,,,0.07942335213418339,0.12255456863091369,0.038563071497291,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,latent_memory,0.5995950726079238,0.854826397340134
,0.8230460764418307,0.7796788170693592,True,nan,12,,,,,0.28216251445578666,0.32250664809344404,0.24541789371774525,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.802334234929527,nan
,0.4997488924786703,0.42115239331290893,True,nan,12,,,,,-0.058709930623705886,-0.008948529143583371,-0.10623627377056974,0.987,400,heart_rate,0.0,"[[2, 0.95], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.95]]",occ_innovation,latent_memory,0.4614617898500345,0.7230324130362391


==> source_data/Figure_5/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10693_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12_seed2026091802/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07460220963192259,0.005040249862906252,False,-0.010661207337774092,12,0.05120429994389408,0.09094094491947295,0.012319922613641218,0.0075,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.04054309260611999,0.11456963026059097
True,0.1376182440163676,0.046724704780515956,False,0.0002136582344185456,12,0.09292849815411242,0.13718891532613722,0.04910932607973222,0.0,,,,,0.05259906378241097,0.08041345841957455,0.024189710399460634,0.0,400,heart_rate,0.7145,[],twinmap,latent,0.09314215638853096,nan
True,0.06766350176972151,-0.0014496141655389592,False,-0.00911852096594079,12,0.04466711396670331,0.08280683650192182,0.008018469105184977,0.01,,,,,-0.004994499605357472,0.026745766297500657,-0.03940861452980722,0.639,400,heart_rate,1.0,"[[2, 0.65], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.5]]",assim_honest,latent,0.03554859300076252,0.10768278755425265
True,0.057612053283939355,0.004609383958555038,False,-0.0049479746220038034,12,0.03880298699401663,0.06828872250236254,0.010618438935210538,0.0065,,,,,-0.006688080234107163,0.029504748900331924,-0.04770026496947,0.6565,400,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.03385501237201283,0.10692759629545234
True,0.6024931937279934,0.530479846492267,True,-0.004820468608853101,12,0.5733206893498373,0.6094599097240169,0.5352671329829705,0.0,,,,,0.5279571281348642,0.5736436383049852,0.4804081287698796,0.0,400,heart_rate,0.0,[],oracle,latent,0.5685002207409842,nan
True,0.20919029088488972,0.10746325519470105,True,-0.0015740774831134452,12,0.1606743600510382,0.21047321531890067,0.10939808581844968,0.0,,,,,0.11855718996180475,0.17034500292140875,0.06413981884996163,0.0,400,heart_rate,0.0225,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent,0.15910028256792474,0.292516743686409
False,0.07078769748731197,-0.0029612947159841584,False,0.010733386582777116,12,0.025303263538713594,0.06231187505437814,-0.012067150053076835,0.1025,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.03603665012149071,0.11456963026059097
True,0.11970508227232479,0.02315936224925893,False,0.004159082806542869,12,0.0699889454395255,0.11621524590470793,0.02078181958437064,0.005,,,,,0.038111378124577655,0.07113438152186224,0.005846306830405487,0.011,400,heart_rate,0.9105,[],twinmap,recorded,0.07414802824606836,nan
True,0.08221323409988335,0.0005613242203100028,False,-0.002619907463641269,12,0.046797292845182636,0.08768843712706084,0.005028012711997399,0.015,,,,,0.008140735260050658,0.052302130811336375,-0.03907975611008185,0.3815,400,heart_rate,1.0,"[[2, 0.65], [2, 0.5], [2, 0.5], [1, 0.9], [2, 0.5]]",assim_honest,recorded,0.04417738538154137,0.10768278755425265
True,0.07509046614837614,0.0007225614105479343,False,-0.005186537928664192,12,0.04557666696415419,0.08521094612999704,0.005912140150721498,0.0135,,,,,0.004353478913999287,0.04975181341713697,-0.044822778713066815,0.4485,400,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.65], [1, 0.95], [2, 0.8]]",occ_pure12,recorded,0.04039012903549,0.10692759629545234
True,0.33846573956001336,0.25516469400680436,True,-0.002620898619791534,12,0.30219534172505136,0.344034433147525,0.25422956691960114,0.0,,,,,0.2635377929837691,0.31017753865709835,0.20933319445675488,0.0,400,heart_rate,0.0,[],oracle,recorded,0.2995744431052598,nan
True,0.1652003310526808,0.05502541908882219,False,-0.008333563889223017,12,0.12379103886297582,0.18561421967987526,0.060401466143538744,0.0,,,,,0.0794208248522621,0.13420941778858694,0.018688270852687844,0.0045,400,heart_rate,0.384,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,recorded,0.1154574749737528,0.292516743686409
False,0.015612117819611467,-0.06929595636604877,False,-0.036502823972771825,12,0.015141842098669311,0.150297600220641,-0.023550152749660536,0.2345,0.010991460137841136,0.0661735111887192,-0.040087850156921866,0.379,,,,,284,heart_rate,1.0,[],flat,next_draw,-0.021360981874102514,0.12878348305951104
False,0.015218193972939617,-0.10630219626844047,False,0.014797611377741271,12,-0.04827925613096973,0.00788318029920999,-0.08500565288636296,0.9635,-0.0011292027412848071,0.01586249851833107,-0.01945661842169315,0.5655,-0.012120662879125943,0.027431635081795375,-0.061445057539084115,0.6535,284,heart_rate,1.0,[],twinmap,next_draw,-0.03348164475322846,nan
False,0.012021257196565487,-0.11932039253450245,False,0.01711619279286014,12,-0.06172883230327619,-0.00632234093148696,-0.1013306782572119,0.9825,-0.012260197498472403,0.01881267128029002,-0.044251032849379125,0.7955,-0.02325165763631354,0.022993843003120913,-0.07392651088453796,0.82,284,heart_rate,1.0,"[[0, 0.8], [0, 0.5], [0, 0.95], [3, 0.95], [3, 0.5]]",assim_honest,next_draw,-0.04461263951041605,0.10935599731788104
False,0.0009936596588053588,-0.15666472175721705,False,-0.00889273544489999,12,-0.05262154831900001,0.059416806140142275,-0.11393653544376178,0.854,-0.029161841751956352,-0.0025400752991299553,-0.05971188483841308,0.987,-0.04015330188979749,0.019053881207231206,-0.11209109352892524,0.891,284,heart_rate,1.0,"[[0, 0.8], [2, 0.65], [0, 0.95], [2, 0.95], [0, 0.9]]",occ_pure12,next_draw,-0.0615142837639,0.14388313602637326
True,0.14788777288842794,-0.03750328949048878,False,-0.00844978552581721,12,0.0768602484645936,0.18018919570161912,0.0033313234787984572,0.02,0.10076290495072004,0.14895279974296632,0.039951110316369734,0.0005,0.08977144481287891,0.15695058459219763,0.01164915790257163,0.0155,284,heart_rate,0.799,[],oracle,next_draw,0.0684104629387764,nan
False,0.017512645573856442,-0.10984170191791978,False,0.05727602115870045,12,-0.09231183956582889,0.05821995560888323,-0.1635370062702027,0.8885,-0.002683376395184789,0.021370560631179807,-0.027529438967518707,0.6,-0.013674836533025925,0.035163440023927,-0.06544897302059631,0.679,284,heart_rate,1.0,"[[2, 0.95], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.65]]",occ_innovation,next_draw,-0.03503581840712844,0.3588157068043877
False,0.012660741923080972,-0.1079990418683637,False,-0.007783602665674572,12,-0.024568839346269078,0.088803013349657,-0.07279271819132292,0.708,,,,,-0.010991460137841136,0.04008785015692185,-0.06617351118871924,0.621,284,heart_rate,1.0,[],draw_step_only,next_draw,-0.03235244201194365,nan
,0.09174587567980384,0.01782157396105622,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9975,[],flat,latent_memory,0.05622770402036559,0.11456963026059097
,0.16603532351624709,0.06530429240990777,False,nan,12,,,,,,,,,0.06056383932774645,0.09106513849511838,0.028858069815446235,0.0,400,heart_rate,0.3415,[],twinmap,latent_memory,0.11679154334811204,nan
,0.09160578575014984,0.008713438914490506,False,nan,12,,,,,,,,,-0.004106694831909952,0.03356233884806091,-0.043463157819474414,0.5965,400,heart_rate,0.9965,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.5]]",assim_honest,latent_memory,0.052121009188455636,0.10768278755425265
,0.08197547540676804,0.015185201501633244,False,nan,12,,,,,,,,,-0.005395871360429627,0.037065797002412075,-0.0505476793061849,0.6035,400,heart_rate,0.999,"[[2, 0.8], [2, 0.5], [2, 0.8], [2, 0.65], [2, 0.8]]",occ_pure12,latent_memory,0.05083183265993596,0.10692759629545234
,0.8241528445634846,0.780416853794519,True,nan,12,,,,,,,,,0.747213028857866,0.7908465790265622,0.7063915585971513,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8034407328782316,nan
,0.22030509474899115,0.11316407836162898,True,nan,12,,,,,,,,,0.11378093281901369,0.16740973428088,0.05398099390619395,0.0,400,heart_rate,0.0125,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent_memory,0.17000863683937928,0.292516743686409
,0.020931752160737206,-0.06761164326189617,False,nan,12,,,,,0.0020260725124183754,0.03446325220664836,-0.03793220405392239,0.473,,,,,284,heart_rate,1.0,[],flat,next_draw_memory,-0.01705339320444521,0.12878348305951104
,0.0029448837202960014,-0.0822683948158593,False,nan,12,,,,,-0.015576903897969618,0.013533231953152888,-0.050622657920810755,0.8495,-0.017602976410387994,0.015844784022429743,-0.046246693003894425,0.86,284,heart_rate,1.0,[],twinmap,next_draw_memory,-0.034656369614833205,nan
,-0.0026781861158635474,-0.08038317148480069,False,nan,12,,,,,-0.016839265002418502,0.007505803510868825,-0.04839247561976389,0.8945,-0.018865337514836877,0.020408972447333015,-0.05267169515541383,0.8325,284,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [3, 0.95], [3, 0.65], [3, 0.5]]",assim_honest,next_draw_memory,-0.03591873071928209,0.10935599731788104
,-0.007782207600800731,-0.09294492928056773,False,nan,12,,,,,-0.023260815024579662,0.0022913846525960497,-0.06179181777027987,0.9455,-0.025286887536998037,0.022224982676014107,-0.06790251174726758,0.847,284,heart_rate,1.0,"[[0, 0.8], [0, 0.95], [3, 0.9], [3, 0.65], [3, 0.65]]",occ_pure12,next_draw_memory,-0.04234028074144325,0.14388313602637326
,0.10541924490227432,-0.03875326503879752,False,nan,12,,,,,0.06240122703908113,0.11657660762545916,-0.006690446891128953,0.04,0.060375154526662755,0.12309450512266766,-0.008357810914133023,0.0445,284,heart_rate,0.975,[],oracle,next_draw_memory,0.043321761322217545,nan
,-0.015139704849193969,-0.1315543330096566,False,nan,12,,,,,-0.04765287955177899,-0.006508287035890648,-0.10220513639545127,0.99,-0.04967895206419737,0.0011771489218172229,-0.10377049905191083,0.972,284,heart_rate,1.0,"[[1, 0.9], [2, 0.95], [2, 0.95], [2, 0.65], [2, 0.5]]",occ_innovation,next_draw_memory,-0.06673234526864258,0.3588157068043877
,-0.004323872641870607,-0.04049449290520217,False,nan,12,,,,,,,,,-0.0020260725124183754,0.037932204053922385,-0.03446325220664836,0.527,284,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.019079465716863586,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10694_real_FIX19_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11041363810390685,0.0010645598242517292,False,-0.026763228012992357,12,0.0871776170433971,0.14051380343731448,0.031160290044965556,0.0005,,,,,,,,,400,heart_rate,0.964,[],flat,latent,0.06041438903040475,0.13665592187078002
True,0.12903602596006983,0.036578078334221754,False,-5.4781133854930886e-05,12,0.08533995428838037,0.1327647962452655,0.03829532448805027,0.0,,,,,0.024870784124120693,0.05850202007359882,-0.006649919442647359,0.0625,400,heart_rate,0.8105,[],twinmap,latent,0.08528517315452544,nan
True,0.1467721047765125,0.06439499078071549,False,-0.00045254660048477113,12,0.10766801583627028,0.1490126302591776,0.06462444972342804,0.0,,,,,0.04680108020538076,0.08660054274232352,0.0074171630967134975,0.0115,400,heart_rate,0.4725,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",assim_honest,latent,0.10721546923578551,0.20765573209288357
True,0.13939588847847406,0.05874313734518096,False,-0.0023306809527952055,12,0.10241983839134328,0.14388482804867506,0.05998003644221745,0.0,,,,,0.039674768408143324,0.08264712883271902,-0.004674467875289126,0.04,400,heart_rate,0.607,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",occ_pure12,latent,0.10008915743854807,0.19590262539815118
True,0.6090235421084179,0.5330106758459706,True,-0.006964919725322316,12,0.5800105636436956,0.6176234073568819,0.5412456256078186,0.0,,,,,0.5126312548879686,0.5748558551985145,0.45559545973950116,0.0,400,heart_rate,0.0,[],oracle,latent,0.5730456439183733,nan
True,0.1465834028317806,0.03801075001762249,False,-0.004554823718096568,12,0.1016613764878469,0.15102444954659516,0.04778090556466568,0.0,,,,,0.036692163739345585,0.0884145489099714,-0.01310909850812435,0.0875,400,heart_rate,0.604,"[[2, 0.8], [2, 0.5], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent,0.09710655276975033,0.25770227278338254
True,0.08001057454025462,0.014248089700245978,False,-0.018809384154403697,12,0.06829188528216101,0.1041260609004242,0.03352693114537493,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04948250112775732,0.13665592187078002
False,0.07481008440761035,-0.009500368354236543,False,-0.0007225577965925822,12,0.03519813699110386,0.0758213721619123,-0.005839004176438229,0.047,,,,,-0.015006921933246042,0.0043080528918007606,-0.03776421787329187,0.931,400,heart_rate,0.9995,[],twinmap,recorded,0.034475579194511274,nan
True,0.10613790692828451,0.03507550576852176,False,-0.0015140159402498021,12,0.07278040626913107,0.1062933758478825,0.037429582785205966,0.0,,,,,0.02178388920112395,0.04693965740845512,-0.0027173372136201275,0.0425,400,heart_rate,0.974,"[[2, 0.95], [3, 0.95], [1, 0.95], [3, 0.95], [3, 0.95]]",assim_honest,recorded,0.07126639032888127,0.20765573209288357
True,0.08641938263754306,0.020312949654913915,False,-0.0026673272337676135,12,0.05854696562594286,0.0907402897678243,0.026052734748194535,0.0,,,,,0.006397137264417929,0.03908513818981686,-0.02525364422433739,0.3365,400,heart_rate,0.999,"[[1, 0.95], [3, 0.95], [2, 0.95], [1, 0.95], [2, 0.9]]",occ_pure12,recorded,0.055879638392175246,0.19590262539815118
True,0.36844059104129795,0.2803772264574155,True,-0.00821463327685823,12,0.33584180026496224,0.3771106419452964,0.2899068599130548,0.0,,,,,0.2781446658603467,0.32575314048023024,0.2282018278303302,0.0,400,heart_rate,0.0,[],oracle,recorded,0.327627166988104,nan
True,0.11448662255188966,0.02475447499406851,False,0.0016827437771362863,12,0.0720030918401019,0.11596323559848688,0.024754051056120694,0.0015,,,,,0.024203334489480866,0.06653724767367039,-0.022359629133429818,0.152,400,heart_rate,0.932,"[[2, 0.8], [2, 0.65], [2, 0.65], [2, 0.9], [2, 0.65]]",occ_innovation,recorded,0.07368583561723818,0.25770227278338254
False,0.022926709006364208,-0.06161205849733051,False,0.003257754736698537,12,-0.01576972254905118,0.07648075064233742,-0.0734019688447824,0.6385,-0.009205071611948723,0.02859217907609655,-0.054928813722992575,0.6655,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.012511967812352642,0.08422366264734138
False,0.02328968617107027,-0.016560939543213932,False,0.06073322668686798,12,-0.05355836117661006,0.08993234345330495,-0.1554911766503813,0.7155,0.010481761710661841,0.024556722648246272,-0.004247459456728863,0.084,0.019686833322610564,0.05385977258379275,-0.008128677132375747,0.0905,285,heart_rate,1.0,[],twinmap,next_draw,0.007174865510257922,nan
False,0.023253848172217366,-0.0578441486262342,False,0.07178431806177221,12,-0.0838507456444576,0.07148685539907525,-0.19031337300561782,0.8315,-0.008759531382281471,0.02043641998395018,-0.04548188624011712,0.699,0.0004455402296672517,0.04036828066059855,-0.03737628768148087,0.494,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",assim_honest,next_draw,-0.01206642758268539,0.15332157431922677
False,0.00911291704392396,-0.020063257209492195,False,0.08293322172245077,12,-0.08547192660000325,0.05325483576898462,-0.18686783534488882,0.858,0.0007681913228514414,0.0068679295722336225,-0.00620219012133365,0.3935,0.009973262934800164,0.05332560360619442,-0.027122399371748363,0.3045,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",occ_pure12,next_draw,-0.002538704877552478,0.1480388039828311
False,0.1575532174372241,0.06313587679495865,False,0.1472709297538406,12,-0.029568952659913883,0.14096771688032436,-0.13090900746155085,0.6485,0.12100887329433063,0.15612474506853546,0.07297567319532572,0.0,0.13021394490627936,0.17556615081931465,0.0807387691659431,0.0,285,heart_rate,0.34,[],oracle,next_draw,0.11770197709392671,nan
False,-0.000872207073876004,-0.12071890745363725,False,0.08173781149661141,12,-0.13730748426537143,0.05861315830990826,-0.2711107011499135,0.9155,-0.052262776568356095,-0.0009161702068764399,-0.11348368549519128,0.9775,-0.04305770495640737,0.013870151095710319,-0.09474567678977966,0.9315,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.65], [2, 0.95], [1, 0.5]]",occ_innovation,next_draw,-0.055569672768760014,0.17564079718339443
False,0.007667315112437111,-0.020787263502569302,False,0.15381322809445608,12,-0.15712012429486,0.02042298055581305,-0.2496294873043473,0.9615,,,,,0.009205071611948723,0.054928813722992575,-0.02859217907609655,0.3345,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.0033068962004039193,nan
,0.14081672389090102,0.03448562011611784,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.732,[],flat,latent_memory,0.08863530219480498,0.13665592187078002
,0.15816258827586133,0.06199346792783628,False,nan,12,,,,,,,,,0.02142434548914629,0.05990563247124882,-0.01603276737562245,0.1405,400,heart_rate,0.416,[],twinmap,latent_memory,0.11005964768395127,nan
,0.15289705189230618,0.0684106758382847,False,nan,12,,,,,,,,,0.023232201934069274,0.06493606487429741,-0.01889995269263548,0.146,400,heart_rate,0.3725,"[[1, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",assim_honest,latent_memory,0.11186750412887425,0.20765573209288357
,0.14832505575112298,0.06737430502691195,False,nan,12,,,,,,,,,0.02124090074845808,0.06639026053780238,-0.023817035420924913,0.179,400,heart_rate,0.41,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",occ_pure12,latent_memory,0.10987620294326306,0.19590262539815118
,0.8246841825851563,0.7822542191268269,True,nan,12,,,,,,,,,0.7161670061429815,0.7732016920089175,0.6636497232022104,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8048023083377864,nan
,0.18578040517536873,0.06246233936657425,False,nan,12,,,,,,,,,0.039910843139996266,0.09461615623045773,-0.020290626623884256,0.106,400,heart_rate,0.2195,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent_memory,0.12854614533480124,0.25770227278338254
,0.0467278456107127,-0.05357432589731916,False,nan,12,,,,,0.00708414566261828,0.05372859119221991,-0.04265414246029746,0.371,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-6.955430407318275e-05,0.08422366264734138
,0.024167633078872017,-0.019928954326767445,False,nan,12,,,,,0.011536955325883391,0.028633656908779212,-0.005296474716039462,0.0785,0.0044528096632651115,0.04050401644612346,-0.027310054482548453,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.004383255359191929,nan
,0.01440913066640074,-0.04881884040038104,False,nan,12,,,,,-0.006054002850339302,0.016620131466718053,-0.03175017497634528,0.704,-0.013138148512957581,0.030603648378932792,-0.0587350045748944,0.7405,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [0, 0.95], [0, 0.95]]",assim_honest,next_draw_memory,-0.013207702817030764,0.15332157431922677
,0.015244911432923494,-0.043195664177956936,False,nan,12,,,,,-0.00339435623974782,0.017218062398046356,-0.025522950996673992,0.6415,-0.0104785019023661,0.03788648801476115,-0.06008806576097555,0.6865,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [1, 0.9], [0, 0.95]]",occ_pure12,next_draw_memory,-0.010548056206439282,0.1480388039828311
,0.17679325636391818,0.06526259372544337,False,nan,12,,,,,0.13716467705087165,0.18158204207476852,0.07900747630181106,0.0005,0.13008053138825337,0.18757042009386107,0.06041423975340193,0.0,285,heart_rate,0.2165,[],oracle,next_draw_memory,0.1300109770841802,nan
,0.024176187454613928,-0.09362303286898019,False,nan,12,,,,,-0.019509296374257135,0.029481773573028506,-0.08618935988516838,0.744,-0.026593442036875414,0.03318350438172489,-0.09297417285516882,0.7965,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.8], [2, 0.65], [1, 0.5]]",occ_innovation,next_draw_memory,-0.026662996340948597,0.17564079718339443
,0.002807748749802157,-0.022396991949424617,False,nan,12,,,,,,,,,-0.00708414566261828,0.04265414246029745,-0.05372859119221993,0.629,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.0071536999666914625,nan


==> source_data/Figure_5/g2_washout_occupancy_benchmark_threshold_control_bda4ea5_20260918_v1/10686_real_NATMIN_hold1_n400_w24_cap0.75_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.0680034433754598,-0.0034636526405294687,False,-0.03049325386693602,12,0.06314343384266996,0.1038646058936885,0.020931189001594307,0.002,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.03265017997573394,0.07310128119827752
True,0.09390829195369214,0.00619202421627772,False,0.001621544057250457,12,0.04894328087653643,0.09349112054595582,0.0022210900118424803,0.0185,,,,,0.01791464495805295,0.04078382421866784,-0.003811251776125643,0.055,400,heart_rate,0.9925,[],twinmap,latent,0.05056482493378689,nan
True,0.0822054681859753,0.005957273045777539,False,-0.0018715584991355616,12,0.0492872600963159,0.08763563087058979,0.007309991113673764,0.0095,,,,,0.014765521621446398,0.05244390674035873,-0.022169186055147526,0.2145,400,heart_rate,0.9985,"[[3, 0.8], [3, 0.65], [3, 0.9], [2, 0.65], [3, 0.8]]",assim_honest,latent,0.04741570159718034,0.06285116671599189
True,0.09731276920214166,0.0319829462706938,False,-0.010071457667745198,12,0.07618585743875517,0.11193699475558806,0.039825345566195415,0.0,,,,,0.03346421979527603,0.07833832373156357,-0.009712938995383493,0.0685,400,heart_rate,0.9925,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.06611439977100997,0.12118040441071154
True,0.623692839117782,0.5458290294716828,True,0.0007209209600873567,12,0.5833091747001202,0.6240463186140746,0.5467171224290386,0.0,,,,,0.5513799156844736,0.6015802527970465,0.503843923968893,0.0,400,heart_rate,0.0,[],oracle,latent,0.5840300956602076,nan
True,0.19519441438518956,0.11167512439881544,True,0.006462411063134832,12,0.1483892946240668,0.18947469103455752,0.10598795217386323,0.0,,,,,0.1222015257114677,0.17427011759352176,0.07400551092060312,0.0,400,heart_rate,0.015,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.15485170568720164,0.33792219869825213
False,0.0052598742373727815,-0.05922806125769058,False,-0.02169410359386048,12,-0.0036973962771449376,0.0223405973734348,-0.031369725160755625,0.615,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02539149987100542,0.07310128119827752
False,0.00669484216088598,-0.01708219840212097,False,-0.0016179981699926405,12,-0.002220345175941274,0.008782829171001377,-0.01322562490489062,0.652,,,,,0.021553156525071504,0.04727974626633586,-0.004283839205912218,0.0485,400,heart_rate,1.0,[],twinmap,recorded,-0.0038383433459339145,nan
False,0.039003623438327466,-0.021649362320465843,False,-0.00561306218079638,12,0.015084355509195402,0.0437120789768817,-0.01267768491786285,0.151,,,,,0.03486279319940444,0.07212278681445299,-0.0022936003515292456,0.032,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [2, 0.65], [1, 0.65], [3, 0.65]]",assim_honest,recorded,0.009471293328399022,0.06285116671599189
False,0.032193259631070704,-0.030503840696459356,False,0.001541404001683011,12,0.0013616827443353463,0.027372651561711536,-0.02737612687349899,0.4325,,,,,0.028294586617023776,0.06956939635311812,-0.014769063409615781,0.1005,400,heart_rate,1.0,"[[3, 0.65], [1, 0.65], [3, 0.65], [1, 0.8], [3, 0.65]]",occ_pure12,recorded,0.0029030867460183574,0.12118040441071154
True,0.11509368579329052,0.0377037160108862,False,-0.006082394726721896,12,0.08475624521494729,0.12525201905509362,0.045348756110471664,0.0,,,,,0.10406535035923081,0.15379770550579944,0.051430687092474704,0.0,400,heart_rate,0.919,[],oracle,recorded,0.0786738504882254,nan
False,0.14234824640401128,0.060441991220410024,False,0.12717261257156742,12,-0.02546567351902962,0.013316393450456078,-0.06600134345967255,0.887,,,,,0.12709843892354322,0.17963066510299058,0.07692926901543716,0.0,400,heart_rate,0.568,"[[2, 0.65], [3, 0.9], [2, 0.65], [2, 0.65], [3, 0.8]]",occ_innovation,recorded,0.1017069390525378,0.33792219869825213
False,0.15016929120949743,-0.019016102144710965,False,0.37792562838426136,12,-0.30316521073441927,-0.1964210845596929,-0.4566409918003608,1.0,-0.1185843587380101,-0.05869890627876065,-0.19450614320086493,1.0,,,,,285,heart_rate,0.785,[],flat,next_draw,0.07476041764984209,0.060936870383244135
False,0.259817285449582,0.07169860435079596,False,0.46635771539702586,12,-0.2952752035571926,-0.17285830678304923,-0.5092878228100717,1.0,-0.02226226454801894,0.00038033940118428305,-0.049707007255489974,0.972,0.09632209418999116,0.1573150667495984,0.04710688585957544,0.0,285,heart_rate,0.082,[],twinmap,next_draw,0.17108251183983325,nan
False,0.2674668628324273,0.09032700503752222,True,0.4642204292335048,12,-0.2820672753676886,-0.1652924069267944,-0.4806636205427795,1.0,-0.011191622522035982,0.015728306758105444,-0.04199758288586617,0.8,0.10739273621597412,0.16879858682442278,0.0582053041578829,0.0,285,heart_rate,0.0465,"[[3, 0.5], [3, 0.65], [3, 0.8], [3, 0.8], [3, 0.65]]",assim_honest,next_draw,0.1821531538658162,0.09827059906673918
False,0.2963795614481308,0.11043023611895894,True,0.46524565234705095,12,-0.26215987061839363,-0.1424659324528042,-0.48134829825052183,1.0,0.009741005340805131,0.029629047294684168,-0.011298041004327223,0.165,0.12832536407881523,0.19638510347958826,0.07389645193711755,0.0,285,heart_rate,0.021,"[[3, 0.9], [3, 0.5], [3, 0.9], [3, 0.95], [1, 0.9]]",occ_pure12,next_draw,0.20308578172865732,0.11889518707158142
False,0.36094029618593215,0.17644978033359213,True,0.46814561532695287,12,-0.2027503947889584,-0.09765391054368924,-0.40556964985830846,1.0,0.07205044415014228,0.12056690689758298,0.028105176056137694,0.0,0.19063480288815238,0.26254357226174885,0.13076687733808076,0.0,285,heart_rate,0.001,[],oracle,next_draw,0.26539522053799447,nan
False,0.2853287316029304,0.08395968669214313,False,0.46613169329452775,12,-0.27791464803838595,-0.16479398440974477,-0.4916437204372752,1.0,-0.005127731131710389,0.029072667139948407,-0.0492948325556801,0.6035,0.11345662760629971,0.18865650495833614,0.051040981146414505,0.0005,285,heart_rate,0.053,"[[3, 0.8], [2, 0.95], [0, 0.9], [0, 0.9], [2, 0.8]]",occ_innovation,next_draw,0.1882170452561418,0.30820015520793653
False,0.2946033951536313,0.08790086011486292,True,0.4733968468199573,12,-0.2800520704321051,-0.15093684392795992,-0.5136670152986308,1.0,,,,,0.1185843587380101,0.19450614320086482,0.05869890627876061,0.0,285,heart_rate,0.049,[],draw_step_only,next_draw,0.1933447763878522,nan
,0.07197915670457973,0.0031724731687956154,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.037798604474405195,0.07310128119827752
,0.10875708174546231,0.020924061795634545,False,nan,12,,,,,,,,,0.027073271611988026,0.05076854180407835,0.003570659971539561,0.0125,400,heart_rate,0.9635,[],twinmap,latent_memory,0.06487187608639322,nan
,0.08255772008007016,0.004704027015366865,False,nan,12,,,,,,,,,0.008568225438491228,0.048235014141716305,-0.031387019008509355,0.318,400,heart_rate,0.9985,"[[2, 0.8], [3, 0.65], [3, 0.9], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.04636682991289642,0.06285116671599189
,0.1022841358031959,0.034335620747511494,False,nan,12,,,,,,,,,0.03243868534008143,0.07508112495040929,-0.010783938079363316,0.0785,400,heart_rate,0.983,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.07023728981448663,0.12118040441071154
,0.7040911244069351,0.644459632206731,True,nan,12,,,,,,,,,0.6372065710912883,0.6830197585990171,0.5940100791256453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051755656935,nan
,0.22538450746268582,0.1363684298285126,True,nan,12,,,,,,,,,0.14527100654324399,0.19754531360152924,0.09619354199175174,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.18306961101764918,0.33792219869825213
,0.024451758245994642,-0.05717411010665293,False,nan,12,,,,,-0.0071417599023932965,0.031652855719099926,-0.04920768001999496,0.648,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.01335851021463852,0.060936870383244135
,0.019802463297619567,-0.010258639643825035,False,nan,12,,,,,0.01289114224562904,0.026366957937197455,-0.0006891805433691889,0.0315,0.020032902148022336,0.053606427493295986,-0.008934554851245214,0.088,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.006674391933383816,nan
,0.015532578090986434,-0.00807243499692597,False,nan,12,,,,,0.012553076871850255,0.02185897123553303,0.0036156475907641373,0.004,0.01969483677424355,0.05923616827904571,-0.016068819013686588,0.142,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.8], [3, 0.9]]",assim_honest,next_draw_memory,0.006336326559605032,0.09827059906673918
,0.011206735646360218,-0.010726650032590957,False,nan,12,,,,,0.009522361279647229,0.015385486840711402,0.00409899595013975,0.001,0.016664121182040526,0.06025601147153097,-0.023201264194783123,0.2025,285,heart_rate,1.0,"[[3, 0.65], [0, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw_memory,0.0033056109674020062,0.11889518707158142
,0.16102742051511187,0.0301309977382795,False,nan,12,,,,,0.1130641256851479,0.16815094172770298,0.03778491952220279,0.002,0.1202058855875412,0.1766904640549646,0.04457706685479406,0.001,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684737537290268,nan
,0.004249290814214744,-0.07684753961302013,False,nan,12,,,,,-0.02453309529094816,0.009674901252123298,-0.06619952651031896,0.909,-0.017391335388554863,0.03562520996758615,-0.07266498701958479,0.7275,285,heart_rate,1.0,"[[3, 0.9], [2, 0.8], [0, 0.9], [2, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,-0.030749845603193382,0.30820015520793653
,-0.0004996101544255131,-0.018957840896824507,False,nan,12,,,,,,,,,0.0071417599023932965,0.04920768001999491,-0.03165285571909994,0.352,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216750312245223,nan


==> source_data/Figure_6/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10690_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07048087084999557,0.006119171711093322,False,-0.026264311480635794,12,0.06599682033326026,0.1063154143317358,0.024124139130782242,0.0005,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.03973250885262447,0.05761963391800007
True,0.10302440251585832,0.014545425028016234,False,0.0007331403180178553,12,0.05964794607849977,0.103188367867269,0.013283969138016199,0.0035,,,,,0.020648577543893154,0.04545419949476316,-0.003692030752817052,0.0465,400,heart_rate,0.98,[],twinmap,latent,0.060381086396517625,nan
True,0.0887036740090191,0.024579748257827848,False,-0.0023589542778774675,12,0.061501238156923765,0.09542015452378827,0.02856299660133662,0.0,,,,,0.019409775026421827,0.05021302794975944,-0.013522984706939004,0.1205,400,heart_rate,0.9985,"[[3, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0591422838790463,0.09535670581508193
True,0.09081359112386544,0.029369660749087503,False,-0.0057301178131161645,12,0.0670816702079361,0.09947105228946168,0.03738301965582978,0.0,,,,,0.02161904354219546,0.060131857493185656,-0.018677768079773987,0.1415,400,heart_rate,0.9975,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.06135155239481993,0.14629378516068914
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.5299585434945467,0.5757587385292119,0.48417230666319716,0.0,400,heart_rate,0.0,[],oracle,latent,0.5696910523471712,nan
True,0.18280434958345612,0.0998265810178314,True,-0.0009863327492078966,12,0.14458796201649105,0.18726455254150223,0.10473285542944612,0.0,,,,,0.10386912041465868,0.1508030321914351,0.05809668254721212,0.0,400,heart_rate,0.0445,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.14360162926728315,0.3269451686369742
True,0.048856531580216404,-0.016920368636136114,False,-0.02227707762254494,12,0.041157362203725234,0.08007841001154474,0.0014279611493424398,0.0225,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.018880284581180296,0.05761963391800007
False,0.07471988999834493,-0.004405120387957156,False,-0.002540359844799722,12,0.0399045690518558,0.07867033156543977,-0.0013878827390324253,0.028,,,,,0.01848392462587578,0.038261347773016825,-0.003379795206537492,0.051,400,heart_rate,0.9995,[],twinmap,recorded,0.037364209207056076,nan
True,0.0713861961869102,0.004549525596998689,False,-0.0072189868754672926,12,0.047234734733702766,0.0790433484655537,0.015217365323043505,0.0025,,,,,0.021135463277055178,0.05684581747802019,-0.017740066749550715,0.1265,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.04001574785823547,0.09535670581508193
True,0.06953492942502665,0.008189439508424554,False,-0.0029227169457006763,12,0.04368687625984513,0.07423243322323274,0.014341046842440247,0.0025,,,,,0.02188387473296416,0.0644701712329639,-0.02335986053893894,0.146,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.65], [2, 0.8], [3, 0.65]]",occ_pure12,recorded,0.040764159314144455,0.14629378516068914
True,0.3654994069622077,0.2790492922852915,True,-0.006408386007568545,12,0.331797246666066,0.3725767349295646,0.2870332482255235,0.0,,,,,0.3065085760773172,0.3523212430301192,0.2583881495736058,0.0,400,heart_rate,0.0,[],oracle,recorded,0.3253888606584975,nan
True,0.14380795543268698,0.07287904430811273,False,-0.008033221717824723,12,0.11978802112155007,0.1596620861863995,0.07878505416194591,0.0,,,,,0.09287451482254505,0.13753186137583576,0.04528946481598126,0.0,400,heart_rate,0.412,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,recorded,0.11175479940372535,0.3269451686369742
False,0.021898627079259606,-0.06415018264064906,False,-0.025302442806528713,12,0.01021083738174755,0.12056344550576895,-0.053645071244687405,0.37,-0.011566318804073106,0.028707649876771255,-0.05764089884654059,0.7055,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.015091605424781163,0.005574293378269313
False,0.02331080897754945,-0.015325453719094412,False,0.06962748614829795,12,-0.062182587716614335,0.0739426110370556,-0.16666959846916807,0.764,0.010970185052391668,0.02449975463153349,-0.002826396744367876,0.0635,0.022536503856464773,0.057603048015137076,-0.0070860936274238255,0.07,285,heart_rate,1.0,[],twinmap,next_draw,0.007444898431683611,nan
False,0.013920132147255657,-0.06694836898416773,False,0.07158745058054417,12,-0.09197145510487903,0.05894872978274163,-0.19536073040662746,0.8565,-0.016858717903626808,0.013380973350809029,-0.051826315383783975,0.847,-0.005292399099553702,0.03644825646149753,-0.0446695277247018,0.609,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.020384004524334864,0.13796710644671628
False,0.009400147039787646,-0.06569494018821051,False,0.08311356591211927,12,-0.10467544935050188,0.038247341857056714,-0.20533219822776996,0.907,-0.018036596817674555,0.00716068852650976,-0.04853128520578131,0.906,-0.006470278013601449,0.03785215890881612,-0.04959936698955643,0.625,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [2, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.021561883438382612,0.13242862860102056
False,0.1583631500786946,0.06149560741123824,False,0.1526721778497928,12,-0.03563609734358841,0.12954375603008486,-0.13742980674025881,0.6795,0.12056136712691246,0.15611480045262685,0.0722854892466707,0.0,0.13212768593098556,0.17867591767393856,0.0824884176062494,0.0,285,heart_rate,0.356,[],oracle,next_draw,0.1170360805062044,nan
False,0.019435063624224397,-0.07737232687968704,False,0.08989362785327737,12,-0.11289106371687052,0.0247435132447981,-0.2169311257425931,0.939,-0.019472149242885095,0.01830163441127254,-0.06513097006895592,0.8365,-0.00790583043881199,0.04243404439110987,-0.05922958759124327,0.6455,285,heart_rate,1.0,"[[1, 0.8], [2, 0.8], [2, 0.8], [3, 0.8], [2, 0.9]]",occ_innovation,next_draw,-0.022997435863593152,0.36800004579770607
False,0.007763837347872744,-0.02156344250881111,False,0.16000343161775388,12,-0.16352871823846193,0.010296774869620575,-0.25497319905643223,0.971,,,,,0.011566318804073106,0.05764089884654052,-0.028707649876771265,0.2945,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.003525286620708057,nan
,0.06412796926859457,0.005470497259599913,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.0361795199401429,0.05761963391800007
,0.11051883509609839,0.018826285288486087,False,nan,12,,,,,,,,,0.029812186290130493,0.06037096154724064,-0.00016621774607894206,0.0255,400,heart_rate,0.96,[],twinmap,latent_memory,0.0659917062302734,nan
,0.09041462805728548,0.02512763837496335,False,nan,12,,,,,,,,,0.023705206254629907,0.05658481530295247,-0.010592790592847073,0.089,400,heart_rate,0.9985,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",assim_honest,latent_memory,0.05988472619477281,0.09535670581508193
,0.09377877965216203,0.031380105003021914,False,nan,12,,,,,,,,,0.028206697760806754,0.06777687088772238,-0.012848744802771333,0.0865,400,heart_rate,0.994,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.06438621770094966,0.14629378516068914
,0.8232501903679068,0.7796233369977876,True,nan,12,,,,,,,,,0.7662255452848636,0.8037017434281333,0.7325940102260152,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050652250065,nan
,0.2214979464894273,0.1371350656557396,True,nan,12,,,,,,,,,0.14444993970054254,0.19342311706853862,0.09443723491812411,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.18062945964068544,0.3269451686369742
,0.0406415384987345,-0.06211042444032212,False,nan,12,,,,,0.0002040542668957368,0.04947821395949395,-0.05000308350471907,0.484,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.007092047085990316,0.005574293378269313
,0.022412737888274532,-0.02115864694165176,False,nan,12,,,,,0.009516422994316431,0.02697260893052342,-0.00708441836278485,0.1145,0.009312368727420695,0.04678958871272762,-0.02477792031772114,0.3,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0022203216414303784,nan
,0.00870235566373654,-0.05972677768858168,False,nan,12,,,,,-0.013508750273126147,0.012306162653258308,-0.04234019046223372,0.8535,-0.013712804540021883,0.032731232322057345,-0.06294370371418102,0.727,285,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.5], [2, 0.5], [2, 0.65]]",assim_honest,next_draw_memory,-0.0208048516260122,0.13796710644671628
,0.0022592666654987726,-0.05730202007304599,False,nan,12,,,,,-0.015706442734962023,0.005482729790254846,-0.03990345858352308,0.9245,-0.01591049700185776,0.037976418276502916,-0.06834982298931515,0.74,285,heart_rate,1.0,"[[2, 0.65], [1, 0.9], [2, 0.8], [0, 0.5], [3, 0.8]]",occ_pure12,next_draw_memory,-0.023002544087848076,0.13242862860102056
,0.17658381880203863,0.06361575900775748,False,nan,12,,,,,0.1362181940207493,0.18092890836695427,0.07797887592306027,0.0005,0.13601413975385357,0.1931090606566831,0.06579178956827864,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892209266786325,nan
,0.07021529565589547,-0.028518973101001634,False,nan,12,,,,,0.03378272693250062,0.07042273587340242,-0.010086835872914661,0.0575,0.03357867266560488,0.09669590760924432,-0.034443607074433814,0.1635,285,heart_rate,1.0,"[[2, 0.8], [3, 0.65], [2, 0.8], [3, 0.9], [2, 0.8]]",occ_innovation,next_draw_memory,0.026486625579614564,0.36800004579770607
,0.002743129605186409,-0.022535705037075693,False,nan,12,,,,,,,,,-0.0002040542668957368,0.05000308350471906,-0.049478213959493964,0.516,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296101352886053,nan


==> source_data/Figure_6/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10693_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12_seed2026091802/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07460220963192259,0.005040249862906252,False,-0.010661207337774092,12,0.05120429994389408,0.09094094491947295,0.012319922613641218,0.0075,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.04054309260611999,0.11456963026059097
True,0.1376182440163676,0.046724704780515956,False,0.0002136582344185456,12,0.09292849815411242,0.13718891532613722,0.04910932607973222,0.0,,,,,0.05259906378241097,0.08041345841957455,0.024189710399460634,0.0,400,heart_rate,0.7145,[],twinmap,latent,0.09314215638853096,nan
True,0.06766350176972151,-0.0014496141655389592,False,-0.00911852096594079,12,0.04466711396670331,0.08280683650192182,0.008018469105184977,0.01,,,,,-0.004994499605357472,0.026745766297500657,-0.03940861452980722,0.639,400,heart_rate,1.0,"[[2, 0.65], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.5]]",assim_honest,latent,0.03554859300076252,0.10768278755425265
True,0.057612053283939355,0.004609383958555038,False,-0.0049479746220038034,12,0.03880298699401663,0.06828872250236254,0.010618438935210538,0.0065,,,,,-0.006688080234107163,0.029504748900331924,-0.04770026496947,0.6565,400,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.03385501237201283,0.10692759629545234
True,0.6024931937279934,0.530479846492267,True,-0.004820468608853101,12,0.5733206893498373,0.6094599097240169,0.5352671329829705,0.0,,,,,0.5279571281348642,0.5736436383049852,0.4804081287698796,0.0,400,heart_rate,0.0,[],oracle,latent,0.5685002207409842,nan
True,0.20919029088488972,0.10746325519470105,True,-0.0015740774831134452,12,0.1606743600510382,0.21047321531890067,0.10939808581844968,0.0,,,,,0.11855718996180475,0.17034500292140875,0.06413981884996163,0.0,400,heart_rate,0.0225,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent,0.15910028256792474,0.292516743686409
False,0.07078769748731197,-0.0029612947159841584,False,0.010733386582777116,12,0.025303263538713594,0.06231187505437814,-0.012067150053076835,0.1025,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.03603665012149071,0.11456963026059097
True,0.11970508227232479,0.02315936224925893,False,0.004159082806542869,12,0.0699889454395255,0.11621524590470793,0.02078181958437064,0.005,,,,,0.038111378124577655,0.07113438152186224,0.005846306830405487,0.011,400,heart_rate,0.9105,[],twinmap,recorded,0.07414802824606836,nan
True,0.08221323409988335,0.0005613242203100028,False,-0.002619907463641269,12,0.046797292845182636,0.08768843712706084,0.005028012711997399,0.015,,,,,0.008140735260050658,0.052302130811336375,-0.03907975611008185,0.3815,400,heart_rate,1.0,"[[2, 0.65], [2, 0.5], [2, 0.5], [1, 0.9], [2, 0.5]]",assim_honest,recorded,0.04417738538154137,0.10768278755425265
True,0.07509046614837614,0.0007225614105479343,False,-0.005186537928664192,12,0.04557666696415419,0.08521094612999704,0.005912140150721498,0.0135,,,,,0.004353478913999287,0.04975181341713697,-0.044822778713066815,0.4485,400,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.65], [1, 0.95], [2, 0.8]]",occ_pure12,recorded,0.04039012903549,0.10692759629545234
True,0.33846573956001336,0.25516469400680436,True,-0.002620898619791534,12,0.30219534172505136,0.344034433147525,0.25422956691960114,0.0,,,,,0.2635377929837691,0.31017753865709835,0.20933319445675488,0.0,400,heart_rate,0.0,[],oracle,recorded,0.2995744431052598,nan
True,0.1652003310526808,0.05502541908882219,False,-0.008333563889223017,12,0.12379103886297582,0.18561421967987526,0.060401466143538744,0.0,,,,,0.0794208248522621,0.13420941778858694,0.018688270852687844,0.0045,400,heart_rate,0.384,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,recorded,0.1154574749737528,0.292516743686409
False,0.015612117819611467,-0.06929595636604877,False,-0.036502823972771825,12,0.015141842098669311,0.150297600220641,-0.023550152749660536,0.2345,0.010991460137841136,0.0661735111887192,-0.040087850156921866,0.379,,,,,284,heart_rate,1.0,[],flat,next_draw,-0.021360981874102514,0.12878348305951104
False,0.015218193972939617,-0.10630219626844047,False,0.014797611377741271,12,-0.04827925613096973,0.00788318029920999,-0.08500565288636296,0.9635,-0.0011292027412848071,0.01586249851833107,-0.01945661842169315,0.5655,-0.012120662879125943,0.027431635081795375,-0.061445057539084115,0.6535,284,heart_rate,1.0,[],twinmap,next_draw,-0.03348164475322846,nan
False,0.012021257196565487,-0.11932039253450245,False,0.01711619279286014,12,-0.06172883230327619,-0.00632234093148696,-0.1013306782572119,0.9825,-0.012260197498472403,0.01881267128029002,-0.044251032849379125,0.7955,-0.02325165763631354,0.022993843003120913,-0.07392651088453796,0.82,284,heart_rate,1.0,"[[0, 0.8], [0, 0.5], [0, 0.95], [3, 0.95], [3, 0.5]]",assim_honest,next_draw,-0.04461263951041605,0.10935599731788104
False,0.0009936596588053588,-0.15666472175721705,False,-0.00889273544489999,12,-0.05262154831900001,0.059416806140142275,-0.11393653544376178,0.854,-0.029161841751956352,-0.0025400752991299553,-0.05971188483841308,0.987,-0.04015330188979749,0.019053881207231206,-0.11209109352892524,0.891,284,heart_rate,1.0,"[[0, 0.8], [2, 0.65], [0, 0.95], [2, 0.95], [0, 0.9]]",occ_pure12,next_draw,-0.0615142837639,0.14388313602637326
True,0.14788777288842794,-0.03750328949048878,False,-0.00844978552581721,12,0.0768602484645936,0.18018919570161912,0.0033313234787984572,0.02,0.10076290495072004,0.14895279974296632,0.039951110316369734,0.0005,0.08977144481287891,0.15695058459219763,0.01164915790257163,0.0155,284,heart_rate,0.799,[],oracle,next_draw,0.0684104629387764,nan
False,0.017512645573856442,-0.10984170191791978,False,0.05727602115870045,12,-0.09231183956582889,0.05821995560888323,-0.1635370062702027,0.8885,-0.002683376395184789,0.021370560631179807,-0.027529438967518707,0.6,-0.013674836533025925,0.035163440023927,-0.06544897302059631,0.679,284,heart_rate,1.0,"[[2, 0.95], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.65]]",occ_innovation,next_draw,-0.03503581840712844,0.3588157068043877
False,0.012660741923080972,-0.1079990418683637,False,-0.007783602665674572,12,-0.024568839346269078,0.088803013349657,-0.07279271819132292,0.708,,,,,-0.010991460137841136,0.04008785015692185,-0.06617351118871924,0.621,284,heart_rate,1.0,[],draw_step_only,next_draw,-0.03235244201194365,nan
,0.09174587567980384,0.01782157396105622,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9975,[],flat,latent_memory,0.05622770402036559,0.11456963026059097
,0.16603532351624709,0.06530429240990777,False,nan,12,,,,,,,,,0.06056383932774645,0.09106513849511838,0.028858069815446235,0.0,400,heart_rate,0.3415,[],twinmap,latent_memory,0.11679154334811204,nan
,0.09160578575014984,0.008713438914490506,False,nan,12,,,,,,,,,-0.004106694831909952,0.03356233884806091,-0.043463157819474414,0.5965,400,heart_rate,0.9965,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.5]]",assim_honest,latent_memory,0.052121009188455636,0.10768278755425265
,0.08197547540676804,0.015185201501633244,False,nan,12,,,,,,,,,-0.005395871360429627,0.037065797002412075,-0.0505476793061849,0.6035,400,heart_rate,0.999,"[[2, 0.8], [2, 0.5], [2, 0.8], [2, 0.65], [2, 0.8]]",occ_pure12,latent_memory,0.05083183265993596,0.10692759629545234
,0.8241528445634846,0.780416853794519,True,nan,12,,,,,,,,,0.747213028857866,0.7908465790265622,0.7063915585971513,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8034407328782316,nan
,0.22030509474899115,0.11316407836162898,True,nan,12,,,,,,,,,0.11378093281901369,0.16740973428088,0.05398099390619395,0.0,400,heart_rate,0.0125,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent_memory,0.17000863683937928,0.292516743686409
,0.020931752160737206,-0.06761164326189617,False,nan,12,,,,,0.0020260725124183754,0.03446325220664836,-0.03793220405392239,0.473,,,,,284,heart_rate,1.0,[],flat,next_draw_memory,-0.01705339320444521,0.12878348305951104
,0.0029448837202960014,-0.0822683948158593,False,nan,12,,,,,-0.015576903897969618,0.013533231953152888,-0.050622657920810755,0.8495,-0.017602976410387994,0.015844784022429743,-0.046246693003894425,0.86,284,heart_rate,1.0,[],twinmap,next_draw_memory,-0.034656369614833205,nan
,-0.0026781861158635474,-0.08038317148480069,False,nan,12,,,,,-0.016839265002418502,0.007505803510868825,-0.04839247561976389,0.8945,-0.018865337514836877,0.020408972447333015,-0.05267169515541383,0.8325,284,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [3, 0.95], [3, 0.65], [3, 0.5]]",assim_honest,next_draw_memory,-0.03591873071928209,0.10935599731788104
,-0.007782207600800731,-0.09294492928056773,False,nan,12,,,,,-0.023260815024579662,0.0022913846525960497,-0.06179181777027987,0.9455,-0.025286887536998037,0.022224982676014107,-0.06790251174726758,0.847,284,heart_rate,1.0,"[[0, 0.8], [0, 0.95], [3, 0.9], [3, 0.65], [3, 0.65]]",occ_pure12,next_draw_memory,-0.04234028074144325,0.14388313602637326
,0.10541924490227432,-0.03875326503879752,False,nan,12,,,,,0.06240122703908113,0.11657660762545916,-0.006690446891128953,0.04,0.060375154526662755,0.12309450512266766,-0.008357810914133023,0.0445,284,heart_rate,0.975,[],oracle,next_draw_memory,0.043321761322217545,nan
,-0.015139704849193969,-0.1315543330096566,False,nan,12,,,,,-0.04765287955177899,-0.006508287035890648,-0.10220513639545127,0.99,-0.04967895206419737,0.0011771489218172229,-0.10377049905191083,0.972,284,heart_rate,1.0,"[[1, 0.9], [2, 0.95], [2, 0.95], [2, 0.65], [2, 0.5]]",occ_innovation,next_draw_memory,-0.06673234526864258,0.3588157068043877
,-0.004323872641870607,-0.04049449290520217,False,nan,12,,,,,,,,,-0.0020260725124183754,0.037932204053922385,-0.03446325220664836,0.527,284,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.019079465716863586,nan


==> source_data/Figure_6/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10694_real_FIX19_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11041363810390685,0.0010645598242517292,False,-0.026763228012992357,12,0.0871776170433971,0.14051380343731448,0.031160290044965556,0.0005,,,,,,,,,400,heart_rate,0.964,[],flat,latent,0.06041438903040475,0.13665592187078002
True,0.12903602596006983,0.036578078334221754,False,-5.4781133854930886e-05,12,0.08533995428838037,0.1327647962452655,0.03829532448805027,0.0,,,,,0.024870784124120693,0.05850202007359882,-0.006649919442647359,0.0625,400,heart_rate,0.8105,[],twinmap,latent,0.08528517315452544,nan
True,0.1467721047765125,0.06439499078071549,False,-0.00045254660048477113,12,0.10766801583627028,0.1490126302591776,0.06462444972342804,0.0,,,,,0.04680108020538076,0.08660054274232352,0.0074171630967134975,0.0115,400,heart_rate,0.4725,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",assim_honest,latent,0.10721546923578551,0.20765573209288357
True,0.13939588847847406,0.05874313734518096,False,-0.0023306809527952055,12,0.10241983839134328,0.14388482804867506,0.05998003644221745,0.0,,,,,0.039674768408143324,0.08264712883271902,-0.004674467875289126,0.04,400,heart_rate,0.607,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",occ_pure12,latent,0.10008915743854807,0.19590262539815118
True,0.6090235421084179,0.5330106758459706,True,-0.006964919725322316,12,0.5800105636436956,0.6176234073568819,0.5412456256078186,0.0,,,,,0.5126312548879686,0.5748558551985145,0.45559545973950116,0.0,400,heart_rate,0.0,[],oracle,latent,0.5730456439183733,nan
True,0.1465834028317806,0.03801075001762249,False,-0.004554823718096568,12,0.1016613764878469,0.15102444954659516,0.04778090556466568,0.0,,,,,0.036692163739345585,0.0884145489099714,-0.01310909850812435,0.0875,400,heart_rate,0.604,"[[2, 0.8], [2, 0.5], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent,0.09710655276975033,0.25770227278338254
True,0.08001057454025462,0.014248089700245978,False,-0.018809384154403697,12,0.06829188528216101,0.1041260609004242,0.03352693114537493,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04948250112775732,0.13665592187078002
False,0.07481008440761035,-0.009500368354236543,False,-0.0007225577965925822,12,0.03519813699110386,0.0758213721619123,-0.005839004176438229,0.047,,,,,-0.015006921933246042,0.0043080528918007606,-0.03776421787329187,0.931,400,heart_rate,0.9995,[],twinmap,recorded,0.034475579194511274,nan
True,0.10613790692828451,0.03507550576852176,False,-0.0015140159402498021,12,0.07278040626913107,0.1062933758478825,0.037429582785205966,0.0,,,,,0.02178388920112395,0.04693965740845512,-0.0027173372136201275,0.0425,400,heart_rate,0.974,"[[2, 0.95], [3, 0.95], [1, 0.95], [3, 0.95], [3, 0.95]]",assim_honest,recorded,0.07126639032888127,0.20765573209288357
True,0.08641938263754306,0.020312949654913915,False,-0.0026673272337676135,12,0.05854696562594286,0.0907402897678243,0.026052734748194535,0.0,,,,,0.006397137264417929,0.03908513818981686,-0.02525364422433739,0.3365,400,heart_rate,0.999,"[[1, 0.95], [3, 0.95], [2, 0.95], [1, 0.95], [2, 0.9]]",occ_pure12,recorded,0.055879638392175246,0.19590262539815118
True,0.36844059104129795,0.2803772264574155,True,-0.00821463327685823,12,0.33584180026496224,0.3771106419452964,0.2899068599130548,0.0,,,,,0.2781446658603467,0.32575314048023024,0.2282018278303302,0.0,400,heart_rate,0.0,[],oracle,recorded,0.327627166988104,nan
True,0.11448662255188966,0.02475447499406851,False,0.0016827437771362863,12,0.0720030918401019,0.11596323559848688,0.024754051056120694,0.0015,,,,,0.024203334489480866,0.06653724767367039,-0.022359629133429818,0.152,400,heart_rate,0.932,"[[2, 0.8], [2, 0.65], [2, 0.65], [2, 0.9], [2, 0.65]]",occ_innovation,recorded,0.07368583561723818,0.25770227278338254
False,0.022926709006364208,-0.06161205849733051,False,0.003257754736698537,12,-0.01576972254905118,0.07648075064233742,-0.0734019688447824,0.6385,-0.009205071611948723,0.02859217907609655,-0.054928813722992575,0.6655,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.012511967812352642,0.08422366264734138
False,0.02328968617107027,-0.016560939543213932,False,0.06073322668686798,12,-0.05355836117661006,0.08993234345330495,-0.1554911766503813,0.7155,0.010481761710661841,0.024556722648246272,-0.004247459456728863,0.084,0.019686833322610564,0.05385977258379275,-0.008128677132375747,0.0905,285,heart_rate,1.0,[],twinmap,next_draw,0.007174865510257922,nan
False,0.023253848172217366,-0.0578441486262342,False,0.07178431806177221,12,-0.0838507456444576,0.07148685539907525,-0.19031337300561782,0.8315,-0.008759531382281471,0.02043641998395018,-0.04548188624011712,0.699,0.0004455402296672517,0.04036828066059855,-0.03737628768148087,0.494,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",assim_honest,next_draw,-0.01206642758268539,0.15332157431922677
False,0.00911291704392396,-0.020063257209492195,False,0.08293322172245077,12,-0.08547192660000325,0.05325483576898462,-0.18686783534488882,0.858,0.0007681913228514414,0.0068679295722336225,-0.00620219012133365,0.3935,0.009973262934800164,0.05332560360619442,-0.027122399371748363,0.3045,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",occ_pure12,next_draw,-0.002538704877552478,0.1480388039828311
False,0.1575532174372241,0.06313587679495865,False,0.1472709297538406,12,-0.029568952659913883,0.14096771688032436,-0.13090900746155085,0.6485,0.12100887329433063,0.15612474506853546,0.07297567319532572,0.0,0.13021394490627936,0.17556615081931465,0.0807387691659431,0.0,285,heart_rate,0.34,[],oracle,next_draw,0.11770197709392671,nan
False,-0.000872207073876004,-0.12071890745363725,False,0.08173781149661141,12,-0.13730748426537143,0.05861315830990826,-0.2711107011499135,0.9155,-0.052262776568356095,-0.0009161702068764399,-0.11348368549519128,0.9775,-0.04305770495640737,0.013870151095710319,-0.09474567678977966,0.9315,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.65], [2, 0.95], [1, 0.5]]",occ_innovation,next_draw,-0.055569672768760014,0.17564079718339443
False,0.007667315112437111,-0.020787263502569302,False,0.15381322809445608,12,-0.15712012429486,0.02042298055581305,-0.2496294873043473,0.9615,,,,,0.009205071611948723,0.054928813722992575,-0.02859217907609655,0.3345,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.0033068962004039193,nan
,0.14081672389090102,0.03448562011611784,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.732,[],flat,latent_memory,0.08863530219480498,0.13665592187078002
,0.15816258827586133,0.06199346792783628,False,nan,12,,,,,,,,,0.02142434548914629,0.05990563247124882,-0.01603276737562245,0.1405,400,heart_rate,0.416,[],twinmap,latent_memory,0.11005964768395127,nan
,0.15289705189230618,0.0684106758382847,False,nan,12,,,,,,,,,0.023232201934069274,0.06493606487429741,-0.01889995269263548,0.146,400,heart_rate,0.3725,"[[1, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",assim_honest,latent_memory,0.11186750412887425,0.20765573209288357
,0.14832505575112298,0.06737430502691195,False,nan,12,,,,,,,,,0.02124090074845808,0.06639026053780238,-0.023817035420924913,0.179,400,heart_rate,0.41,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",occ_pure12,latent_memory,0.10987620294326306,0.19590262539815118
,0.8246841825851563,0.7822542191268269,True,nan,12,,,,,,,,,0.7161670061429815,0.7732016920089175,0.6636497232022104,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8048023083377864,nan
,0.18578040517536873,0.06246233936657425,False,nan,12,,,,,,,,,0.039910843139996266,0.09461615623045773,-0.020290626623884256,0.106,400,heart_rate,0.2195,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent_memory,0.12854614533480124,0.25770227278338254
,0.0467278456107127,-0.05357432589731916,False,nan,12,,,,,0.00708414566261828,0.05372859119221991,-0.04265414246029746,0.371,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-6.955430407318275e-05,0.08422366264734138
,0.024167633078872017,-0.019928954326767445,False,nan,12,,,,,0.011536955325883391,0.028633656908779212,-0.005296474716039462,0.0785,0.0044528096632651115,0.04050401644612346,-0.027310054482548453,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.004383255359191929,nan
,0.01440913066640074,-0.04881884040038104,False,nan,12,,,,,-0.006054002850339302,0.016620131466718053,-0.03175017497634528,0.704,-0.013138148512957581,0.030603648378932792,-0.0587350045748944,0.7405,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [0, 0.95], [0, 0.95]]",assim_honest,next_draw_memory,-0.013207702817030764,0.15332157431922677
,0.015244911432923494,-0.043195664177956936,False,nan,12,,,,,-0.00339435623974782,0.017218062398046356,-0.025522950996673992,0.6415,-0.0104785019023661,0.03788648801476115,-0.06008806576097555,0.6865,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [1, 0.9], [0, 0.95]]",occ_pure12,next_draw_memory,-0.010548056206439282,0.1480388039828311
,0.17679325636391818,0.06526259372544337,False,nan,12,,,,,0.13716467705087165,0.18158204207476852,0.07900747630181106,0.0005,0.13008053138825337,0.18757042009386107,0.06041423975340193,0.0,285,heart_rate,0.2165,[],oracle,next_draw_memory,0.1300109770841802,nan
,0.024176187454613928,-0.09362303286898019,False,nan,12,,,,,-0.019509296374257135,0.029481773573028506,-0.08618935988516838,0.744,-0.026593442036875414,0.03318350438172489,-0.09297417285516882,0.7965,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.8], [2, 0.65], [1, 0.5]]",occ_innovation,next_draw_memory,-0.026662996340948597,0.17564079718339443
,0.002807748749802157,-0.022396991949424617,False,nan,12,,,,,,,,,-0.00708414566261828,0.04265414246029745,-0.05372859119221993,0.629,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.0071536999666914625,nan


==> source_data/Figure_6/washout_q5q6_56dc33f_13776_v1/score6/0/score/metrics.csv <==
centered_pehe,effect_correlation,family_set,method,pehe,pehe_minus_c0,prediction_sd,prediction_to_target_sd_ratio,r2,recovery,sample,target_sd
0.1893254699323825,0.5795854858696793,Q6,factual_response,0.18998464491475023,0.19916726864788625,0.12779532732910195,0.5504201366135048,0.330430471410174,0.18172771732764526,discovery,0.2321777835298158
0.23217863542364528,-0.002923886884424259,Q6,prior_only,0.23218404793225936,0.2370091991589097,0.000246576378315457,0.001062015385652918,-5.396284569880727e-05,-2.698105886067559e-05,discovery,0.2321777835298158
0.1890536768697133,0.5810320581376829,Q6,linear_huber,0.18946675731660323,0.19790554798141943,0.12911329706494054,0.55609669065671,0.33407591474018195,0.1839582821572061,discovery,0.2321777835298158
0.2321777835298158,,Q6,zero,0.23249622918954127,0.23463342581779134,0.0,0.0,-0.0027450003051630034,-0.0013715595647616485,discovery,0.2321777835298158
0.24125250048423785,0.05373559489315085,Q6,gnet,0.24504076745435166,0.24127242736547277,0.07919878376601572,0.34111267048014166,-0.11387220301764667,-0.055401441640879456,discovery,0.2321777835298158
0.17907893601348718,0.6452074007743006,Q6,factual_response,0.17924861500864767,0.1869913902221473,0.12233554710101215,0.5280255597165343,0.4014283115165802,0.2263258512245483,replication,0.23168489640290685
0.23168928515931908,-0.017277942827212216,Q6,prior_only,0.231695449173747,0.23655093888102588,0.0002464266069661311,0.0010636282761289195,-9.109796393746983e-05,-4.554794466105072e-05,replication,0.23168489640290685
0.178886343053095,0.6448164720104216,Q6,linear_huber,0.1789491235702484,0.18594907175551584,0.12407486325782788,0.5355328085006372,0.40342684673317863,0.22761851830405633,replication,0.23168489640290685
0.23168489640290685,,Q6,zero,0.23199874619653219,0.23416033021596103,0.0,0.0,-0.0027111164806663535,-0.0013546407146003414,replication,0.23168489640290685
0.2375226806138438,0.10341909776335204,Q6,gnet,0.2603128025343707,0.24510531106539274,0.0815214368601214,0.3518634064015689,-0.2623959999476113,-0.12356397234319116,replication,0.23168489640290685
0.1940465419210587,0.5503470792832156,Q6,factual_response,0.19421386185919154,0.2014420568757675,0.12215427868141564,0.5258273210190078,0.3010769296371322,0.16398380974835913,fixed_schedule,0.23230873292146792
0.23230873290092674,0.04407735460591964,Q6,prior_only,0.2323096094065033,0.23694830391084218,4.660259818495154e-10,2.006063121213165e-09,-7.545878089265656e-06,-3.7729319271040396e-06,fixed_schedule,0.23230873292146792
0.19317254627972744,0.5560559252671206,Q6,linear_huber,0.19323419856589316,0.19976664923067228,0.12326974583678188,0.5306289793180237,0.3081102314613635,0.16820088450477633,fixed_schedule,0.23230873292146792
0.23230873292146792,,Q6,zero,0.2326954068161644,0.23458672849721618,0.0,0.0,-0.003331736141443109,-0.0016644828191938466,fixed_schedule,0.23230873292146792
0.24842173634120202,0.036396081009482245,Q6,gnet,0.2608472681824448,0.2506738675591922,0.09687175980975771,0.41699577364792934,-0.26078639412362015,-0.12284744917714452,fixed_schedule,0.23230873292146792


==> source_data/Figure_6/washout_sequence_cate_result_12939_12947_20260926_v1/metrics.csv <==
sample,method,method_class,status,n_stays,n_people,pehe,centered_pehe,effect_correlation,target_sd,prediction_sd,prediction_to_target_sd_ratio,root_error_fraction_recovered,pehe_minus_c0
discovery,factual_response,candidate,SCORED,400,400,0.18998464491475023,0.1893254699323825,0.5795854858696793,0.2321777835298158,0.12779532732910195,0.5504201366135048,0.18172771732764526,
discovery,prior_only,descriptive_reference,SCORED,400,400,0.23218404793225936,0.23217863542364528,-0.002923886884424259,0.2321777835298158,0.000246576378315457,0.001062015385652918,-2.698105886067559e-05,
discovery,linear_huber,descriptive_reference,SCORED,400,400,0.18946675731660323,0.1890536768697133,0.5810320581376829,0.2321777835298158,0.12911329706494054,0.55609669065671,0.1839582821572061,
discovery,zero,descriptive_reference,SCORED,400,400,0.23249622918954127,0.2321777835298158,,0.2321777835298158,0.0,0.0,-0.0013715595647616485,
discovery,ct,sequence_model,SCORED,400,400,0.2450247087277996,0.23877096590613334,0.02721073704160798,0.2321777835298158,0.06239771336646367,0.26874971591952806,-0.0553322759941588,0.23893988652756806
discovery,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.24621497775203915,0.24176739822048046,-0.0061455263649613425,0.2321777835298158,0.06600449997371238,0.28428430563097445,-0.060458817414891675,0.2417680586722704
discovery,rmsn,sequence_model,SCORED,400,400,0.2490883956209807,0.24497773986543822,-0.0064132458800053044,0.2321777835298158,0.07667611344210692,0.3302474176314132,-0.07283475547949347,0.24497960479458955
replication,factual_response,candidate,SCORED,400,400,0.17924861500864767,0.17907893601348718,0.6452074007743006,0.23168489640290685,0.12233554710101215,0.5280255597165343,0.2263258512245483,
replication,prior_only,descriptive_reference,SCORED,400,400,0.231695449173747,0.23168928515931908,-0.017277942827212216,0.23168489640290685,0.0002464266069661311,0.0010636282761289195,-4.554794466105072e-05,
replication,linear_huber,descriptive_reference,SCORED,400,400,0.1789491235702484,0.178886343053095,0.6448164720104216,0.23168489640290685,0.12407486325782788,0.5355328085006372,0.22761851830405633,
replication,zero,descriptive_reference,SCORED,400,400,0.23199874619653219,0.23168489640290685,,0.23168489640290685,0.0,0.0,-0.0013546407146003414,
replication,ct,sequence_model,SCORED,400,400,0.23670706209800407,0.23524901137046,0.042283167477545285,0.23168489640290685,0.05175081108628397,0.22336721939909188,-0.02167670734290561,0.23607990154910408
replication,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.25191136382543244,0.23963478177559677,-0.00938736884523102,0.23168489640290685,0.05907594683016174,0.2549840224691511,-0.0873016227495087,0.24171719501298586
replication,rmsn,sequence_model,SCORED,400,400,0.2646446089529275,0.24547882577178867,-0.013618837575957487,0.23168489640290685,0.07803535143766632,0.3368167396719748,-0.1422609460596982,0.2511048821059894
fixed_schedule,factual_response,candidate,SCORED,400,400,0.19421386185919154,0.1940465419210587,0.5503470792832156,0.23230873292146792,0.12215427868141564,0.5258273210190078,0.16398380974835913,
fixed_schedule,prior_only,descriptive_reference,SCORED,400,400,0.2323096094065033,0.23230873290092674,0.04407735460591964,0.23230873292146792,4.660259818495154e-10,2.006063121213165e-09,-3.7729319271040396e-06,
fixed_schedule,linear_huber,descriptive_reference,SCORED,400,400,0.19323419856589316,0.19317254627972744,0.5560559252671206,0.23230873292146792,0.12326974583678188,0.5306289793180237,0.16820088450477633,
fixed_schedule,zero,descriptive_reference,SCORED,400,400,0.2326954068161644,0.23230873292146792,,0.23230873292146792,0.0,0.0,-0.0016644828191938466,
fixed_schedule,ct,sequence_model,SCORED,400,400,0.26730656453389995,0.23834195986796414,0.031133787171098843,0.23230873292146792,0.061008608822760844,0.26261866291262,-0.15065224269577104,0.24986328796471555
fixed_schedule,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.2697586566464946,0.24185173980131733,0.03134706618647107,0.23230873292146792,0.07494272523068041,0.3225996900254922,-0.1612075588122064,0.25276392109634854
fixed_schedule,rmsn,sequence_model,SCORED,400,400,0.26746938395741376,0.24563153826180065,0.042480915485018235,0.23230873292146792,0.09027326583528701,0.3885917877474022,-0.15135311786936523,0.25281359957380295


==> source_data/Figure_6/washout_standard_cate_result_12770_12774_20260925_v1/metrics.csv <==
sample,method,method_class,status,n_stays,n_people,pehe,centered_pehe,effect_correlation,target_sd,prediction_sd,prediction_to_target_sd_ratio,root_error_fraction_recovered,pehe_minus_c0
discovery,factual_response,candidate,SCORED,400,400,0.18998464491475023,0.1893254699323825,0.5795854858696793,0.2321777835298158,0.12779532732910195,0.5504201366135048,0.18172771732764526,
discovery,prior_only,descriptive_reference,SCORED,400,400,0.23218404793225936,0.23217863542364528,-0.002923886884424259,0.2321777835298158,0.000246576378315457,0.001062015385652918,-2.698105886067559e-05,
discovery,linear_huber,descriptive_reference,SCORED,400,400,0.18946675731660323,0.1890536768697133,0.5810320581376829,0.2321777835298158,0.12911329706494054,0.55609669065671,0.1839582821572061,
discovery,zero,descriptive_reference,SCORED,400,400,0.23249622918954127,0.2321777835298158,,0.2321777835298158,0.0,0.0,-0.0013715595647616485,
discovery,s_hgb,generic_learner,SCORED,400,400,0.2323851928790642,0.23205858012269565,0.08052268546092184,0.2321777835298158,0.0015437243842637578,0.006648889315740736,-0.0008933212562163284,0.23449358167866483
discovery,t_hgb,generic_learner,SCORED,400,400,0.3783981145263475,0.35319054813799555,0.005776095233115344,0.2321777835298158,0.267496747145572,1.1521203410541672,-0.6297774437051353,0.36442234015370406
discovery,x_hgb,generic_learner,SCORED,400,400,0.3472510655201074,0.32817317527744366,-0.051394078148340024,0.2321777835298158,0.22030329943313412,0.9488560709118976,-0.49562572370544733,0.33504174885538923
discovery,dr_hgb,generic_learner,SCORED,400,400,0.31163778617521554,0.29143901565819685,0.03157269861530005,0.2321777835298158,0.18363678255478622,0.7909317582541395,-0.342237751766614,0.29845823261338167
discovery,dr_ridge,generic_learner,SCORED,400,400,0.5870669786857121,0.5228166261339108,0.033474080036831964,0.2321777835298158,0.47627071509550273,2.0513190704757545,-1.528523486444267,0.5676145801442025
discovery,r_hgb,generic_learner,SCORED,400,400,0.6438733865117747,0.5303596026564693,0.011653478573613645,0.2321777835298158,0.4795516766729655,2.0654503173486556,-1.773191201685711,0.6189399240641513
discovery,r_ridge,generic_learner,SCORED,400,400,0.4290823368553743,0.34475101219868726,0.04743227568730722,0.2321777835298158,0.2660970542660028,1.146091801810276,-0.8480766347753181,0.4033812781032505
discovery,cf_grf,generic_learner,SCORED,400,400,0.25967628302574347,0.2475925458752822,-0.09094222806527627,0.2321777835298158,0.0674367957828941,0.29045326713713765,-0.11843725561449503,0.2496867271845552
discovery,tarnet,generic_learner,SCORED,400,400,0.6071951265257098,0.48173782674931664,0.02015200328206674,0.2321777835298158,0.42680051495200827,1.838248726744346,-1.6152163109427526,0.5803303494686419
discovery,dragonnet,generic_learner,SCORED,400,400,0.5856561245128458,0.46663620632313135,0.03978663338984446,0.2321777835298158,0.4141179974554013,1.7836245620038882,-1.5224468750156581,0.5590501428545346
discovery,rs_dlm,generic_learner,SCORED,400,400,0.5482477156021545,0.5460716932249636,0.260201414220611,0.2321777835298158,0.5583462161312042,2.404821889685679,-1.361327200506028,0.5460787511805391
discovery,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.572919655340616,0.572035156812633,0.314519843033434,0.2321777835298158,0.6008978741523958,2.588093765979249,-1.4675903380180335,
discovery,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,0.24916378896265307,0.23950310012170878,-0.02783482273632659,0.2321777835298158,0.05267261886616574,0.22686330304898286,-0.07315947794228106,
replication,factual_response,candidate,SCORED,400,400,0.17924861500864767,0.17907893601348718,0.6452074007743006,0.23168489640290685,0.12233554710101215,0.5280255597165343,0.2263258512245483,
replication,prior_only,descriptive_reference,SCORED,400,400,0.231695449173747,0.23168928515931908,-0.017277942827212216,0.23168489640290685,0.0002464266069661311,0.0010636282761289195,-4.554794466105072e-05,
replication,linear_huber,descriptive_reference,SCORED,400,400,0.1789491235702484,0.178886343053095,0.6448164720104216,0.23168489640290685,0.12407486325782788,0.5355328085006372,0.22761851830405633,
replication,zero,descriptive_reference,SCORED,400,400,0.23199874619653219,0.23168489640290685,,0.23168489640290685,0.0,0.0,-0.0013546407146003414,
replication,s_hgb,generic_learner,SCORED,400,400,0.23153968132261832,0.23080758915096436,0.10211795059846841,0.23168489640290685,0.011249146163046583,0.0485536447895334,0.000626778363816971,0.23245478258034136
replication,t_hgb,generic_learner,SCORED,400,400,0.3755134537893592,0.34752995671219844,0.12391165655772003,0.23168489640290685,0.28932955444365605,1.248806283602119,-0.6207938437917431,0.3606046776718576
replication,x_hgb,generic_learner,SCORED,400,400,0.30352744318825625,0.2602409314270682,0.10733933476637661,0.23168489640290685,0.14597180719554032,0.6300445538827488,-0.3100873121241925,0.28260961434177734
replication,dr_hgb,generic_learner,SCORED,400,400,0.3138091011175671,0.2762584729540798,0.023934984002025966,0.23168489640290685,0.15611630054527564,0.6738302883317211,-0.35446507730846566,0.2947764109474107
replication,dr_ridge,generic_learner,SCORED,400,400,0.6731940297266692,0.5920536552698743,0.05887021455895845,0.23168489640290685,0.5586491294558231,2.4112453514635495,-1.9056448658438443,0.6525461691617322
replication,r_hgb,generic_learner,SCORED,400,400,0.47543017049554886,0.3799465556634187,0.04553656966233562,0.23168489640290685,0.3118685704677418,1.3460893450965106,-1.0520550880829185,0.44927380064444666
replication,r_ridge,generic_learner,SCORED,400,400,0.4739592588304336,0.3578693080152889,0.06263817508413168,0.23168489640290685,0.28764810548982384,1.2415488016516851,-1.0457063286775696,0.4451433843057265
replication,cf_grf,generic_learner,SCORED,400,400,0.3317755704218816,0.24114640539144047,0.08713345428696709,0.23168489640290685,0.09005332661181571,0.38868880971511555,-0.4320120800836069,0.3020253661701266
replication,tarnet,generic_learner,SCORED,400,400,0.4232938649517393,0.3946443387589909,0.0225339960665173,0.23168489640290685,0.3247415519186042,1.401651799320872,-0.8270239947606202,0.408907876057936
replication,dragonnet,generic_learner,SCORED,400,400,0.43510133277654817,0.4041246832630356,0.010268785127344426,0.23168489640290685,0.3335052745488429,1.4394778413559914,-0.8779874714832259,0.42022686237213264
replication,rs_dlm,generic_learner,SCORED,400,400,0.5775649812700693,0.5736334352613596,0.24911630182297342,0.23168489640290685,0.5856450966299147,2.5277655372556556,-1.4928900857899117,0.5740270348479395
replication,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.6034243473826405,0.6032405193250415,0.2808925521969656,0.23168489640290685,0.6258427298871725,2.7012668482230864,-1.6045044659849896,
replication,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,0.2658961471072361,0.24735850894872174,0.01973627102171037,0.23168489640290685,0.09134384322687006,0.3942589467205511,-0.14766284395524365,
fixed_schedule,factual_response,candidate,SCORED,400,400,0.19421386185919154,0.1940465419210587,0.5503470792832156,0.23230873292146792,0.12215427868141564,0.5258273210190078,0.16398380974835913,
fixed_schedule,prior_only,descriptive_reference,SCORED,400,400,0.2323096094065033,0.23230873290092674,0.04407735460591964,0.23230873292146792,4.660259818495154e-10,2.006063121213165e-09,-3.7729319271040396e-06,
fixed_schedule,linear_huber,descriptive_reference,SCORED,400,400,0.19323419856589316,0.19317254627972744,0.5560559252671206,0.23230873292146792,0.12326974583678188,0.5306289793180237,0.16820088450477633,
fixed_schedule,zero,descriptive_reference,SCORED,400,400,0.2326954068161644,0.23230873292146792,,0.23230873292146792,0.0,0.0,-0.0016644828191938466,
fixed_schedule,s_hgb,generic_learner,SCORED,400,400,0.23265271451027922,0.2322331517548635,0.02901422298937672,0.23230873292146792,0.003527711354851499,0.015185444432018162,-0.0014807088157446913,0.23443509110104493
fixed_schedule,t_hgb,generic_learner,SCORED,400,400,0.3601606338996272,0.3440321432456997,-0.0013591134368679638,0.23230873292146792,0.25343782345870836,1.090952631317494,-0.5503533998499304,0.3493199512031371
fixed_schedule,x_hgb,generic_learner,SCORED,400,400,0.27913168732123894,0.2510545875283149,-0.02724918519567665,0.23230873292146792,0.08906962044048752,0.3834105559458135,-0.2015548611149265,0.2623021086385929
fixed_schedule,dr_hgb,generic_learner,SCORED,400,400,0.31460246411531456,0.295203362608388,-0.006809241337158114,0.23230873292146792,0.18057242943277726,0.7772950554287594,-0.35424295143336715,0.3017973717260574
fixed_schedule,dr_ridge,generic_learner,SCORED,400,400,0.38625661520755744,0.3848769194599311,0.02685104760774223,0.23230873292146792,0.3131608584871019,1.3480373920896296,-0.6626865910294111,0.3928287808329817
fixed_schedule,r_hgb,generic_learner,SCORED,400,400,0.9660952519264792,0.8780451382053639,-0.0735454661546732,0.23230873292146792,0.8298432100087807,3.572156756970947,-3.1586695419369715,0.9478228481487964
fixed_schedule,r_ridge,generic_learner,SCORED,400,400,0.465552101015858,0.30844044048837,0.006289363108786145,0.23230873292146792,0.20436571333574377,0.879716017412181,-1.0040232459674172,0.43215695664581455
fixed_schedule,cf_grf,generic_learner,SCORED,400,400,0.7359946497234444,0.5928760718963053,-0.043585659460316964,0.23230873292146792,0.5354360435121354,2.304846816469615,-2.168174697815806,0.7096940274225627
fixed_schedule,tarnet,generic_learner,SCORED,400,400,0.35149708673948465,0.34877386557616724,0.05057840421152153,0.23230873292146792,0.27216086435134607,1.1715481416850144,-0.5130601519758984,0.36012174581741574
fixed_schedule,dragonnet,generic_learner,SCORED,400,400,0.36737464991015745,0.36736538324578916,0.08930336774823934,0.23230873292146792,0.30608850414914085,1.3175936190595736,-0.5814069720502011,0.37057025162751495
fixed_schedule,rs_dlm,generic_learner,SCORED,400,400,0.41537783000201867,0.4116976081718702,0.20471676878214715,0.23230873292146792,0.3907619341879458,1.6820802613565244,-0.7880422521284955,0.4117992537841654
fixed_schedule,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.7954029851605798,0.795402119501437,0.20903374003910652,0.23230873292146792,0.8108301929387209,3.4903130103715148,-2.4239047975414088,
fixed_schedule,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,2.8102156991034604,2.2126732268401152,0.039710699428482064,0.23230873292146792,2.209688858086058,9.511863072461614,-11.09690080851784,


==> source_data/Figure_7/washout_response_hybrid_g7_13046_v1/stage_a/stage_a_receipt.json <==
{
  "declaration_sha256": "3ce90ef77dda872973e3070b11a73c4025b299cbe355faeda6bd399cbc37e651",
  "evaluation_targets_opened": false,
  "expected_commit": "444c0cfafabbe93deb963030fa16b7f45514a14b",
  "gates": {
    "k1": {
      "case": "a registered K1 size check failed (decision 15 (2)): K1's p-count is descriptive (reported, never gating) and K1 gates on its lag criterion alone",
      "lag_criterion_passed": false,
      "lag_rule": "STOP if, in either NATMIN panel, the profile favours a lag outside 1 to 3 in at least 3 of 5 outer folds (fixed_schedule recorded, not gating)",
      "p_count_criterion_met": false,
      "p_count_gating": false,
      "p_count_rule": "STOP if, in either NATMIN panel, the heart-rate slope-variance test has p < 0.05 in fewer than 3 of 5 outer folds; gating only when every registered K1 size check passed, otherwise reported and never gating (decision 15 (2))",
      "panels": {
        "discovery": {
          "folds_lag_outside_range": 5,
          "folds_slope_p_below_alpha": 1,
          "gating": true,
          "lag_stop": true,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": true
        },
        "fixed_schedule": {
          "folds_lag_outside_range": 4,
          "folds_slope_p_below_alpha": 1,
          "gating": false,
          "lag_stop": true,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": true
        },
        "replication": {
          "folds_lag_outside_range": 0,
          "folds_slope_p_below_alpha": 2,
          "gating": true,
          "lag_stop": false,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": false
        }
      },
      "passed": false,
      "rule": "STOP if, in either NATMIN panel, the profile favours a lag outside 1 to 3 in at least 3 of 5 outer folds (fixed_schedule recorded, not gating); STOP if, in either NATMIN panel, the heart-rate slope-variance test has p < 0.05 in fewer than 3 of 5 outer folds; gating only when every registered K1 size check passed, otherwise reported and never gating (decision 15 (2))"
    },
    "k2": {
      "panels": {
        "discovery": {
          "active_tau_sd": 0.00678885422162936,
          "gating": true,
          "placebo_tau_sd": 0.007096044239363703,
          "stop": true
        },
        "fixed_schedule": {
          "active_tau_sd": 0.07026849662279676,
          "gating": true,
          "placebo_tau_sd": 0.04497624542216628,
          "stop": true
        },
        "replication": {
          "active_tau_sd": 0.04185018311243944,
          "gating": true,
          "placebo_tau_sd": 0.017932204941548804,
          "stop": true
        }
      },
      "passed": false,
      "rule": "STOP if, in any panel, the cap-zero placebo SD of the primary arm's tau_hat exceeds 0.05 z or 25% of its SD on the active tapes"
    },
    "passed": false
  },
  "k1_inputs": {
    "discovery": [
      {
        "lag": 0,
        "outer_fold": 0,
        "slope_variance_p": 0.4999358519728924
      },
      {
        "lag": 0,
        "outer_fold": 1,
        "slope_variance_p": 0.0003265202442472899
      },
      {
        "lag": 4,
        "outer_fold": 2,
        "slope_variance_p": 0.49223427586695867
      },
      {
        "lag": 0,
        "outer_fold": 3,
        "slope_variance_p": 0.1570645756056233
      },
      {
        "lag": 0,
        "outer_fold": 4,
        "slope_variance_p": 0.25098882447082727
      }
    ],
    "fixed_schedule": [
      {
        "lag": 0,
        "outer_fold": 0,
        "slope_variance_p": 0.26226268434051925
      },
      {
        "lag": 1,
        "outer_fold": 1,
        "slope_variance_p": 0.13723903276643207
      },
      {
        "lag": 0,
        "outer_fold": 2,
        "slope_variance_p": 0.06367036304417695
      },
      {
        "lag": 0,
        "outer_fold": 3,
        "slope_variance_p": 0.49973872827346777
      },
      {
        "lag": 0,
        "outer_fold": 4,
        "slope_variance_p": 0.04566607099493443
      }
    ],
    "replication": [
      {
        "lag": 2,
        "outer_fold": 0,
        "slope_variance_p": 0.4992949479156069
      },
      {
        "lag": 2,
        "outer_fold": 1,
        "slope_variance_p": 0.00041774688393464177
      },
      {
        "lag": 1,
        "outer_fold": 2,
        "slope_variance_p": 0.2935698789318635
      },
      {
        "lag": 1,
        "outer_fold": 3,
        "slope_variance_p": 0.003962270042788308
      },
      {
        "lag": 1,
        "outer_fold": 4,
        "slope_variance_p": 0.19755555154013482
      }
    ]
  },
  "k1_p_count_gating": false,
  "k2_inputs": {
    "discovery": {
      "active_tau_sd": 0.00678885422162936,
      "placebo_tau_sd": 0.007096044239363703
    },
    "fixed_schedule": {
      "active_tau_sd": 0.07026849662279676,
      "placebo_tau_sd": 0.04497624542216628
    },
    "replication": {
      "active_tau_sd": 0.04185018311243944,
      "placebo_tau_sd": 0.017932204941548804
    }
  },
  "label_free": true,
  "schema_version": "washout_phase_c_score_v1.stage_a",
  "semantic_sha256": "d789d75fcf584c6893062cea7d8dd274d012c457fc10a59fc9c66ac78a412d64",
  "status": "STAGE_A_STOP",
  "version": "washout_phase_c_score_v1"
}


==> source_data/Figure_7/washout_response_hybrid_g7_13046_v1/stage_a/stage_a_summary.json <==
{
  "evaluation_targets_opened": false,
  "gates": {
    "k1": {
      "case": "a registered K1 size check failed (decision 15 (2)): K1's p-count is descriptive (reported, never gating) and K1 gates on its lag criterion alone",
      "lag_criterion_passed": false,
      "lag_rule": "STOP if, in either NATMIN panel, the profile favours a lag outside 1 to 3 in at least 3 of 5 outer folds (fixed_schedule recorded, not gating)",
      "p_count_criterion_met": false,
      "p_count_gating": false,
      "p_count_rule": "STOP if, in either NATMIN panel, the heart-rate slope-variance test has p < 0.05 in fewer than 3 of 5 outer folds; gating only when every registered K1 size check passed, otherwise reported and never gating (decision 15 (2))",
      "panels": {
        "discovery": {
          "folds_lag_outside_range": 5,
          "folds_slope_p_below_alpha": 1,
          "gating": true,
          "lag_stop": true,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": true
        },
        "fixed_schedule": {
          "folds_lag_outside_range": 4,
          "folds_slope_p_below_alpha": 1,
          "gating": false,
          "lag_stop": true,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": true
        },
        "replication": {
          "folds_lag_outside_range": 0,
          "folds_slope_p_below_alpha": 2,
          "gating": true,
          "lag_stop": false,
          "p_count_gating": false,
          "p_count_stop": true,
          "stop": false
        }
      },
      "passed": false,
      "rule": "STOP if, in either NATMIN panel, the profile favours a lag outside 1 to 3 in at least 3 of 5 outer folds (fixed_schedule recorded, not gating); STOP if, in either NATMIN panel, the heart-rate slope-variance test has p < 0.05 in fewer than 3 of 5 outer folds; gating only when every registered K1 size check passed, otherwise reported and never gating (decision 15 (2))"
    },
    "k2": {
      "panels": {
        "discovery": {
          "active_tau_sd": 0.00678885422162936,
          "gating": true,
          "placebo_tau_sd": 0.007096044239363703,
          "stop": true
        },
        "fixed_schedule": {
          "active_tau_sd": 0.07026849662279676,
          "gating": true,
          "placebo_tau_sd": 0.04497624542216628,
          "stop": true
        },
        "replication": {
          "active_tau_sd": 0.04185018311243944,
          "gating": true,
          "placebo_tau_sd": 0.017932204941548804,
          "stop": true
        }
      },
      "passed": false,
      "rule": "STOP if, in any panel, the cap-zero placebo SD of the primary arm's tau_hat exceeds 0.05 z or 25% of its SD on the active tapes"
    },
    "passed": false
  },
  "k1_case": {
    "case": "a registered K1 size check failed (decision 15 (2)): K1's p-count is descriptive (reported, never gating) and K1 gates on its lag criterion alone",
    "failed": [
      "out_of_family"
    ],
    "p_count_gating": false,
    "size_checks": {
      "in_family": {
        "n_tests": 120,
        "passed": true,
        "record_key": "size_check",
        "rejection_rate": 0.041666666666666664,
        "rejections": 5
      },
      "out_of_family": {
        "n_tests": 200,
        "passed": false,
        "record_key": "size_check_out_of_family",
        "rejection_rate": 0.995,
        "rejections": 199
      }
    }
  },
  "label_free": true,
  "panels": {
    "discovery": {
      "folds": [
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.9041647393473318,
            "gamma": [
              0.04532404768367481,
              0.008090566515100588,
              -0.015519457544022805,
              -0.008519873842104793,
              -0.013822893961239362,
              -0.0022108270485497947,
              0.003850726187719178,
              -0.038113354844811945,
              0.0033337056447188956,
              0.008819747955276694,
              0.04634258710624771,
              -0.017913851810490922
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            307.8032669680368,
            1265.1278903915293,
            97.50779259760074,
            1314.5474429294084,
            1094.8491226441615,
            87.54979018073146,
            647.1517362487402,
            393.9150989245509,
            565.7923032830338,
            1390.1685615149502,
            143.76858250183483,
            1913.1419728524231
          ],
          "joint_sweeps": 8,
          "kernel": {
            "kappa": 0.28716178669557646,
            "lag": 0,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -129.80368587335664
            },
            {
              "lag": 1,
              "nll": -121.12588734399397
            },
            {
              "lag": 2,
              "nll": -116.74244165618046
            },
            {
              "lag": 3,
              "nll": -113.61159024494684
            },
            {
              "lag": 4,
              "nll": -113.7915790852412
            },
            {
              "lag": 5,
              "nll": -113.61593820968186
            },
            {
              "lag": 6,
              "nll": -41.66121650699941
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.07335990780169989,
            0.026947817034876233,
            0.5915761658505808,
            0.04605811548638146,
            -0.07097519585494805,
            -0.5314575276494716,
            0.2074963293274467,
            -0.57559061865533,
            0.31521067981168605,
            0.09451411445437428,
            0.2726003961358457,
            -0.012448595960513831
          ],
          "outer_fold": 0,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 45.77370300361739,
            "lag": 6,
            "lam": 0.2239314548961841
          },
          "slope_variance_lr": 2.5855115382000804e-08,
          "slope_variance_p": 0.4999358519728924,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.012713060949020236,
              2.312502823615531e-05,
              -0.020640897584999263,
              -0.0006545096486122552,
              -0.0018873043643124754,
              0.024798387013611596,
              0.005445801490427289,
              0.00020059237164471444,
              -0.001913879894641514,
              0.0076811085198514595,
              0.005620148903311584,
              -0.004525356357719654
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            296.11292521176017,
            1343.480484388193,
            112.56593623205163,
            1406.5771662263658,
            1146.5111294650624,
            93.61887543532322,
            616.8885132751434,
            363.9538427700698,
            591.8133129117673,
            1420.8332932954593,
            173.7426239153925,
            2180.7374598946813
          ],
          "joint_sweeps": 6,
          "kernel": {
            "kappa": 0.24073077174670302,
            "lag": 0,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -118.50167937357342
            },
            {
              "lag": 1,
              "nll": -116.84520407730794
            },
            {
              "lag": 2,
              "nll": -114.165048066313
            },
            {
              "lag": 3,
              "nll": -107.4219736971052
            },
            {
              "lag": 4,
              "nll": -104.18534379619068
            },
            {
              "lag": 5,
              "nll": -100.01870095510635
            },
            {
              "lag": 6,
              "nll": -89.17186499270932
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.07662125547066931,
            0.02730254453645803,
            0.4854569291370892,
            0.06857013297654051,
            -0.01811829714880879,
            -0.3991653448742663,
            0.2642964330670813,
            -0.4338214619155179,
            0.39426470406879227,
            0.16629472172147874,
            0.3757391941287414,
            -0.002347100317290199
          ],
          "outer_fold": 1,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 3.163058602453604,
            "lag": 6,
            "lam": 0.99
          },
          "slope_variance_lr": 11.618357399733213,
          "slope_variance_p": 0.0003265202442472899,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.012316267833264158,
              -0.0012931024851915857,
              -0.024440829054320434,
              -0.006429828815330982,
              -0.007079535650096855,
              0.03162236795195014,
              0.004911473880512107,
              0.004082406831766694,
              -0.00656299460419014,
              0.004692693898235921,
              -0.007661691296818901,
              -0.006486143400039904
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            134.32327086803582,
            744.8717607535528,
            59.266979566568565,
            527.1426241047832,
            681.3744054185752,
            52.447108600067565,
            333.4806314288021,
            167.75099253933598,
            336.347210654917,
            772.2033145888971,
            101.54194338269693,
            1037.5120799336828
          ],
          "joint_sweeps": 11,
          "kernel": {
            "kappa": 2.4502215903848823,
            "lag": 4,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -80.86103508116648
            },
            {
              "lag": 1,
              "nll": -83.05941848860685
            },
            {
              "lag": 2,
              "nll": -85.48868147067748
            },
            {
              "lag": 3,
              "nll": -87.92014474294152
            },
            {
              "lag": 4,
              "nll": -95.63382922792893
            },
            {
              "lag": 5,
              "nll": -88.80709861949776
            },
            {
              "lag": 6,
              "nll": -86.64367111017205
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            0.47042554431307576,
            -0.07156734335343957,
            -0.06291008145613336,
            0.1776440883206231,
            0.44894311805727244,
            -0.10221843229240776,
            -0.38668380161299915,
            0.25932728681232586,
            -0.10289672631648038,
            -0.1382426317857706,
            0.3122851781391508,
            0.07778396047453646
          ],
          "outer_fold": 2,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.05000000000000001,
            "lag": 5,
            "lam": 0.99
          },
          "slope_variance_lr": 0.0003789646016230108,
          "slope_variance_p": 0.49223427586695867,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.8688122430866867,
            "gamma": [
              0.0539028929645474,
              0.01039593630290997,
              0.026985256280140108,
              -0.0035348094212375274,
              -0.019773776578555308,
              -0.03322706044763177,
              0.023528589982587098,
              -0.06806650083542523,
              0.020006893492884016,
              0.016866458158197095,
              0.09836619876296517,
              -0.022391443782390025
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            250.01529876566033,
            1149.8964128609541,
            80.28814913159793,
            1063.4599812132096,
            980.7877649813055,
            82.39741842715831,
            565.9499801518897,
            316.04090723455397,
            580.1870615245824,
            1248.363220373853,
            151.01217310636798,
            1816.1758677371715
          ],
          "joint_sweeps": 5,
          "kernel": {
            "kappa": 0.5226691664741488,
            "lag": 0,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -153.0171406627486
            },
            {
              "lag": 1,
              "nll": -143.21010864654173
            },
            {
              "lag": 2,
              "nll": -136.26987064282608
            },
            {
              "lag": 3,
              "nll": -131.33031989537506
            },
            {
              "lag": 4,
              "nll": -127.76912932604128
            },
            {
              "lag": 5,
              "nll": -77.24844445339076
            },
            {
              "lag": 6,
              "nll": -46.20495157759517
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.21041948652025522,
            0.04226320065021216,
            0.5291588742002569,
            0.08221935205895482,
            -0.09945213623327351,
            -0.5772195765337339,
            0.23229831772695445,
            -0.5666748379888658,
            0.4046436267812141,
            0.13897532366574694,
            0.32314566318273813,
            0.022899706286238473
          ],
          "outer_fold": 3,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.9721999164357902,
            "lag": 0,
            "lam": 0.99
          },
          "slope_variance_lr": 1.0132346958671405,
          "slope_variance_p": 0.1570645756056233,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.891373399235442,
            "gamma": [
              0.041675660052809586,
              0.008129488824846362,
              -0.02119360212143874,
              -0.0009209556720529721,
              -0.011411530283396353,
              -0.007135649132662805,
              0.023605247385536585,
              -0.05179877050887877,
              0.019295471267497283,
              0.016118047088090233,
              0.05564697531348613,
              -0.01969751728350199
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            206.1533055387605,
            944.75799827023,
            69.74459008429854,
            754.7976167422034,
            847.9217013795126,
            69.56591041989881,
            458.4370624327185,
            293.3265291867609,
            488.23098153908853,
            1105.770133773183,
            123.95170820414964,
            1488.63779565087
          ],
          "joint_sweeps": 9,
          "kernel": {
            "kappa": 1.0869517896789438,
            "lag": 0,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -135.61648440027588
            },
            {
              "lag": 1,
              "nll": -129.98744602852474
            },
            {
              "lag": 2,
              "nll": -123.179253072844
            },
            {
              "lag": 3,
              "nll": -118.94921687566877
            },
            {
              "lag": 4,
              "nll": -116.19360054583169
            },
            {
              "lag": 5,
              "nll": -114.77024700152396
            },
            {
              "lag": 6,
              "nll": -106.68843859818557
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.2922396324463601,
            0.08296198862279457,
            0.600980302102874,
            0.1308986734578923,
            -0.01607338632988646,
            -0.6299046273942607,
            0.240903393910644,
            -0.42175509902604047,
            0.43645891436688217,
            0.11748897486497269,
            0.4250811699456716,
            0.038512577140145984
          ],
          "outer_fold": 4,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 2.242988457331761,
            "lag": 0,
            "lam": 0.9852910245228326
          },
          "slope_variance_lr": 0.4507528618869401,
          "slope_variance_p": 0.25098882447082727,
          "stop_reason": "tolerance"
        }
      ],
      "k1_inputs": [
        {
          "lag": 0,
          "outer_fold": 0,
          "slope_variance_p": 0.4999358519728924
        },
        {
          "lag": 0,
          "outer_fold": 1,
          "slope_variance_p": 0.0003265202442472899
        },
        {
          "lag": 4,
          "outer_fold": 2,
          "slope_variance_p": 0.49223427586695867
        },
        {
          "lag": 0,
          "outer_fold": 3,
          "slope_variance_p": 0.1570645756056233
        },
        {
          "lag": 0,
          "outer_fold": 4,
          "slope_variance_p": 0.25098882447082727
        }
      ],
      "k2_inputs": {
        "active_tau_sd": 0.00678885422162936,
        "placebo_tau_sd": 0.007096044239363703
      },
      "label_free": true,
      "n_folds_at_boundary": 0,
      "n_folds_half_a_lambda_at_upper_bound": 3,
      "n_folds_lag_outside_1_3": 5,
      "n_folds_lambda_at_upper_bound": 5,
      "n_folds_slope_p_below_0_05": 1,
      "placebo": {
        "folds": [
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.9047250460182855,
              "gamma": [
                0.044834046939778445,
                0.008031830216071428,
                -0.01609685049099717,
                -0.007087669164665088,
                -0.014076685019205504,
                -0.00393725678623115,
                0.004314704113877654,
                -0.03963663107755768,
                0.0036937473569072093,
                0.00791579158654012,
                0.04859010831380603,
                -0.017883522288467762
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": false,
            "information": [
              295.18136302206256,
              1229.4983115862012,
              95.01032297984618,
              1258.6183500157872,
              1052.274216450719,
              85.17864164616196,
              629.5837173348415,
              378.6610862994827,
              549.3651006960412,
              1443.4582793329723,
              141.48341827331282,
              1853.2581033101
            ],
            "joint_sweeps": 8,
            "kernel": {
              "kappa": 0.3542227365064918,
              "lag": 0,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -127.9217152057566
              },
              {
                "lag": 1,
                "nll": -120.30954109602543
              },
              {
                "lag": 2,
                "nll": -115.29096595450838
              },
              {
                "lag": 3,
                "nll": -113.69081208330124
              },
              {
                "lag": 4,
                "nll": -114.3739499622757
              },
              {
                "lag": 5,
                "nll": -113.91557508955155
              },
              {
                "lag": 6,
                "nll": -41.592082387193415
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.0772824437361848,
              0.025797959989831615,
              0.5940597507921078,
              0.03594412008049992,
              -0.07639432236045425,
              -0.5425342005915114,
              0.20899183238364402,
              -0.5583218551024256,
              0.3103663132056856,
              0.07473398049909137,
              0.28287445218398355,
              -0.012963274619839947
            ],
            "outer_fold": 0,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 45.796011672768145,
              "lag": 6,
              "lam": 0.22658919397911784
            },
            "slope_variance_lr": 0.0,
            "slope_variance_p": 1.0,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.012446654265593202,
                1.7604857410653818e-05,
                -0.021465978871936547,
                -0.0007399803818761196,
                -0.0018789054846526584,
                0.02415991784795367,
                0.005616573545612263,
                0.0002926875097561954,
                -0.0018398276458230223,
                0.0069814763000111,
                0.0048712717937165195,
                -0.0044204357035733735
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              284.8875196936357,
              1307.8703909405895,
              109.91974469770503,
              1349.4510496832256,
              1103.531595693794,
              91.50476490782864,
              603.59021355049,
              354.29405745116105,
              577.3004398216609,
              1458.4963274479596,
              169.71711340691334,
              2118.2822272047165
            ],
            "joint_sweeps": 6,
            "kernel": {
              "kappa": 0.2997036794030283,
              "lag": 0,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -116.56832122830846
              },
              {
                "lag": 1,
                "nll": -115.11550531910481
              },
              {
                "lag": 2,
                "nll": -110.65912300098351
              },
              {
                "lag": 3,
                "nll": -104.93444071382994
              },
              {
                "lag": 4,
                "nll": -102.42456503865037
              },
              {
                "lag": 5,
                "nll": -100.68757335703725
              },
              {
                "lag": 6,
                "nll": -89.7077836017045
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.09539777591794196,
              0.027719740594113435,
              0.48594658392712775,
              0.06803465746728293,
              -0.017590806524263907,
              -0.43543878953357207,
              0.27495437443631127,
              -0.432346873148506,
              0.40667881784143156,
              0.15585564023540413,
              0.3524278260316151,
              0.004290249553730217
            ],
            "outer_fold": 1,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 4.255294275581161,
              "lag": 2,
              "lam": 0.99
            },
            "slope_variance_lr": 16.775756925524547,
            "slope_variance_p": 2.1033663797398115e-05,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.01203370109534499,
                -0.0012559156041578173,
                -0.024110586461127015,
                -0.006671653821420008,
                -0.007731423639041821,
                0.030628590137298337,
                0.005778983606176874,
                0.004513110036004325,
                -0.006186729558124923,
                0.0041215538298576965,
                -0.006111965528425675,
                -0.006487147896808154
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              126.8062358708728,
              708.5913730814186,
              56.447892930330106,
              508.4044334132482,
              648.6794615620846,
              49.82011807197357,
              320.40480847525845,
              159.38068117204932,
              319.89175121719205,
              798.9633364362289,
              96.32787558411037,
              984.9905256453525
            ],
            "joint_sweeps": 12,
            "kernel": {
              "kappa": 2.7456653739550596,
              "lag": 4,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -84.7031536623995
              },
              {
                "lag": 1,
                "nll": -87.84297683949896
              },
              {
                "lag": 2,
                "nll": -90.28536087518765
              },
              {
                "lag": 3,
                "nll": -91.59135184845216
              },
              {
                "lag": 4,
                "nll": -99.52521913084553
              },
              {
                "lag": 5,
                "nll": -92.9839991441587
              },
              {
                "lag": 6,
                "nll": -91.39192061356864
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.4683578380822451,
              -0.06946722012253684,
              -0.12421034663110227,
              0.1769093519396841,
              0.45774941371574696,
              -0.03865412890294416,
              -0.41308781191471655,
              0.23566759627967906,
              -0.12450812893317666,
              -0.12178795658933189,
              0.22277840043716576,
              0.0724098557787195
            ],
            "outer_fold": 2,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.06831734325203405,
              "lag": 5,
              "lam": 0.99
            },
            "slope_variance_lr": 3.6126153645454906e-05,
            "slope_variance_p": 0.4976021704208798,
            "stop_reason": "max_sweeps"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.867222057584835,
              "gamma": [
                0.053372786918201055,
                0.010583044536635139,
                0.030084158061889646,
                -0.0030381045400083434,
                -0.019897014963502185,
                -0.03458028576163587,
                0.02380724205106187,
                -0.06659428973215939,
                0.01957237748755794,
                0.012873527267883385,
                0.102044735563658,
                -0.02250861814478871
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              248.09441540197037,
              1141.774491751332,
              80.78621482634497,
              1068.9797018794102,
              971.9674145569852,
              82.05277818490607,
              561.0445503806025,
              309.3232712973229,
              575.2363461274942,
              1337.2085939168849,
              151.7402099209342,
              1803.3744519308684
            ],
            "joint_sweeps": 5,
            "kernel": {
              "kappa": 0.5413805415704354,
              "lag": 0,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -149.40804322363812
              },
              {
                "lag": 1,
                "nll": -140.36295804090764
              },
              {
                "lag": 2,
                "nll": -132.187181874342
              },
              {
                "lag": 3,
                "nll": -127.55929418015015
              },
              {
                "lag": 4,
                "nll": -125.79305773177173
              },
              {
                "lag": 5,
                "nll": -75.30037740410873
              },
              {
                "lag": 6,
                "nll": -45.96049627834381
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.21663697667083878,
              0.04176552464033948,
              0.568375854836289,
              0.07042429942498513,
              -0.0987277657060252,
              -0.591079280248478,
              0.2287305379621223,
              -0.539062671129965,
              0.4077246022353533,
              0.11585827066189888,
              0.349897640258775,
              0.024285918035296585
            ],
            "outer_fold": 3,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.956870788050771,
              "lag": 0,
              "lam": 0.99
            },
            "slope_variance_lr": 0.12715086946445808,
            "slope_variance_p": 0.3607023003259968,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.8814659501332823,
              "gamma": [
                0.0418860368359041,
                0.009450902024645047,
                -0.019745423576622803,
                -0.0005755856928212101,
                -0.012655358523123716,
                -0.014244846232861597,
                0.02614791190286757,
                -0.05239277610191044,
                0.021672002859440764,
                0.016007235025413676,
                0.06241743126771644,
                -0.020441604449506462
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              194.99239207661617,
              895.3665375705367,
              65.78494950712378,
              699.1972672909097,
              795.2991053079796,
              66.25088247165075,
              434.4368438204341,
              275.0070532049684,
              460.76248968970816,
              1126.1682246235441,
              118.72837477815625,
              1404.7887381216979
            ],
            "joint_sweeps": 9,
            "kernel": {
              "kappa": 1.3193253371028053,
              "lag": 0,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -135.11732975634885
              },
              {
                "lag": 1,
                "nll": -130.25639005478513
              },
              {
                "lag": 2,
                "nll": -123.06571054325632
              },
              {
                "lag": 3,
                "nll": -119.89126861824101
              },
              {
                "lag": 4,
                "nll": -118.12359752664645
              },
              {
                "lag": 5,
                "nll": -116.6184817356359
              },
              {
                "lag": 6,
                "nll": -109.3572533968528
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.3386409815783056,
              0.0876703311940965,
              0.5996067333443655,
              0.1147290432422686,
              -0.023106676811686273,
              -0.6792393877696488,
              0.24596434472201892,
              -0.38481245841421136,
              0.44040314103055406,
              0.08989563088730707,
              0.44304562315287116,
              0.05104469917502822
            ],
            "outer_fold": 4,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 5.534669318773294,
              "lag": 0,
              "lam": 0.99
            },
            "slope_variance_lr": 1.1711991713182215,
            "slope_variance_p": 0.13957749002725722,
            "stop_reason": "tolerance"
          }
        ],
        "n_folds_at_boundary": 0,
        "n_folds_half_a_lambda_at_upper_bound": 4,
        "n_folds_lag_outside_1_3": 5,
        "n_folds_lambda_at_upper_bound": 5,
        "n_folds_slope_p_below_0_05": 1
      },
      "wp8": {
        "n_withheld": 50,
        "nan_state_rows": 50,
        "width": 64,
        "withheld_by_reason": {
          "icaredt_test_split": 50,
          "outside_icaredt_split_cohort": 0
        }
      }
    },
    "fixed_schedule": {
      "folds": [
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.016421707522162293,
              -0.0031531046537063012,
              -0.030093600435556006,
              0.0012677696645007897,
              0.0008231794268005257,
              0.03557180884643406,
              -0.0047900754825172705,
              0.014677945423374875,
              -0.0032294180448708965,
              0.0013140759308122862,
              -0.0059282256972978675,
              -0.005601247590849845
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            359.72815064271634,
            1283.6882126099367,
            113.57956341334625,
            1687.2004877367556,
            1199.58000044873,
            87.9282019594231,
            750.0495715841276,
            331.4686478070037,
            613.7225494046457,
            1862.9593028989766,
            130.1960437850681,
            2067.2501198784767
          ],
          "joint_sweeps": 10,
          "kernel": {
            "kappa": 0.05000000000000001,
            "lag": 0,
            "lam": 0.9227576191554141
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -90.39914761261105
            },
            {
              "lag": 1,
              "nll": -69.50915608518082
            },
            {
              "lag": 2,
              "nll": -68.56358262871072
            },
            {
              "lag": 3,
              "nll": -64.15231804150591
            },
            {
              "lag": 4,
              "nll": -50.73055191628166
            },
            {
              "lag": 5,
              "nll": -50.86418762460857
            },
            {
              "lag": 6,
              "nll": -50.85991901146548
            }
          ],
          "lambda_at_upper_bound": false,
          "loadings": [
            0.010907802031283961,
            -0.014848630177469103,
            0.5103078569916529,
            0.09902941297114125,
            0.01105074267485257,
            -0.15301955612316911,
            0.19444044011324568,
            0.03159863801780512,
            0.3034476476937525,
            0.2773873370449857,
            0.009275908471446258,
            -0.1719697986747685
          ],
          "outer_fold": 0,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.05000000000000001,
            "lag": 0,
            "lam": 0.5527390525534831
          },
          "slope_variance_lr": 0.4049861544808664,
          "slope_variance_p": 0.26226268434051925,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.9184320176363702,
            "gamma": [
              0.002573016996795671,
              0.020907928243632634,
              0.06200601381775228,
              0.004912599799806863,
              -0.00944970691996197,
              -0.01919451586798221,
              0.03597158850537743,
              -0.03401467005755074,
              0.04124805335579361,
              -0.007712078662721278,
              0.028869471911416575,
              -0.011344497897051484
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            180.0934659481172,
            951.5029107333993,
            85.20708217690317,
            615.0866161848965,
            657.9504149946749,
            65.58216839535874,
            466.36908873601624,
            288.3759929699904,
            442.0135407376656,
            1031.361870349353,
            120.93501053141834,
            1473.343555061691
          ],
          "joint_sweeps": 8,
          "kernel": {
            "kappa": 2.2982425507255773,
            "lag": 1,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -210.84968181169995
            },
            {
              "lag": 1,
              "nll": -212.21775657322888
            },
            {
              "lag": 2,
              "nll": -209.67286723814215
            },
            {
              "lag": 3,
              "nll": -202.43224857923514
            },
            {
              "lag": 4,
              "nll": -195.00528204791453
            },
            {
              "lag": 5,
              "nll": -186.6654059358391
            },
            {
              "lag": 6,
              "nll": -177.5742865203046
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.33662955582520765,
            0.06530866881359121,
            0.6769266554266036,
            0.10392960255443341,
            -0.044401249457347476,
            -0.7486867848735294,
            0.2998110664393542,
            -0.47432657791728433,
            0.4580532579012753,
            0.10549882099475781,
            0.2627293443431925,
            0.007400730970551194
          ],
          "outer_fold": 1,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 17.990983308108646,
            "lag": 6,
            "lam": 0.99
          },
          "slope_variance_lr": 1.1942295381886652,
          "slope_variance_p": 0.13723903276643207,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.01634138609542815,
              -0.005179343187435889,
              -0.03616406046790688,
              0.00016095762973492023,
              0.003658649114616332,
              0.03955763050754535,
              -0.009759890443799463,
              0.02226358651992389,
              -0.01218267567881351,
              -0.00932659151318559,
              -0.00622220404354229,
              -0.0008690060210429645
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            189.30105203188785,
            869.5317012421784,
            75.84000022554336,
            801.5475144928267,
            776.8723754941384,
            58.80906027446982,
            525.1537517812802,
            220.8270913112778,
            493.1177255479549,
            1396.7341300681621,
            92.66520499972668,
            1227.8602638935708
          ],
          "joint_sweeps": 7,
          "kernel": {
            "kappa": 0.955742432969473,
            "lag": 0,
            "lam": 0.937430479744904
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -75.77111380089059
            },
            {
              "lag": 1,
              "nll": -71.40331660882782
            },
            {
              "lag": 2,
              "nll": -72.58540982730648
            },
            {
              "lag": 3,
              "nll": -65.61628925089128
            },
            {
              "lag": 4,
              "nll": -53.5723066684252
            },
            {
              "lag": 5,
              "nll": -53.25808770446952
            },
            {
              "lag": 6,
              "nll": -43.30828145596794
            }
          ],
          "lambda_at_upper_bound": false,
          "loadings": [
            -0.28600756239321407,
            -0.07293551175320981,
            0.42952324645706424,
            0.1877977776435404,
            -0.04223393539415364,
            -0.4038600107057179,
            0.2806667088859525,
            -0.6559539513039804,
            0.4341582422897094,
            0.22441141927693958,
            0.09148017384372763,
            -0.019461751702341958
          ],
          "outer_fold": 2,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.05000000000000001,
            "lag": 0,
            "lam": 0.8871615458238621
          },
          "slope_variance_lr": 2.324627186582802,
          "slope_variance_p": 0.06367036304417695,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.9063635679237606,
            "gamma": [
              0.020117384380151537,
              0.020049513372169165,
              0.04082662730848599,
              0.003352826143823838,
              -0.011279797959195592,
              -0.028162609264154224,
              0.027623305704412363,
              -0.016746879467624785,
              0.04344482107763914,
              -0.0049088603910096285,
              0.01353835624869311,
              -0.01249866930184268
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            210.08739089663965,
            977.607648896166,
            76.79022130783343,
            701.4867272707112,
            725.4471233676369,
            69.99439835011897,
            543.8509957013114,
            289.5275909479655,
            547.0366140294567,
            1257.3937667581763,
            123.78438370031334,
            1529.8188865878813
          ],
          "joint_sweeps": 7,
          "kernel": {
            "kappa": 1.4511466845750838,
            "lag": 0,
            "lam": 0.9831974054694506
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -196.00720088702428
            },
            {
              "lag": 1,
              "nll": -188.45625245816825
            },
            {
              "lag": 2,
              "nll": -186.9799218002659
            },
            {
              "lag": 3,
              "nll": -175.74860741213396
            },
            {
              "lag": 4,
              "nll": -160.11250556213162
            },
            {
              "lag": 5,
              "nll": -153.55002296383782
            },
            {
              "lag": 6,
              "nll": -149.8258029149714
            }
          ],
          "lambda_at_upper_bound": false,
          "loadings": [
            -0.28908637223641526,
            0.04991621035997989,
            0.5470211853976191,
            0.13734313878253604,
            -0.09515032220637935,
            -0.5844020967247718,
            0.2743902895742081,
            -0.48554989534794385,
            0.4969490932205748,
            0.20146722227476707,
            0.2538130831715421,
            -0.0060974350466514084
          ],
          "outer_fold": 3,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.05000000000000001,
            "lag": 0,
            "lam": 0.8418903992114708
          },
          "slope_variance_lr": 4.2890860640909523e-07,
          "slope_variance_p": 0.49973872827346777,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.016853169202332964,
              -0.0036818031665347348,
              -0.05822044811205984,
              -0.002567731902698059,
              0.0017512914303965676,
              0.040222792144634006,
              -0.009560228860391595,
              0.017571766118526344,
              -0.01769701512532569,
              -0.00940781370978111,
              -0.011244304456406135,
              -0.004167137067971255
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": false,
          "information": [
            165.78347390951663,
            756.3680511813606,
            59.094115850586874,
            691.1446144865982,
            742.8900834409254,
            52.8066469012112,
            502.8445708973741,
            210.21968933105478,
            464.82431477979134,
            1327.220489264583,
            96.99708796060085,
            1178.0959397398165
          ],
          "joint_sweeps": 12,
          "kernel": {
            "kappa": 1.2017216181083878,
            "lag": 0,
            "lam": 0.9381679226039684
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -107.52424721646962
            },
            {
              "lag": 1,
              "nll": -103.74670216009022
            },
            {
              "lag": 2,
              "nll": -97.58505222289456
            },
            {
              "lag": 3,
              "nll": -87.49084464295245
            },
            {
              "lag": 4,
              "nll": -75.17941501135749
            },
            {
              "lag": 5,
              "nll": -73.08367578749642
            },
            {
              "lag": 6,
              "nll": -61.597202768135624
            }
          ],
          "lambda_at_upper_bound": false,
          "loadings": [
            -0.4066562343563698,
            0.00012602475670413454,
            0.9960591220717193,
            0.2309852661038888,
            0.0011276085069012894,
            -0.40191291537686374,
            0.33024413785549,
            -0.41564970178116417,
            0.5003994126157173,
            0.2425806011307227,
            0.21537596232912645,
            -0.006434474055616626
          ],
          "outer_fold": 4,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.05000000000000001,
            "lag": 0,
            "lam": 0.14680954065125398
          },
          "slope_variance_lr": 2.850735548938246,
          "slope_variance_p": 0.04566607099493443,
          "stop_reason": "tolerance"
        }
      ],
      "k1_inputs": [
        {
          "lag": 0,
          "outer_fold": 0,
          "slope_variance_p": 0.26226268434051925
        },
        {
          "lag": 1,
          "outer_fold": 1,
          "slope_variance_p": 0.13723903276643207
        },
        {
          "lag": 0,
          "outer_fold": 2,
          "slope_variance_p": 0.06367036304417695
        },
        {
          "lag": 0,
          "outer_fold": 3,
          "slope_variance_p": 0.49973872827346777
        },
        {
          "lag": 0,
          "outer_fold": 4,
          "slope_variance_p": 0.04566607099493443
        }
      ],
      "k2_inputs": {
        "active_tau_sd": 0.07026849662279676,
        "placebo_tau_sd": 0.04497624542216628
      },
      "label_free": true,
      "n_folds_at_boundary": 0,
      "n_folds_half_a_lambda_at_upper_bound": 1,
      "n_folds_lag_outside_1_3": 4,
      "n_folds_lambda_at_upper_bound": 1,
      "n_folds_slope_p_below_0_05": 1,
      "placebo": {
        "folds": [
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.016285948841226083,
                -0.0026507809251183206,
                -0.040208390874726344,
                -0.00028997168362761283,
                0.0005908933873218086,
                0.040943673759285676,
                -0.010193916735998176,
                0.012576597255754648,
                -0.011568088295586892,
                -0.0058355944890302915,
                -0.005126388699865897,
                -0.0019140613376293775
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": false,
            "information": [
              19.412522490406232,
              103.85152190082515,
              6.087491755873862,
              66.30945032452627,
              79.56593045115476,
              7.007365947560995,
              57.95195881232036,
              25.745761910145127,
              50.45079268325508,
              145.48927002823586,
              12.346307842378144,
              157.2847582322345
            ],
            "joint_sweeps": 3,
            "kernel": {
              "kappa": 32.693614043071285,
              "lag": 6,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -43.16018468779404
              },
              {
                "lag": 1,
                "nll": -52.65271893041731
              },
              {
                "lag": 2,
                "nll": -55.862710812259245
              },
              {
                "lag": 3,
                "nll": -57.7837906436366
              },
              {
                "lag": 4,
                "nll": -59.13808300304229
              },
              {
                "lag": 5,
                "nll": -37.89996490560668
              },
              {
                "lag": 6,
                "nll": -60.18550935170161
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.06700788549238745,
              -0.09066290537963352,
              0.9446145954813426,
              1.156799194401192,
              0.528788734092669,
              -1.1614659699883367,
              0.197617682653863,
              0.4351512000861741,
              0.8356813851460614,
              0.5922611547619856,
              1.0158241428654433,
              0.7658815865543821
            ],
            "outer_fold": 0,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.05000000000000001,
              "lag": 0,
              "lam": 0.05889114868495814
            },
            "slope_variance_lr": 6.819001704128823,
            "slope_variance_p": 0.004509648563132639,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.012617086535555253,
                -0.00226119672055803,
                -0.02935943843844893,
                -0.0005898381617006065,
                0.0016786756766420663,
                0.04205334451760934,
                -0.006400027740742276,
                0.012066140238434386,
                -0.012376671304932751,
                -0.00521446466545003,
                -0.004980888094807942,
                -0.0027951542308705113
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              49.165064581366494,
              293.1930132682173,
              20.991686752848885,
              197.2536845218704,
              227.22970472211162,
              19.861042316127765,
              145.7540339117597,
              75.91243685608174,
              135.31524074671046,
              361.7513402421211,
              42.45527113609549,
              472.84914033149613
            ],
            "joint_sweeps": 3,
            "kernel": {
              "kappa": 14.040098495212932,
              "lag": 6,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -64.8114331764464
              },
              {
                "lag": 1,
                "nll": -67.18308647393764
              },
              {
                "lag": 2,
                "nll": -69.74464757631
              },
              {
                "lag": 3,
                "nll": -71.06186100519136
              },
              {
                "lag": 4,
                "nll": -70.85569343004981
              },
              {
                "lag": 5,
                "nll": -71.0710818199946
              },
              {
                "lag": 6,
                "nll": -71.93628447242303
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.1147886284773046,
              -0.07755417895841693,
              0.7419740832954466,
              0.6947240062212334,
              0.5432483960767772,
              -0.7992776958481955,
              0.18500603223748288,
              0.22476222090935322,
              0.5834212681542408,
              0.29423265684856137,
              1.0878011180720597,
              0.3132779968000835
            ],
            "outer_fold": 1,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 19.806638727286604,
              "lag": 6,
              "lam": 0.99
            },
            "slope_variance_lr": 3.3886820255720522,
            "slope_variance_p": 0.032822701259760896,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.017143765116445546,
                -0.00504680658651302,
                -0.0388560257582521,
                0.0006422998897021581,
                0.0038333936093640705,
                0.041450146054517994,
                -0.011892659899328029,
                0.027079775320582478,
                -0.01513393190071513,
                -0.009195768395704407,
                -0.00685353223508256,
                -0.00045712267675882684
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": false,
            "information": [
              341.00226363084147,
              1305.5659481450734,
              106.60176739855142,
              1741.984589840182,
              1364.1116520665587,
              89.68604820905402,
              767.3118645149775,
              319.34054806354817,
              717.3936535703185,
              2178.0706153471065,
              133.3917090475007,
              1898.9944901737824
            ],
            "joint_sweeps": 9,
            "kernel": {
              "kappa": 0.05000000000000001,
              "lag": 0,
              "lam": 0.8841455130503861
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -88.13848540094752
              },
              {
                "lag": 1,
                "nll": -82.82912832187247
              },
              {
                "lag": 2,
                "nll": -84.66688411558124
              },
              {
                "lag": 3,
                "nll": -73.82541970979028
              },
              {
                "lag": 4,
                "nll": -66.54695162356003
              },
              {
                "lag": 5,
                "nll": -66.75933244100088
              },
              {
                "lag": 6,
                "nll": -58.964259895182906
              }
            ],
            "lambda_at_upper_bound": false,
            "loadings": [
              -0.21238557800954092,
              -0.04619850455730599,
              0.33844717188544626,
              0.07832026962611355,
              -0.037648304129132844,
              -0.3605989041905454,
              0.2456503476043179,
              -0.6453617747879103,
              0.3789572818147261,
              0.11287890696610284,
              0.08229684074364094,
              -0.044826649709689075
            ],
            "outer_fold": 2,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.05000000000000001,
              "lag": 0,
              "lam": 0.8885473716381173
            },
            "slope_variance_lr": 1.5798688244503865,
            "slope_variance_p": 0.10438979464211796,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.910272225541012,
              "gamma": [
                0.016867010614241396,
                0.01961500473881301,
                0.04617925326787589,
                0.0042073966382366115,
                -0.011211865357184547,
                -0.029672643211015717,
                0.02607944436978879,
                -0.01573979099044296,
                0.04332226269279538,
                -0.006060793548607224,
                0.01762781948602732,
                -0.011808859513341527
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": false,
            "information": [
              211.45850889257406,
              986.8233134080681,
              78.12942133266446,
              689.3672880710782,
              720.3761148380623,
              71.06860498458833,
              532.4108527443718,
              289.58470313050515,
              547.2516297912224,
              1333.847189465678,
              126.9544244473572,
              1537.2283092018336
            ],
            "joint_sweeps": 7,
            "kernel": {
              "kappa": 1.6869390135631868,
              "lag": 0,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -193.8842433713093
              },
              {
                "lag": 1,
                "nll": -187.41339851228042
              },
              {
                "lag": 2,
                "nll": -184.84586865031974
              },
              {
                "lag": 3,
                "nll": -174.2824793965347
              },
              {
                "lag": 4,
                "nll": -162.8818524635072
              },
              {
                "lag": 5,
                "nll": -157.43337566602162
              },
              {
                "lag": 6,
                "nll": -153.25650289027428
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              -0.3289820085746322,
              0.05834675182796527,
              0.5878383680497667,
              0.10781712833706189,
              -0.10024979198292087,
              -0.6048387307503568,
              0.25691933990310667,
              -0.4570018243688977,
              0.4930366077683354,
              0.1562774878394466,
              0.2754217491540717,
              0.0032206991667873964
            ],
            "outer_fold": 3,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.05000000000000001,
              "lag": 0,
              "lam": 0.8411263334142464
            },
            "slope_variance_lr": 2.729448169702664e-07,
            "slope_variance_p": 0.49979157612214564,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.01762020898738986,
                -0.003713360736403437,
                -0.058491448865460656,
                -0.0019021069047641653,
                0.001874511491844838,
                0.04042912924228449,
                -0.010210002416570468,
                0.018599867802138292,
                -0.018922704760727806,
                -0.008501415892255837,
                -0.011379309813187959,
                -0.004077704737508306
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": false,
            "information": [
              211.4033809419999,
              909.623050577541,
              71.29195738012281,
              967.4280393896177,
              942.327743740981,
              63.7374765609798,
              597.0122987286679,
              249.81131858445585,
              557.9768626015069,
              1718.8422848811606,
              115.41613816832964,
              1436.3499633932986
            ],
            "joint_sweeps": 12,
            "kernel": {
              "kappa": 0.5997022071065822,
              "lag": 0,
              "lam": 0.9274652964951777
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -105.79527687093378
              },
              {
                "lag": 1,
                "nll": -102.49848796637968
              },
              {
                "lag": 2,
                "nll": -94.8821772893073
              },
              {
                "lag": 3,
                "nll": -83.83373432972986
              },
              {
                "lag": 4,
                "nll": -77.16749881053178
              },
              {
                "lag": 5,
                "nll": -76.70984305131172
              },
              {
                "lag": 6,
                "nll": -64.17702257019505
              }
            ],
            "lambda_at_upper_bound": false,
            "loadings": [
              -0.38366925507241956,
              0.0035835238695157614,
              0.8475597797219206,
              0.1482422219920642,
              -0.011578768892312404,
              -0.3649680153912886,
              0.30436569071356206,
              -0.41741039763343707,
              0.4876768927337153,
              0.15802422898707816,
              0.18214293724793504,
              -0.012636312059189884
            ],
            "outer_fold": 4,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.05000000000000001,
              "lag": 0,
              "lam": 0.1253370752024586
            },
            "slope_variance_lr": 2.737113743311056,
            "slope_variance_p": 0.04902085098793471,
            "stop_reason": "max_sweeps"
          }
        ],
        "n_folds_at_boundary": 0,
        "n_folds_half_a_lambda_at_upper_bound": 1,
        "n_folds_lag_outside_1_3": 5,
        "n_folds_lambda_at_upper_bound": 3,
        "n_folds_slope_p_below_0_05": 3
      },
      "wp8": {
        "n_withheld": 50,
        "nan_state_rows": 50,
        "width": 64,
        "withheld_by_reason": {
          "icaredt_test_split": 50,
          "outside_icaredt_split_cohort": 0
        }
      }
    },
    "replication": {
      "folds": [
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.006622284621856517,
              0.0013123978790383628,
              -0.009916622294072655,
              0.0007430890983407537,
              0.001125043589960838,
              0.015845290526694658,
              -0.0041599810003240326,
              0.00821045435679034,
              -0.0038797309723054563,
              0.002723845131902561,
              0.02434923615096543,
              -0.0022031442620842195
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            322.1340608183206,
            908.3825335446916,
            50.67880382679663,
            962.0968745516401,
            880.2095741833083,
            78.5364600916197,
            464.2173844235928,
            239.319679419859,
            440.3351473033239,
            1208.8366557521888,
            159.053979086435,
            1702.5450924450386
          ],
          "joint_sweeps": 6,
          "kernel": {
            "kappa": 0.7354034452726447,
            "lag": 2,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -100.75708108394022
            },
            {
              "lag": 1,
              "nll": -100.2736170548373
            },
            {
              "lag": 2,
              "nll": -109.19049129294004
            },
            {
              "lag": 3,
              "nll": -98.3483942405137
            },
            {
              "lag": 4,
              "nll": -92.34161841832142
            },
            {
              "lag": 5,
              "nll": -90.36564896392994
            },
            {
              "lag": 6,
              "nll": -87.73766984422456
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            -0.1947997302799704,
            0.053568734685029644,
            0.9583403816619522,
            0.17188726252797407,
            -0.05434384226292269,
            -0.5140497791077427,
            0.23536734423764447,
            -0.40981570174472315,
            0.30569764386571824,
            0.10132951897908818,
            0.4432372667219512,
            -0.020230044604370636
          ],
          "outer_fold": 0,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 0.4983920696216529,
            "lag": 0,
            "lam": 0.99
          },
          "slope_variance_lr": 3.1233648769557476e-06,
          "slope_variance_p": 0.4992949479156069,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.006577659974127302,
              0.00045232999971074606,
              -0.021780737282066476,
              -0.005837376331609547,
              0.0015631368390005285,
              0.01637231625091587,
              -0.008267849135296552,
              0.008091383320246733,
              -0.009407028138546911,
              0.0007290319368667558,
              0.009366430480294053,
              -0.004841443506856658
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            132.94043292784156,
            337.97919043310225,
            25.303158409249253,
            279.85092793187664,
            359.9432715107887,
            30.646030106343698,
            173.7261974383145,
            85.72799824769447,
            162.4805021206218,
            412.8981819792079,
            65.32985799475438,
            628.3289031543886
          ],
          "joint_sweeps": 6,
          "kernel": {
            "kappa": 7.284713219462619,
            "lag": 2,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -93.69262085583904
            },
            {
              "lag": 1,
              "nll": -101.22587546648606
            },
            {
              "lag": 2,
              "nll": -102.10309632939706
            },
            {
              "lag": 3,
              "nll": -95.7988799483893
            },
            {
              "lag": 4,
              "nll": -90.34533443590068
            },
            {
              "lag": 5,
              "nll": -93.5439757706705
            },
            {
              "lag": 6,
              "nll": -98.19646867243547
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            0.572171613069011,
            -0.13469507809632775,
            -0.18641109640652942,
            0.479907272599185,
            0.7301453115814778,
            0.7067925438522118,
            -0.38586526779727753,
            0.5694041963730633,
            -0.08959817463568326,
            0.1995455302401386,
            -0.2729128886206383,
            0.2818873606531229
          ],
          "outer_fold": 1,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 2.907255787218606,
            "lag": 2,
            "lam": 0.99
          },
          "slope_variance_lr": 11.160678145311977,
          "slope_variance_p": 0.00041774688393464177,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.8813369204677314,
            "gamma": [
              0.018727516979844226,
              0.020034275978971932,
              -0.07836434103631554,
              0.002615666877523272,
              -0.013483702423107397,
              -7.14951489194926e-05,
              0.00154873488083139,
              -0.003487112071466904,
              -0.0012545601351895766,
              0.0003900718695338118,
              0.07695508822169458,
              -0.018454054725935372
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            192.61396625581895,
            495.842202117053,
            29.846066739875603,
            384.5326628082119,
            466.57341867391557,
            49.5801486646299,
            228.62541469820434,
            112.05476237625777,
            225.2039368834104,
            580.6323678682746,
            78.08493092781093,
            814.7158148171161
          ],
          "joint_sweeps": 6,
          "kernel": {
            "kappa": 4.632878320911434,
            "lag": 1,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -142.29541767755373
            },
            {
              "lag": 1,
              "nll": -151.07869796125664
            },
            {
              "lag": 2,
              "nll": -144.12662473969436
            },
            {
              "lag": 3,
              "nll": -136.76749983599257
            },
            {
              "lag": 4,
              "nll": -135.31116783400705
            },
            {
              "lag": 5,
              "nll": -135.58342645240364
            },
            {
              "lag": 6,
              "nll": -135.07737639078294
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            0.7446600441514366,
            -0.047384665052135094,
            -1.0758331706438506,
            0.14624149106733658,
            0.37280046801484007,
            1.0062405166823822,
            -0.3739677887117642,
            0.6684738423831363,
            -0.3684005062051997,
            0.06875691266291499,
            -0.2818172117912014,
            0.12512078933304988
          ],
          "outer_fold": 2,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 1.4572079409750756,
            "lag": 1,
            "lam": 0.99
          },
          "slope_variance_lr": 0.2948332975302037,
          "slope_variance_p": 0.2935698789318635,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.015759805420067368,
              -0.00015390775508297358,
              -0.01945577632703293,
              -0.0016661509206400624,
              0.001205737197831798,
              0.025827626310192364,
              -0.0038149638256223944,
              0.007499634540498762,
              -0.009938102666928577,
              0.0014059306968402102,
              0.009991995498567517,
              -0.002519430416455793
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            67.6238609204475,
            217.94750239021755,
            15.249764087595905,
            170.40655111969892,
            230.54464793368692,
            20.031914241503912,
            115.43274482550694,
            51.656682475632145,
            111.86345827234034,
            250.5962163031194,
            38.18626824006335,
            395.83758438278437
          ],
          "joint_sweeps": 4,
          "kernel": {
            "kappa": 13.320409330062047,
            "lag": 1,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -88.93132016322858
            },
            {
              "lag": 1,
              "nll": -99.1749633968029
            },
            {
              "lag": 2,
              "nll": -98.92829551104577
            },
            {
              "lag": 3,
              "nll": -96.3747930457207
            },
            {
              "lag": 4,
              "nll": -91.26818780405628
            },
            {
              "lag": 5,
              "nll": -90.70772650850559
            },
            {
              "lag": 6,
              "nll": -96.17339710946094
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            0.5207460745239083,
            -0.2939265206698467,
            0.47787856143093477,
            0.8556720714080995,
            1.002142643721767,
            0.446311810758033,
            -0.24231421064845715,
            0.5412557720442404,
            0.11844497889690929,
            0.2601223576188532,
            0.08001939629849078,
            0.35071877740276325
          ],
          "outer_fold": 3,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 4.93823707227166,
            "lag": 1,
            "lam": 0.99
          },
          "slope_variance_lr": 7.050448641764888,
          "slope_variance_p": 0.003962270042788308,
          "stop_reason": "tolerance"
        },
        {
          "baseline_converged": [
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true,
            true
          ],
          "common_route_tail": {
            "decay": 0.99,
            "gamma": [
              0.006850279186349562,
              -0.0019724432044686824,
              -0.010648060622970357,
              -0.005035579880732791,
              -0.0008297538854190795,
              0.009411879638323057,
              -0.002228396185771519,
              0.00503092139119073,
              -0.005330097273563532,
              0.0015268806805507872,
              0.023353780800751664,
              -0.0043026134078307035
            ]
          },
          "conditioned": {},
          "half_a_lambda_at_upper_bound": true,
          "information": [
            258.2516180715454,
            673.7456381311049,
            47.33703765627788,
            563.3068436207042,
            646.2662709376058,
            58.08044596105671,
            353.95224841007735,
            204.68967847183916,
            351.9674145017748,
            794.5799218930905,
            128.53650667710187,
            1209.5460186472862
          ],
          "joint_sweeps": 9,
          "kernel": {
            "kappa": 2.171086334982024,
            "lag": 1,
            "lam": 0.99
          },
          "lag_profile": [
            {
              "lag": 0,
              "nll": -123.70825989400348
            },
            {
              "lag": 1,
              "nll": -130.09690368264353
            },
            {
              "lag": 2,
              "nll": -125.22708492253314
            },
            {
              "lag": 3,
              "nll": -117.00039525136873
            },
            {
              "lag": 4,
              "nll": -111.74082231862693
            },
            {
              "lag": 5,
              "nll": -112.01677646686258
            },
            {
              "lag": 6,
              "nll": -110.19077637421235
            }
          ],
          "lambda_at_upper_bound": true,
          "loadings": [
            0.47959235322460597,
            -0.025748993901890064,
            -1.0284421672830324,
            0.09066154043058154,
            0.2886066540116282,
            0.7520071344217013,
            -0.3279928693416048,
            0.5865790579305521,
            -0.2811156993817746,
            0.058448690109667766,
            -0.5570361488554069,
            0.11235386498066978
          ],
          "outer_fold": 4,
          "slope_variance_at_boundary": false,
          "slope_variance_kernel_half_a": {
            "kappa": 7.2529218141807785,
            "lag": 1,
            "lam": 0.99
          },
          "slope_variance_lr": 0.7231545558952348,
          "slope_variance_p": 0.19755555154013482,
          "stop_reason": "tolerance"
        }
      ],
      "k1_inputs": [
        {
          "lag": 2,
          "outer_fold": 0,
          "slope_variance_p": 0.4992949479156069
        },
        {
          "lag": 2,
          "outer_fold": 1,
          "slope_variance_p": 0.00041774688393464177
        },
        {
          "lag": 1,
          "outer_fold": 2,
          "slope_variance_p": 0.2935698789318635
        },
        {
          "lag": 1,
          "outer_fold": 3,
          "slope_variance_p": 0.003962270042788308
        },
        {
          "lag": 1,
          "outer_fold": 4,
          "slope_variance_p": 0.19755555154013482
        }
      ],
      "k2_inputs": {
        "active_tau_sd": 0.04185018311243944,
        "placebo_tau_sd": 0.017932204941548804
      },
      "label_free": true,
      "n_folds_at_boundary": 0,
      "n_folds_half_a_lambda_at_upper_bound": 5,
      "n_folds_lag_outside_1_3": 0,
      "n_folds_lambda_at_upper_bound": 5,
      "n_folds_slope_p_below_0_05": 2,
      "placebo": {
        "folds": [
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.006041857589021239,
                0.0010420438668486687,
                -0.018412057223588477,
                -0.006849688749989709,
                -0.002243686473508634,
                0.01726629793737504,
                -0.0063969680785852245,
                0.011004414726253561,
                -0.008257784191755838,
                -0.0013857014477526575,
                0.014796212606981524,
                -0.004038527495048058
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              142.09767780685826,
              416.04855860402773,
              19.117466899285684,
              360.8084169355765,
              388.4915801508975,
              34.344339987533,
              190.34075833898797,
              99.68977254638936,
              178.720717952156,
              562.8432852027557,
              65.7803606275983,
              803.1043556484956
            ],
            "joint_sweeps": 8,
            "kernel": {
              "kappa": 5.6464013436363985,
              "lag": 6,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -58.75256917765844
              },
              {
                "lag": 1,
                "nll": -64.44955260292676
              },
              {
                "lag": 2,
                "nll": -62.96158188128531
              },
              {
                "lag": 3,
                "nll": -65.08563861559355
              },
              {
                "lag": 4,
                "nll": -63.30246518088601
              },
              {
                "lag": 5,
                "nll": -63.18985453387585
              },
              {
                "lag": 6,
                "nll": -70.34686824750568
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.4653114404635085,
              -0.08181365351788293,
              -0.8180078660503496,
              0.42476144692930334,
              0.42715707681809056,
              0.5861388436609805,
              -0.25592543514868765,
              0.47925290300332507,
              -0.1622483171005388,
              0.16001383813953832,
              -0.18703313827951715,
              0.20425529154521563
            ],
            "outer_fold": 0,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 0.5418820990723853,
              "lag": 0,
              "lam": 0.99
            },
            "slope_variance_lr": 7.817439836799167e-06,
            "slope_variance_p": 0.4988845714051342,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.005734472385244341,
                0.0005240430631432286,
                -0.02110997190137051,
                -0.005857089433602615,
                0.0003730455719930248,
                0.015607433343924768,
                -0.007325602299091325,
                0.0057357744826217055,
                -0.008539740458140472,
                0.001873747481558977,
                0.010062818762315053,
                -0.005087837614580752
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              140.38135654161076,
              354.62233009282016,
              27.54464991760646,
              300.2326549818319,
              377.47922332344064,
              32.38468252623794,
              186.09217773306648,
              94.4499433756912,
              173.47919271070083,
              457.0944179588325,
              69.76295950646153,
              654.7787587704413
            ],
            "joint_sweeps": 7,
            "kernel": {
              "kappa": 6.7261600234158845,
              "lag": 1,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -98.02578144775885
              },
              {
                "lag": 1,
                "nll": -105.72134238531059
              },
              {
                "lag": 2,
                "nll": -104.01075249170104
              },
              {
                "lag": 3,
                "nll": -99.35684725861678
              },
              {
                "lag": 4,
                "nll": -95.29613078567212
              },
              {
                "lag": 5,
                "nll": -97.99543767944004
              },
              {
                "lag": 6,
                "nll": -103.49946961222969
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.5483598796670304,
              -0.09983689775145307,
              -0.20744306678846047,
              0.3924828597388247,
              0.7221344828242677,
              0.7229860942300419,
              -0.4186704781734454,
              0.6503255803694465,
              -0.16908766561682956,
              0.04940431550000754,
              -0.2837563450200109,
              0.2561242410562768
            ],
            "outer_fold": 1,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 3.039249007154426,
              "lag": 2,
              "lam": 0.99
            },
            "slope_variance_lr": 4.178035145516333,
            "slope_variance_p": 0.02047557564382559,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.8829542943007873,
              "gamma": [
                0.018198285051764337,
                0.019876818182075012,
                -0.07729019278535008,
                0.003985215513213035,
                -0.01359377827017666,
                -0.00012780822841890194,
                0.0016865453215012538,
                -0.006682592043477702,
                0.0005997287082440683,
                0.005779552237282763,
                0.07607668340558676,
                -0.018283659056949175
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              193.58287722182166,
              498.3886342526605,
              30.07345978696967,
              399.82196683091047,
              469.10328661345244,
              49.71964459909133,
              229.70460768049242,
              114.0602774131922,
              226.46830421438545,
              620.4015879534841,
              78.4391488161561,
              818.7492601405687
            ],
            "joint_sweeps": 6,
            "kernel": {
              "kappa": 4.59048323324704,
              "lag": 1,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -142.66139522890523
              },
              {
                "lag": 1,
                "nll": -151.47833149249678
              },
              {
                "lag": 2,
                "nll": -144.40864921678138
              },
              {
                "lag": 3,
                "nll": -136.7714228731953
              },
              {
                "lag": 4,
                "nll": -135.4493908378271
              },
              {
                "lag": 5,
                "nll": -135.62681703372502
              },
              {
                "lag": 6,
                "nll": -135.68479646647265
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.7424331641573366,
              -0.04883271321264691,
              -1.0759558660854656,
              0.13094666599188434,
              0.37186160732819057,
              0.9909240779552406,
              -0.36875024485450153,
              0.6501946262646647,
              -0.38021262239271797,
              0.03495144539887277,
              -0.27493079556003736,
              0.12226996406935199
            ],
            "outer_fold": 2,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 1.481523748931692,
              "lag": 1,
              "lam": 0.99
            },
            "slope_variance_lr": 5.048841558163986e-07,
            "slope_variance_p": 0.4997165307855098,
            "stop_reason": "tolerance"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.8826548200336598,
              "gamma": [
                0.02995209552526837,
                0.017809624543379886,
                -0.008321984448567295,
                0.005342619702907933,
                -0.016870939490846712,
                -0.018053762471380526,
                0.01862548112454396,
                -0.03480711208900526,
                -0.0034281313556745463,
                0.007942235426863061,
                0.047538971446297734,
                -0.01838026103463642
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              187.04144260803972,
              551.0769317706071,
              42.1046081958824,
              454.80574197142465,
              531.961592928831,
              54.76225679227817,
              315.52877202954045,
              146.9415443831741,
              299.69971178620466,
              688.7778564622415,
              92.44568617016658,
              990.1056444856541
            ],
            "joint_sweeps": 12,
            "kernel": {
              "kappa": 3.314421165439011,
              "lag": 1,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -151.3783504971134
              },
              {
                "lag": 1,
                "nll": -160.56077927131477
              },
              {
                "lag": 2,
                "nll": -153.78434826730896
              },
              {
                "lag": 3,
                "nll": -145.4202836000404
              },
              {
                "lag": 4,
                "nll": -137.48987817686765
              },
              {
                "lag": 5,
                "nll": -138.28306596357962
              },
              {
                "lag": 6,
                "nll": -137.44724532486504
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.497055214667751,
              -0.10708805458430988,
              -0.9888979585005212,
              0.08827715734162711,
              0.2817029001187225,
              0.8241732899917089,
              -0.30940112926411495,
              0.6142079130400512,
              -0.35090307135099635,
              0.0015101275089648568,
              -0.11360465780478253,
              0.11054998506168126
            ],
            "outer_fold": 3,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 1.479549025175528,
              "lag": 1,
              "lam": 0.99
            },
            "slope_variance_lr": 1.5610668832905503,
            "slope_variance_p": 0.10575453820195758,
            "stop_reason": "max_sweeps"
          },
          {
            "baseline_converged": [
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true,
              true
            ],
            "common_route_tail": {
              "decay": 0.99,
              "gamma": [
                0.006861872492839982,
                -0.0019807271331859985,
                -0.010405958882414232,
                -0.004886807721806864,
                -0.0009054572240886107,
                0.009820485922468371,
                -0.0022835096664459865,
                0.004632947469683693,
                -0.005347115339741457,
                0.0017528221414766995,
                0.02297657989453694,
                -0.004325807004133327
              ]
            },
            "conditioned": {},
            "half_a_lambda_at_upper_bound": true,
            "information": [
              259.4155129732926,
              675.7864129034583,
              47.59467581565601,
              582.5491577176314,
              649.2858400362022,
              58.050139853189584,
              355.2808046981961,
              202.5175614271846,
              352.66027110610736,
              850.4582877700142,
              128.2285357301761,
              1214.8802549111797
            ],
            "joint_sweeps": 7,
            "kernel": {
              "kappa": 2.1531167380735807,
              "lag": 1,
              "lam": 0.99
            },
            "lag_profile": [
              {
                "lag": 0,
                "nll": -119.67920705088962
              },
              {
                "lag": 1,
                "nll": -126.30611817058981
              },
              {
                "lag": 2,
                "nll": -121.13822681161471
              },
              {
                "lag": 3,
                "nll": -112.81395684677616
              },
              {
                "lag": 4,
                "nll": -107.386441360198
              },
              {
                "lag": 5,
                "nll": -107.53859358531523
              },
              {
                "lag": 6,
                "nll": -106.55095397135268
              }
            ],
            "lambda_at_upper_bound": true,
            "loadings": [
              0.48460051650319025,
              -0.025098742981033026,
              -1.032751305370883,
              0.09189871945489177,
              0.29603624771334497,
              0.7298996935101393,
              -0.3275798484732472,
              0.549398652110664,
              -0.2823562818181321,
              0.0490671822811091,
              -0.5354741191613203,
              0.11495531867623224
            ],
            "outer_fold": 4,
            "slope_variance_at_boundary": false,
            "slope_variance_kernel_half_a": {
              "kappa": 7.01548734196797,
              "lag": 1,
              "lam": 0.99
            },
            "slope_variance_lr": 0.17591179448572802,
            "slope_variance_p": 0.337455189456016,
            "stop_reason": "tolerance"
          }
        ],
        "n_folds_at_boundary": 0,
        "n_folds_half_a_lambda_at_upper_bound": 5,
        "n_folds_lag_outside_1_3": 1,
        "n_folds_lambda_at_upper_bound": 5,
        "n_folds_slope_p_below_0_05": 1
      },
      "wp8": {
        "n_withheld": 67,
        "nan_state_rows": 67,
        "width": 64,
        "withheld_by_reason": {
          "icaredt_test_split": 67,
          "outside_icaredt_split_cohort": 0
        }
      }
    }
  },
  "sealed_from_stage_a": [
    "rh_u",
    "rh_m",
    "rh_d"
  ],
  "status": "STAGE_A_STOP",
  "version": "washout_response_hybrid_probe_v1"
}


==> source_data/Figure_7/washout_response_hybrid_synthetic_record_v1/record.json <==
{
 "kind": "washout_response_hybrid_synthetic_gates_v1",
 "scenarios": {
  "c": {
   "scenario": "c",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22682642452871965,
   "mean_memory_truth": 0.0030376796076368373,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1406258578522465,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16906260906928858,
     "mean_minus_memory_mean": 0.04726952569113196,
     "uncentered_pehe_memory": 0.14835781056535183,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7856598717517254,
     "sd_ratio": 0.7453391262528264,
     "minus_zero": -0.08620056667647316,
     "minus_zero_ci95": [
      -0.0997973665891831,
      -0.07338571048152652
     ],
     "interval_coverage_memory_route": {
      "80": 0.7725,
      "95": 0.9375
     }
    },
    "M": {
     "centered_pehe": 0.2274235018096787,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.0076953767360477794,
     "mean_minus_memory_mean": 0.046644195169910245,
     "uncentered_pehe_memory": 0.23215755451508702,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": -0.0607280697206047,
     "sd_ratio": 0.03392627976231856,
     "minus_zero": 0.000597077280959063,
     "minus_zero_ci95": [
      -0.00015366990678321866,
      0.0013804754548769338
     ]
    },
    "D": {
     "centered_pehe": 0.29074031087651325,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.18301041099452586,
     "mean_minus_memory_mean": 0.04542900422565408,
     "uncentered_pehe_memory": 0.29426811378996887,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.004975826713328304,
     "sd_ratio": 0.8068302067308475,
     "minus_zero": 0.0639138863477936,
     "minus_zero_ci95": [
      0.04751783645237758,
      0.08023965415849157
     ]
    },
    "L4": {
     "centered_pehe": 0.14401433711191505,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.1576490457627559,
     "mean_minus_memory_mean": 0.04700198357864621,
     "uncentered_pehe_memory": 0.1514903157106475,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7769144380115687,
     "sd_ratio": 0.6950206356702288,
     "minus_zero": -0.0828120874168046,
     "minus_zero_ci95": [
      -0.09540365379341142,
      -0.07112500489828999
     ],
     "interval_coverage_memory_route": {
      "80": 0.785,
      "95": 0.945
     }
    },
    "L5": {
     "centered_pehe": 0.14352049007127585,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16942301245791822,
     "mean_minus_memory_mean": 0.04708393946342197,
     "uncentered_pehe_memory": 0.15104644459799235,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7748744186518783,
     "sd_ratio": 0.7469280213270156,
     "minus_zero": -0.0833059344574438,
     "minus_zero_ci95": [
      -0.09682973497175656,
      -0.07054617422653228
     ],
     "interval_coverage_memory_route": {
      "80": 0.74,
      "95": 0.9025
     }
    },
    "L2": {
     "centered_pehe": 0.215468724738266,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.05130868092181269,
     "mean_minus_memory_mean": -0.14492857345414578,
     "uncentered_pehe_memory": 0.2596749174329095,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.32891940002542225,
     "sd_ratio": 0.22620239695801508,
     "minus_zero": -0.011357699790453646,
     "minus_zero_ci95": [
      -0.01582398180805089,
      -0.006703369654932571
     ],
     "interval_coverage_memory_route": {
      "80": 0.115,
      "95": 0.1825
     }
    },
    "L1": {
     "centered_pehe": 0.15280168630692056,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16721296356230694,
     "mean_minus_memory_mean": -0.12618179684348135,
     "uncentered_pehe_memory": 0.1981671042148221,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7390526220335393,
     "sd_ratio": 0.7371846728604377,
     "minus_zero": -0.07402473822179909,
     "minus_zero_ci95": [
      -0.08805897154488818,
      -0.06117462323739797
     ],
     "interval_coverage_memory_route": {
      "80": 0.645,
      "95": 0.86
     }
    },
    "L0": {
     "centered_pehe": 0.30048821991306507,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.33113822821366756,
     "mean_minus_memory_mean": -0.1751901375131623,
     "uncentered_pehe_memory": 0.34782862818980737,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.4713668883670106,
     "sd_ratio": 1.4598750075158922,
     "minus_zero": 0.07366179538434542,
     "minus_zero_ci95": [
      0.04768518615903916,
      0.09965964915396476
     ]
    },
    "R": {
     "centered_pehe": 0.14072874353176576,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16833677725167231,
     "mean_minus_memory_mean": 0.04848043430134243,
     "uncentered_pehe_memory": 0.1488453283313799,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7854615662753478,
     "sd_ratio": 0.7421391824229824,
     "minus_zero": -0.08609768099695389,
     "minus_zero_ci95": [
      -0.09958661812495218,
      -0.07310877974327423
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9275
     }
    },
    "PO_R": {
     "centered_pehe": 0.14067170701685835,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16975689767706476,
     "mean_minus_memory_mean": 0.04734560702316198,
     "uncentered_pehe_memory": 0.1484255222642943,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7853337497229325,
     "sd_ratio": 0.7484000068764959,
     "minus_zero": -0.0861547175118613,
     "minus_zero_ci95": [
      -0.09980606001028654,
      -0.07314913717980544
     ],
     "interval_coverage_memory_route": {
      "80": 0.7675,
      "95": 0.93
     }
    },
    "M_R": {
     "centered_pehe": 0.22768579628643418,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.029256213826826367,
     "mean_minus_memory_mean": 0.04797778732932525,
     "uncentered_pehe_memory": 0.2326858180199334,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.035060676985263134,
     "sd_ratio": 0.12898062422670728,
     "minus_zero": 0.0008593717577145277,
     "minus_zero_ci95": [
      -0.0019235337725517076,
      0.0034807170181675577
     ]
    },
    "D_R": {
     "centered_pehe": 0.27455730567944825,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.17555174201456755,
     "mean_minus_memory_mean": 0.07038646952760061,
     "uncentered_pehe_memory": 0.283436005465992,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.08647621774080877,
     "sd_ratio": 0.7739474903742534,
     "minus_zero": 0.0477308811507286,
     "minus_zero_ci95": [
      0.031888135509110134,
      0.06378655150037553
     ]
    },
    "P": {
     "centered_pehe": 0.08778279112428039,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.20398571606488333,
     "mean_minus_memory_mean": 0.04742208848732422,
     "uncentered_pehe_memory": 0.09977310706833104,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.9223663142379155,
     "sd_ratio": 0.899303141107599,
     "minus_zero": -0.13904363340443926,
     "minus_zero_ci95": [
      -0.1521618020551994,
      -0.1258737675781573
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.92
     }
    },
    "PO_P": {
     "centered_pehe": 0.1110168329399986,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.22853984092750962,
     "mean_minus_memory_mean": 0.04680015281607162,
     "uncentered_pehe_memory": 0.12047817852057364,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8811528856959391,
     "sd_ratio": 1.0075538659234697,
     "minus_zero": -0.11580959158872105,
     "minus_zero_ci95": [
      -0.13011784614803099,
      -0.10180073273951949
     ],
     "interval_coverage_memory_route": {
      "80": 0.84,
      "95": 0.9675
     }
    },
    "M_P": {
     "centered_pehe": 0.10415557962669407,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.1989834175065219,
     "mean_minus_memory_mean": 0.047301723429930255,
     "uncentered_pehe_memory": 0.11439334686429198,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8884101105460197,
     "sd_ratio": 0.877249720441313,
     "minus_zero": -0.12267084490202558,
     "minus_zero_ci95": [
      -0.1358686015941407,
      -0.10893464944618443
     ]
    },
    "D_P": {
     "centered_pehe": 0.1297778723390564,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.18337265904527825,
     "mean_minus_memory_mean": 0.046644600523929526,
     "uncentered_pehe_memory": 0.13790581897399903,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8202366802421764,
     "sd_ratio": 0.8084272342883952,
     "minus_zero": -0.09704855218966324,
     "minus_zero_ci95": [
      -0.10982844350452664,
      -0.08369264780894084
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7957016166712977,
     "kappa": 0.7088193188193048
    },
    {
     "lag": 2,
     "lam": 0.7657559463435768,
     "kappa": 0.5718549653984614
    },
    {
     "lag": 2,
     "lam": 0.7885590948695703,
     "kappa": 0.7168684254373301
    },
    {
     "lag": 2,
     "lam": 0.7993739724286505,
     "kappa": 0.8187839434903973
    },
    {
     "lag": 2,
     "lam": 0.7918925770805908,
     "kappa": 0.7315182046028763
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.79098048634171,
     "kappa": 0.696163583656826
    },
    {
     "lag": 2,
     "lam": 0.7604181128039691,
     "kappa": 0.5462108795655949
    },
    {
     "lag": 2,
     "lam": 0.7792115714872203,
     "kappa": 0.6862569671468857
    },
    {
     "lag": 2,
     "lam": 0.7946298250432887,
     "kappa": 0.7936023326155579
    },
    {
     "lag": 2,
     "lam": 0.7827361904590162,
     "kappa": 0.6769119580404297
    }
   ],
   "tail_decays": [
    0.99,
    0.6573160748155947,
    0.7362921132817855,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00023054312809675515,
    -0.009401094954230606,
    -0.006131048973146341,
    -0.011076325964718928,
    -0.015216741878747084
   ],
   "common_window_effect": [
    -0.17145575027329873,
    -0.16907452216974297,
    -0.1524290884178243,
    -0.16190516761252877,
    -0.15781891025041508
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    11.543022679863498,
    10.665517419256503,
    11.505563888291363,
    12.985236987180542,
    10.529685927700484
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.31617927669483165,
    0.2718813711966829,
    0.30505212515318586,
    0.32146216864136623,
    0.29795797585055805
   ],
   "loadings_fold0": [
    0.1289,
    -0.012,
    0.0266,
    0.3162,
    0.0224,
    0.029,
    -0.0075,
    0.1093,
    0.0391,
    0.0195,
    0.0096,
    -0.0041
   ],
   "slope_variance_p": [
    2.4825483666240653e-16,
    7.400339436913713e-10,
    6.09617211700269e-14,
    1.4487334692167634e-14,
    2.046056097217838e-16
   ],
   "slope_variance_lr": [
    65.81018585754646,
    36.56041831046605,
    54.977404987668706,
    57.80286978807817,
    66.1913172534878
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7961254774761709,
     "kappa": 1.0598879050374543
    },
    {
     "lag": 2,
     "lam": 0.7693496391006192,
     "kappa": 0.2981850026683739
    },
    {
     "lag": 2,
     "lam": 0.8228960727791429,
     "kappa": 1.2549615770396851
    },
    {
     "lag": 2,
     "lam": 0.790824154050384,
     "kappa": 0.4947578668718182
    },
    {
     "lag": 2,
     "lam": 0.818442111376111,
     "kappa": 0.8627611921476109
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -72.48535735050021,
      "lam": 0.899411674405036,
      "kappa": 4.447410118716192,
      "grid_nll": -47.045935180448055,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.27000190417675,
      "lam": 0.8803153334602549,
      "kappa": 2.804196613814899,
      "grid_nll": -62.11681795137564,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -127.19770149766785,
      "lam": 0.7957016166712977,
      "kappa": 0.7088193188193048,
      "grid_nll": -96.24721746653717,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -85.01654172616483,
      "lam": 0.8113341358737639,
      "kappa": 0.76903292028286,
      "grid_nll": -58.76470903244357,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -56.25603213362633,
      "lam": 0.8314129210472339,
      "kappa": 1.4696436476566233,
      "grid_nll": -33.88616843812997,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.589355960761154,
      "lam": 0.8101731485400386,
      "kappa": 1.2204802985994148,
      "grid_nll": -28.906250456327875,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.09498267290722,
      "lam": 0.815905287527555,
      "kappa": 1.4066722676704604,
      "grid_nll": -20.532058438328797,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.68241302950256,
      "lam": 0.8897711737583963,
      "kappa": 3.8339494654389332,
      "grid_nll": -39.64668560574551,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.95402489557611,
      "lam": 0.8677149235571556,
      "kappa": 2.5895228770993617,
      "grid_nll": -45.63840843673413,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -112.10784641590479,
      "lam": 0.7657559463435768,
      "kappa": 0.5718549653984614,
      "grid_nll": -74.36021816937685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.65172152036891,
      "lam": 0.7739815235839176,
      "kappa": 0.474296147424786,
      "grid_nll": -48.432140363213676,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -53.39137887421386,
      "lam": 0.7842914475259645,
      "kappa": 0.9237570372522405,
      "grid_nll": -28.709815522251557,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -39.89964436909894,
      "lam": 0.7716914578303438,
      "kappa": 0.7416057361188562,
      "grid_nll": -20.190873621840577,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.44175207912858,
      "lam": 0.786020053425188,
      "kappa": 0.5098240106743366,
      "grid_nll": -15.098527378010829,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.51003722532363,
      "lam": 0.8995267935496579,
      "kappa": 5.609948139415878,
      "grid_nll": -39.34884216155144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.32542440056933,
      "lam": 0.8757948824328488,
      "kappa": 3.1853572657778058,
      "grid_nll": -53.61331273745618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.77274635597261,
      "lam": 0.7885590948695703,
      "kappa": 0.7168684254373301,
      "grid_nll": -89.82747807631085,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -89.01958454948398,
      "lam": 0.8038260484463954,
      "kappa": 0.8319074250557965,
      "grid_nll": -58.961166338484986,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -61.34801080782079,
      "lam": 0.8052625846434678,
      "kappa": 0.9866484729905833,
      "grid_nll": -36.36643246210579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.858799374940745,
      "lam": 0.7903881540110405,
      "kappa": 0.9181404159529394,
      "grid_nll": -27.744334619128114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.14754055178289,
      "lam": 0.8104887037055268,
      "kappa": 1.1409401938311063,
      "grid_nll": -16.830457983540455,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.15824462017562,
      "lam": 0.9013356592664317,
      "kappa": 4.919158486667811,
      "grid_nll": -48.157567781724794,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.77317663372247,
      "lam": 0.8802760614115467,
      "kappa": 2.8653822706047363,
      "grid_nll": -63.40170148483128,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -136.6189055045482,
      "lam": 0.7993739724286505,
      "kappa": 0.8187839434903973,
      "grid_nll": -96.09521737375607,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.36501819219046,
      "lam": 0.798297965837376,
      "kappa": 0.6416711220265019,
      "grid_nll": -61.28979978080913,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.43288690137882,
      "lam": 0.8080654082646233,
      "kappa": 0.9059121189937389,
      "grid_nll": -34.27587866857428,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -45.25883825488485,
      "lam": 0.811092341945159,
      "kappa": 0.9171108972239976,
      "grid_nll": -22.484438161206214,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -31.893206436511118,
      "lam": 0.8223328898585845,
      "kappa": 1.0319719471811262,
      "grid_nll": -13.745156070741753,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -63.073173756455645,
      "lam": 0.8979073298843798,
      "kappa": 4.614334060701238,
      "grid_nll": -37.20545859607426,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -80.26136829481882,
      "lam": 0.8736019587451462,
      "kappa": 2.586500206100397,
      "grid_nll": -50.05246418645241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.83428341602102,
      "lam": 0.7918925770805908,
      "kappa": 0.7315182046028763,
      "grid_nll": -79.05167437682843,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -76.95664934628127,
      "lam": 0.8114606886470841,
      "kappa": 0.8246070331997434,
      "grid_nll": -50.133520764042544,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.659003630856574,
      "lam": 0.8115993770302531,
      "kappa": 1.0163711429512392,
      "grid_nll": -32.09122377204924,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -42.18805597207612,
      "lam": 0.7807121276904716,
      "kappa": 0.6448926747885897,
      "grid_nll": -22.46285203489653,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.535752592726777,
      "lam": 0.7990488839305652,
      "kappa": 0.6368552362089415,
      "grid_nll": -13.231632087087666,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.34754318583498717,
      0.3099302337967828,
      0.3269014322133001,
      0.3358229375265735,
      0.3269758581703569
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10017690827743019,
      0.09395788753859083,
      0.09063641061361817,
      0.08816945587063409,
      0.09572373227098628
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.16298584895338128,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2921258046747843,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20756517106968245,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.24197233278440192,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2227036533471501,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7935826014495072,
       "kappa": 0.6976276106844633
      },
      {
       "lag": 2,
       "lam": 0.7669969033772799,
       "kappa": 0.5867975594429079
      },
      {
       "lag": 2,
       "lam": 0.7880874747840827,
       "kappa": 0.7244085642918068
      },
      {
       "lag": 2,
       "lam": 0.8008764220080444,
       "kappa": 0.8315424996803992
      },
      {
       "lag": 2,
       "lam": 0.7900351532614514,
       "kappa": 0.725615531042136
      }
     ],
     "objective_minus_U": [
      -3.398302673449507,
      -1.3302809593951679,
      -3.711713582124503,
      -3.345064021690632,
      -1.5476485648978269
     ],
     "prior_only_objective_minus_U": [
      -3.3178006958260085,
      -1.2839518545733881,
      -3.6101851246421575,
      -3.2855618264948134,
      -1.51496642188431
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7953704270630346,
       "kappa": 0.7588403508976861
      },
      {
       "lag": 2,
       "lam": 0.7805605422457538,
       "kappa": 0.7936693234762275
      },
      {
       "lag": 2,
       "lam": 0.7959044044329835,
       "kappa": 0.7951401544980212
      },
      {
       "lag": 2,
       "lam": 0.800102677814362,
       "kappa": 0.906235127862186
      },
      {
       "lag": 2,
       "lam": 0.7909474603049073,
       "kappa": 0.8719127167317557
      }
     ],
     "objective_minus_U": [
      -118.1356863531255,
      -99.60955455186195,
      -107.09314060214092,
      -112.71009948349092,
      -106.97348540319945
     ],
     "prior_only_objective_minus_U": [
      -82.25579423845193,
      -72.69800525678875,
      -77.22226634220715,
      -80.11558143073489,
      -76.85161263441842
     ]
    }
   }
  },
  "d": {
   "scenario": "d",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2818,
    "persons_with_full": 159,
    "empty": 1628,
    "partial": 10354,
    "full_fresh_start": 126
   },
   "arms": {
    "U": {
     "centered_pehe": 0.021089871399264045,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021089871399264045,
     "mean_minus_memory_mean": -0.004862051253102671,
     "uncentered_pehe_memory": 0.021643063970364567,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021089871399264045,
     "interval_coverage_memory_route": {
      "80": 0.9675,
      "95": 0.995
     }
    },
    "M": {
     "centered_pehe": 0.007881183950117825,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.007881183950117825,
     "mean_minus_memory_mean": -0.004831981913165953,
     "uncentered_pehe_memory": 0.009244517816779721,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.007881183950117825
    },
    "D": {
     "centered_pehe": 0.02666066234401614,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.02666066234401614,
     "mean_minus_memory_mean": -0.005380893432858829,
     "uncentered_pehe_memory": 0.027198252347484082,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.02666066234401614
    },
    "L4": {
     "centered_pehe": 0.019152143836549097,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.019152143836549097,
     "mean_minus_memory_mean": -0.004890772621609423,
     "uncentered_pehe_memory": 0.019766746580359398,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.019152143836549097,
     "interval_coverage_memory_route": {
      "80": 0.985,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.02191719376148087,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.02191719376148087,
     "mean_minus_memory_mean": -0.0054831613548952714,
     "uncentered_pehe_memory": 0.022592663429133644,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.02191719376148087,
     "interval_coverage_memory_route": {
      "80": 0.94,
      "95": 0.99
     }
    },
    "L2": {
     "centered_pehe": 0.04070339608697381,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.04070339608697382,
     "mean_minus_memory_mean": -0.12819340106046898,
     "uncentered_pehe_memory": 0.13450023988254936,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.04070339608697382,
     "interval_coverage_memory_route": {
      "80": 0.02,
      "95": 0.06
     }
    },
    "L1": {
     "centered_pehe": 0.029587038566660742,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.029587038566660746,
     "mean_minus_memory_mean": -0.1296914806958274,
     "uncentered_pehe_memory": 0.13302358067734174,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.029587038566660746,
     "interval_coverage_memory_route": {
      "80": 0.13,
      "95": 0.69
     }
    },
    "L0": {
     "centered_pehe": 0.2660515484666654,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.2660515484666654,
     "mean_minus_memory_mean": -0.15065102486244825,
     "uncentered_pehe_memory": 0.30574361437913367,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.2660515484666654
    },
    "R": {
     "centered_pehe": 0.01987743772620012,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.01987743772620012,
     "mean_minus_memory_mean": -0.005013207146996452,
     "uncentered_pehe_memory": 0.020499872596132396,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.01987743772620012,
     "interval_coverage_memory_route": {
      "80": 0.96,
      "95": 0.995
     }
    },
    "PO_R": {
     "centered_pehe": 0.021300015788321466,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021300015788321466,
     "mean_minus_memory_mean": -0.005011590772763379,
     "uncentered_pehe_memory": 0.02188165246631046,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021300015788321466,
     "interval_coverage_memory_route": {
      "80": 0.965,
      "95": 0.995
     }
    },
    "M_R": {
     "centered_pehe": 0.00889526290686417,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00889526290686417,
     "mean_minus_memory_mean": -0.005555606736864777,
     "uncentered_pehe_memory": 0.010487634070510416,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00889526290686417
    },
    "D_R": {
     "centered_pehe": 0.022924443366714713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.022924443366714713,
     "mean_minus_memory_mean": -0.004985789515671115,
     "uncentered_pehe_memory": 0.02346035380739784,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.022924443366714713
    },
    "P": {
     "centered_pehe": 0.023468068000112363,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.023468068000112363,
     "mean_minus_memory_mean": -0.006504613321917863,
     "uncentered_pehe_memory": 0.024352827559147402,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.023468068000112363,
     "interval_coverage_memory_route": {
      "80": 0.8725,
      "95": 0.9425
     }
    },
    "PO_P": {
     "centered_pehe": 0.021901882699967033,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021901882699967033,
     "mean_minus_memory_mean": -0.005164761099893611,
     "uncentered_pehe_memory": 0.022502604805268424,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021901882699967033,
     "interval_coverage_memory_route": {
      "80": 0.965,
      "95": 0.9925
     }
    },
    "M_P": {
     "centered_pehe": 0.012458913629424162,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.012458913629424162,
     "mean_minus_memory_mean": -0.0069660707840843075,
     "uncentered_pehe_memory": 0.014274125927506879,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.012458913629424162
    },
    "D_P": {
     "centered_pehe": 0.0268515727097172,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0268515727097172,
     "mean_minus_memory_mean": -0.005003318043137258,
     "uncentered_pehe_memory": 0.027313735526764044,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0268515727097172
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 5,
     "lam": 0.8887179378662444,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.5667589032819089,
     "kappa": 0.26240279332773664
    },
    {
     "lag": 1,
     "lam": 0.5206898173924771,
     "kappa": 0.09964066163392167
    },
    {
     "lag": 5,
     "lam": 0.11669645162100362,
     "kappa": 0.34291916057588145
    },
    {
     "lag": 5,
     "lam": 0.1082281002947455,
     "kappa": 0.23500145927864202
    }
   ],
   "grid_kernels": [
    {
     "lag": 4,
     "lam": 0.95,
     "kappa": 4.0
    },
    {
     "lag": 1,
     "lam": 0.6,
     "kappa": 0.5
    },
    {
     "lag": 1,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 1,
     "lam": 0.95,
     "kappa": 1.0
    },
    {
     "lag": 1,
     "lam": 0.6,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 5,
     "lam": 0.8898857109123401,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.4775845619783779,
     "kappa": 0.17121073933784006
    },
    {
     "lag": 1,
     "lam": 0.4895021066552478,
     "kappa": 0.08290723233060103
    },
    {
     "lag": 5,
     "lam": 0.11909875662955755,
     "kappa": 0.36462820591913125
    },
    {
     "lag": 5,
     "lam": 0.10764451723700579,
     "kappa": 0.2350170468293261
    }
   ],
   "tail_decays": [
    0.5,
    0.737536657754554,
    0.99,
    0.8070472944075453,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0016573176915623475,
    -0.004886901980234608,
    -0.0006327066312160484,
    -0.0038755167012820557,
    -0.009086786727790515
   ],
   "common_window_effect": [
    -0.10404477302829555,
    -0.09243541549352759,
    -0.09081453801775542,
    -0.0977515508242384,
    -0.10504389791842457
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    6,
    2,
    2
   ],
   "joint_gain_nats": [
    0.7795711126527749,
    0.7440077078354079,
    2.230205894142273,
    0.29767497096327133,
    0.22931966838950757
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.557729200049785,
    0.07748651831032508,
    0.05715772490133315,
    0.020743819664839406,
    0.007984900431563304
   ],
   "loadings_fold0": [
    0.255,
    -0.1204,
    -0.0379,
    0.5577,
    0.5771,
    -0.4153,
    -1.2642,
    -0.7357,
    -0.0365,
    0.165,
    -0.273,
    -1.1004
   ],
   "slope_variance_p": [
    0.49919756146616,
    0.49981080259745897,
    0.49933204946357684,
    0.4251481192294061,
    0.389473792289938
   ],
   "slope_variance_lr": [
    4.045796231366694e-06,
    2.2491076379083097e-07,
    2.8032955015078187e-06,
    0.035622961484477855,
    0.07878731140954187
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.9714653742945046,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.9334885579911378,
     "kappa": 1.60972934279843
    },
    {
     "lag": 1,
     "lam": 0.5026002871813433,
     "kappa": 0.06735504428430392
    },
    {
     "lag": 5,
     "lam": 0.1993332001732306,
     "kappa": 0.2007341236730933
    },
    {
     "lag": 1,
     "lam": 0.2739885740179383,
     "kappa": 0.05000000000000001
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -15.79160093787576,
      "lam": 0.9583178877435574,
      "kappa": 49.99999999999999,
      "grid_nll": -10.538458996738362,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -15.162870166660735,
      "lam": 0.1554428021876901,
      "kappa": 0.05000000000000001,
      "grid_nll": -13.167529644250646,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -14.37191983070823,
      "lam": 0.99,
      "kappa": 12.27220168458643,
      "grid_nll": -10.903329791708547,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -16.036148518915915,
      "lam": 0.9549674698398836,
      "kappa": 11.699981155290994,
      "grid_nll": -14.101836605723621,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -16.37173671000716,
      "lam": 0.9429580116699632,
      "kappa": 9.953242339729671,
      "grid_nll": -14.421943313427573,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -17.41899626158878,
      "lam": 0.8887179378662444,
      "kappa": 49.99999999999999,
      "grid_nll": -14.403575544509838,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -17.167187265131446,
      "lam": 0.8377098969116045,
      "kappa": 49.99999999999999,
      "grid_nll": -13.45640485716463,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.619926801292932,
      "lam": 0.9465244961166903,
      "kappa": 4.2989125353325965,
      "grid_nll": -13.019462672048622,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -21.045908232406205,
      "lam": 0.5667589032819089,
      "kappa": 0.26240279332773664,
      "grid_nll": -18.630433867660006,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -11.435338232858834,
      "lam": 0.925887535283586,
      "kappa": 0.44282089508066397,
      "grid_nll": -10.984546556971125,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -10.992750218339609,
      "lam": 0.99,
      "kappa": 0.5079769582057063,
      "grid_nll": -10.195807459041331,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -10.226654141470041,
      "lam": 0.9410755165974944,
      "kappa": 0.08624259876611974,
      "grid_nll": -9.748572442771746,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -9.872962629974145,
      "lam": 0.6020569021392532,
      "kappa": 0.11636145693944333,
      "grid_nll": -9.38925307699493,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -10.01920261070443,
      "lam": 0.98544380406362,
      "kappa": 0.05000000000000001,
      "grid_nll": -8.666640693042492,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -11.78773047250135,
      "lam": 0.6367321563066302,
      "kappa": 49.99999999999999,
      "grid_nll": -9.484342136630895,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -24.431940945085614,
      "lam": 0.5206898173924771,
      "kappa": 0.09964066163392167,
      "grid_nll": -13.935989777998211,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -10.96188398403232,
      "lam": 0.9466961301281268,
      "kappa": 0.7619588658393923,
      "grid_nll": -10.371255943884364,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -10.842180007523693,
      "lam": 0.8771993367865067,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.370810907556978,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -9.49613373889975,
      "lam": 0.9116488605757019,
      "kappa": 0.5814959226299244,
      "grid_nll": -9.195969574491977,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -13.646020241536773,
      "lam": 0.02827793678050981,
      "kappa": 0.12367809846617309,
      "grid_nll": -10.405182145675447,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.510723634004112,
      "lam": 0.8666923958243467,
      "kappa": 49.99999999999999,
      "grid_nll": -9.605886534674678,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -12.351495088867566,
      "lam": 0.9616865111154735,
      "kappa": 3.467975193569992,
      "grid_nll": -11.803378685198435,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -15.074856182226984,
      "lam": 0.9490636624787439,
      "kappa": 1.2461207160134815,
      "grid_nll": -14.797807594713332,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -12.865443364532089,
      "lam": 0.8835013415227337,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.826756471612278,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -11.143180142576412,
      "lam": 0.99,
      "kappa": 0.49754153456871913,
      "grid_nll": -10.185051512460944,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.13649656086826,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.476593326365897,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -16.600791419343338,
      "lam": 0.11669645162100362,
      "kappa": 0.34291916057588145,
      "grid_nll": -12.862702992437207,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -10.648845778385914,
      "lam": 0.899293890937188,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.970385998626282,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -10.790008862384308,
      "lam": 0.6320518719692667,
      "kappa": 49.99999999999999,
      "grid_nll": -9.793777851791784,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -15.071629044510384,
      "lam": 0.47976836636545206,
      "kappa": 0.09031950280584422,
      "grid_nll": -14.240708140093783,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -10.24923154821126,
      "lam": 0.35937178981420753,
      "kappa": 0.05000000000000001,
      "grid_nll": -8.169656199340158,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -9.025673487746374,
      "lam": 0.8578637515787473,
      "kappa": 0.05000000000000001,
      "grid_nll": -7.7715308641641245,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -9.992857578460894,
      "lam": 0.8401911614413748,
      "kappa": 49.99999999999999,
      "grid_nll": -8.816987780143517,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -15.476476826527174,
      "lam": 0.1082281002947455,
      "kappa": 0.23500145927864202,
      "grid_nll": -13.435605415137548,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -8.191538584435033,
      "lam": 0.9023025668274969,
      "kappa": 0.05000000000000001,
      "grid_nll": -7.382337737286123,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.0991594700592786,
      0.1321342725927658,
      0.12104109379922441,
      0.11760737764716216,
      0.11286001023919953
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.07315921663742946,
      0.07852058264316107,
      0.08009140515869725,
      0.07190227802997023,
      0.07800749056516053
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.08603116249197068,
     "edge_weights": [
      0.0,
      1.5308630301391054e-266
     ]
    },
    {
     "center": -0.11875933954009213,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.3484620087074967,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0661023885205953,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.016659870895708737,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 1,
       "lam": 0.17199760521778817,
       "kappa": 0.05000000000000001
      },
      {
       "lag": 1,
       "lam": 0.4165874901872495,
       "kappa": 0.11822684371411939
      },
      {
       "lag": 1,
       "lam": 0.5082295785616822,
       "kappa": 0.08615574791817378
      },
      {
       "lag": 5,
       "lam": 0.07966554052865575,
       "kappa": 0.309670980362969
      },
      {
       "lag": 5,
       "lam": 0.09372464218389247,
       "kappa": 0.13060200623944257
      }
     ],
     "objective_minus_U": [
      -3.299184133997187,
      -0.8951603173991316,
      -0.41419521454372443,
      -1.2271094798270497,
      -2.7939955963011016
     ],
     "prior_only_objective_minus_U": [
      -0.3960302746054367,
      -0.7066275580509682,
      -0.3639829645471764,
      -0.890632592010661,
      -2.1801317796634976
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 6,
       "lam": 0.8337052168904778,
       "kappa": 49.99999999999999
      },
      {
       "lag": 1,
       "lam": 0.6698607204274015,
       "kappa": 0.42013999875309416
      },
      {
       "lag": 1,
       "lam": 0.5734123860804411,
       "kappa": 0.1211014122735928
      },
      {
       "lag": 4,
       "lam": 0.8938127214309265,
       "kappa": 0.057565792492601374
      },
      {
       "lag": 4,
       "lam": 0.5202023992539002,
       "kappa": 0.05000000000000001
      }
     ],
     "objective_minus_U": [
      -2.9665879117455916,
      -1.3737057253165403,
      -1.4824631985611632,
      -7.3259334504036815,
      -7.400164782215143
     ],
     "prior_only_objective_minus_U": [
      -2.410896924418921,
      -1.1000673161033774,
      -1.2867606028739829,
      -0.888026756074396,
      -2.5084987679801998
     ]
    }
   }
  },
  "c_decay06": {
   "scenario": "c_decay06",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.20894222981459804,
   "mean_memory_truth": 0.002638647080044494,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2426,
    "persons_with_full": 148,
    "empty": 1684,
    "partial": 10690,
    "full_fresh_start": 119
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12833859022558275,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.1602520101059142,
     "mean_minus_memory_mean": 0.03810363613026903,
     "uncentered_pehe_memory": 0.1338756170011477,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7894471431188733,
     "sd_ratio": 0.7669680286656823,
     "minus_zero": -0.08060363958901529,
     "minus_zero_ci95": [
      -0.09172702046735004,
      -0.06887606975402745
     ],
     "interval_coverage_memory_route": {
      "80": 0.785,
      "95": 0.94
     }
    },
    "M": {
     "centered_pehe": 0.2099870062012776,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.01699620985209114,
     "mean_minus_memory_mean": 0.03756600021572348,
     "uncentered_pehe_memory": 0.21332076116867557,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": -0.020952795566354578,
     "sd_ratio": 0.08134406274486727,
     "minus_zero": 0.0010447763866795745,
     "minus_zero_ci95": [
      -0.0005828125832311841,
      0.002693619831734584
     ]
    },
    "D": {
     "centered_pehe": 0.2674012711748839,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.167249124924337,
     "mean_minus_memory_mean": 0.046409451944704194,
     "uncentered_pehe_memory": 0.2713987418094483,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.0017983102723080075,
     "sd_ratio": 0.800456303509076,
     "minus_zero": 0.058459041360285846,
     "minus_zero_ci95": [
      0.044548589614656665,
      0.07361332353523779
     ]
    },
    "L4": {
     "centered_pehe": 0.131719462284717,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.15053046768198336,
     "mean_minus_memory_mean": 0.037433977840174326,
     "uncentered_pehe_memory": 0.13693545721073724,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7784241581379232,
     "sd_ratio": 0.7204406108595398,
     "minus_zero": -0.07722276752988103,
     "minus_zero_ci95": [
      -0.08806892584189097,
      -0.06594296309684408
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.95
     }
    },
    "L5": {
     "centered_pehe": 0.12969092742580055,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.16368460398036344,
     "mean_minus_memory_mean": 0.03840255840102186,
     "uncentered_pehe_memory": 0.13525713714369442,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7840465858857076,
     "sd_ratio": 0.7833964638245063,
     "minus_zero": -0.07925130238879749,
     "minus_zero_ci95": [
      -0.09098061630279866,
      -0.06711191289673535
     ],
     "interval_coverage_memory_route": {
      "80": 0.73,
      "95": 0.8975
     }
    },
    "L2": {
     "centered_pehe": 0.20085863807192628,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.053148911820969355,
     "mean_minus_memory_mean": -0.14480998056389838,
     "uncentered_pehe_memory": 0.247616887467365,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.27633682659448294,
     "sd_ratio": 0.25437132487831826,
     "minus_zero": -0.008083591742671759,
     "minus_zero_ci95": [
      -0.012910964980628957,
      -0.003114605179080405
     ],
     "interval_coverage_memory_route": {
      "80": 0.115,
      "95": 0.195
     }
    },
    "L1": {
     "centered_pehe": 0.14455984660181942,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.146063858528992,
     "mean_minus_memory_mean": -0.12677296065800364,
     "uncentered_pehe_memory": 0.19227306832611085,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.722403902697504,
     "sd_ratio": 0.6990633662644441,
     "minus_zero": -0.06438238321277862,
     "minus_zero_ci95": [
      -0.0753899679158238,
      -0.052866738170541515
     ],
     "interval_coverage_memory_route": {
      "80": 0.6325,
      "95": 0.845
     }
    },
    "L0": {
     "centered_pehe": 0.2907773772737976,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.3110416054715018,
     "mean_minus_memory_mean": -0.1517711935483622,
     "uncentered_pehe_memory": 0.3280030157259577,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.429700627401643,
     "sd_ratio": 1.4886488277046732,
     "minus_zero": 0.08183514745919956,
     "minus_zero_ci95": [
      0.056931406271220536,
      0.10789713744798259
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.6243043749587711,
     "kappa": 1.0704362989110368
    },
    {
     "lag": 2,
     "lam": 0.6067070867330535,
     "kappa": 1.0947178756819222
    },
    {
     "lag": 2,
     "lam": 0.6037006988979028,
     "kappa": 0.7989493534223063
    },
    {
     "lag": 2,
     "lam": 0.6237226057366253,
     "kappa": 1.1576606150212418
    },
    {
     "lag": 2,
     "lam": 0.6050207875332313,
     "kappa": 0.7134588650291128
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.6187893980184437,
     "kappa": 1.034814035990288
    },
    {
     "lag": 2,
     "lam": 0.6032298287462817,
     "kappa": 1.0853706525783717
    },
    {
     "lag": 2,
     "lam": 0.6033652100725538,
     "kappa": 0.808453232623946
    },
    {
     "lag": 2,
     "lam": 0.6225079635216393,
     "kappa": 1.1840129572529405
    },
    {
     "lag": 2,
     "lam": 0.6002035380025941,
     "kappa": 0.7153058761922604
    }
   ],
   "tail_decays": [
    0.9278750407631968,
    0.5,
    0.616698945045859,
    0.9017848016485027,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0009748890556468548,
    -0.004113315767290335,
    -0.003698613768885823,
    -0.003197497117147133,
    -0.005465068010441748
   ],
   "common_window_effect": [
    -0.15145724698506577,
    -0.1594524999685991,
    -0.14854221492788205,
    -0.18032146459342846,
    -0.12781228833322766
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    7,
    5,
    8,
    5
   ],
   "joint_gain_nats": [
    7.454558441386325,
    6.569903047507978,
    8.333600441153976,
    9.062305334897246,
    6.6780998959438875
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35907008618197944,
    0.32600926015451087,
    0.3284726390796845,
    0.3509593866380252,
    0.28939829449429677
   ],
   "loadings_fold0": [
    0.1702,
    0.0133,
    0.0254,
    0.3591,
    0.0433,
    0.0523,
    -0.0043,
    0.1035,
    0.0375,
    0.0098,
    -0.0445,
    0.0264
   ],
   "slope_variance_p": [
    5.207501570465573e-19,
    4.312004976459093e-11,
    6.433070852714401e-16,
    4.786360809282488e-13,
    1.1419201883763566e-16
   ],
   "slope_variance_lr": [
    77.97884505152433,
    42.110923780119265,
    63.933947233825165,
    50.92983913675016,
    67.34098421993076
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.6267740688944539,
     "kappa": 0.9873314180983594
    },
    {
     "lag": 2,
     "lam": 0.6090238190855972,
     "kappa": 1.145272215446937
    },
    {
     "lag": 2,
     "lam": 0.600370752044259,
     "kappa": 1.1141422432630679
    },
    {
     "lag": 2,
     "lam": 0.6376996997898292,
     "kappa": 1.2405384327409128
    },
    {
     "lag": 2,
     "lam": 0.35958423738904094,
     "kappa": 0.11914187276073962
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -64.99199858215482,
      "lam": 0.8633007959570304,
      "kappa": 14.757012124865971,
      "grid_nll": -47.18754708131132,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -79.39868732959457,
      "lam": 0.8172535244700343,
      "kappa": 7.357749621062171,
      "grid_nll": -64.64699410267052,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -132.35510655211328,
      "lam": 0.6243043749587711,
      "kappa": 1.0704362989110368,
      "grid_nll": -114.40197897843805,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -69.25579511369088,
      "lam": 0.6437547869792457,
      "kappa": 5.8407537495272495,
      "grid_nll": -56.59582251521505,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -37.15601967573811,
      "lam": 0.7213208604359219,
      "kappa": 29.41948102790588,
      "grid_nll": -28.102350058964273,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -26.48801122077151,
      "lam": 0.8174591801146549,
      "kappa": 49.99999999999999,
      "grid_nll": -19.398642266255415,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -24.598071983921503,
      "lam": 0.8121268715483432,
      "kappa": 9.391870314788424,
      "grid_nll": -20.072818183800145,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.55398692863535,
      "lam": 0.8472369980570932,
      "kappa": 9.95220476562157,
      "grid_nll": -42.19282025049225,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -68.24248329404067,
      "lam": 0.8034481594768343,
      "kappa": 6.759086607092989,
      "grid_nll": -52.411087953422246,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.5148719859429,
      "lam": 0.6067070867330535,
      "kappa": 1.0947178756819222,
      "grid_nll": -86.1650912815522,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -55.43489567826724,
      "lam": 0.6323759595382552,
      "kappa": 6.637485967024742,
      "grid_nll": -41.90960020985506,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -28.988873401258537,
      "lam": 0.6911207015778745,
      "kappa": 25.945797259601754,
      "grid_nll": -19.588228218487455,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -18.609973889759537,
      "lam": 0.4567579075729775,
      "kappa": 1.3639942791168602,
      "grid_nll": -14.378433925103218,
      "grid_lam": 0.5,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -21.91656301005534,
      "lam": 0.9391376270090529,
      "kappa": 0.05000000000000001,
      "grid_nll": -19.546254243481535,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.0435617646603,
      "lam": 0.8560570408510783,
      "kappa": 11.538640454359426,
      "grid_nll": -49.82767672526965,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -87.85356009354261,
      "lam": 0.8046913957339451,
      "kappa": 4.9173476578603665,
      "grid_nll": -70.1502104730941,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -133.53695240806093,
      "lam": 0.6037006988979028,
      "kappa": 0.7989493534223063,
      "grid_nll": -111.0215900911098,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -69.09322038686139,
      "lam": 0.6357321200458242,
      "kappa": 4.136246440501856,
      "grid_nll": -54.077991807068514,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -41.257172195462594,
      "lam": 0.6578193457672652,
      "kappa": 5.862666730631316,
      "grid_nll": -30.808998983932202,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -25.278681730063983,
      "lam": 0.7344143458567587,
      "kappa": 49.99999999999999,
      "grid_nll": -16.569892292563612,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -23.37757925279074,
      "lam": 0.75885675140133,
      "kappa": 49.99999999999999,
      "grid_nll": -17.59326846672169,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -77.40544130788165,
      "lam": 0.8692157502413448,
      "kappa": 13.165298407143252,
      "grid_nll": -46.4839338454914,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -93.49339263562032,
      "lam": 0.8249346531955057,
      "kappa": 7.853486814496987,
      "grid_nll": -61.73787229455692,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -145.94560931181158,
      "lam": 0.6237226057366253,
      "kappa": 1.1576606150212418,
      "grid_nll": -102.95536972661387,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -77.77984123854907,
      "lam": 0.6808812497747864,
      "kappa": 4.208427489949999,
      "grid_nll": -51.163778443361,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -46.689623780885896,
      "lam": 0.7761823731808172,
      "kappa": 11.313375245943545,
      "grid_nll": -29.670390615415677,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -35.128112928575895,
      "lam": 0.826528537749814,
      "kappa": 49.99999999999999,
      "grid_nll": -22.349460065511394,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -31.368793145208027,
      "lam": 0.8193404909115175,
      "kappa": 49.99999999999999,
      "grid_nll": -22.21546991913833,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.65107104715822,
      "lam": 0.8537952962340073,
      "kappa": 11.126287144097788,
      "grid_nll": -42.39677991610687,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -67.80569310236304,
      "lam": 0.809785091262137,
      "kappa": 5.363103892141858,
      "grid_nll": -54.42089494839412,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -106.49503844121534,
      "lam": 0.6050207875332313,
      "kappa": 0.7134588650291128,
      "grid_nll": -88.39030360465247,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -51.484034669219,
      "lam": 0.68985834691476,
      "kappa": 6.8936917882344915,
      "grid_nll": -39.63077712845249,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -31.993276391407704,
      "lam": 0.726339811379686,
      "kappa": 47.58744442227839,
      "grid_nll": -23.020816657042147,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -24.30763207815992,
      "lam": 0.7717866003886361,
      "kappa": 49.99999999999999,
      "grid_nll": -17.689693487095674,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -24.397568603964732,
      "lam": 0.7723493826709064,
      "kappa": 10.04850538348366,
      "grid_nll": -19.208192181338315,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.31597112631359847,
      0.28895966682173807,
      0.3127521354223905,
      0.29253293300675337,
      0.2936334259400305
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10849823591371838,
      0.09985738128161885,
      0.09492561410407159,
      0.08823284474406885,
      0.08996867947691548
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.10678356308127468,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2433813319926732,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14815183914818017,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.3336844863603255,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1394378292825154,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_lag3": {
   "scenario": "c_lag3",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.20448636890044256,
   "mean_memory_truth": 0.0027233719874895632,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2675,
    "persons_with_full": 168,
    "empty": 1812,
    "partial": 10313,
    "full_fresh_start": 138
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12405755899265733,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.1564356130524462,
     "mean_minus_memory_mean": 0.04176028580955404,
     "uncentered_pehe_memory": 0.13089766771838335,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7955324790366359,
     "sd_ratio": 0.7650173157928651,
     "minus_zero": -0.08042880990778523,
     "minus_zero_ci95": [
      -0.09156872305935343,
      -0.06937530033075864
     ],
     "interval_coverage_memory_route": {
      "80": 0.755,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.2046340297814012,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.007197268123048432,
     "mean_minus_memory_mean": 0.04107331740765274,
     "uncentered_pehe_memory": 0.20871536490504283,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": -0.002925241954307038,
     "sd_ratio": 0.03519681121900373,
     "minus_zero": 0.00014766088095863328,
     "minus_zero_ci95": [
      -0.0005873835199269762,
      0.0008585113997809306
     ]
    },
    "D": {
     "centered_pehe": 0.26435665259984165,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.16962541881409474,
     "mean_minus_memory_mean": 0.03918259817459356,
     "uncentered_pehe_memory": 0.267244673985292,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.010134005907012961,
     "sd_ratio": 0.8295194429154326,
     "minus_zero": 0.05987028369939909,
     "minus_zero_ci95": [
      0.04495121143679171,
      0.07421445761980434
     ]
    },
    "L4": {
     "centered_pehe": 0.12727963979644555,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.14582611611383983,
     "mean_minus_memory_mean": 0.04098944751045361,
     "uncentered_pehe_memory": 0.13371702028509744,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7860611081559226,
     "sd_ratio": 0.7131336768214491,
     "minus_zero": -0.07720672910399701,
     "minus_zero_ci95": [
      -0.08785392067631036,
      -0.06673884910252527
     ],
     "interval_coverage_memory_route": {
      "80": 0.775,
      "95": 0.935
     }
    },
    "L5": {
     "centered_pehe": 0.12457843699663125,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.15967282445688644,
     "mean_minus_memory_mean": 0.04296668183892004,
     "uncentered_pehe_memory": 0.13177982665328788,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7930910550312855,
     "sd_ratio": 0.7808482556342212,
     "minus_zero": -0.0799079319038113,
     "minus_zero_ci95": [
      -0.0915635548718692,
      -0.0683546679753422
     ],
     "interval_coverage_memory_route": {
      "80": 0.72,
      "95": 0.885
     }
    },
    "L2": {
     "centered_pehe": 0.19969070164386646,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.04232858447479043,
     "mean_minus_memory_mean": -0.12174953405278159,
     "uncentered_pehe_memory": 0.2338788690007909,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.2154674324829442,
     "sd_ratio": 0.20699954086132155,
     "minus_zero": -0.004795667256576097,
     "minus_zero_ci95": [
      -0.008582893581636745,
      -0.0008762263023351467
     ],
     "interval_coverage_memory_route": {
      "80": 0.0975,
      "95": 0.145
     }
    },
    "L1": {
     "centered_pehe": 0.15516332702495989,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.12607781021361178,
     "mean_minus_memory_mean": -0.10910487939841666,
     "uncentered_pehe_memory": 0.18968271603390147,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.6523094265988149,
     "sd_ratio": 0.6165585065232136,
     "minus_zero": -0.04932304187548267,
     "minus_zero_ci95": [
      -0.05989779962654195,
      -0.03890616154503282
     ],
     "interval_coverage_memory_route": {
      "80": 0.6125,
      "95": 0.84
     }
    },
    "L0": {
     "centered_pehe": 0.28879851266368434,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.3225565633653576,
     "mean_minus_memory_mean": -0.1685241914726873,
     "uncentered_pehe_memory": 0.33437252283684915,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.4734257607556148,
     "sd_ratio": 1.5773988510813617,
     "minus_zero": 0.08431214376324178,
     "minus_zero_ci95": [
      0.06009219738359041,
      0.10874775660442887
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 3,
     "lam": 0.802944919034892,
     "kappa": 0.8668683139993978
    },
    {
     "lag": 3,
     "lam": 0.7854304874741564,
     "kappa": 0.6735119842953535
    },
    {
     "lag": 3,
     "lam": 0.7948241874148628,
     "kappa": 0.8060202120369632
    },
    {
     "lag": 3,
     "lam": 0.8081451538272896,
     "kappa": 0.8616110601185745
    },
    {
     "lag": 3,
     "lam": 0.8035710134438772,
     "kappa": 0.8355608290848611
    }
   ],
   "grid_kernels": [
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 3,
     "lam": 0.8004648464580109,
     "kappa": 0.8173489040477471
    },
    {
     "lag": 3,
     "lam": 0.7798067230024364,
     "kappa": 0.6197080779619569
    },
    {
     "lag": 3,
     "lam": 0.7917752403524294,
     "kappa": 0.7650527847304771
    },
    {
     "lag": 3,
     "lam": 0.8057832259592956,
     "kappa": 0.8185914925648837
    },
    {
     "lag": 3,
     "lam": 0.797484804900397,
     "kappa": 0.759086339909264
    }
   ],
   "tail_decays": [
    0.9797421087474738,
    0.9298422062021559,
    0.8124064848515159,
    0.9495122496602795,
    0.7343819511537351
   ],
   "tail_gamma_hr": [
    -0.0002189233032532864,
    -0.0022215409107600656,
    -4.660439602348701e-05,
    -0.0018412978900790578,
    -0.006396011716314464
   ],
   "common_window_effect": [
    -0.1413570826668908,
    -0.14197826199899147,
    -0.12081693489682777,
    -0.13737566529841516,
    -0.13224080306952854
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    4,
    5,
    5
   ],
   "joint_gain_nats": [
    12.85078634013189,
    9.964607414833154,
    12.27125149773201,
    13.073480512553942,
    12.35438790693297
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.32817467237983233,
    0.27040978928559767,
    0.32567288248587034,
    0.31707149891662323,
    0.3181871381685567
   ],
   "loadings_fold0": [
    0.1839,
    -0.0282,
    0.0102,
    0.3282,
    0.0239,
    -0.0038,
    -0.0304,
    0.124,
    0.0457,
    0.0103,
    -0.0048,
    0.0364
   ],
   "slope_variance_p": [
    4.015847994473755e-15,
    5.4606117651280485e-09,
    5.1252206866343265e-15,
    9.627115407416521e-11,
    3.956099615985848e-15
   ],
   "slope_variance_lr": [
    60.32751115071369,
    32.66995786296866,
    59.84740502474051,
    40.54090881386401,
    60.35701705603424
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 3,
     "lam": 0.7914268779297546,
     "kappa": 0.8137800344633628
    },
    {
     "lag": 3,
     "lam": 0.7587631905096451,
     "kappa": 0.39540001082967996
    },
    {
     "lag": 3,
     "lam": 0.7832449596944874,
     "kappa": 0.5438908986259346
    },
    {
     "lag": 3,
     "lam": 0.8078426583485643,
     "kappa": 0.9417348921345418
    },
    {
     "lag": 3,
     "lam": 0.7851768288892751,
     "kappa": 0.9241153156406418
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -74.35594473053459,
      "lam": 0.9131889122954161,
      "kappa": 7.953877868526144,
      "grid_nll": -44.98848243151148,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -83.92016587887417,
      "lam": 0.9024928582529398,
      "kappa": 6.058222774423547,
      "grid_nll": -55.34635329785669,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -101.38350160509273,
      "lam": 0.8751964850401671,
      "kappa": 3.4469317075596684,
      "grid_nll": -69.87493103490722,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -145.95510170158366,
      "lam": 0.802944919034892,
      "kappa": 0.8668683139993978,
      "grid_nll": -109.8387297831909,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -98.02039713385936,
      "lam": 0.8011960133683034,
      "kappa": 1.0442413237085117,
      "grid_nll": -69.5738782772587,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -70.95471446947704,
      "lam": 0.7941739492365875,
      "kappa": 1.0385147900701444,
      "grid_nll": -47.91395733953351,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.74558403301074,
      "lam": 0.832557967608877,
      "kappa": 2.626144194391922,
      "grid_nll": -29.634987502672203,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.801120774908235,
      "lam": 0.9081746342522122,
      "kappa": 5.694364813047776,
      "grid_nll": -31.1804774765359,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -62.268343387837646,
      "lam": 0.896740032060277,
      "kappa": 4.684516402199056,
      "grid_nll": -35.2838493557491,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -74.0454467677155,
      "lam": 0.8689219642261091,
      "kappa": 2.7142943467456497,
      "grid_nll": -42.96881329519802,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -114.65772551223301,
      "lam": 0.7854304874741564,
      "kappa": 0.6735119842953535,
      "grid_nll": -79.73981968337833,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -76.6306148971384,
      "lam": 0.7723046246953493,
      "kappa": 0.680337107317833,
      "grid_nll": -49.35307479920134,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -46.19790183992016,
      "lam": 0.790585531360109,
      "kappa": 0.8857713179875502,
      "grid_nll": -25.602457338101473,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -37.43861972323709,
      "lam": 0.7809405483423496,
      "kappa": 0.4233630380681396,
      "grid_nll": -22.193653171451007,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.36323783309903,
      "lam": 0.9114883077730062,
      "kappa": 8.862866440133983,
      "grid_nll": -40.026051172888344,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -77.07325935161818,
      "lam": 0.8981948961138498,
      "kappa": 6.252023396860367,
      "grid_nll": -50.79505755794596,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -96.98335742206078,
      "lam": 0.8656728547742201,
      "kappa": 2.8698230622159056,
      "grid_nll": -66.06679469622213,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -143.52246597650463,
      "lam": 0.7948241874148628,
      "kappa": 0.8060202120369632,
      "grid_nll": -110.86984449480573,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -97.3402123909941,
      "lam": 0.7923016281144176,
      "kappa": 0.9770848744333247,
      "grid_nll": -70.23542809969993,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -69.51073458541147,
      "lam": 0.7802207173725161,
      "kappa": 0.9244012279767557,
      "grid_nll": -47.10021903667965,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.69717865694257,
      "lam": 0.8142238640060672,
      "kappa": 1.653309435903234,
      "grid_nll": -29.865431885498435,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -78.78053386466323,
      "lam": 0.9155413340541149,
      "kappa": 8.006213172514537,
      "grid_nll": -46.45768724075333,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.59346252504136,
      "lam": 0.9066184919459235,
      "kappa": 6.754406810271969,
      "grid_nll": -53.897105000902144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.60344726829496,
      "lam": 0.8789274768170605,
      "kappa": 3.512316498435526,
      "grid_nll": -69.74627440658097,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -145.71538156912558,
      "lam": 0.8081451538272896,
      "kappa": 0.8616110601185745,
      "grid_nll": -106.04475983333758,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -100.46625202892453,
      "lam": 0.7938591711730292,
      "kappa": 0.7814174802271774,
      "grid_nll": -69.12478250145872,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -66.51081415511649,
      "lam": 0.826379565255093,
      "kappa": 1.4193378343508516,
      "grid_nll": -41.52795603272959,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.31500808854818,
      "lam": 0.8520136854378758,
      "kappa": 2.9457210333571986,
      "grid_nll": -25.44603730991843,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.72387068714896,
      "lam": 0.9072523947452747,
      "kappa": 7.191573548792141,
      "grid_nll": -44.313112320231,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.34608895054556,
      "lam": 0.8955784379258445,
      "kappa": 5.7031675310706,
      "grid_nll": -51.66716452167028,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -95.91368704847874,
      "lam": 0.8717943162011554,
      "kappa": 3.538449960126097,
      "grid_nll": -60.469670165083514,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -140.2893441059499,
      "lam": 0.8035710134438772,
      "kappa": 0.8355608290848611,
      "grid_nll": -101.97960565262106,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -100.11118949815992,
      "lam": 0.7954500072035076,
      "kappa": 0.9478071258901578,
      "grid_nll": -67.23493719340112,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -73.23601911417552,
      "lam": 0.7815070210113024,
      "kappa": 0.8792831976640632,
      "grid_nll": -46.04897333419754,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -48.05880016424601,
      "lam": 0.8073586263987564,
      "kappa": 1.424171449931912,
      "grid_nll": -27.406761507662893,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.28498696606373514,
      0.2456075401274445,
      0.2911729971484589,
      0.27817983401171026,
      0.2792204540316683
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.07921033317111528,
      0.077662253594195,
      0.07664082195076931,
      0.07258553852560409,
      0.07752932203999974
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.206793507139698,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.29688143175243104,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14919144534585602,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23022598925906027,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2153827682896937,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_f_linear": {
   "scenario": "c_f_linear",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 0.22681656338832046,
   "mean_memory_truth": 0.0030340730441075635,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2774,
    "persons_with_full": 157,
    "empty": 1736,
    "partial": 10290,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13826576389114942,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17468760047264606,
     "mean_minus_memory_mean": 0.026293916720340274,
     "uncentered_pehe_memory": 0.14074370863700897,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7930445758135726,
     "sd_ratio": 0.7701712690777913,
     "minus_zero": -0.08855079949717104,
     "minus_zero_ci95": [
      -0.10175213419592781,
      -0.076335784888207
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.9425
     }
    },
    "M": {
     "centered_pehe": 0.22867523876384144,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.018160061777990903,
     "mean_minus_memory_mean": 0.02643514559426933,
     "uncentered_pehe_memory": 0.23019813584451568,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.0627364895460126,
     "sd_ratio": 0.08006497191697608,
     "minus_zero": 0.0018586753755209795,
     "minus_zero_ci95": [
      7.562406400882655e-05,
      0.003705143416141641
     ]
    },
    "D": {
     "centered_pehe": 0.29384035270164827,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.18882895204328815,
     "mean_minus_memory_mean": 0.03476154845266872,
     "uncentered_pehe_memory": 0.2958893680527509,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.008872075070273827,
     "sd_ratio": 0.8325183541380275,
     "minus_zero": 0.06702378931332781,
     "minus_zero_ci95": [
      0.05037702055900099,
      0.08333335044279787
     ]
    },
    "L4": {
     "centered_pehe": 0.14103018979056203,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1645950859043349,
     "mean_minus_memory_mean": 0.027112351765695635,
     "uncentered_pehe_memory": 0.14361265282219657,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7854706476317272,
     "sd_ratio": 0.725674895367057,
     "minus_zero": -0.08578637359775843,
     "minus_zero_ci95": [
      -0.09804805513361581,
      -0.0740117924254938
     ],
     "interval_coverage_memory_route": {
      "80": 0.8025,
      "95": 0.9575
     }
    },
    "L5": {
     "centered_pehe": 0.141175326751635,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17985554446342208,
     "mean_minus_memory_mean": 0.027104164173990097,
     "uncentered_pehe_memory": 0.14375363855917356,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7827494053685033,
     "sd_ratio": 0.7929559542593945,
     "minus_zero": -0.08564123663668546,
     "minus_zero_ci95": [
      -0.09934286560036262,
      -0.07312318648092252
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9
     }
    },
    "L2": {
     "centered_pehe": 0.2271647073302033,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.008772109291873258,
     "mean_minus_memory_mean": -0.013032312885010415,
     "uncentered_pehe_memory": 0.2275382285145723,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.020380602869707682,
     "sd_ratio": 0.038674906103991186,
     "minus_zero": 0.0003481439418828447,
     "minus_zero_ci95": [
      -0.00040194819178838645,
      0.0011219304436176866
     ],
     "interval_coverage_memory_route": {
      "80": 0.0075,
      "95": 0.0225
     }
    },
    "L1": {
     "centered_pehe": 0.14748743288052923,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.175247931233316,
     "mean_minus_memory_mean": -0.0011368435641045695,
     "uncentered_pehe_memory": 0.14749181425075042,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7598284874085662,
     "sd_ratio": 0.7726416828443142,
     "minus_zero": -0.07932913050779122,
     "minus_zero_ci95": [
      -0.09257327346579347,
      -0.0667289846037252
     ],
     "interval_coverage_memory_route": {
      "80": 0.8,
      "95": 0.945
     }
    },
    "L0": {
     "centered_pehe": 0.2826756709624867,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.3156852618548692,
     "mean_minus_memory_mean": -0.002490693877169884,
     "uncentered_pehe_memory": 0.28268664367118906,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.49717019410481866,
     "sd_ratio": 1.3918086807196768,
     "minus_zero": 0.055859107574166234,
     "minus_zero_ci95": [
      0.03166601717560805,
      0.07924162192723595
     ]
    },
    "R": {
     "centered_pehe": 0.13798126360428659,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17396048841664288,
     "mean_minus_memory_mean": 0.027976919111185473,
     "uncentered_pehe_memory": 0.1407889807789993,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7941428013057792,
     "sd_ratio": 0.7669655417484413,
     "minus_zero": -0.08883529978403387,
     "minus_zero_ci95": [
      -0.10201436475417947,
      -0.0766272345411247
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.945
     }
    },
    "PO_R": {
     "centered_pehe": 0.13792151470630076,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1754770326831859,
     "mean_minus_memory_mean": 0.02650958704107574,
     "uncentered_pehe_memory": 0.14044608369039244,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7941439076765986,
     "sd_ratio": 0.7736517565640085,
     "minus_zero": -0.0888950486820197,
     "minus_zero_ci95": [
      -0.10225481883476353,
      -0.07661665087185415
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.945
     }
    },
    "M_R": {
     "centered_pehe": 0.2277298548013197,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.0317486603101805,
     "mean_minus_memory_mean": 0.028208653071229228,
     "uncentered_pehe_memory": 0.22947029192451712,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.041163313786017904,
     "sd_ratio": 0.1399750522444224,
     "minus_zero": 0.0009132914129992287,
     "minus_zero_ci95": [
      -0.0022433342842401913,
      0.003940931230219774
     ]
    },
    "D_R": {
     "centered_pehe": 0.28414750695002733,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.19185097018846,
     "mean_minus_memory_mean": 0.0346083279253899,
     "uncentered_pehe_memory": 0.28624734421074927,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.08632363928076757,
     "sd_ratio": 0.8458419760994362,
     "minus_zero": 0.05733094356170687,
     "minus_zero_ci95": [
      0.04086292109513535,
      0.07355055689687681
     ]
    },
    "P": {
     "centered_pehe": 0.09036271423705906,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.20767927379903167,
     "mean_minus_memory_mean": 0.028886234564020716,
     "uncentered_pehe_memory": 0.09486745844374678,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.9172150742820407,
     "sd_ratio": 0.9156265781325464,
     "minus_zero": -0.1364538491512614,
     "minus_zero_ci95": [
      -0.1500210428724207,
      -0.12301447837340151
     ],
     "interval_coverage_memory_route": {
      "80": 0.7675,
      "95": 0.92
     }
    },
    "PO_P": {
     "centered_pehe": 0.11367090035247879,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.236110692214334,
     "mean_minus_memory_mean": 0.026081594187222112,
     "uncentered_pehe_memory": 0.11662471068470051,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8801701375744541,
     "sd_ratio": 1.0409764114541387,
     "minus_zero": -0.11314566303584167,
     "minus_zero_ci95": [
      -0.1274819579866618,
      -0.09909125981031401
     ],
     "interval_coverage_memory_route": {
      "80": 0.875,
      "95": 0.975
     }
    },
    "M_P": {
     "centered_pehe": 0.10562183992470855,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.2027579726170574,
     "mean_minus_memory_mean": 0.029380472886088013,
     "uncentered_pehe_memory": 0.1096320448413278,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8850030662529205,
     "sd_ratio": 0.8939293038750719,
     "minus_zero": -0.1211947234636119,
     "minus_zero_ci95": [
      -0.13437605974329103,
      -0.10772404915738666
     ]
    },
    "D_P": {
     "centered_pehe": 0.13404131411290116,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.19110717118114828,
     "mean_minus_memory_mean": 0.031285037574374584,
     "uncentered_pehe_memory": 0.13764384281595549,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8074584906408118,
     "sd_ratio": 0.8425626785199278,
     "minus_zero": -0.0927752492754193,
     "minus_zero_ci95": [
      -0.10637873072838384,
      -0.07867714824027244
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7780021282767194,
     "kappa": 0.944242563420516
    },
    {
     "lag": 2,
     "lam": 0.7715035454270114,
     "kappa": 0.7075849664615509
    },
    {
     "lag": 2,
     "lam": 0.7910790008867192,
     "kappa": 0.7100898222706946
    },
    {
     "lag": 2,
     "lam": 0.7817706199737628,
     "kappa": 0.738299022555846
    },
    {
     "lag": 2,
     "lam": 0.7848556002944522,
     "kappa": 0.7042259578893102
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7708292016880721,
     "kappa": 0.9239805387795968
    },
    {
     "lag": 2,
     "lam": 0.7569378901447991,
     "kappa": 0.7089218652140475
    },
    {
     "lag": 2,
     "lam": 0.7862487825933192,
     "kappa": 0.7275581350236743
    },
    {
     "lag": 2,
     "lam": 0.7752876558329184,
     "kappa": 0.7761726632185042
    },
    {
     "lag": 2,
     "lam": 0.7805746092839158,
     "kappa": 0.7231683936243565
    }
   ],
   "tail_decays": [
    0.9291946085357321,
    0.6165106752288098,
    0.8461292846886678,
    0.8861753596107426,
    0.8809411224561013
   ],
   "tail_gamma_hr": [
    0.011266345450373649,
    0.024950612816312973,
    0.015242538052617202,
    0.012546950408721419,
    0.016745132531675533
   ],
   "common_window_effect": [
    0.022815892193844084,
    -0.015199557056403848,
    0.006375218014910246,
    -0.006617965270050807,
    -0.0024997339056568647
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    5,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    11.420815078934538,
    9.942967248280183,
    11.029776691779261,
    11.865169171462185,
    10.637687612179434
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3512687150581031,
    0.28819858265850834,
    0.3163997270336828,
    0.3160886981852567,
    0.3092841564754448
   ],
   "loadings_fold0": [
    0.1386,
    -0.0275,
    0.0055,
    0.3513,
    0.006,
    0.0419,
    0.0246,
    0.1274,
    0.0459,
    -0.0256,
    -0.0121,
    0.0171
   ],
   "slope_variance_p": [
    1.0429518081753328e-17,
    9.633873361548343e-12,
    4.798871090734087e-15,
    9.49954740128015e-14,
    2.3599807865104813e-18
   ],
   "slope_variance_lr": [
    72.06153445725795,
    45.043788331660835,
    59.97689621441168,
    54.10568322185645,
    74.99462975644747
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7790413000610411,
     "kappa": 1.054092454697248
    },
    {
     "lag": 2,
     "lam": 0.7885002839865606,
     "kappa": 0.7802037191167572
    },
    {
     "lag": 2,
     "lam": 0.8054531580525711,
     "kappa": 0.934342413448277
    },
    {
     "lag": 2,
     "lam": 0.786591540094265,
     "kappa": 0.7713017732800039
    },
    {
     "lag": 2,
     "lam": 0.8336791073739466,
     "kappa": 1.2278792728269436
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -85.59378283458332,
      "lam": 0.8861610137848263,
      "kappa": 4.796689963425154,
      "grid_nll": -60.921280225817,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.13270755309655,
      "lam": 0.8634029488219273,
      "kappa": 3.2056102882949804,
      "grid_nll": -70.3565590614342,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -130.15780552997995,
      "lam": 0.7780021282767194,
      "kappa": 0.944242563420516,
      "grid_nll": -103.3236968330487,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.33024732863657,
      "lam": 0.8087719624631216,
      "kappa": 1.623512386700724,
      "grid_nll": -60.10762005628504,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.516532757442384,
      "lam": 0.7986318108529091,
      "kappa": 1.335257944813388,
      "grid_nll": -44.112412381691726,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.408249596348526,
      "lam": 0.7392968033968875,
      "kappa": 0.6562070383887686,
      "grid_nll": -32.36069639189307,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.10428326034587,
      "lam": 0.7399215206375058,
      "kappa": 0.9424649798273923,
      "grid_nll": -18.76236128745779,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.50132047633176,
      "lam": 0.8853033076331783,
      "kappa": 3.8997394265346634,
      "grid_nll": -41.82869384563618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.90515093388078,
      "lam": 0.8595834247458596,
      "kappa": 2.660884497292674,
      "grid_nll": -48.24273075297023,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -104.62000518398204,
      "lam": 0.7715035454270114,
      "kappa": 0.7075849664615509,
      "grid_nll": -71.92128172586487,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -64.92890299885096,
      "lam": 0.810130003076273,
      "kappa": 1.2865424148673605,
      "grid_nll": -41.999710545561626,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -55.30279114740499,
      "lam": 0.7892061566751203,
      "kappa": 1.1757400145635286,
      "grid_nll": -33.261808020586216,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.754517289411424,
      "lam": 0.7413894454681974,
      "kappa": 0.37874001784150013,
      "grid_nll": -22.902585550699044,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -26.790390318601,
      "lam": 0.7473335960498628,
      "kappa": 0.6967576634199942,
      "grid_nll": -15.795903918179356,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.44963375274101,
      "lam": 0.8972031490472206,
      "kappa": 5.20698524115048,
      "grid_nll": -55.84426291717163,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.0250733908758,
      "lam": 0.8710573891508092,
      "kappa": 2.8807270510085763,
      "grid_nll": -67.41711203239834,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.25554651863223,
      "lam": 0.7910790008867192,
      "kappa": 0.7100898222706946,
      "grid_nll": -96.42349466376282,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -81.31028955640413,
      "lam": 0.8155565128914559,
      "kappa": 1.031253331748868,
      "grid_nll": -58.96349524152937,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.96682052950838,
      "lam": 0.793911618291339,
      "kappa": 0.7358834332907529,
      "grid_nll": -47.09563980568076,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -49.76497646445898,
      "lam": 0.768233569882711,
      "kappa": 0.7057426660199562,
      "grid_nll": -31.037812388238766,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.296701056952635,
      "lam": 0.770120241498339,
      "kappa": 0.6804213654896234,
      "grid_nll": -20.720316933283268,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -89.96263223127431,
      "lam": 0.8911376926958978,
      "kappa": 4.888348627762522,
      "grid_nll": -59.4315696233689,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.02292701895121,
      "lam": 0.8700621793177958,
      "kappa": 3.0444595240526526,
      "grid_nll": -65.04774018371836,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -131.00715804277576,
      "lam": 0.7817706199737628,
      "kappa": 0.738299022555846,
      "grid_nll": -95.54725147630955,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.72396281423862,
      "lam": 0.8183624293404845,
      "kappa": 1.282407823157641,
      "grid_nll": -58.147191944009165,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -68.77243468279961,
      "lam": 0.8028815672386957,
      "kappa": 0.9992925797640949,
      "grid_nll": -43.71033388184799,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.6827435832253,
      "lam": 0.7726622143837004,
      "kappa": 0.5697512506305497,
      "grid_nll": -29.34636035286016,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -33.911177878502215,
      "lam": 0.7743012203455938,
      "kappa": 0.88931186164624,
      "grid_nll": -16.974371697243246,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -81.02234806626167,
      "lam": 0.8894512766556115,
      "kappa": 5.355022850229637,
      "grid_nll": -56.36322755852241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.65364164773774,
      "lam": 0.8639986741157318,
      "kappa": 2.854321311600612,
      "grid_nll": -67.34140376849581,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.45162061413771,
      "lam": 0.7848556002944522,
      "kappa": 0.7042259578893102,
      "grid_nll": -94.21497995090579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -75.83358639658488,
      "lam": 0.8225602455817389,
      "kappa": 1.5774719194080173,
      "grid_nll": -54.6573243837703,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -65.2415864637715,
      "lam": 0.7943098854235979,
      "kappa": 0.9725790960805911,
      "grid_nll": -45.525774349279445,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -50.166905685376285,
      "lam": 0.7538019201118782,
      "kappa": 0.7499060671175612,
      "grid_nll": -32.465708201994374,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -32.31071432972835,
      "lam": 0.7733837346244142,
      "kappa": 0.906175336774666,
      "grid_nll": -19.01715072706967,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3601944134131518,
      0.314108233588717,
      0.3450316918139462,
      0.3393683114549436,
      0.34109167067420193
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.013815381490560033,
      0.007234900055724502,
      0.005713448545260052,
      0.0015018886411171583,
      0.006883875078177029
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.002409738900579512,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2541900576080771,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.11008565046398933,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.18972805777418794,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10687206224790756,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7776778031536046,
       "kappa": 0.9396393593667967
      },
      {
       "lag": 2,
       "lam": 0.7727680055464587,
       "kappa": 0.7199717590185278
      },
      {
       "lag": 2,
       "lam": 0.7907914620550524,
       "kappa": 0.7102492189096864
      },
      {
       "lag": 2,
       "lam": 0.7831706409857986,
       "kappa": 0.7312822101687078
      },
      {
       "lag": 2,
       "lam": 0.7863746606056145,
       "kappa": 0.7156166767037467
      }
     ],
     "objective_minus_U": [
      -1.4333894388546469,
      -1.358627898072882,
      -1.3576859587265062,
      -4.664710792385449,
      -2.317946321411
     ],
     "prior_only_objective_minus_U": [
      -1.406334992578195,
      -1.313593893268262,
      -1.3291037246235646,
      -4.540893877194321,
      -2.2601187910258886
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.769713996661651,
       "kappa": 0.841641124442995
      },
      {
       "lag": 2,
       "lam": 0.7773766769593249,
       "kappa": 0.9044799065124444
      },
      {
       "lag": 2,
       "lam": 0.7916627034403284,
       "kappa": 0.7216521699446654
      },
      {
       "lag": 2,
       "lam": 0.7671254776645475,
       "kappa": 0.7089734785070385
      },
      {
       "lag": 2,
       "lam": 0.771118884744054,
       "kappa": 0.7215195953158702
      }
     ],
     "objective_minus_U": [
      -130.41004999095458,
      -101.17699668255227,
      -112.43409849796444,
      -119.04436543903284,
      -115.93646459837328
     ],
     "prior_only_objective_minus_U": [
      -88.94404208721971,
      -74.78074771764659,
      -80.85655118129944,
      -83.6431774453813,
      -82.29798552535794
     ]
    }
   },
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 4,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 4
    }
   }
  },
  "d_f_linear": {
   "scenario": "d_f_linear",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2913,
    "persons_with_full": 167,
    "empty": 1527,
    "partial": 10360,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.005174130320313784,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005174130320313784,
     "mean_minus_memory_mean": 0.00027404552405354177,
     "uncentered_pehe_memory": 0.005181382587769813,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005174130320313784,
     "interval_coverage_memory_route": {
      "80": 0.98,
      "95": 1.0
     }
    },
    "M": {
     "centered_pehe": 0.0006118386038851404,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0006118386038851409,
     "mean_minus_memory_mean": 0.0004933677346284076,
     "uncentered_pehe_memory": 0.0007859759530523088,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0006118386038851409
    },
    "D": {
     "centered_pehe": 0.006594185082106033,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.006594185082106033,
     "mean_minus_memory_mean": 0.0006828399795516451,
     "uncentered_pehe_memory": 0.006629445477168044,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.006594185082106033
    },
    "L4": {
     "centered_pehe": 0.004577714367003844,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.004577714367003845,
     "mean_minus_memory_mean": 0.0003837695239006396,
     "uncentered_pehe_memory": 0.00459377272765516,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.004577714367003845,
     "interval_coverage_memory_route": {
      "80": 0.9875,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.00545822631435846,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00545822631435846,
     "mean_minus_memory_mean": 0.00029859439373433757,
     "uncentered_pehe_memory": 0.005466387574141146,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00545822631435846,
     "interval_coverage_memory_route": {
      "80": 0.9475,
      "95": 0.99
     }
    },
    "L2": {
     "centered_pehe": 0.003736235328539237,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.003736235328539237,
     "mean_minus_memory_mean": -0.00991243708919381,
     "uncentered_pehe_memory": 0.010593198925605512,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.003736235328539237,
     "interval_coverage_memory_route": {
      "80": 0.0075,
      "95": 0.0575
     }
    },
    "L1": {
     "centered_pehe": 0.002338792048351713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.002338792048351713,
     "mean_minus_memory_mean": -0.00919137019202691,
     "uncentered_pehe_memory": 0.009484262451678254,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.002338792048351713,
     "interval_coverage_memory_route": {
      "80": 0.0,
      "95": 0.0
     }
    },
    "L0": {
     "centered_pehe": 0.23570197946890548,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.23570197946890548,
     "mean_minus_memory_mean": 0.0038205098748333942,
     "uncentered_pehe_memory": 0.23573294089130617,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.23570197946890548
    },
    "R": {
     "centered_pehe": 0.005188681691659474,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005188681691659474,
     "mean_minus_memory_mean": 0.00032340998751057714,
     "uncentered_pehe_memory": 0.0051987509766658205,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005188681691659474,
     "interval_coverage_memory_route": {
      "80": 0.9725,
      "95": 0.9975
     }
    },
    "PO_R": {
     "centered_pehe": 0.005386212492477973,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005386212492477974,
     "mean_minus_memory_mean": 0.00018220520259365998,
     "uncentered_pehe_memory": 0.005389293436989489,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005386212492477974,
     "interval_coverage_memory_route": {
      "80": 0.9825,
      "95": 1.0
     }
    },
    "M_R": {
     "centered_pehe": 0.0038090297420064288,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0038090297420064288,
     "mean_minus_memory_mean": -3.226397887164216e-06,
     "uncentered_pehe_memory": 0.003809031108449088,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0038090297420064288
    },
    "D_R": {
     "centered_pehe": 0.006520725380297158,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.006520725380297158,
     "mean_minus_memory_mean": 0.0001686072391358922,
     "uncentered_pehe_memory": 0.006522904865651541,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.006520725380297158
    },
    "P": {
     "centered_pehe": 0.007275558705860839,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00727555870586084,
     "mean_minus_memory_mean": 6.977102274993499e-05,
     "uncentered_pehe_memory": 0.007275893242622725,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00727555870586084,
     "interval_coverage_memory_route": {
      "80": 0.9525,
      "95": 1.0
     }
    },
    "PO_P": {
     "centered_pehe": 0.00532979660847398,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005329796608473981,
     "mean_minus_memory_mean": 0.0002378356970760427,
     "uncentered_pehe_memory": 0.0053351005338704155,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005329796608473981,
     "interval_coverage_memory_route": {
      "80": 0.9675,
      "95": 1.0
     }
    },
    "M_P": {
     "centered_pehe": 0.005990390875826489,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005990390875826489,
     "mean_minus_memory_mean": 0.00014654739532529083,
     "uncentered_pehe_memory": 0.005992183156768647,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005990390875826489
    },
    "D_P": {
     "centered_pehe": 0.008326372056310212,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.008326372056310212,
     "mean_minus_memory_mean": 6.669223550756144e-05,
     "uncentered_pehe_memory": 0.008326639146401178,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.008326372056310212
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 0,
     "lam": 0.509520430731556,
     "kappa": 1.7744400557543887
    },
    {
     "lag": 6,
     "lam": 0.9649860471334955,
     "kappa": 0.2456523662481291
    },
    {
     "lag": 3,
     "lam": 0.9394901845423071,
     "kappa": 0.17886619954668265
    },
    {
     "lag": 6,
     "lam": 0.6837213068353508,
     "kappa": 1.8317389170320921
    },
    {
     "lag": 5,
     "lam": 0.2266895075341789,
     "kappa": 49.99999999999999
    }
   ],
   "grid_kernels": [
    {
     "lag": 0,
     "lam": 0.5,
     "kappa": 2.0
    },
    {
     "lag": 6,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 3,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 6,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 5,
     "lam": 0.5,
     "kappa": 4.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 0,
     "lam": 0.5066266379896777,
     "kappa": 1.7240252553754771
    },
    {
     "lag": 6,
     "lam": 0.9642658613184764,
     "kappa": 0.1502221619293487
    },
    {
     "lag": 3,
     "lam": 0.9401886891560961,
     "kappa": 0.14752735878651338
    },
    {
     "lag": 6,
     "lam": 0.6484233468018958,
     "kappa": 1.4938055346528394
    },
    {
     "lag": 5,
     "lam": 0.2312224479335251,
     "kappa": 49.99999999999999
    }
   ],
   "tail_decays": [
    0.9470141995512841,
    0.9240195815424641,
    0.9112694268184248,
    0.9293437903599725,
    0.9411130341173713
   ],
   "tail_gamma_hr": [
    0.010928978945373764,
    0.011623140755013944,
    0.013267907348606486,
    0.011098608235287383,
    0.010113648718669113
   ],
   "common_window_effect": [
    0.015179785912567384,
    0.02241537781602763,
    0.013424627911048431,
    0.01576828166305837,
    0.022888976700244503
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    2,
    3,
    2,
    2
   ],
   "joint_gain_nats": [
    0.3591140115313465,
    1.0700859907374252,
    1.2518473901145626,
    0.369250306248432,
    0.3387540663825348
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.026980271552149142,
    0.0039432769865751,
    0.025158582924222187,
    0.06331574377315236,
    0.27887632518137445
   ],
   "loadings_fold0": [
    -0.1386,
    -0.0459,
    0.0073,
    0.027,
    0.0022,
    0.0307,
    0.2489,
    0.088,
    0.1789,
    0.0752,
    0.1036,
    -0.0195
   ],
   "slope_variance_p": [
    0.4999313734399581,
    0.3477315856968618,
    0.49957641317251494,
    0.4998908919036084,
    0.49979406971222423
   ],
   "slope_variance_lr": [
    2.9591319616883993e-08,
    0.15323465841356665,
    1.1273659765720367e-06,
    7.479866326320916e-08,
    2.6645284378901124e-07
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.8097902844282856,
     "kappa": 49.99999999999999
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.7063890469515128
    },
    {
     "lag": 6,
     "lam": 0.1869803802464395,
     "kappa": 49.99999999999999
    },
    {
     "lag": 0,
     "lam": 0.22877321027307615,
     "kappa": 0.17110272880810826
    },
    {
     "lag": 1,
     "lam": 0.3242368318295327,
     "kappa": 0.2176578561701279
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -14.15907978097912,
      "lam": 0.509520430731556,
      "kappa": 1.7744400557543887,
      "grid_nll": -13.40883241978281,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -9.983403199807597,
      "lam": 0.31772073127306794,
      "kappa": 49.99999999999999,
      "grid_nll": -8.528491630558651,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -9.532874850149744,
      "lam": 0.02,
      "kappa": 49.99999999999999,
      "grid_nll": -7.770428862218639,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -9.537501346124627,
      "lam": 0.99,
      "kappa": 2.8514236410175005,
      "grid_nll": -8.443465436627221,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -9.312304214526092,
      "lam": 0.99,
      "kappa": 2.4510280500643677,
      "grid_nll": -8.687777736160267,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -9.79149409995949,
      "lam": 0.99,
      "kappa": 2.1494907618090404,
      "grid_nll": -8.732232929992259,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.144241658984464,
      "lam": 0.9824715978025668,
      "kappa": 0.5861934775735012,
      "grid_nll": -11.55027449099777,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.206574253260746,
      "lam": 0.5174346071153598,
      "kappa": 0.7245251735455802,
      "grid_nll": -12.95521161701758,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 1,
      "nll": -14.275128718858902,
      "lam": 0.9853091816716877,
      "kappa": 4.900167421693153,
      "grid_nll": -11.006380968880581,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -13.242158431922267,
      "lam": 0.12812638415603694,
      "kappa": 0.7818260979660145,
      "grid_nll": -11.86247351543414,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -14.929136834587506,
      "lam": 0.9748045731488487,
      "kappa": 1.7096500006187576,
      "grid_nll": -12.411314459490054,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -14.74194093950603,
      "lam": 0.99,
      "kappa": 1.6158211091255383,
      "grid_nll": -12.384844690109471,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -15.448646220699384,
      "lam": 0.9890566806131469,
      "kappa": 1.671941305155692,
      "grid_nll": -12.167692807247981,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -19.94842945958187,
      "lam": 0.9649860471334955,
      "kappa": 0.2456523662481291,
      "grid_nll": -17.055572302266786,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.697413198545568,
      "lam": 0.6505336625983436,
      "kappa": 9.792998967088565,
      "grid_nll": -13.210515354833076,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -14.051734983459157,
      "lam": 0.9839554460417134,
      "kappa": 4.011401491006291,
      "grid_nll": -10.35126482656319,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -17.347232366156224,
      "lam": 0.9674603644785867,
      "kappa": 1.0839751389076353,
      "grid_nll": -14.431326168571056,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -18.388184039727978,
      "lam": 0.9394901845423071,
      "kappa": 0.17886619954668265,
      "grid_nll": -15.011549821589623,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.8036401554224,
      "lam": 0.6276919072036349,
      "kappa": 49.99999999999999,
      "grid_nll": -10.41218507410035,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -11.867347251288534,
      "lam": 0.99,
      "kappa": 2.7844358682210286,
      "grid_nll": -8.805471952173725,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.624910340465599,
      "lam": 0.5435690868085941,
      "kappa": 3.4457375511987363,
      "grid_nll": -12.448776114088522,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.368400371951772,
      "lam": 0.42757837844701885,
      "kappa": 5.34062778486618,
      "grid_nll": -8.874722841922983,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -10.629991930427764,
      "lam": 0.9186029650205394,
      "kappa": 0.493047469106316,
      "grid_nll": -10.204922143048284,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -13.004719318538122,
      "lam": 0.7352167564639801,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.452609050441431,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -12.752084395462052,
      "lam": 0.5842302974309406,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.067195914753277,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -11.502832591320148,
      "lam": 0.5460792731409494,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.582287240885195,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -12.078927067689374,
      "lam": 0.32849539949075235,
      "kappa": 49.99999999999999,
      "grid_nll": -10.485596574092352,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -13.74998170500873,
      "lam": 0.6837213068353508,
      "kappa": 1.8317389170320921,
      "grid_nll": -12.956880487662048,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.727546494820627,
      "lam": 0.5624867051413269,
      "kappa": 6.434851586355169,
      "grid_nll": -9.506791642763224,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -11.211150970815796,
      "lam": 0.9898431804605998,
      "kappa": 13.351028650517424,
      "grid_nll": -9.46978229236514,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -11.74410846794913,
      "lam": 0.9841311083642718,
      "kappa": 8.455634233702172,
      "grid_nll": -10.476586318737796,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -10.655840282691926,
      "lam": 0.9825638242636275,
      "kappa": 7.0332710921088895,
      "grid_nll": -9.741533228763192,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -10.779791598994027,
      "lam": 0.6742324823869288,
      "kappa": 49.99999999999999,
      "grid_nll": -9.675984835380602,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -15.880950862018263,
      "lam": 0.2266895075341789,
      "kappa": 49.99999999999999,
      "grid_nll": -13.382757077891402,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.209821649742581,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.40134831554238,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      1.5979044503126682e-10,
      1.106815628329598e-10,
      2.8327769552885136e-11,
      4.2741571750980846e-10,
      1.5331730840814238e-09
     ],
     "boundary": [
      true,
      true,
      true,
      true,
      true
     ]
    },
    "L2": {
     "c_hr": [
      0.006597651091825096,
      0.005978977802908483,
      0.005811642144145264,
      0.0033625739391765844,
      0.006688054681973529
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.013618992586899187,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.09614820466568709,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20981210813394338,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.053326874497451805,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.007340320206864884,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.47534893175714793,
       "kappa": 49.99999999999999
      },
      {
       "lag": 6,
       "lam": 0.9690653447757516,
       "kappa": 0.22166351561675915
      },
      {
       "lag": 3,
       "lam": 0.9144319900158545,
       "kappa": 0.057953833922119335
      },
      {
       "lag": 6,
       "lam": 0.11524012553532609,
       "kappa": 49.99999999999999
      },
      {
       "lag": 5,
       "lam": 0.1976050868367395,
       "kappa": 1.578884087672891
      }
     ],
     "objective_minus_U": [
      -5.184834185783984,
      -5.892059175952454,
      -2.6558717183070257,
      -6.422032161448442,
      -1.7794384455337422
     ],
     "prior_only_objective_minus_U": [
      -0.9037184789194725,
      -4.953360577630519,
      -1.9769243022528826,
      -2.7255380021670135,
      -1.0780738996254513
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 0,
       "lam": 0.4793398111398014,
       "kappa": 1.0813869039164348
      },
      {
       "lag": 6,
       "lam": 0.973023805269938,
       "kappa": 0.18209837331754708
      },
      {
       "lag": 3,
       "lam": 0.9233377241121207,
       "kappa": 0.05104274402851684
      },
      {
       "lag": 5,
       "lam": 0.7720460017854389,
       "kappa": 49.99999999999999
      },
      {
       "lag": 5,
       "lam": 0.5752838973522872,
       "kappa": 49.99999999999999
      }
     ],
     "objective_minus_U": [
      -0.8983334564327379,
      -2.4836332718696212,
      -3.9572679383854847,
      -5.744070421271317,
      -4.381831791004515
     ],
     "prior_only_objective_minus_U": [
      -0.6046710447117221,
      -2.238417425141961,
      -3.146245981930406,
      -3.36200306477258,
      -1.3891067010699771
     ]
    }
   }
  },
  "c_seed2": {
   "scenario": "c_seed2",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.21227734527376158,
   "mean_memory_truth": -0.0018753448816148926,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3048,
    "persons_with_full": 168,
    "empty": 1542,
    "partial": 10210,
    "full_fresh_start": 130
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13076741253981686,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.16659704231331618,
     "mean_minus_memory_mean": 0.03191210298626623,
     "uncentered_pehe_memory": 0.13460497204548097,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7877347603054371,
     "sd_ratio": 0.7848083934650012,
     "minus_zero": -0.08150993273394472,
     "minus_zero_ci95": [
      -0.09304004206735711,
      -0.0695543905313582
     ],
     "interval_coverage_memory_route": {
      "80": 0.7725,
      "95": 0.9525
     }
    },
    "M": {
     "centered_pehe": 0.2120150440980502,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.0047881322281742855,
     "mean_minus_memory_mean": 0.031228462084115848,
     "uncentered_pehe_memory": 0.21430257993789348,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.06602568793343498,
     "sd_ratio": 0.022556020860348115,
     "minus_zero": -0.00026230117571138245,
     "minus_zero_ci95": [
      -0.0007049062454598861,
      0.0001960053384769573
     ]
    },
    "D": {
     "centered_pehe": 0.26244256995563386,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.17606415201649933,
     "mean_minus_memory_mean": 0.019151088137927767,
     "uncentered_pehe_memory": 0.2631403935198556,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.09611055292868097,
     "sd_ratio": 0.829406226978389,
     "minus_zero": 0.05016522468187229,
     "minus_zero_ci95": [
      0.03563536797965679,
      0.0649485745445903
     ]
    },
    "L4": {
     "centered_pehe": 0.13255585689969904,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.15395637097605988,
     "mean_minus_memory_mean": 0.03126661702845717,
     "uncentered_pehe_memory": 0.13619345262830257,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7832146481060525,
     "sd_ratio": 0.7252604877713702,
     "minus_zero": -0.07972148837406254,
     "minus_zero_ci95": [
      -0.09053345137443423,
      -0.06845481248375647
     ],
     "interval_coverage_memory_route": {
      "80": 0.8225,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.13237131316689538,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.17006730268133174,
     "mean_minus_memory_mean": 0.03202901603493232,
     "uncentered_pehe_memory": 0.13619112459222238,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7819965242056628,
     "sd_ratio": 0.8011561594667861,
     "minus_zero": -0.0799060321068662,
     "minus_zero_ci95": [
      -0.09210436783603108,
      -0.06726705855457674
     ],
     "interval_coverage_memory_route": {
      "80": 0.7825,
      "95": 0.9225
     }
    },
    "L2": {
     "centered_pehe": 0.200978482842715,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.05293876291063664,
     "mean_minus_memory_mean": -0.1573926063747881,
     "uncentered_pehe_memory": 0.2552739373833695,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.33244495466838975,
     "sd_ratio": 0.24938489240274153,
     "minus_zero": -0.01129886243104658,
     "minus_zero_ci95": [
      -0.016802327620659457,
      -0.0060757831174424225
     ],
     "interval_coverage_memory_route": {
      "80": 0.125,
      "95": 0.215
     }
    },
    "L1": {
     "centered_pehe": 0.14213779233865875,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.1650620821459862,
     "mean_minus_memory_mean": -0.13941619354402135,
     "uncentered_pehe_memory": 0.19909803372512672,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7435157766016339,
     "sd_ratio": 0.7775774750391539,
     "minus_zero": -0.07013955293510282,
     "minus_zero_ci95": [
      -0.08149737039320261,
      -0.058026065788948436
     ],
     "interval_coverage_memory_route": {
      "80": 0.62,
      "95": 0.825
     }
    },
    "L0": {
     "centered_pehe": 0.262291839259344,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.2984191911289481,
     "mean_minus_memory_mean": -0.19819622200526774,
     "uncentered_pehe_memory": 0.3287533290465831,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.5155573477858989,
     "sd_ratio": 1.405798582717786,
     "minus_zero": 0.05001449398558244,
     "minus_zero_ci95": [
      0.024811392313045754,
      0.07571118085008793
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7982813379162288,
     "kappa": 0.7190911269522486
    },
    {
     "lag": 2,
     "lam": 0.7960071874379895,
     "kappa": 0.7280462158140437
    },
    {
     "lag": 2,
     "lam": 0.8099836264538842,
     "kappa": 1.0063328012531372
    },
    {
     "lag": 2,
     "lam": 0.7733006714966192,
     "kappa": 0.575113760308079
    },
    {
     "lag": 2,
     "lam": 0.7993801742742748,
     "kappa": 0.6375921290470266
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7963742149763013,
     "kappa": 0.66634053261218
    },
    {
     "lag": 2,
     "lam": 0.7893996070573366,
     "kappa": 0.6388686646810063
    },
    {
     "lag": 2,
     "lam": 0.7988936480155209,
     "kappa": 0.8564254902883254
    },
    {
     "lag": 2,
     "lam": 0.7637279797964677,
     "kappa": 0.4884417818592115
    },
    {
     "lag": 2,
     "lam": 0.7924170317399833,
     "kappa": 0.5653284500446075
    }
   ],
   "tail_decays": [
    0.6955976349467518,
    0.7719904223306057,
    0.8259853238685789,
    0.8049209048510465,
    0.7980279225323644
   ],
   "tail_gamma_hr": [
    -0.0009126213588414589,
    0.0026373986258916154,
    -0.001774278829116814,
    0.001402270969490367,
    -0.0011384632656026433
   ],
   "common_window_effect": [
    -0.150898315949402,
    -0.1442242165734942,
    -0.17796197104337608,
    -0.16250296387214677,
    -0.14516015089985854
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    4,
    5,
    4,
    4
   ],
   "joint_gain_nats": [
    11.681120488021406,
    11.216846108669415,
    11.969895757894847,
    11.299876466815476,
    9.579967855665018
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.29886874256911194,
    0.29090249245455646,
    0.32413443256310354,
    0.2828787626368377,
    0.28155354757438766
   ],
   "loadings_fold0": [
    0.1354,
    0.0282,
    0.0023,
    0.2989,
    -0.0448,
    0.0053,
    0.0025,
    0.0937,
    -0.0231,
    -0.0166,
    -0.0284,
    -0.0244
   ],
   "slope_variance_p": [
    8.566624608699751e-19,
    1.0973102240559141e-14,
    5.407589483598863e-16,
    1.2386852671175307e-16,
    5.583038932895142e-16
   ],
   "slope_variance_lr": [
    76.99567796798328,
    58.34941369951048,
    64.2760624120765,
    67.18062359519354,
    64.21315364311886
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7724070783097703,
     "kappa": 0.3447813383377622
    },
    {
     "lag": 2,
     "lam": 0.7794868511300961,
     "kappa": 0.4961677788305893
    },
    {
     "lag": 2,
     "lam": 0.8335496894243422,
     "kappa": 1.0338879453988614
    },
    {
     "lag": 2,
     "lam": 0.8035788397899208,
     "kappa": 1.1867382476735817
    },
    {
     "lag": 2,
     "lam": 0.7620351060536871,
     "kappa": 0.6043990915406537
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -77.98023277134044,
      "lam": 0.898418795474298,
      "kappa": 4.010354446716764,
      "grid_nll": -51.147356224441275,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -83.70785855414175,
      "lam": 0.8800002042970295,
      "kappa": 3.454127389744112,
      "grid_nll": -56.35569955131113,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -118.46381014634636,
      "lam": 0.7982813379162288,
      "kappa": 0.7190911269522486,
      "grid_nll": -88.277208098412,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -86.01082932604163,
      "lam": 0.7492899997386583,
      "kappa": 0.4094036110034732,
      "grid_nll": -59.10558417405747,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -64.62565269981926,
      "lam": 0.7573655200391126,
      "kappa": 0.7801039925709073,
      "grid_nll": -42.76306801328366,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -51.047318899705175,
      "lam": 0.7914489393151118,
      "kappa": 2.3003118094173076,
      "grid_nll": -32.043841615937154,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -45.56665006797013,
      "lam": 0.7154405476009658,
      "kappa": 1.066289632730592,
      "grid_nll": -31.27366409320176,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.05431508319874,
      "lam": 0.9007622708458479,
      "kappa": 4.118642566040655,
      "grid_nll": -50.209877222431516,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -81.83042223181458,
      "lam": 0.8811931421643602,
      "kappa": 3.8113549558078286,
      "grid_nll": -55.33686882148071,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -114.60114751217137,
      "lam": 0.7960071874379895,
      "kappa": 0.7280462158140437,
      "grid_nll": -85.31509125738344,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.93019815347643,
      "lam": 0.7703993643952943,
      "kappa": 0.6331642564664259,
      "grid_nll": -53.89297541582617,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.73258195896627,
      "lam": 0.7613039473740121,
      "kappa": 0.7348164216448512,
      "grid_nll": -37.43358440502565,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -44.257487066001076,
      "lam": 0.7888604631802936,
      "kappa": 2.2513699064000536,
      "grid_nll": -26.18643233952845,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -40.996537587560425,
      "lam": 0.7041061344765682,
      "kappa": 0.8925054296827397,
      "grid_nll": -28.70878113385434,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -81.84057563550907,
      "lam": 0.9045761269531898,
      "kappa": 4.3571140975739775,
      "grid_nll": -51.61448851194524,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -88.58197789469375,
      "lam": 0.8847014859174106,
      "kappa": 3.6381368903989264,
      "grid_nll": -57.06659944014777,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -116.02290755274626,
      "lam": 0.8099836264538842,
      "kappa": 1.0063328012531372,
      "grid_nll": -83.01400074022355,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -86.46117885691564,
      "lam": 0.8071102461122496,
      "kappa": 1.1333272427784926,
      "grid_nll": -57.072890577387575,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -73.43074569625703,
      "lam": 0.7824941254695508,
      "kappa": 1.0606061159440725,
      "grid_nll": -47.13995199187609,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -53.03625061104661,
      "lam": 0.817452005681411,
      "kappa": 2.7350200723589464,
      "grid_nll": -29.425828471785,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.12103718704351,
      "lam": 0.7781458986058631,
      "kappa": 1.6673637441804992,
      "grid_nll": -25.420510719776463,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -73.65937194952363,
      "lam": 0.9006106075275313,
      "kappa": 4.543421015345054,
      "grid_nll": -47.09730336158016,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.11323443222437,
      "lam": 0.8762440672093343,
      "kappa": 3.922351462417734,
      "grid_nll": -55.860102205558746,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.03682302648913,
      "lam": 0.7733006714966192,
      "kappa": 0.575113760308079,
      "grid_nll": -92.93126063168278,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -87.312553964357,
      "lam": 0.7589237329766021,
      "kappa": 0.5880690695501,
      "grid_nll": -59.90295172177551,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.5695314035773,
      "lam": 0.7480205580356696,
      "kappa": 0.5551377992393263,
      "grid_nll": -43.73061124116257,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -46.7669081547116,
      "lam": 0.834408871249943,
      "kappa": 7.15619333230129,
      "grid_nll": -27.78112768850776,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.72411253048524,
      "lam": 0.8159465206360561,
      "kappa": 12.561822304157719,
      "grid_nll": -29.06746873710516,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.78899759537708,
      "lam": 0.9066139126559473,
      "kappa": 3.676864269829296,
      "grid_nll": -46.05491648829927,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.57892536354308,
      "lam": 0.8872506842581562,
      "kappa": 2.9819821636379875,
      "grid_nll": -52.26376408591274,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -101.56438282371839,
      "lam": 0.7993801742742748,
      "kappa": 0.6375921290470266,
      "grid_nll": -77.66267634234163,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -70.80198423013292,
      "lam": 0.7951083375523388,
      "kappa": 0.7029222387390561,
      "grid_nll": -49.859790937597566,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.36778919835356,
      "lam": 0.7630250377139692,
      "kappa": 0.561170996985086,
      "grid_nll": -38.222520754645714,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -41.47829400887554,
      "lam": 0.8072784762709098,
      "kappa": 1.904809446348582,
      "grid_nll": -25.580558860068457,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -39.07897777958071,
      "lam": 0.7003625777213778,
      "kappa": 0.7402408096458433,
      "grid_nll": -27.93657894156587,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3277546232383148,
      0.32166072554006864,
      0.32718908621433596,
      0.3246302981652319,
      0.31460913532110846
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.09701172884954548,
      0.09109074039930129,
      0.100890509519765,
      0.09757602013311285,
      0.09178393091642627
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.12596163283904754,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1372726873118615,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1638358232669101,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14763887307159937,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10342912882527779,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 3,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 3
    }
   }
  },
  "c30": {
   "scenario": "c30",
   "direct": "lag2",
   "query_row": 30,
   "sd_truth": 0.1466290954057913,
   "mean_memory_truth": -0.0019232623675113905,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.11295417266927728,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.08545707196860042,
     "mean_minus_memory_mean": 0.028739580408545063,
     "uncentered_pehe_memory": 0.11655302915608899,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6402125376174723,
     "sd_ratio": 0.5828111517165179,
     "minus_zero": -0.033674922736514026,
     "minus_zero_ci95": [
      -0.04294833170761753,
      -0.024958518156949546
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.935
     }
    },
    "M": {
     "centered_pehe": 0.14818836265695473,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.012693151373267498,
     "mean_minus_memory_mean": 0.03287288588574549,
     "uncentered_pehe_memory": 0.15179070278975054,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": -0.08021316175462405,
     "sd_ratio": 0.08656638942045991,
     "minus_zero": 0.0015592672511634265,
     "minus_zero_ci95": [
      0.00022215470820160163,
      0.002921158750843164
     ]
    },
    "D": {
     "centered_pehe": 0.17780908755229446,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.10408496665004804,
     "mean_minus_memory_mean": 0.03670042352238317,
     "uncentered_pehe_memory": 0.1815571334398674,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.023512833085468695,
     "sd_ratio": 0.7098520683224312,
     "minus_zero": 0.03117999214650316,
     "minus_zero_ci95": [
      0.019224224522273098,
      0.04331179613407329
     ]
    },
    "L4": {
     "centered_pehe": 0.11493485234351314,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.07552872101902137,
     "mean_minus_memory_mean": 0.02970660157192506,
     "uncentered_pehe_memory": 0.11871184633463616,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6318297053202903,
     "sd_ratio": 0.5151005045076359,
     "minus_zero": -0.031694243062278166,
     "minus_zero_ci95": [
      -0.03978778685730566,
      -0.023992400869920893
     ],
     "interval_coverage_memory_route": {
      "80": 0.805,
      "95": 0.9525
     }
    },
    "L5": {
     "centered_pehe": 0.11348297682379548,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.08597808262826816,
     "mean_minus_memory_mean": 0.029565792209546363,
     "uncentered_pehe_memory": 0.11727114776349795,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6351264353581169,
     "sd_ratio": 0.5863644073526239,
     "minus_zero": -0.03314611858199583,
     "minus_zero_ci95": [
      -0.042266860076975776,
      -0.024619997988698256
     ],
     "interval_coverage_memory_route": {
      "80": 0.7775,
      "95": 0.935
     }
    },
    "L2": {
     "centered_pehe": 0.13834767887164467,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.032048438998836325,
     "mean_minus_memory_mean": -0.08167763581739723,
     "uncentered_pehe_memory": 0.1606590067250856,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.36039002173753654,
     "sd_ratio": 0.21856807416115676,
     "minus_zero": -0.00828141653414663,
     "minus_zero_ci95": [
      -0.01166559785277187,
      -0.005031796299906275
     ],
     "interval_coverage_memory_route": {
      "80": 0.1425,
      "95": 0.2175
     }
    },
    "L1": {
     "centered_pehe": 0.11853354542876023,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.09071236773336157,
     "mean_minus_memory_mean": -0.07284477198902481,
     "uncentered_pehe_memory": 0.13912786276675487,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.58937442745048,
     "sd_ratio": 0.6186518949893131,
     "minus_zero": -0.02809554997703108,
     "minus_zero_ci95": [
      -0.03692995484634582,
      -0.019709999169884567
     ],
     "interval_coverage_memory_route": {
      "80": 0.735,
      "95": 0.9325
     }
    },
    "L0": {
     "centered_pehe": 0.15018620915492709,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.11827911375947459,
     "mean_minus_memory_mean": -0.0959031010479606,
     "uncentered_pehe_memory": 0.17819456279848395,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.37288888981765606,
     "sd_ratio": 0.8066551418880471,
     "minus_zero": 0.003557113749135782,
     "minus_zero_ci95": [
      -0.008896874707411321,
      0.016283465962437856
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7957016166712977,
     "kappa": 0.7088193188193048
    },
    {
     "lag": 2,
     "lam": 0.7657559463435768,
     "kappa": 0.5718549653984614
    },
    {
     "lag": 2,
     "lam": 0.7885590948695703,
     "kappa": 0.7168684254373301
    },
    {
     "lag": 2,
     "lam": 0.7993739724286505,
     "kappa": 0.8187839434903973
    },
    {
     "lag": 2,
     "lam": 0.7918925770805908,
     "kappa": 0.7315182046028763
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.79098048634171,
     "kappa": 0.696163583656826
    },
    {
     "lag": 2,
     "lam": 0.7604181128039691,
     "kappa": 0.5462108795655949
    },
    {
     "lag": 2,
     "lam": 0.7792115714872203,
     "kappa": 0.6862569671468857
    },
    {
     "lag": 2,
     "lam": 0.7946298250432887,
     "kappa": 0.7936023326155579
    },
    {
     "lag": 2,
     "lam": 0.7827361904590162,
     "kappa": 0.6769119580404297
    }
   ],
   "tail_decays": [
    0.99,
    0.6573160748155947,
    0.7362921132817855,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00023054312809675515,
    -0.009401094954230606,
    -0.006131048973146341,
    -0.011076325964718928,
    -0.015216741878747084
   ],
   "common_window_effect": [
    -0.17145575027329873,
    -0.16907452216974297,
    -0.1524290884178243,
    -0.16190516761252877,
    -0.15781891025041508
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    11.543022679863498,
    10.665517419256503,
    11.505563888291363,
    12.985236987180542,
    10.529685927700484
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.31617927669483165,
    0.2718813711966829,
    0.30505212515318586,
    0.32146216864136623,
    0.29795797585055805
   ],
   "loadings_fold0": [
    0.1289,
    -0.012,
    0.0266,
    0.3162,
    0.0224,
    0.029,
    -0.0075,
    0.1093,
    0.0391,
    0.0195,
    0.0096,
    -0.0041
   ],
   "slope_variance_p": [
    2.4825483666240653e-16,
    7.400339436913713e-10,
    6.09617211700269e-14,
    1.4487334692167634e-14,
    2.046056097217838e-16
   ],
   "slope_variance_lr": [
    65.81018585754646,
    36.56041831046605,
    54.977404987668706,
    57.80286978807817,
    66.1913172534878
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7961254774761709,
     "kappa": 1.0598879050374543
    },
    {
     "lag": 2,
     "lam": 0.7693496391006192,
     "kappa": 0.2981850026683739
    },
    {
     "lag": 2,
     "lam": 0.8228960727791429,
     "kappa": 1.2549615770396851
    },
    {
     "lag": 2,
     "lam": 0.790824154050384,
     "kappa": 0.4947578668718182
    },
    {
     "lag": 2,
     "lam": 0.818442111376111,
     "kappa": 0.8627611921476109
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -72.48535735050021,
      "lam": 0.899411674405036,
      "kappa": 4.447410118716192,
      "grid_nll": -47.045935180448055,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.27000190417675,
      "lam": 0.8803153334602549,
      "kappa": 2.804196613814899,
      "grid_nll": -62.11681795137564,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -127.19770149766785,
      "lam": 0.7957016166712977,
      "kappa": 0.7088193188193048,
      "grid_nll": -96.24721746653717,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -85.01654172616483,
      "lam": 0.8113341358737639,
      "kappa": 0.76903292028286,
      "grid_nll": -58.76470903244357,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -56.25603213362633,
      "lam": 0.8314129210472339,
      "kappa": 1.4696436476566233,
      "grid_nll": -33.88616843812997,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.589355960761154,
      "lam": 0.8101731485400386,
      "kappa": 1.2204802985994148,
      "grid_nll": -28.906250456327875,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.09498267290722,
      "lam": 0.815905287527555,
      "kappa": 1.4066722676704604,
      "grid_nll": -20.532058438328797,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.68241302950256,
      "lam": 0.8897711737583963,
      "kappa": 3.8339494654389332,
      "grid_nll": -39.64668560574551,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.95402489557611,
      "lam": 0.8677149235571556,
      "kappa": 2.5895228770993617,
      "grid_nll": -45.63840843673413,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -112.10784641590479,
      "lam": 0.7657559463435768,
      "kappa": 0.5718549653984614,
      "grid_nll": -74.36021816937685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.65172152036891,
      "lam": 0.7739815235839176,
      "kappa": 0.474296147424786,
      "grid_nll": -48.432140363213676,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -53.39137887421386,
      "lam": 0.7842914475259645,
      "kappa": 0.9237570372522405,
      "grid_nll": -28.709815522251557,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -39.89964436909894,
      "lam": 0.7716914578303438,
      "kappa": 0.7416057361188562,
      "grid_nll": -20.190873621840577,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.44175207912858,
      "lam": 0.786020053425188,
      "kappa": 0.5098240106743366,
      "grid_nll": -15.098527378010829,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.51003722532363,
      "lam": 0.8995267935496579,
      "kappa": 5.609948139415878,
      "grid_nll": -39.34884216155144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.32542440056933,
      "lam": 0.8757948824328488,
      "kappa": 3.1853572657778058,
      "grid_nll": -53.61331273745618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.77274635597261,
      "lam": 0.7885590948695703,
      "kappa": 0.7168684254373301,
      "grid_nll": -89.82747807631085,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -89.01958454948398,
      "lam": 0.8038260484463954,
      "kappa": 0.8319074250557965,
      "grid_nll": -58.961166338484986,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -61.34801080782079,
      "lam": 0.8052625846434678,
      "kappa": 0.9866484729905833,
      "grid_nll": -36.36643246210579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.858799374940745,
      "lam": 0.7903881540110405,
      "kappa": 0.9181404159529394,
      "grid_nll": -27.744334619128114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.14754055178289,
      "lam": 0.8104887037055268,
      "kappa": 1.1409401938311063,
      "grid_nll": -16.830457983540455,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.15824462017562,
      "lam": 0.9013356592664317,
      "kappa": 4.919158486667811,
      "grid_nll": -48.157567781724794,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.77317663372247,
      "lam": 0.8802760614115467,
      "kappa": 2.8653822706047363,
      "grid_nll": -63.40170148483128,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -136.6189055045482,
      "lam": 0.7993739724286505,
      "kappa": 0.8187839434903973,
      "grid_nll": -96.09521737375607,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.36501819219046,
      "lam": 0.798297965837376,
      "kappa": 0.6416711220265019,
      "grid_nll": -61.28979978080913,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.43288690137882,
      "lam": 0.8080654082646233,
      "kappa": 0.9059121189937389,
      "grid_nll": -34.27587866857428,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -45.25883825488485,
      "lam": 0.811092341945159,
      "kappa": 0.9171108972239976,
      "grid_nll": -22.484438161206214,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -31.893206436511118,
      "lam": 0.8223328898585845,
      "kappa": 1.0319719471811262,
      "grid_nll": -13.745156070741753,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -63.073173756455645,
      "lam": 0.8979073298843798,
      "kappa": 4.614334060701238,
      "grid_nll": -37.20545859607426,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -80.26136829481882,
      "lam": 0.8736019587451462,
      "kappa": 2.586500206100397,
      "grid_nll": -50.05246418645241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.83428341602102,
      "lam": 0.7918925770805908,
      "kappa": 0.7315182046028763,
      "grid_nll": -79.05167437682843,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -76.95664934628127,
      "lam": 0.8114606886470841,
      "kappa": 0.8246070331997434,
      "grid_nll": -50.133520764042544,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.659003630856574,
      "lam": 0.8115993770302531,
      "kappa": 1.0163711429512392,
      "grid_nll": -32.09122377204924,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -42.18805597207612,
      "lam": 0.7807121276904716,
      "kappa": 0.6448926747885897,
      "grid_nll": -22.46285203489653,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.535752592726777,
      "lam": 0.7990488839305652,
      "kappa": 0.6368552362089415,
      "grid_nll": -13.231632087087666,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.34754318583498717,
      0.3099302337967828,
      0.3269014322133001,
      0.3358229375265735,
      0.3269758581703569
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10017690827743019,
      0.09395788753859083,
      0.09063641061361817,
      0.08816945587063409,
      0.09572373227098628
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.16298584895338128,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2921258046747843,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20756517106968245,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.24197233278440192,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2227036533471501,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_fix19": {
   "scenario": "c_fix19",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22689597754506027,
   "mean_memory_truth": 0.003042612596408916,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3200,
    "persons_with_full": 400,
    "empty": 7200,
    "partial": 4400,
    "full_fresh_start": 400
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1391673683635131,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.18083949736497087,
     "mean_minus_memory_mean": -0.03134142193510896,
     "uncentered_pehe_memory": 0.14265286939329427,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7898413406059013,
     "sd_ratio": 0.7970149992150353,
     "minus_zero": -0.08772860918154718,
     "minus_zero_ci95": [
      -0.1002931269320269,
      -0.07473863857036754
     ],
     "interval_coverage_memory_route": {
      "80": 0.7875,
      "95": 0.9525
     }
    },
    "M": {
     "centered_pehe": 0.22778740634307498,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.014310953343081233,
     "mean_minus_memory_mean": -0.031830338444729954,
     "uncentered_pehe_memory": 0.23000059333404166,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": -0.03087595328610557,
     "sd_ratio": 0.06307275033220525,
     "minus_zero": 0.0008914287980147095,
     "minus_zero_ci95": [
      -0.0004390871373755968,
      0.0022439339026805007
     ]
    },
    "D": {
     "centered_pehe": 0.29477255903769095,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.1917965839813169,
     "mean_minus_memory_mean": -0.024867723425987396,
     "uncentered_pehe_memory": 0.29581964983756637,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.01581939308429613,
     "sd_ratio": 0.8453062326467519,
     "minus_zero": 0.06787658149263068,
     "minus_zero_ci95": [
      0.05146210292885242,
      0.08426820209165868
     ]
    },
    "L4": {
     "centered_pehe": 0.142970540251905,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.16841391235479647,
     "mean_minus_memory_mean": -0.03320501786039489,
     "uncentered_pehe_memory": 0.14677584471237332,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7772921101934909,
     "sd_ratio": 0.7422516440219854,
     "minus_zero": -0.08392543729315527,
     "minus_zero_ci95": [
      -0.09594087978853394,
      -0.07181668845872297
     ],
     "interval_coverage_memory_route": {
      "80": 0.795,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.14198395519703594,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.18490960966009576,
     "mean_minus_memory_mean": -0.030926986674066972,
     "uncentered_pehe_memory": 0.1453131860435653,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7807593815082977,
     "sd_ratio": 0.8149532294964275,
     "minus_zero": -0.08491202234802434,
     "minus_zero_ci95": [
      -0.0981891861001572,
      -0.07151605729931386
     ],
     "interval_coverage_memory_route": {
      "80": 0.72,
      "95": 0.9
     }
    },
    "L2": {
     "centered_pehe": 0.22402852820061123,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.013516797985889967,
     "mean_minus_memory_mean": -0.1776573617085484,
     "uncentered_pehe_memory": 0.2859211772796378,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.2405855413583906,
     "sd_ratio": 0.05957266467276004,
     "minus_zero": -0.0028674493444490468,
     "minus_zero_ci95": [
      -0.004176005161425107,
      -0.001576600568289287
     ],
     "interval_coverage_memory_route": {
      "80": 0.0525,
      "95": 0.0775
     }
    },
    "L1": {
     "centered_pehe": 0.1501568599366511,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.17543865989132795,
     "mean_minus_memory_mean": -0.17560531592693857,
     "uncentered_pehe_memory": 0.2310504481013507,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7500494402783858,
     "sd_ratio": 0.773211855888837,
     "minus_zero": -0.07673911760840918,
     "minus_zero_ci95": [
      -0.08939598794341504,
      -0.06408585259245124
     ],
     "interval_coverage_memory_route": {
      "80": 0.5225,
      "95": 0.8
     }
    },
    "L0": {
     "centered_pehe": 0.3608759537623446,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.402319292246472,
     "mean_minus_memory_mean": -0.1341729608216333,
     "uncentered_pehe_memory": 0.38501147699714794,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.45523076752252445,
     "sd_ratio": 1.7731442249414653,
     "minus_zero": 0.13397997621728433,
     "minus_zero_ci95": [
      0.10569059045322457,
      0.16207400553240686
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7592511660045071,
     "kappa": 0.3171207144492169
    },
    {
     "lag": 2,
     "lam": 0.7631922444799386,
     "kappa": 0.37742345410917166
    },
    {
     "lag": 2,
     "lam": 0.7939360796657963,
     "kappa": 0.6102401156966122
    },
    {
     "lag": 2,
     "lam": 0.791843244525195,
     "kappa": 0.4852964124876844
    },
    {
     "lag": 2,
     "lam": 0.7793051341721067,
     "kappa": 0.41641925437935534
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7267219034624188,
     "kappa": 0.16568986888287918
    },
    {
     "lag": 2,
     "lam": 0.744503396164831,
     "kappa": 0.24007251488459605
    },
    {
     "lag": 2,
     "lam": 0.7868648487147769,
     "kappa": 0.5160758077781739
    },
    {
     "lag": 2,
     "lam": 0.7841325777368127,
     "kappa": 0.3839444726520837
    },
    {
     "lag": 2,
     "lam": 0.7662042655228654,
     "kappa": 0.31202276770700477
    }
   ],
   "tail_decays": [
    0.652925561819939,
    0.5502867034212435,
    0.5,
    0.6923686155284084,
    0.7507155034840413
   ],
   "tail_gamma_hr": [
    0.0039912842909708285,
    0.01006214502390116,
    0.007731945575130711,
    0.005355462462604481,
    0.005032794582415363
   ],
   "common_window_effect": [
    -0.08813508667833625,
    -0.08522376007416434,
    -0.10166964915722736,
    -0.08650733012355573,
    -0.0744679110436363
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    5,
    4,
    3,
    3,
    5
   ],
   "joint_gain_nats": [
    19.76652088444098,
    11.323597409631475,
    16.820496466534678,
    14.341143062658375,
    18.12843503485783
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.29891383989806,
    0.2609441232080246,
    0.31948885142998257,
    0.2977006742822316,
    0.3049198234689619
   ],
   "loadings_fold0": [
    0.1472,
    -0.0039,
    -0.0236,
    0.2989,
    0.0117,
    0.0104,
    0.005,
    0.0885,
    -0.0282,
    -0.0168,
    0.0211,
    0.0133
   ],
   "slope_variance_p": [
    4.4821212466100956e-13,
    6.004071232169697e-08,
    3.4999759675505854e-10,
    2.252697525727365e-11,
    2.788517183279763e-22
   ],
   "slope_variance_lr": [
    51.05874970995865,
    28.019785135096754,
    38.02065847133781,
    43.381009359367454,
    92.87263422525757
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.6641521324536982,
     "kappa": 0.0565230186524891
    },
    {
     "lag": 2,
     "lam": 0.7697850372270383,
     "kappa": 0.28041707754287004
    },
    {
     "lag": 2,
     "lam": 0.7357101977670604,
     "kappa": 0.18475332352637297
    },
    {
     "lag": 2,
     "lam": 0.7672556122772693,
     "kappa": 0.18088429678168988
    },
    {
     "lag": 2,
     "lam": 0.8166713152797876,
     "kappa": 0.5813456684507424
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -115.44210792722215,
      "lam": 0.8898985058741525,
      "kappa": 5.719111501776979,
      "grid_nll": -63.80010883495545,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -130.47008974982379,
      "lam": 0.8580321764942789,
      "kappa": 2.5041188569935,
      "grid_nll": -72.33533056575482,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -152.78878937944376,
      "lam": 0.7592511660045071,
      "kappa": 0.3171207144492169,
      "grid_nll": -96.98131702712593,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -111.7821280960357,
      "lam": 0.7630908242477592,
      "kappa": 0.5132342925655752,
      "grid_nll": -62.5541807950691,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -84.63226184401474,
      "lam": 0.7741616431932156,
      "kappa": 0.9023729323331555,
      "grid_nll": -42.73598603826512,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -69.58857535525243,
      "lam": 0.7651593939197762,
      "kappa": 0.9454216479107571,
      "grid_nll": -34.667791617289225,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -59.12568170836177,
      "lam": 0.7412099308668071,
      "kappa": 0.9591608251563957,
      "grid_nll": -28.611978484669883,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -73.72014828900681,
      "lam": 0.8906862676642127,
      "kappa": 6.828810764361931,
      "grid_nll": -46.18549902979004,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.02940106658514,
      "lam": 0.8535789149575123,
      "kappa": 2.1094236961395265,
      "grid_nll": -54.99412590913165,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -94.4904735015557,
      "lam": 0.7631922444799386,
      "kappa": 0.37742345410917166,
      "grid_nll": -64.90859554645914,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -68.83156231176834,
      "lam": 0.7346565063612515,
      "kappa": 0.34448444351424723,
      "grid_nll": -42.61859206088063,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -47.56774842432285,
      "lam": 0.8016506953142666,
      "kappa": 1.7835684454229415,
      "grid_nll": -26.24546907467582,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -40.913723096073696,
      "lam": 0.7994672501948661,
      "kappa": 2.7891962004702875,
      "grid_nll": -21.845824550488267,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -37.88727864150364,
      "lam": 0.7742519575706807,
      "kappa": 2.534517750859538,
      "grid_nll": -20.384902153407598,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -102.63437103326454,
      "lam": 0.893814928807316,
      "kappa": 6.250409077112497,
      "grid_nll": -62.852403939639174,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -117.21383125553442,
      "lam": 0.8595803106142544,
      "kappa": 2.396984205405421,
      "grid_nll": -72.30634238901425,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -129.11296643964067,
      "lam": 0.7939360796657963,
      "kappa": 0.6102401156966122,
      "grid_nll": -88.01809964648947,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -100.27912342448516,
      "lam": 0.7734635252547719,
      "kappa": 0.549988255020798,
      "grid_nll": -62.99881576964084,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -77.73250127877068,
      "lam": 0.7656143987548499,
      "kappa": 0.6636115805110028,
      "grid_nll": -44.823378030693576,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -58.42514628463193,
      "lam": 0.7830006449677485,
      "kappa": 1.2417960700345887,
      "grid_nll": -30.49922847014908,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -52.324666162209915,
      "lam": 0.7445461418257251,
      "kappa": 0.9305260446102124,
      "grid_nll": -27.46507279107321,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -84.7610608519616,
      "lam": 0.8933847295545428,
      "kappa": 6.132931917613947,
      "grid_nll": -51.73826803269278,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.1561954397677,
      "lam": 0.8637638697216622,
      "kappa": 2.567036199530499,
      "grid_nll": -58.38000036961148,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.22356285712956,
      "lam": 0.791843244525195,
      "kappa": 0.4852964124876844,
      "grid_nll": -74.79060730066827,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -81.37272253596389,
      "lam": 0.7776775277300296,
      "kappa": 0.5553443013759507,
      "grid_nll": -50.32229059134262,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.95587335394731,
      "lam": 0.7933827713903507,
      "kappa": 0.8458540618907034,
      "grid_nll": -35.64583785506614,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.04483207099923,
      "lam": 0.808316772219711,
      "kappa": 1.8282843481711508,
      "grid_nll": -26.319404949513412,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.11942286634314,
      "lam": 0.7691049887390101,
      "kappa": 1.1203533721747874,
      "grid_nll": -24.815663108824005,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -104.21583525100868,
      "lam": 0.8924488866834771,
      "kappa": 6.10214098483699,
      "grid_nll": -57.44271857019378,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -116.84041835705014,
      "lam": 0.8612107068441285,
      "kappa": 2.5404925212085847,
      "grid_nll": -65.10298896472332,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -134.6777006159268,
      "lam": 0.7793051341721067,
      "kappa": 0.41641925437935534,
      "grid_nll": -85.37969665947247,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -99.21015851319197,
      "lam": 0.7622193086050126,
      "kappa": 0.4023795481456797,
      "grid_nll": -56.63943019785751,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -73.19347603392953,
      "lam": 0.7853795859039976,
      "kappa": 0.8062637021991982,
      "grid_nll": -36.868004357323755,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -58.73343743260115,
      "lam": 0.8058330974905346,
      "kappa": 1.6605899499874257,
      "grid_nll": -29.56354941152389,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -53.67886527891242,
      "lam": 0.7678980505053452,
      "kappa": 1.150988371208892,
      "grid_nll": -25.922062907648854,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.35778251906309244,
      0.3059141953528405,
      0.35088972490724385,
      0.3398655008593264,
      0.3517993206424527
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.034034178761355886,
      0.02687296332951429,
      0.0301878281014879,
      0.021770204434326416,
      0.031313158886134125
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": -0.18632384826411122,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.1390033321336004,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.07530634037670131,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.034793090945358526,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.1771262066226916,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 0,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 0
    }
   }
  },
  "c_decay073": {
   "scenario": "c_decay073",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.2207843031515414,
   "mean_memory_truth": 0.0028990389943606056,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3042,
    "persons_with_full": 166,
    "empty": 1557,
    "partial": 10201,
    "full_fresh_start": 134
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13649851123580437,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.16219841073146415,
     "mean_minus_memory_mean": 0.020214104267165238,
     "uncentered_pehe_memory": 0.13798715005722395,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7877803623081103,
     "sd_ratio": 0.7346464781064386,
     "minus_zero": -0.08428579191573704,
     "minus_zero_ci95": [
      -0.09569632359826159,
      -0.07201858901012341
     ],
     "interval_coverage_memory_route": {
      "80": 0.775,
      "95": 0.935
     }
    },
    "M": {
     "centered_pehe": 0.22138786612022326,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.009437122158382568,
     "mean_minus_memory_mean": 0.01946511415856461,
     "uncentered_pehe_memory": 0.22224193558928487,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": -0.0426718578452518,
     "sd_ratio": 0.04274362816411427,
     "minus_zero": 0.0006035629686818589,
     "minus_zero_ci95": [
      -0.00030209545752428387,
      0.001491135210486935
     ]
    },
    "D": {
     "centered_pehe": 0.27366211503577803,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.17121655335841895,
     "mean_minus_memory_mean": 0.022408499213395355,
     "uncentered_pehe_memory": 0.27457802906068823,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.041927272925387664,
     "sd_ratio": 0.7754924191367887,
     "minus_zero": 0.052877811884236625,
     "minus_zero_ci95": [
      0.03806069171246764,
      0.06790243171170282
     ]
    },
    "L4": {
     "centered_pehe": 0.14013870491846234,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.14949561557974061,
     "mean_minus_memory_mean": 0.02085893162708711,
     "uncentered_pehe_memory": 0.14168257353975244,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7794847329258391,
     "sd_ratio": 0.6771116127632052,
     "minus_zero": -0.08064559823307907,
     "minus_zero_ci95": [
      -0.09126548219208884,
      -0.06938619921100653
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.9475
     }
    },
    "L5": {
     "centered_pehe": 0.13970285199895416,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.1605847031498174,
     "mean_minus_memory_mean": 0.02142160703283922,
     "uncentered_pehe_memory": 0.14133567173403563,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7758696589045081,
     "sd_ratio": 0.7273375002551502,
     "minus_zero": -0.08108145115258725,
     "minus_zero_ci95": [
      -0.09238960387028822,
      -0.06906791773542095
     ],
     "interval_coverage_memory_route": {
      "80": 0.725,
      "95": 0.895
     }
    },
    "L2": {
     "centered_pehe": 0.20922642053549895,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.05826244021655954,
     "mean_minus_memory_mean": -0.1546891414933572,
     "uncentered_pehe_memory": 0.2602007408637595,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.32512805435229597,
     "sd_ratio": 0.26388850740249187,
     "minus_zero": -0.011557882616042459,
     "minus_zero_ci95": [
      -0.016954696115512563,
      -0.006092705662473872
     ],
     "interval_coverage_memory_route": {
      "80": 0.11,
      "95": 0.185
     }
    },
    "L1": {
     "centered_pehe": 0.1527591299036005,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.15977860195329552,
     "mean_minus_memory_mean": -0.1360165237268446,
     "uncentered_pehe_memory": 0.20453812968647284,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.722001948365674,
     "sd_ratio": 0.7236864200605198,
     "minus_zero": -0.06802517324794091,
     "minus_zero_ci95": [
      -0.08019216362311864,
      -0.05552488138440251
     ],
     "interval_coverage_memory_route": {
      "80": 0.6125,
      "95": 0.825
     }
    },
    "L0": {
     "centered_pehe": 0.33225690478806796,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.36276852769406,
     "mean_minus_memory_mean": -0.18518021391875472,
     "uncentered_pehe_memory": 0.3803766060187495,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.4366894820581367,
     "sd_ratio": 1.6430902130078686,
     "minus_zero": 0.11147260163652656,
     "minus_zero_ci95": [
      0.08340176919782455,
      0.14118406449096738
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7527224974884643,
     "kappa": 0.9583720797627205
    },
    {
     "lag": 2,
     "lam": 0.7624600448665328,
     "kappa": 1.157243636099943
    },
    {
     "lag": 2,
     "lam": 0.7571750216170529,
     "kappa": 1.0459969142036973
    },
    {
     "lag": 2,
     "lam": 0.7464692795249305,
     "kappa": 0.9701823452783676
    },
    {
     "lag": 2,
     "lam": 0.751398937563739,
     "kappa": 0.8643178077205906
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7471602114535624,
     "kappa": 0.9390246945313584
    },
    {
     "lag": 2,
     "lam": 0.7522975123896296,
     "kappa": 1.1212248218565009
    },
    {
     "lag": 2,
     "lam": 0.7488666648606216,
     "kappa": 1.0209489035838446
    },
    {
     "lag": 2,
     "lam": 0.7372200382791042,
     "kappa": 0.9474667450054578
    },
    {
     "lag": 2,
     "lam": 0.7466181065208011,
     "kappa": 0.8532783517144669
    }
   ],
   "tail_decays": [
    0.5,
    0.632748042550738,
    0.7773428171656162,
    0.7960495558961413,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0037671935979589066,
    -0.010782694582363375,
    -0.007947129085338012,
    -0.007361131822876413,
    -0.006397068267794383
   ],
   "common_window_effect": [
    -0.13824812465879052,
    -0.13351673218624796,
    -0.13024654394719012,
    -0.1406561888187728,
    -0.12482004030216526
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    8.323008212959394,
    6.236107468852424,
    11.327448649099097,
    8.525006318872329,
    8.499247501342325
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.32202313576815567,
    0.3053791956700178,
    0.34705181995503664,
    0.31584496681036645,
    0.300461654116693
   ],
   "loadings_fold0": [
    0.1842,
    -0.0526,
    0.0153,
    0.322,
    0.0171,
    0.0211,
    -0.038,
    0.0908,
    0.0839,
    0.0039,
    0.031,
    0.0312
   ],
   "slope_variance_p": [
    5.647445661204082e-14,
    5.651383388049051e-08,
    3.23474759140636e-12,
    6.812644945134909e-10,
    1.2083478593087014e-18
   ],
   "slope_variance_lr": [
    55.12768189307826,
    28.13694227932865,
    47.181904930135715,
    36.721719763985675,
    76.31639145033114
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7248953588776341,
     "kappa": 0.7471185965159258
    },
    {
     "lag": 2,
     "lam": 0.8070692964098972,
     "kappa": 1.106795274786717
    },
    {
     "lag": 2,
     "lam": 0.7501795112557389,
     "kappa": 1.227555008055541
    },
    {
     "lag": 2,
     "lam": 0.7598319440756821,
     "kappa": 0.9308093759723524
    },
    {
     "lag": 2,
     "lam": 0.7433129360248859,
     "kappa": 0.5483992407978231
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -62.956715260206366,
      "lam": 0.8767250050598444,
      "kappa": 5.559481462057498,
      "grid_nll": -44.93287639142004,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -75.67851246527138,
      "lam": 0.8578000473498109,
      "kappa": 3.5494103379439434,
      "grid_nll": -54.76271739862141,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -120.79697760313243,
      "lam": 0.7527224974884643,
      "kappa": 0.9583720797627205,
      "grid_nll": -101.16042033578461,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -77.37363036050053,
      "lam": 0.7763415461270187,
      "kappa": 1.6072748095843608,
      "grid_nll": -61.31069260927788,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -51.492639012342885,
      "lam": 0.8029009485381863,
      "kappa": 2.47482243031246,
      "grid_nll": -38.62670703172346,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.54789818365793,
      "lam": 0.7480653575477586,
      "kappa": 1.5294629258220787,
      "grid_nll": -30.511210960021337,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.807799111459158,
      "lam": 0.7716954236354445,
      "kappa": 2.882360192879078,
      "grid_nll": -19.4918502301808,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -49.60362036760344,
      "lam": 0.871309867041867,
      "kappa": 4.269865904568776,
      "grid_nll": -34.79229963984618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -53.9942890925264,
      "lam": 0.854332307369334,
      "kappa": 3.006494894372763,
      "grid_nll": -38.17949628651747,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -77.98506241016824,
      "lam": 0.7624600448665328,
      "kappa": 1.157243636099943,
      "grid_nll": -61.480970304553765,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -56.92897086977382,
      "lam": 0.7768504962363365,
      "kappa": 1.3876757677415241,
      "grid_nll": -43.24639746758505,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -35.64906626863349,
      "lam": 0.8027831907240477,
      "kappa": 2.2850182661200287,
      "grid_nll": -24.978403340527038,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -28.784862718712446,
      "lam": 0.7336411660059644,
      "kappa": 1.158548140803896,
      "grid_nll": -20.258422149928847,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -19.56268714557212,
      "lam": 0.8211921391901169,
      "kappa": 5.10748150703334,
      "grid_nll": -11.823108897343364,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -84.0893185805528,
      "lam": 0.8729585460175023,
      "kappa": 7.012236304739015,
      "grid_nll": -55.286679259256786,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -94.20169710943283,
      "lam": 0.8544198053819596,
      "kappa": 3.8717892235550604,
      "grid_nll": -65.54067474654207,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -140.8814607684709,
      "lam": 0.7571750216170529,
      "kappa": 1.0459969142036973,
      "grid_nll": -112.05565518777661,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -94.6883928648335,
      "lam": 0.7771221530154557,
      "kappa": 1.685665557324601,
      "grid_nll": -71.17991668672012,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -66.01764436390039,
      "lam": 0.7845900233574349,
      "kappa": 1.7166790503055978,
      "grid_nll": -46.40276032656495,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -51.33535094821731,
      "lam": 0.7567379402307328,
      "kappa": 1.270518073764508,
      "grid_nll": -33.83796015734046,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.566299573724024,
      "lam": 0.792967449466158,
      "kappa": 1.9514845570158876,
      "grid_nll": -22.338973054039926,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.80950066941122,
      "lam": 0.8759155803362555,
      "kappa": 5.009136244961491,
      "grid_nll": -46.45317857629886,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.48488444180902,
      "lam": 0.8622739722967993,
      "kappa": 3.736896321981864,
      "grid_nll": -51.24563540572056,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -118.51420664361954,
      "lam": 0.7464692795249305,
      "kappa": 0.9701823452783676,
      "grid_nll": -93.13310040082612,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -77.67952378824664,
      "lam": 0.780400219095645,
      "kappa": 1.6602021022835531,
      "grid_nll": -58.75276049279088,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -55.56217446907416,
      "lam": 0.7934641823784979,
      "kappa": 1.766413426569449,
      "grid_nll": -40.99624267504801,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -38.665486438856064,
      "lam": 0.7833126331215219,
      "kappa": 1.6269896090768137,
      "grid_nll": -25.375253836404873,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -27.06682754873893,
      "lam": 0.8184739488171194,
      "kappa": 2.7216172345751666,
      "grid_nll": -16.700566233465356,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -66.8803561485973,
      "lam": 0.8700779935579828,
      "kappa": 4.491320563787191,
      "grid_nll": -47.18943246105996,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -76.76473110757311,
      "lam": 0.848514426226465,
      "kappa": 3.0361949053106043,
      "grid_nll": -56.385696279676694,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -115.15055756953757,
      "lam": 0.751398937563739,
      "kappa": 0.8643178077205906,
      "grid_nll": -93.63637496416317,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -74.52590745662211,
      "lam": 0.7676053101388801,
      "kappa": 1.0752858389656965,
      "grid_nll": -56.96313315381938,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -52.017348298881174,
      "lam": 0.7559634249982563,
      "kappa": 1.3529244181902045,
      "grid_nll": -38.24167421423141,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -40.32591562235868,
      "lam": 0.6947104343226115,
      "kappa": 1.2550422714223997,
      "grid_nll": -29.23288255621157,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -28.724777122060285,
      "lam": 0.7516093509076451,
      "kappa": 1.5401162858078055,
      "grid_nll": -19.100480086364957,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3304816485974107,
      0.297884108818158,
      0.3406465375832208,
      0.3171944087993718,
      0.31394075077691963
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.11558441433315951,
      0.10081403124279499,
      0.10978289962339927,
      0.09616463123520183,
      0.09757925130329394
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.04008224422629271,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1164184511241546,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08505484682080797,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.17999846643545442,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10736551343344627,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.73,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   }
  },
  "c_t3": {
   "scenario": "c_t3",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681926163032864,
   "mean_memory_truth": 0.003040209868944439,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2854,
    "persons_with_full": 165,
    "empty": 1821,
    "partial": 10125,
    "full_fresh_start": 141
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1455918262781173,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.1897447037738811,
     "mean_minus_memory_mean": 0.012136776944497331,
     "uncentered_pehe_memory": 0.14609682143564234,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.7697085073354839,
     "sd_ratio": 0.836545813658137,
     "minus_zero": -0.08122743535221136,
     "minus_zero_ci95": [
      -0.09355047446021039,
      -0.06712764589450863
     ],
     "interval_coverage_memory_route": {
      "80": 0.7875,
      "95": 0.9325
     }
    },
    "M": {
     "centered_pehe": 0.22714456060289073,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.009262567281914593,
     "mean_minus_memory_mean": 0.012520711034844147,
     "uncentered_pehe_memory": 0.22748938352437104,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": -0.014726538110217364,
     "sd_ratio": 0.04083677556895842,
     "minus_zero": 0.00032529897256208806,
     "minus_zero_ci95": [
      -0.0005539029982590676,
      0.0012219790431350617
     ]
    },
    "D": {
     "centered_pehe": 0.2905756294667525,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.19098426252184772,
     "mean_minus_memory_mean": 0.01117770142711016,
     "uncentered_pehe_memory": 0.29079053878899347,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.04025689456623697,
     "sd_ratio": 0.8420107761091075,
     "minus_zero": 0.06375636783642388,
     "minus_zero_ci95": [
      0.04739259217012126,
      0.07927931843892531
     ]
    },
    "L4": {
     "centered_pehe": 0.1379196526817385,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.17372654788811182,
     "mean_minus_memory_mean": 0.01100360298834326,
     "uncentered_pehe_memory": 0.13835790499489523,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.794401868943182,
     "sd_ratio": 0.7659250217084842,
     "minus_zero": -0.08889960894859014,
     "minus_zero_ci95": [
      -0.10070311823806845,
      -0.07640992915987495
     ],
     "interval_coverage_memory_route": {
      "80": 0.835,
      "95": 0.975
     }
    },
    "L5": {
     "centered_pehe": 0.14419660829718994,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.191854059731896,
     "mean_minus_memory_mean": 0.011117709696226514,
     "uncentered_pehe_memory": 0.14462456676962873,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.7751400831941269,
     "sd_ratio": 0.84584553513176,
     "minus_zero": -0.0826226533331387,
     "minus_zero_ci95": [
      -0.09555954444110568,
      -0.06822723359729485
     ],
     "interval_coverage_memory_route": {
      "80": 0.7825,
      "95": 0.925
     }
    },
    "L2": {
     "centered_pehe": 0.21380754016053638,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.056674732561583056,
     "mean_minus_memory_mean": -0.15676951068971212,
     "uncentered_pehe_memory": 0.26512326135477277,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.34793440321510843,
     "sd_ratio": 0.24986737084944693,
     "minus_zero": -0.013011721469792265,
     "minus_zero_ci95": [
      -0.018133770426982138,
      -0.007793741503028508
     ],
     "interval_coverage_memory_route": {
      "80": 0.14,
      "95": 0.215
     }
    },
    "L1": {
     "centered_pehe": 0.16586397246199475,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.19483057513432567,
     "mean_minus_memory_mean": -0.12188186083291544,
     "uncentered_pehe_memory": 0.20583013715432324,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.700307922635296,
     "sd_ratio": 0.8589683862557567,
     "minus_zero": -0.0609552891683339,
     "minus_zero_ci95": [
      -0.07584173733943474,
      -0.04523772703484975
     ],
     "interval_coverage_memory_route": {
      "80": 0.65,
      "95": 0.84
     }
    },
    "L0": {
     "centered_pehe": 0.27698565191736274,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.3338876350356322,
     "mean_minus_memory_mean": -0.1771019073483609,
     "uncentered_pehe_memory": 0.3287645615855119,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.5691564447731253,
     "sd_ratio": 1.4720426855978581,
     "minus_zero": 0.050166390287034096,
     "minus_zero_ci95": [
      0.024458579640689152,
      0.07533099090848451
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.8166770042629854,
     "kappa": 1.3586217060832741
    },
    {
     "lag": 2,
     "lam": 0.8164319782815203,
     "kappa": 1.3046674926918624
    },
    {
     "lag": 2,
     "lam": 0.8022894043012172,
     "kappa": 1.069003664035722
    },
    {
     "lag": 2,
     "lam": 0.8136004561034779,
     "kappa": 1.1595307749390409
    },
    {
     "lag": 2,
     "lam": 0.7893246616601612,
     "kappa": 0.7363151952232877
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.8131933267324382,
     "kappa": 1.3042189743930879
    },
    {
     "lag": 2,
     "lam": 0.8123379906430175,
     "kappa": 1.2523654230563992
    },
    {
     "lag": 2,
     "lam": 0.8004387229987451,
     "kappa": 1.0535339783297426
    },
    {
     "lag": 2,
     "lam": 0.812955145050544,
     "kappa": 1.12263893182757
    },
    {
     "lag": 2,
     "lam": 0.785708078087927,
     "kappa": 0.7060377974980333
    }
   ],
   "tail_decays": [
    0.8894599051344919,
    0.99,
    0.7413085124350303,
    0.99,
    0.5
   ],
   "tail_gamma_hr": [
    -0.003444922212325875,
    -0.002163646785478276,
    -0.006617532346658159,
    -0.0012808101091182703,
    -0.006791191013644282
   ],
   "common_window_effect": [
    -0.1261504832961395,
    -0.13007218863056327,
    -0.11389222473720224,
    -0.1556651333262038,
    -0.09897558337275512
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    3,
    3,
    4,
    2
   ],
   "joint_gain_nats": [
    14.517255154249142,
    12.006015724371537,
    14.603338752145646,
    14.41239173852955,
    13.04658248492342
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.395188269985109,
    0.34506973537603697,
    0.36519327885520414,
    0.3596273634971255,
    0.3238934584872412
   ],
   "loadings_fold0": [
    0.1836,
    0.0387,
    -0.0259,
    0.3952,
    -0.0194,
    -0.02,
    0.0156,
    0.0586,
    -0.0563,
    -0.0041,
    0.0243,
    0.0376
   ],
   "slope_variance_p": [
    1.5508546233908698e-23,
    2.204610794431351e-18,
    5.182240037627919e-21,
    1.3520143969718587e-15,
    7.700938057422786e-18
   ],
   "slope_variance_lr": [
    98.59263322587867,
    75.12908827115098,
    87.09092943943506,
    62.47095796260146,
    72.66007291593996
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.8357703008684413,
     "kappa": 1.9306146446198402
    },
    {
     "lag": 2,
     "lam": 0.7657736623585017,
     "kappa": 0.5763198081852662
    },
    {
     "lag": 2,
     "lam": 0.8108958014235657,
     "kappa": 2.434009919425334
    },
    {
     "lag": 2,
     "lam": 0.812192832658911,
     "kappa": 1.7618184059872195
    },
    {
     "lag": 2,
     "lam": 0.750939963616908,
     "kappa": 0.345366542931361
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -88.08692640914902,
      "lam": 0.9027943559477538,
      "kappa": 11.225430422789135,
      "grid_nll": -55.893541819378115,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -106.47236498589598,
      "lam": 0.8729222247016922,
      "kappa": 4.6540082685936905,
      "grid_nll": -72.0323061071074,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -142.35846603191496,
      "lam": 0.8166770042629854,
      "kappa": 1.3586217060832741,
      "grid_nll": -108.72721153873763,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -109.91221865150345,
      "lam": 0.8199684524696205,
      "kappa": 1.7679116754196675,
      "grid_nll": -81.10202464136108,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -77.71472171834617,
      "lam": 0.8247242254476184,
      "kappa": 4.99916000926447,
      "grid_nll": -53.86810400069403,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -57.63173938916161,
      "lam": 0.8276793189356269,
      "kappa": 15.8653694536803,
      "grid_nll": -35.59045832117532,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -43.142165071945136,
      "lam": 0.8373099832488867,
      "kappa": 22.807760404246167,
      "grid_nll": -25.508171106478418,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.84176723604347,
      "lam": 0.8987536986337152,
      "kappa": 7.164738812848952,
      "grid_nll": -57.61818258332629,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -91.95409138691952,
      "lam": 0.8764544115188292,
      "kappa": 4.439462905919642,
      "grid_nll": -64.56362745910896,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -122.46500036736273,
      "lam": 0.8164319782815203,
      "kappa": 1.3046674926918624,
      "grid_nll": -94.56104280474494,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -90.13608782693824,
      "lam": 0.8195254936933861,
      "kappa": 1.626765424889349,
      "grid_nll": -66.02166088199638,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.31688501106565,
      "lam": 0.8099246178699154,
      "kappa": 2.270036018603149,
      "grid_nll": -47.94372602726443,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -50.77277483615548,
      "lam": 0.8235325456634965,
      "kappa": 15.058456303413207,
      "grid_nll": -33.55037865902963,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -41.01581742295068,
      "lam": 0.8096588810149972,
      "kappa": 7.320513681293993,
      "grid_nll": -27.494075535096542,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -100.06568919513374,
      "lam": 0.8967807939300643,
      "kappa": 8.510314367442401,
      "grid_nll": -68.70291417872363,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -122.45227318096724,
      "lam": 0.8592604892342016,
      "kappa": 3.4729847923126544,
      "grid_nll": -85.7740510377198,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -152.24224189362116,
      "lam": 0.8022894043012172,
      "kappa": 1.069003664035722,
      "grid_nll": -118.58994863833354,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -109.262336633355,
      "lam": 0.8116316969756908,
      "kappa": 1.6205297743756761,
      "grid_nll": -80.92229295484228,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -76.62523498744008,
      "lam": 0.8102484888665561,
      "kappa": 2.8522038031826487,
      "grid_nll": -53.42934184710996,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -56.704782997148186,
      "lam": 0.83085911354032,
      "kappa": 6.2066551876842855,
      "grid_nll": -37.30824664091262,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.894621243299525,
      "lam": 0.8468966436431398,
      "kappa": 17.94434495295207,
      "grid_nll": -28.61080066831774,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -99.36341863728111,
      "lam": 0.897320705407691,
      "kappa": 7.415037764803309,
      "grid_nll": -66.68441479126236,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -117.78655801444205,
      "lam": 0.8644177308056112,
      "kappa": 3.1130741749801234,
      "grid_nll": -80.83566169067709,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -145.75607226042393,
      "lam": 0.8136004561034779,
      "kappa": 1.1595307749390409,
      "grid_nll": -110.18625124506572,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -111.38825660963502,
      "lam": 0.8003270707680712,
      "kappa": 1.0490340818609871,
      "grid_nll": -82.23032679647572,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -75.05230036244863,
      "lam": 0.7958635183606023,
      "kappa": 1.9964614100803666,
      "grid_nll": -51.64971233842375,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.84871060216159,
      "lam": 0.8209003791720603,
      "kappa": 6.613670838501899,
      "grid_nll": -30.47651800153593,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -35.352472066858624,
      "lam": 0.8191686296697163,
      "kappa": 4.803359443246426,
      "grid_nll": -20.760971879760202,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -87.13096597960046,
      "lam": 0.8985136357424067,
      "kappa": 8.887415601902791,
      "grid_nll": -58.6606810992181,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -106.10637676780844,
      "lam": 0.8610661416643609,
      "kappa": 3.1045523192099815,
      "grid_nll": -73.83972007306988,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -140.65831528856125,
      "lam": 0.7893246616601612,
      "kappa": 0.7363151952232877,
      "grid_nll": -110.7356125590146,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -106.01265573026966,
      "lam": 0.8015567547460326,
      "kappa": 1.130325442207515,
      "grid_nll": -79.90442179377659,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -71.14293758319016,
      "lam": 0.818535768448082,
      "kappa": 4.210667485985052,
      "grid_nll": -50.451705740355116,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -52.1279049951241,
      "lam": 0.8300323539265738,
      "kappa": 11.732450149306576,
      "grid_nll": -33.96316694581779,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -39.46976938667852,
      "lam": 0.8404278066891534,
      "kappa": 29.391271776067235,
      "grid_nll": -23.33379739364448,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.382556283433413,
      0.3399853720783351,
      0.3768196424456095,
      0.36745740327673104,
      0.35815681863775
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10674374038966239,
      0.10458733913868783,
      0.10063694633548138,
      0.10177958035748445,
      0.09259214151589468
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.030694715659677577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08540825407417947,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.058552687419863456,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.13156316052917016,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.022685583125529592,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_level_shift": {
   "scenario": "c_level_shift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681982570300951,
   "mean_memory_truth": 0.003037635834453685,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2855,
    "persons_with_full": 161,
    "empty": 1701,
    "partial": 10244,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.14574856123862764,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.1726373493701235,
     "mean_minus_memory_mean": 0.02259096353341849,
     "uncentered_pehe_memory": 0.1474889647956695,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7662405924566602,
     "sd_ratio": 0.7611210741170802,
     "minus_zero": -0.08107126446438187,
     "minus_zero_ci95": [
      -0.09391992224817566,
      -0.06792831441447393
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.955
     }
    },
    "M": {
     "centered_pehe": 0.22757413170469168,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.009421577942450231,
     "mean_minus_memory_mean": 0.02176851351927301,
     "uncentered_pehe_memory": 0.22861289027957965,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": -0.059425802300021445,
     "sd_ratio": 0.041537717936467065,
     "minus_zero": 0.0007543060016821646,
     "minus_zero_ci95": [
      -0.00010644238571671586,
      0.0016229427104301924
     ]
    },
    "D": {
     "centered_pehe": 0.2890838501795763,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.18344648281627676,
     "mean_minus_memory_mean": 0.029532464910608097,
     "uncentered_pehe_memory": 0.29058843562389747,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.01838979485644906,
     "sd_ratio": 0.8087762268915399,
     "minus_zero": 0.06226402447656676,
     "minus_zero_ci95": [
      0.047598384902511406,
      0.07723848381926318
     ]
    },
    "L4": {
     "centered_pehe": 0.14768927012962682,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.1585856908363597,
     "mean_minus_memory_mean": 0.021670016073512835,
     "uncentered_pehe_memory": 0.14927059358108075,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7615228982224984,
     "sd_ratio": 0.6991703231621677,
     "minus_zero": -0.0791305555733827,
     "minus_zero_ci95": [
      -0.09091050623203868,
      -0.0665362772629652
     ],
     "interval_coverage_memory_route": {
      "80": 0.815,
      "95": 0.955
     }
    },
    "L5": {
     "centered_pehe": 0.1469379842978662,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.17553464440885852,
     "mean_minus_memory_mean": 0.02460448640682168,
     "uncentered_pehe_memory": 0.14898373059117376,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7618896591605007,
     "sd_ratio": 0.773894627000983,
     "minus_zero": -0.07988184140514332,
     "minus_zero_ci95": [
      -0.09311525630409463,
      -0.06592314628015773
     ],
     "interval_coverage_memory_route": {
      "80": 0.78,
      "95": 0.9175
     }
    },
    "L2": {
     "centered_pehe": 0.21529102548571694,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.05116609722651719,
     "mean_minus_memory_mean": -0.14482571472068007,
     "uncentered_pehe_memory": 0.2594700624331205,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.3323849461374303,
     "sd_ratio": 0.22558035686665417,
     "minus_zero": -0.011528800217292579,
     "minus_zero_ci95": [
      -0.015893161117508554,
      -0.006909042511953116
     ],
     "interval_coverage_memory_route": {
      "80": 0.1325,
      "95": 0.175
     }
    },
    "L1": {
     "centered_pehe": 0.15546249500317907,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.16575257161591095,
     "mean_minus_memory_mean": -0.12694563400382075,
     "uncentered_pehe_memory": 0.20070819949679558,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7281706236727814,
     "sd_ratio": 0.730767564529134,
     "minus_zero": -0.07135733069983044,
     "minus_zero_ci95": [
      -0.08333683562927223,
      -0.05845352199685503
     ],
     "interval_coverage_memory_route": {
      "80": 0.6875,
      "95": 0.895
     }
    },
    "L0": {
     "centered_pehe": 0.33339862420198013,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.3770624735167545,
     "mean_minus_memory_mean": -0.16168036243694048,
     "uncentered_pehe_memory": 0.3705336451896286,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.4821307445974138,
     "sd_ratio": 1.662387634538031,
     "minus_zero": 0.10657879849897062,
     "minus_zero_ci95": [
      0.07989469191988635,
      0.1353784500356705
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7750694715257906,
     "kappa": 0.8519569643436138
    },
    {
     "lag": 2,
     "lam": 0.7618802568591317,
     "kappa": 0.6784281613339929
    },
    {
     "lag": 2,
     "lam": 0.785173235894238,
     "kappa": 0.7578929515938657
    },
    {
     "lag": 2,
     "lam": 0.788474096755804,
     "kappa": 0.8234073342686165
    },
    {
     "lag": 2,
     "lam": 0.7890241050428082,
     "kappa": 0.651106333556299
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7712436572865307,
     "kappa": 0.8336193955656753
    },
    {
     "lag": 2,
     "lam": 0.752201976380474,
     "kappa": 0.6469920131074933
    },
    {
     "lag": 2,
     "lam": 0.7812860843999,
     "kappa": 0.7570349870396005
    },
    {
     "lag": 2,
     "lam": 0.7838573681687613,
     "kappa": 0.8155355010912414
    },
    {
     "lag": 2,
     "lam": 0.7871420858412688,
     "kappa": 0.6628502817898476
    }
   ],
   "tail_decays": [
    0.99,
    0.99,
    0.99,
    0.99,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0019871429766603194,
    -0.0023784072436520975,
    -0.002267120852634995,
    -0.0016675983881117226,
    -0.005116761169215611
   ],
   "common_window_effect": [
    -0.13441252439485407,
    -0.14781631434432682,
    -0.14078094324252818,
    -0.15610889967585287,
    -0.12224189143823667
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    4,
    4,
    3
   ],
   "joint_gain_nats": [
    5.666018535543117,
    4.592064897355158,
    6.429920116861467,
    5.448507936438546,
    5.138024622807279
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.34716137503610606,
    0.2875979563367756,
    0.3306189044748357,
    0.31975116563197675,
    0.30535526362115734
   ],
   "loadings_fold0": [
    0.2065,
    -0.0567,
    -0.0085,
    0.3472,
    0.0218,
    0.0066,
    -0.0095,
    0.0784,
    0.0381,
    -0.0355,
    -0.0174,
    0.0212
   ],
   "slope_variance_p": [
    2.8570691413381135e-13,
    2.7852316369262754e-08,
    1.9462071936266053e-12,
    1.2765078028873453e-05,
    2.981600170076922e-13
   ],
   "slope_variance_lr": [
    51.94279367394847,
    29.507364611228695,
    48.17794729656816,
    17.724615018232726,
    51.85902318524495
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7628883882511216,
     "kappa": 0.9460767681786512
    },
    {
     "lag": 2,
     "lam": 0.7195543558582967,
     "kappa": 0.9313859239806397
    },
    {
     "lag": 2,
     "lam": 0.8021716877579843,
     "kappa": 1.1169638407179554
    },
    {
     "lag": 2,
     "lam": 0.802284795449466,
     "kappa": 0.7369216834647196
    },
    {
     "lag": 2,
     "lam": 0.8465865369866384,
     "kappa": 0.7572487044227371
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -46.352726624909295,
      "lam": 0.9053485591404218,
      "kappa": 6.687335974538901,
      "grid_nll": -37.21311719493973,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -62.53624128575259,
      "lam": 0.8804811530080813,
      "kappa": 4.286763906696982,
      "grid_nll": -51.48936635977715,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -106.84949016107765,
      "lam": 0.7750694715257906,
      "kappa": 0.8519569643436138,
      "grid_nll": -93.98529011422886,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -61.88830923121749,
      "lam": 0.7939803245601442,
      "kappa": 1.1289412769655838,
      "grid_nll": -52.00621963870709,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.85462426289609,
      "lam": 0.8324843754066915,
      "kappa": 3.2527513279556572,
      "grid_nll": -26.95768341019586,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -29.35153143081273,
      "lam": 0.7973549711753798,
      "kappa": 2.346731819193307,
      "grid_nll": -23.034530930498875,
      "grid_lam": 0.6,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -35.60072208505645,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -17.282494048723482,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -36.90266998157189,
      "lam": 0.9071426066960256,
      "kappa": 5.368500481292719,
      "grid_nll": -28.231256212325306,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -45.7953482719738,
      "lam": 0.8798636826305906,
      "kappa": 3.779877504947534,
      "grid_nll": -35.72424332661972,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -80.73886719194891,
      "lam": 0.7618802568591317,
      "kappa": 0.6784281613339929,
      "grid_nll": -67.92534993802369,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -47.142439363215296,
      "lam": 0.8149015549709493,
      "kappa": 1.074535825062705,
      "grid_nll": -38.96750722860946,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -36.539291412902585,
      "lam": 0.99,
      "kappa": 4.0515544241287325,
      "grid_nll": -24.713275244946292,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -36.119769422967096,
      "lam": 0.99,
      "kappa": 24.526012510148774,
      "grid_nll": -25.888685423140213,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -36.579384905988,
      "lam": 0.99,
      "kappa": 38.92676071314457,
      "grid_nll": -23.97320619546074,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -48.90325773558065,
      "lam": 0.9093658247442924,
      "kappa": 5.912165697049138,
      "grid_nll": -36.8215857340454,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -65.02550857538444,
      "lam": 0.8823473844944815,
      "kappa": 3.697923154842321,
      "grid_nll": -51.14844680252871,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.0450106797478,
      "lam": 0.785173235894238,
      "kappa": 0.7578929515938657,
      "grid_nll": -93.11979906547869,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -63.34909605746619,
      "lam": 0.8009333875534902,
      "kappa": 1.0983132894772258,
      "grid_nll": -51.71813291829527,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.54631119481073,
      "lam": 0.8261020137043291,
      "kappa": 1.9924882834135258,
      "grid_nll": -25.40998925853341,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -28.524644520395093,
      "lam": 0.99,
      "kappa": 2.1146359775040544,
      "grid_nll": -23.693526700742293,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -27.809264339419595,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -17.23841926362872,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -40.16850992037491,
      "lam": 0.9144273024068973,
      "kappa": 7.388786149813934,
      "grid_nll": -30.732120624357098,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -53.33915940118378,
      "lam": 0.8907052362802618,
      "kappa": 4.072076546339231,
      "grid_nll": -42.73774781009611,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -93.96826775517164,
      "lam": 0.788474096755804,
      "kappa": 0.8234073342686165,
      "grid_nll": -79.55948499868222,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -58.551955170524046,
      "lam": 0.8166258251379548,
      "kappa": 1.449558301694149,
      "grid_nll": -47.9290959368951,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -35.65334020120625,
      "lam": 0.8381276538485523,
      "kappa": 2.7784040095954086,
      "grid_nll": -27.78170184886502,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -33.40818557445382,
      "lam": 0.99,
      "kappa": 3.3576217761486937,
      "grid_nll": -22.481256607317917,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -32.73166578302953,
      "lam": 0.99,
      "kappa": 4.017326456191771,
      "grid_nll": -20.540920302041837,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -36.70569369268523,
      "lam": 0.9029557847285621,
      "kappa": 5.963388385552658,
      "grid_nll": -27.9885645136032,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -51.07062548315649,
      "lam": 0.8781863466789112,
      "kappa": 3.673799235648168,
      "grid_nll": -40.80618438989815,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -91.53925020125337,
      "lam": 0.7890241050428082,
      "kappa": 0.651106333556299,
      "grid_nll": -78.94865920411479,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -53.08930294834991,
      "lam": 0.8140525216117971,
      "kappa": 1.0603523573087632,
      "grid_nll": -44.02609325617909,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.52783647432692,
      "lam": 0.8145642399231741,
      "kappa": 1.541142938209749,
      "grid_nll": -27.30423436380589,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -29.54467452543311,
      "lam": 0.99,
      "kappa": 0.22872954501097262,
      "grid_nll": -24.72977544172141,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -31.912889199363867,
      "lam": 0.99,
      "kappa": 20.10554106190124,
      "grid_nll": -19.05446122784251,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3618445038813231,
      0.3263535339336366,
      0.3525068045192059,
      0.3410868958322079,
      0.3327028213070509
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.1043612139986876,
      0.10488549370420776,
      0.09188407664259077,
      0.09652906018743802,
      0.0874639739584392
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.03758595264821613,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14536527919379577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1276499392176611,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1526882029357115,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08339737934859023,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_ar2_drift": {
   "scenario": "c_ar2_drift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681768248035822,
   "mean_memory_truth": 0.003041948136331242,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2754,
    "persons_with_full": 158,
    "empty": 1819,
    "partial": 10227,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13647788905687533,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1503327113728741,
     "mean_minus_memory_mean": 0.046008374869844,
     "uncentered_pehe_memory": 0.1440242505954635,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8126544154447116,
     "sd_ratio": 0.6627909681860562,
     "minus_zero": -0.09033979342348289,
     "minus_zero_ci95": [
      -0.100411826147697,
      -0.0794125039413695
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.22744926502647184,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.008221286528498925,
     "mean_minus_memory_mean": 0.04691234786534494,
     "uncentered_pehe_memory": 0.23223681134419957,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": -0.05880667758480027,
     "sd_ratio": 0.03624623282715564,
     "minus_zero": 0.0006315825461136182,
     "minus_zero_ci95": [
      -0.00013037111936555558,
      0.001387629649961862
     ]
    },
    "D": {
     "centered_pehe": 0.2669499031238417,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1521322035256759,
     "mean_minus_memory_mean": 0.0451887518163505,
     "uncentered_pehe_memory": 0.2707476206147492,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.048226268554664574,
     "sd_ratio": 0.6707246183897067,
     "minus_zero": 0.040132220643483485,
     "minus_zero_ci95": [
      0.02664332320456607,
      0.053740131234877885
     ]
    },
    "L4": {
     "centered_pehe": 0.14172044596123143,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1380428260375754,
     "mean_minus_memory_mean": 0.045762320000237784,
     "uncentered_pehe_memory": 0.1489257356377818,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8051182723901599,
     "sd_ratio": 0.6086069856988752,
     "minus_zero": -0.08509723651912679,
     "minus_zero_ci95": [
      -0.09419215681960993,
      -0.07540993592876952
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.9275
     }
    },
    "L5": {
     "centered_pehe": 0.13560022897654542,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.152734015593544,
     "mean_minus_memory_mean": 0.044487562168926825,
     "uncentered_pehe_memory": 0.14271147566410236,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8138279593583316,
     "sd_ratio": 0.6733779038888219,
     "minus_zero": -0.0912174535038128,
     "minus_zero_ci95": [
      -0.10086134855919608,
      -0.08008061590142135
     ],
     "interval_coverage_memory_route": {
      "80": 0.7125,
      "95": 0.8725
     }
    },
    "L2": {
     "centered_pehe": 0.21622140396997666,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.0505314697109398,
     "mean_minus_memory_mean": -0.14571293858860415,
     "uncentered_pehe_memory": 0.2607373314408088,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.31619066919525607,
     "sd_ratio": 0.22278452525550202,
     "minus_zero": -0.010596278510381557,
     "minus_zero_ci95": [
      -0.01488222910339214,
      -0.005919376020805187
     ],
     "interval_coverage_memory_route": {
      "80": 0.12,
      "95": 0.16
     }
    },
    "L1": {
     "centered_pehe": 0.14636853400064812,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.15052968520191312,
     "mean_minus_memory_mean": -0.12330826421849506,
     "uncentered_pehe_memory": 0.19138619534876877,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.7714907417880855,
     "sd_ratio": 0.6636593917890355,
     "minus_zero": -0.0804491484797101,
     "minus_zero_ci95": [
      -0.09098502739574567,
      -0.06890995778998715
     ],
     "interval_coverage_memory_route": {
      "80": 0.6225,
      "95": 0.8575
     }
    },
    "L0": {
     "centered_pehe": 0.2222604907157034,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.2625679715412516,
     "mean_minus_memory_mean": -0.17619112517196195,
     "uncentered_pehe_memory": 0.28362481965185493,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.5959903026204791,
     "sd_ratio": 1.1576168518695154,
     "minus_zero": -0.004557191764654828,
     "minus_zero_ci95": [
      -0.026193764802884007,
      0.017099781751634912
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7656340392084214,
     "kappa": 0.600371642084897
    },
    {
     "lag": 2,
     "lam": 0.7808182557680632,
     "kappa": 0.6913735629200973
    },
    {
     "lag": 2,
     "lam": 0.7798187991171818,
     "kappa": 0.8427692460311776
    },
    {
     "lag": 2,
     "lam": 0.7778885087777635,
     "kappa": 0.7238576919033035
    },
    {
     "lag": 2,
     "lam": 0.756419107738827,
     "kappa": 0.5127496152874801
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7558333588748519,
     "kappa": 0.5805544631923407
    },
    {
     "lag": 2,
     "lam": 0.7731034411255855,
     "kappa": 0.6659545307005793
    },
    {
     "lag": 2,
     "lam": 0.7682837331017776,
     "kappa": 0.8314659123726608
    },
    {
     "lag": 2,
     "lam": 0.7713848298537079,
     "kappa": 0.7168208455971813
    },
    {
     "lag": 2,
     "lam": 0.7509622925001199,
     "kappa": 0.5075003469967045
    }
   ],
   "tail_decays": [
    0.9176946933114718,
    0.7450438309302571,
    0.7592007608412975,
    0.99,
    0.99
   ],
   "tail_gamma_hr": [
    -0.003977652507189073,
    -0.006736462610758817,
    -0.009657795645815162,
    -0.0023527331305080237,
    -0.0017317964994916883
   ],
   "common_window_effect": [
    -0.15327085868817397,
    -0.15066721962035776,
    -0.14875754990070697,
    -0.15129184990033326,
    -0.14781536402501885
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    5,
    6,
    6,
    5,
    5
   ],
   "joint_gain_nats": [
    7.741878815810196,
    7.947300096311665,
    10.292901542648906,
    8.769148226900143,
    7.923334966544644
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.27228364167877595,
    0.2597880453917677,
    0.30000678216754273,
    0.28209349153027086,
    0.2557176618445234
   ],
   "loadings_fold0": [
    0.1314,
    0.0174,
    -0.0013,
    0.2723,
    -0.0129,
    -0.0134,
    -0.0067,
    0.123,
    0.0076,
    0.0137,
    0.0041,
    0.0275
   ],
   "slope_variance_p": [
    1.882343181915134e-09,
    0.0007071299551369994,
    5.354024541512627e-14,
    3.00903832763028e-06,
    9.297566093109697e-12
   ],
   "slope_variance_lr": [
    34.74176066541622,
    10.187107450721669,
    55.23255434244129,
    20.482442440119485,
    45.113372061710834
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7762507728894655,
     "kappa": 0.749436343098911
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 31.294402341871788
    },
    {
     "lag": 2,
     "lam": 0.7714310343484927,
     "kappa": 0.9308160782098163
    },
    {
     "lag": 2,
     "lam": 0.7497603002059361,
     "kappa": 0.6030791122296295
    },
    {
     "lag": 2,
     "lam": 0.7704450647455483,
     "kappa": 0.721073445491121
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -69.36052988941165,
      "lam": 0.8911045688067399,
      "kappa": 3.7090811445759164,
      "grid_nll": -50.44974147763527,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.8796162975872,
      "lam": 0.870603534653415,
      "kappa": 2.842498073885749,
      "grid_nll": -53.41531061664415,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -103.88663307061998,
      "lam": 0.7656340392084214,
      "kappa": 0.600371642084897,
      "grid_nll": -80.54917881409746,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -61.76773434102854,
      "lam": 0.8156759168060399,
      "kappa": 1.6077450234614,
      "grid_nll": -43.832215636393116,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -54.666793217773275,
      "lam": 0.99,
      "kappa": 7.1079152137454145,
      "grid_nll": -29.041017328531954,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -53.50588663077944,
      "lam": 0.99,
      "kappa": 7.837268213002007,
      "grid_nll": -26.931271783577166,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -54.32857011660909,
      "lam": 0.99,
      "kappa": 9.139816180969865,
      "grid_nll": -26.71449209534454,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -62.86246771461157,
      "lam": 0.8878661496306045,
      "kappa": 3.0431377637978088,
      "grid_nll": -40.19773361019759,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -70.96342274777298,
      "lam": 0.8640117573297269,
      "kappa": 2.3117989984435363,
      "grid_nll": -44.14140454184352,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -91.61264900402901,
      "lam": 0.7808182557680632,
      "kappa": 0.6913735629200973,
      "grid_nll": -63.38872214531064,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -60.16967963537786,
      "lam": 0.810181685829351,
      "kappa": 1.0985378525355967,
      "grid_nll": -38.511491801238705,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -44.67415660298239,
      "lam": 0.8132336396806709,
      "kappa": 0.9194469849886818,
      "grid_nll": -24.130443893229927,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.090095661002785,
      "lam": 0.99,
      "kappa": 7.338544084803482,
      "grid_nll": -24.922242034307395,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -47.71909325249467,
      "lam": 0.99,
      "kappa": 10.958908985611048,
      "grid_nll": -23.17461628392416,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -83.9203644258873,
      "lam": 0.8941654830370737,
      "kappa": 4.179256919253953,
      "grid_nll": -52.329018519780405,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.68990902604259,
      "lam": 0.871207924660706,
      "kappa": 3.2169042732281805,
      "grid_nll": -59.88837368043555,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -126.80751545083075,
      "lam": 0.7798187991171818,
      "kappa": 0.8427692460311776,
      "grid_nll": -88.19744501463016,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.58336170861352,
      "lam": 0.8175349770910411,
      "kappa": 1.543726115746538,
      "grid_nll": -54.52544817038293,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -59.375113341000876,
      "lam": 0.8369187810804494,
      "kappa": 2.013630690255619,
      "grid_nll": -32.27829363220008,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -51.12655410417522,
      "lam": 0.8206194884992867,
      "kappa": 2.0069631564636263,
      "grid_nll": -28.06646347979389,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -53.07037735795417,
      "lam": 0.99,
      "kappa": 10.65901266394872,
      "grid_nll": -27.715318213405197,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.3416148896759,
      "lam": 0.8883196122295581,
      "kappa": 3.8454821691821643,
      "grid_nll": -46.34585855603814,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.94806337050295,
      "lam": 0.8640038800299588,
      "kappa": 3.1449039114680066,
      "grid_nll": -52.71682369598115,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.5408858814461,
      "lam": 0.7778885087777635,
      "kappa": 0.7238576919033035,
      "grid_nll": -78.09235722746939,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -66.21283210328303,
      "lam": 0.8100063830558594,
      "kappa": 1.296285200735408,
      "grid_nll": -46.17130112861847,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -49.04845625047909,
      "lam": 0.811199133661722,
      "kappa": 0.9660516777536388,
      "grid_nll": -30.828545831376527,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.923987726511875,
      "lam": 0.99,
      "kappa": 6.122995001689183,
      "grid_nll": -28.800365830719915,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -49.027278364363895,
      "lam": 0.99,
      "kappa": 9.598430228346722,
      "grid_nll": -25.08341145894915,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -66.69629893010523,
      "lam": 0.8882819484350487,
      "kappa": 3.391219478121124,
      "grid_nll": -45.997692046679504,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.98274238085274,
      "lam": 0.8613573936030238,
      "kappa": 2.171323702730692,
      "grid_nll": -49.31166726302777,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -99.22608652136861,
      "lam": 0.756419107738827,
      "kappa": 0.5127496152874801,
      "grid_nll": -73.26090905769107,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -58.87228524128432,
      "lam": 0.810616282129826,
      "kappa": 1.4618993058899619,
      "grid_nll": -39.46137005268394,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -41.77261860659599,
      "lam": 0.8331238879412933,
      "kappa": 2.6099262574709012,
      "grid_nll": -24.748323985863504,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -36.33067645989348,
      "lam": 0.8188926679674668,
      "kappa": 3.1647719557264504,
      "grid_nll": -21.857741446529896,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -48.35623202921254,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -21.30833245150903,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3148001956496486,
      0.29583670822579844,
      0.3139695269974564,
      0.31086748822370014,
      0.2917276734576728
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10313011088241711,
      0.09566216821695808,
      0.08621494873447542,
      0.08828043023478804,
      0.07870861602102631
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.19434582313903417,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2951327950732976,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.29452302156173615,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2278546531360577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.22699093585750127,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_clipped_prior": {
   "scenario": "c_clipped_prior",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.19877880699145592,
   "mean_memory_truth": 0.021611447048641774,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2411,
    "persons_with_full": 160,
    "empty": 1713,
    "partial": 10676,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13289484216401226,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.13948549939576382,
     "mean_minus_memory_mean": 0.05506719597479286,
     "uncentered_pehe_memory": 0.14385212944660905,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.7449153425230739,
     "sd_ratio": 0.7017121266944686,
     "minus_zero": -0.06588396482744366,
     "minus_zero_ci95": [
      -0.07699354521090622,
      -0.05531795807797788
     ],
     "interval_coverage_memory_route": {
      "80": 0.7425,
      "95": 0.9125
     }
    },
    "M": {
     "centered_pehe": 0.19896887823433895,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.008940868076419757,
     "mean_minus_memory_mean": 0.054823249226046755,
     "uncentered_pehe_memory": 0.2063836310406725,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.0012206253059525811,
     "sd_ratio": 0.04497898046447205,
     "minus_zero": 0.00019007124288303312,
     "minus_zero_ci95": [
      -0.0007845741630326281,
      0.0011601849097446345
     ]
    },
    "D": {
     "centered_pehe": 0.2465624396929801,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.1509272182546099,
     "mean_minus_memory_mean": 0.05624759741262847,
     "uncentered_pehe_memory": 0.25289687400608096,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.02498243453481643,
     "sd_ratio": 0.7592721806661068,
     "minus_zero": 0.04778363270152419,
     "minus_zero_ci95": [
      0.033500070930437324,
      0.061840446620523834
     ]
    },
    "L4": {
     "centered_pehe": 0.13564694130516383,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.12934101867425307,
     "mean_minus_memory_mean": 0.05474818370749443,
     "uncentered_pehe_memory": 0.14627869395341248,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.7359324695364494,
     "sd_ratio": 0.6506781111721458,
     "minus_zero": -0.06313186568629209,
     "minus_zero_ci95": [
      -0.07321727893207129,
      -0.053295943512269184
     ],
     "interval_coverage_memory_route": {
      "80": 0.7625,
      "95": 0.9325
     }
    },
    "L5": {
     "centered_pehe": 0.13480589096806744,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.14499225228865564,
     "mean_minus_memory_mean": 0.05542543848304286,
     "uncentered_pehe_memory": 0.14575529997475925,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.734925407849954,
     "sd_ratio": 0.7294150442048273,
     "minus_zero": -0.06397291602338848,
     "minus_zero_ci95": [
      -0.07548754627693036,
      -0.05291920130438784
     ],
     "interval_coverage_memory_route": {
      "80": 0.6275,
      "95": 0.825
     }
    },
    "L2": {
     "centered_pehe": 0.19026278990356593,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.045153966312167934,
     "mean_minus_memory_mean": -0.1400408210031026,
     "uncentered_pehe_memory": 0.2362442819818323,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.2981379974647058,
     "sd_ratio": 0.2271568433052764,
     "minus_zero": -0.008516017087889988,
     "minus_zero_ci95": [
      -0.012666028469455899,
      -0.004397277842785636
     ],
     "interval_coverage_memory_route": {
      "80": 0.1025,
      "95": 0.1725
     }
    },
    "L1": {
     "centered_pehe": 0.14406184208811645,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.12922566481632733,
     "mean_minus_memory_mean": -0.12398018298873387,
     "uncentered_pehe_memory": 0.19006551533547933,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.6901939828654365,
     "sd_ratio": 0.6500977985137109,
     "minus_zero": -0.054716964903339466,
     "minus_zero_ci95": [
      -0.06510657568821784,
      -0.044872173978931805
     ],
     "interval_coverage_memory_route": {
      "80": 0.6225,
      "95": 0.8375
     }
    },
    "L0": {
     "centered_pehe": 0.29023391215006566,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.3216565192016883,
     "mean_minus_memory_mean": -0.16381853319080292,
     "uncentered_pehe_memory": 0.33327501493319034,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.45934927684220456,
     "sd_ratio": 1.6181630429823135,
     "minus_zero": 0.09145510515860975,
     "minus_zero_ci95": [
      0.06757580961263315,
      0.11555141200132342
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.8257199857052311,
     "kappa": 1.5523463771105188
    },
    {
     "lag": 2,
     "lam": 0.7958156305023854,
     "kappa": 1.061925177208525
    },
    {
     "lag": 2,
     "lam": 0.7952156524126236,
     "kappa": 1.0172204643375908
    },
    {
     "lag": 2,
     "lam": 0.8246792437970829,
     "kappa": 1.529931907435649
    },
    {
     "lag": 2,
     "lam": 0.8312488623277827,
     "kappa": 1.4198942925347113
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.823997879602216,
     "kappa": 1.5191448673604078
    },
    {
     "lag": 2,
     "lam": 0.7832758935948898,
     "kappa": 0.8639637063824321
    },
    {
     "lag": 2,
     "lam": 0.7911164978537751,
     "kappa": 0.990051737543473
    },
    {
     "lag": 2,
     "lam": 0.8191832946023135,
     "kappa": 1.4535980941145024
    },
    {
     "lag": 2,
     "lam": 0.8229082108995442,
     "kappa": 1.3246977614914486
    }
   ],
   "tail_decays": [
    0.9823273318709009,
    0.9337490433315264,
    0.8714988018766592,
    0.9603712086387813,
    0.9370451170589097
   ],
   "tail_gamma_hr": [
    -0.00046783244965058896,
    -0.0017753227519933315,
    -0.0015375406107870637,
    -0.0012557284198828067,
    -0.0014288851037401046
   ],
   "common_window_effect": [
    -0.16745992644881458,
    -0.17899216074114685,
    -0.14394689968635946,
    -0.15651312732947434,
    -0.15431055746222377
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    6,
    8,
    6,
    7,
    7
   ],
   "joint_gain_nats": [
    10.994412373212981,
    11.95529567329504,
    11.874925668395008,
    11.58655794999504,
    9.990132159815403
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3202456866426036,
    0.2627925621267664,
    0.2941624116327279,
    0.32683242427658094,
    0.2979883231230171
   ],
   "loadings_fold0": [
    0.189,
    -0.0486,
    0.0194,
    0.3202,
    0.0653,
    0.05,
    -0.0259,
    0.113,
    0.0577,
    0.01,
    0.0185,
    0.0297
   ],
   "slope_variance_p": [
    9.308052943748099e-07,
    0.00040544796135700623,
    1.0462275131782487e-09,
    7.251310519951402e-07,
    6.956221441309576e-10
   ],
   "slope_variance_lr": [
    22.732819614582695,
    11.216126025274207,
    35.88563740823156,
    23.212834377070976,
    36.681062100218696
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.8004271406298752,
     "kappa": 1.6748572943796665
    },
    {
     "lag": 2,
     "lam": 0.7957307814401197,
     "kappa": 0.5917788222873803
    },
    {
     "lag": 2,
     "lam": 0.7886446391558607,
     "kappa": 0.8741252102818168
    },
    {
     "lag": 2,
     "lam": 0.8094495959376559,
     "kappa": 1.0400974855736038
    },
    {
     "lag": 2,
     "lam": 0.8309164679029534,
     "kappa": 1.6027367207581917
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -77.00131337725597,
      "lam": 0.899455987500085,
      "kappa": 8.131885113121935,
      "grid_nll": -40.95797820530385,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.53877643879164,
      "lam": 0.8856677928347939,
      "kappa": 5.041574599611704,
      "grid_nll": -47.6799090567109,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -115.51019309384981,
      "lam": 0.8257199857052311,
      "kappa": 1.5523463771105188,
      "grid_nll": -71.85515421507651,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -87.60939197370611,
      "lam": 0.8340349689116399,
      "kappa": 1.9698746199531862,
      "grid_nll": -49.98839094387256,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -68.37294127067365,
      "lam": 0.826516371917681,
      "kappa": 2.3590974030630787,
      "grid_nll": -38.107344368901,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -56.459019025964125,
      "lam": 0.8092238160520923,
      "kappa": 1.907319175690441,
      "grid_nll": -32.12190905043456,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -43.70058749209156,
      "lam": 0.8237021039319874,
      "kappa": 3.6399416928841815,
      "grid_nll": -24.55930375906024,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.68860621242032,
      "lam": 0.8927974552947252,
      "kappa": 5.702659610930973,
      "grid_nll": -26.79050399860929,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.58758766775487,
      "lam": 0.8755544626642289,
      "kappa": 4.210297448635218,
      "grid_nll": -30.22895907975369,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -108.8439032369939,
      "lam": 0.7958156305023854,
      "kappa": 1.061925177208525,
      "grid_nll": -50.59462120589811,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.32858287718545,
      "lam": 0.8126458482231069,
      "kappa": 1.3484181172764693,
      "grid_nll": -36.44804813909196,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -62.74252925184376,
      "lam": 0.793090997046589,
      "kappa": 1.089817291151438,
      "grid_nll": -23.501164637218693,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.73433588933315,
      "lam": 0.7595831902715696,
      "kappa": 0.6017688104298183,
      "grid_nll": -17.122482850061346,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -35.747373220136296,
      "lam": 0.7987614965069958,
      "kappa": 0.8928216675361934,
      "grid_nll": -14.347947167733142,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -79.82238416113049,
      "lam": 0.8896100626675902,
      "kappa": 7.424184848619681,
      "grid_nll": -40.98593187746621,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.09927872156835,
      "lam": 0.8723469019465921,
      "kappa": 4.682609738303729,
      "grid_nll": -45.153131841298176,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.09282818672062,
      "lam": 0.7952156524126236,
      "kappa": 1.0172204643375908,
      "grid_nll": -75.13163035014237,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.76929419479615,
      "lam": 0.8039226266704506,
      "kappa": 1.350825275182692,
      "grid_nll": -57.93881697325501,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -74.6773492266739,
      "lam": 0.777753527569797,
      "kappa": 0.942517387921287,
      "grid_nll": -41.80831889412939,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -57.46036240834502,
      "lam": 0.7719181789815973,
      "kappa": 1.020762806076646,
      "grid_nll": -31.264060453962436,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -40.0056065087287,
      "lam": 0.8150995440331199,
      "kappa": 2.5021367792300833,
      "grid_nll": -20.62607732903927,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.39892277940235,
      "lam": 0.9030630654739967,
      "kappa": 8.233411480194446,
      "grid_nll": -43.09136727911648,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -92.05772554250231,
      "lam": 0.8877379296641312,
      "kappa": 5.047002958625054,
      "grid_nll": -50.247934553150856,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.69317824547484,
      "lam": 0.8246792437970829,
      "kappa": 1.529931907435649,
      "grid_nll": -76.33900690246313,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -98.67339168233354,
      "lam": 0.8246482083212565,
      "kappa": 1.4673227705446332,
      "grid_nll": -57.270851379025885,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -77.98474116291676,
      "lam": 0.7894573300086426,
      "kappa": 0.8753670793293311,
      "grid_nll": -43.672694691470944,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -55.5944954972784,
      "lam": 0.8183953931743982,
      "kappa": 1.5270260728276472,
      "grid_nll": -27.665804833976985,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -41.62800887192519,
      "lam": 0.8426763031509905,
      "kappa": 3.6282617293178934,
      "grid_nll": -18.50666465619114,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.4365517264646,
      "lam": 0.9013810506011039,
      "kappa": 5.569471018470413,
      "grid_nll": -33.93459989559436,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -76.62125965632237,
      "lam": 0.8850535690149285,
      "kappa": 3.649944075605775,
      "grid_nll": -39.00954792237414,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.55919160464231,
      "lam": 0.8312488623277827,
      "kappa": 1.4198942925347113,
      "grid_nll": -61.25560303645471,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -83.24393268011359,
      "lam": 0.8377457868583233,
      "kappa": 1.533748182708663,
      "grid_nll": -46.20177384582114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.78009244838333,
      "lam": 0.8143767088157886,
      "kappa": 1.2520182880279622,
      "grid_nll": -36.73272551854227,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.19883372278147,
      "lam": 0.7933382188837103,
      "kappa": 1.1595466853351402,
      "grid_nll": -25.738841216116768,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -36.08616313761064,
      "lam": 0.8219122067020148,
      "kappa": 1.5173925101081696,
      "grid_nll": -16.31147991223819,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.28277687165184223,
      0.2626062751305753,
      0.2880806613499072,
      0.285456237164452,
      0.26719577691862195
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.08422803209984217,
      0.08566156013295326,
      0.07775986557982685,
      0.07674809942043681,
      0.0851758969491489
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.36354124898016704,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.5315437387259425,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.35035656181494274,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.3741286869866933,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.37792466650329815,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_hill2": {
   "scenario": "c_hill2",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.2567092195531802,
   "mean_memory_truth": 0.0038142777104258484,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2525,
    "persons_with_full": 151,
    "empty": 1614,
    "partial": 10661,
    "full_fresh_start": 119
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13908959868914886,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21651357836131568,
     "mean_minus_memory_mean": 0.011000016562680494,
     "uncentered_pehe_memory": 0.13952389339424173,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.840501099540661,
     "sd_ratio": 0.843419565289366,
     "minus_zero": -0.11761962086403135,
     "minus_zero_ci95": [
      -0.13149114105470525,
      -0.10324733606859911
     ],
     "interval_coverage_memory_route": {
      "80": 0.8325,
      "95": 0.9475
     }
    },
    "M": {
     "centered_pehe": 0.25769606001204354,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.015193699135029222,
     "mean_minus_memory_mean": 0.01047114273635126,
     "uncentered_pehe_memory": 0.25790871287324857,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": -0.03548227097925739,
     "sd_ratio": 0.05918641785236574,
     "minus_zero": 0.000986840458863325,
     "minus_zero_ci95": [
      -0.00047712718493909885,
      0.0024381717140295254
     ]
    },
    "D": {
     "centered_pehe": 0.34017554925893073,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.2262670106688983,
     "mean_minus_memory_mean": 0.014294878167929723,
     "uncentered_pehe_memory": 0.34047576691366915,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.011853174581819921,
     "sd_ratio": 0.8814136518459732,
     "minus_zero": 0.08346632970575052,
     "minus_zero_ci95": [
      0.0639586174915546,
      0.1039670191789664
     ]
    },
    "L4": {
     "centered_pehe": 0.14159574970444042,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.20472979405384875,
     "mean_minus_memory_mean": 0.010206509100101383,
     "uncentered_pehe_memory": 0.14196312606579567,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8349618769275938,
     "sd_ratio": 0.7975163276573971,
     "minus_zero": -0.1151134698487398,
     "minus_zero_ci95": [
      -0.12794339509424246,
      -0.10104674247635101
     ],
     "interval_coverage_memory_route": {
      "80": 0.855,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.13876007891425948,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21322791619999318,
     "mean_minus_memory_mean": 0.011279815345354167,
     "uncentered_pehe_memory": 0.13921779244951704,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8413910670591572,
     "sd_ratio": 0.8306204061199314,
     "minus_zero": -0.11794914063892073,
     "minus_zero_ci95": [
      -0.1318622428506847,
      -0.10331759377231116
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.935
     }
    },
    "L2": {
     "centered_pehe": 0.2412691011259935,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.06362801867809109,
     "mean_minus_memory_mean": -0.16267736975617486,
     "uncentered_pehe_memory": 0.29098918500338133,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.3592947707847329,
     "sd_ratio": 0.24786027860175794,
     "minus_zero": -0.015440118427186705,
     "minus_zero_ci95": [
      -0.021021737049569226,
      -0.009457149423478799
     ],
     "interval_coverage_memory_route": {
      "80": 0.1075,
      "95": 0.1725
     }
    },
    "L1": {
     "centered_pehe": 0.15426134591247376,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21429692253484753,
     "mean_minus_memory_mean": -0.12998485005592875,
     "uncentered_pehe_memory": 0.20172412866781744,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8000639714136594,
     "sd_ratio": 0.8347846754699572,
     "minus_zero": -0.10244787364070645,
     "minus_zero_ci95": [
      -0.11697655396546448,
      -0.08735457512216113
     ],
     "interval_coverage_memory_route": {
      "80": 0.665,
      "95": 0.8725
     }
    },
    "L0": {
     "centered_pehe": 0.2952539683117659,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.3558975512123778,
     "mean_minus_memory_mean": -0.1600363753358574,
     "uncentered_pehe_memory": 0.3358370843645542,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.5767582469301157,
     "sd_ratio": 1.386383986643883,
     "minus_zero": 0.03854474875858571,
     "minus_zero_ci95": [
      0.011968217727350247,
      0.06610960476622321
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7746443280267646,
     "kappa": 1.138085347028754
    },
    {
     "lag": 2,
     "lam": 0.7558244243366474,
     "kappa": 1.0340076832669056
    },
    {
     "lag": 2,
     "lam": 0.7678805872563556,
     "kappa": 1.1356235859293393
    },
    {
     "lag": 2,
     "lam": 0.7807722350583189,
     "kappa": 1.2281483711930201
    },
    {
     "lag": 2,
     "lam": 0.7867789217443389,
     "kappa": 0.9569724704023905
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7696567724865955,
     "kappa": 1.0953039045910031
    },
    {
     "lag": 2,
     "lam": 0.7529462914506162,
     "kappa": 1.0198718333249508
    },
    {
     "lag": 2,
     "lam": 0.7634602491071764,
     "kappa": 1.0955727829817095
    },
    {
     "lag": 2,
     "lam": 0.7781673286384555,
     "kappa": 1.2395942408332603
    },
    {
     "lag": 2,
     "lam": 0.7844101982135088,
     "kappa": 0.9447297801672221
    }
   ],
   "tail_decays": [
    0.906063645943034,
    0.5,
    0.5,
    0.8582745455920744,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0003751258443908112,
    0.0029348748853783788,
    0.0012921108050307321,
    -0.0020118039994946463,
    -0.0025281381160132677
   ],
   "common_window_effect": [
    -0.12827214112532495,
    -0.1307918721891572,
    -0.12462740777525944,
    -0.15183639940578708,
    -0.11497380026149284
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    3,
    2,
    5,
    3
   ],
   "joint_gain_nats": [
    19.8534059895901,
    13.421145221756888,
    18.421306910313433,
    17.411145006059087,
    17.358359319609008
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.4273847375459471,
    0.373823719887499,
    0.422226518897234,
    0.41019562454703007,
    0.38308507264572006
   ],
   "loadings_fold0": [
    0.2194,
    -0.0273,
    0.0011,
    0.4274,
    0.0205,
    0.0259,
    0.031,
    0.1301,
    0.0242,
    -0.0012,
    -0.0402,
    0.0019
   ],
   "slope_variance_p": [
    1.10683999381611e-27,
    2.8907306435681277e-15,
    5.748029295246375e-25,
    3.0825848833344907e-18,
    5.657253792542014e-26
   ],
   "slope_variance_lr": [
    117.51545854400501,
    60.97464565742666,
    105.11996789879959,
    74.46727907809691,
    109.71495370414414
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7804567036444212,
     "kappa": 1.2813983658798802
    },
    {
     "lag": 2,
     "lam": 0.7540448057421708,
     "kappa": 1.0791725978682527
    },
    {
     "lag": 2,
     "lam": 0.7862308254594214,
     "kappa": 1.762960456796784
    },
    {
     "lag": 2,
     "lam": 0.7862222561100274,
     "kappa": 1.2959681703622867
    },
    {
     "lag": 2,
     "lam": 0.7926819207806461,
     "kappa": 0.9729221134050103
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -118.68500339558997,
      "lam": 0.8921232016484962,
      "kappa": 7.0079153196940895,
      "grid_nll": -78.37850561207244,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -148.10352446305725,
      "lam": 0.8612143788706875,
      "kappa": 3.5357581327619,
      "grid_nll": -99.99549415052093,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -211.8902162766262,
      "lam": 0.7746443280267646,
      "kappa": 1.138085347028754,
      "grid_nll": -164.28075318746585,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -145.01260047900675,
      "lam": 0.7714363278502703,
      "kappa": 1.41640208527153,
      "grid_nll": -104.85559352011865,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -90.9680432820474,
      "lam": 0.8015859603704029,
      "kappa": 3.2889926747879596,
      "grid_nll": -61.57097412284605,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -76.36497015026225,
      "lam": 0.7840212463120909,
      "kappa": 2.8120847813186085,
      "grid_nll": -50.41338515089875,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -63.3054749340775,
      "lam": 0.8030803505063702,
      "kappa": 6.433697256115742,
      "grid_nll": -41.77505965140319,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -90.84205879830708,
      "lam": 0.8862127153258794,
      "kappa": 6.1044918548292415,
      "grid_nll": -63.40642098401373,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -109.12321662629333,
      "lam": 0.8539654152601305,
      "kappa": 3.5295131861727076,
      "grid_nll": -77.74024740486735,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -155.80512427009666,
      "lam": 0.7558244243366474,
      "kappa": 1.0340076832669056,
      "grid_nll": -122.7960891410699,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -100.68364140206523,
      "lam": 0.756624993882746,
      "kappa": 1.163889110667546,
      "grid_nll": -75.6059643410199,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -57.67540304551419,
      "lam": 0.7987944664835193,
      "kappa": 4.26276464564166,
      "grid_nll": -39.89666206969143,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -47.3289458362046,
      "lam": 0.7823194946100868,
      "kappa": 3.6657957845010913,
      "grid_nll": -31.79065733887691,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -36.924147211736326,
      "lam": 0.813785823690763,
      "kappa": 10.594956264959615,
      "grid_nll": -23.904225410214977,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -115.62805680693832,
      "lam": 0.8902955427914879,
      "kappa": 7.296365205700936,
      "grid_nll": -77.4674552124223,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -145.72395827376386,
      "lam": 0.8542146903192803,
      "kappa": 3.1503743440628424,
      "grid_nll": -101.34390882585109,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -198.37911860582722,
      "lam": 0.7678805872563556,
      "kappa": 1.1356235859293393,
      "grid_nll": -154.17024936083567,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -134.1767896151007,
      "lam": 0.7652485804226988,
      "kappa": 1.490145778396171,
      "grid_nll": -97.66610505386478,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -86.99497419568769,
      "lam": 0.7657982397606411,
      "kappa": 1.8141880775670718,
      "grid_nll": -58.56376837115715,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -63.71952692428215,
      "lam": 0.7976947842189684,
      "kappa": 4.549699546973778,
      "grid_nll": -40.92302745799107,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -55.47789447459451,
      "lam": 0.8112890584875737,
      "kappa": 14.54512724271155,
      "grid_nll": -35.843842965408506,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -115.5400706146028,
      "lam": 0.8951178165244654,
      "kappa": 5.922080743390805,
      "grid_nll": -76.91139878853193,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -144.10894633801337,
      "lam": 0.8641201278677931,
      "kappa": 3.121500213684975,
      "grid_nll": -98.02389829141973,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -193.73072324132656,
      "lam": 0.7807722350583189,
      "kappa": 1.2281483711930201,
      "grid_nll": -146.43290214358416,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -135.72310186873594,
      "lam": 0.7725881936760985,
      "kappa": 1.2640992483180047,
      "grid_nll": -98.22946143055283,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -84.09199975195803,
      "lam": 0.8090269551783115,
      "kappa": 2.6338281109172343,
      "grid_nll": -56.155354254402944,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -66.10724793125017,
      "lam": 0.8295900434319944,
      "kappa": 5.251811928234421,
      "grid_nll": -41.26189860607818,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -58.58945792965244,
      "lam": 0.8271523616289316,
      "kappa": 8.15986531556877,
      "grid_nll": -36.80735890527542,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -98.87220534657791,
      "lam": 0.8941482386042752,
      "kappa": 6.0623079386262155,
      "grid_nll": -65.23036452443799,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -126.6929457082381,
      "lam": 0.8641267388372277,
      "kappa": 2.835016578834404,
      "grid_nll": -86.53196983151675,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -181.04087694141325,
      "lam": 0.7867789217443389,
      "kappa": 0.9569724704023905,
      "grid_nll": -140.07900865240748,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -122.62289635722499,
      "lam": 0.7873338392704106,
      "kappa": 1.1269774036317155,
      "grid_nll": -88.66101144321381,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -74.86060046011424,
      "lam": 0.8091775056777667,
      "kappa": 2.9137925874608466,
      "grid_nll": -49.30562841889956,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -67.5032623208245,
      "lam": 0.776790369716683,
      "kappa": 2.36798382779917,
      "grid_nll": -43.46032061724195,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -55.08493429155167,
      "lam": 0.79990462350527,
      "kappa": 3.9669310107709226,
      "grid_nll": -35.32867412511557,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.4131666931345775,
      0.37394071721430044,
      0.40379178825815415,
      0.38953061172155634,
      0.3878706738324865
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.1316741243262875,
      0.11385617541002449,
      0.11092064927471548,
      0.10961880330919553,
      0.10137377675209576
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": -0.014675622554741663,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08450680601600329,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0036079292976842407,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14690018653823875,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.05655485185572264,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_two_compartment": {
   "scenario": "c_two_compartment",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.15747349235142583,
   "mean_memory_truth": -0.0006717374211892402,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2650,
    "persons_with_full": 149,
    "empty": 1984,
    "partial": 10166,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12090124955097947,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09036662253654434,
     "mean_minus_memory_mean": 0.027400740792391923,
     "uncentered_pehe_memory": 0.12396738578739194,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6446404395562783,
     "sd_ratio": 0.5738529144630743,
     "minus_zero": -0.03657224280044635,
     "minus_zero_ci95": [
      -0.04335036212480042,
      -0.02958043278684435
     ],
     "interval_coverage_memory_route": {
      "80": 0.7425,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.15881076155459217,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.011490474332548064,
     "mean_minus_memory_mean": 0.026286771131283287,
     "uncentered_pehe_memory": 0.16097158855542804,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": -0.08039099619092013,
     "sd_ratio": 0.07296767323166581,
     "minus_zero": 0.001337269203166347,
     "minus_zero_ci95": [
      0.0002349494639623466,
      0.0023728740379409777
     ]
    },
    "D": {
     "centered_pehe": 0.19172930238151303,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.10524164022317875,
     "mean_minus_memory_mean": 0.029424842843836663,
     "uncentered_pehe_memory": 0.19397408787795895,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": -0.026743321573079272,
     "sd_ratio": 0.6683133691371763,
     "minus_zero": 0.03425581003008721,
     "minus_zero_ci95": [
      0.023895899186350794,
      0.04407563071452312
     ]
    },
    "L4": {
     "centered_pehe": 0.12397947577174531,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.0810325551592071,
     "mean_minus_memory_mean": 0.027495263159965637,
     "uncentered_pehe_memory": 0.12699173165553948,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6266718046390051,
     "sd_ratio": 0.5145790186603009,
     "minus_zero": -0.03349401657968051,
     "minus_zero_ci95": [
      -0.039782413130759815,
      -0.027023384561636554
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9275
     }
    },
    "L5": {
     "centered_pehe": 0.12041757747616948,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09414085977721383,
     "mean_minus_memory_mean": 0.02864119828829041,
     "uncentered_pehe_memory": 0.12377686053789878,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6462195619848644,
     "sd_ratio": 0.5978203592965622,
     "minus_zero": -0.03705591487525635,
     "minus_zero_ci95": [
      -0.04423700344065672,
      -0.029790316414673036
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9175
     }
    },
    "L2": {
     "centered_pehe": 0.15758954992371804,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.043736123309640836,
     "mean_minus_memory_mean": -0.1268213869421555,
     "uncentered_pehe_memory": 0.20228230380112827,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.13621364375324232,
     "sd_ratio": 0.2777364155488283,
     "minus_zero": 0.00011605757229221636,
     "minus_zero_ci95": [
      -0.003930488646922091,
      0.003997893892131706
     ],
     "interval_coverage_memory_route": {
      "80": 0.1025,
      "95": 0.1825
     }
    },
    "L1": {
     "centered_pehe": 0.12853798320024734,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09352953438140951,
     "mean_minus_memory_mean": -0.1241633390421308,
     "uncentered_pehe_memory": 0.17871359178103435,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.5779186999033743,
     "sd_ratio": 0.5939382748474534,
     "minus_zero": -0.028935509151178485,
     "minus_zero_ci95": [
      -0.03637803255956292,
      -0.021264907353411376
     ],
     "interval_coverage_memory_route": {
      "80": 0.5575,
      "95": 0.8175
     }
    },
    "L0": {
     "centered_pehe": 0.2902028311959909,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.2904264184561489,
     "mean_minus_memory_mean": -0.16380616941860107,
     "uncentered_pehe_memory": 0.3332418706791873,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.27252667678024567,
     "sd_ratio": 1.844287658319145,
     "minus_zero": 0.13272933884456506,
     "minus_zero_ci95": [
      0.11072058996327067,
      0.1564962662813328
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.9173094569435288,
     "kappa": 3.0189073649721374
    },
    {
     "lag": 0,
     "lam": 0.945451916470909,
     "kappa": 4.768032825929801
    },
    {
     "lag": 2,
     "lam": 0.9158602058805869,
     "kappa": 1.9247247125117988
    },
    {
     "lag": 2,
     "lam": 0.9202639318375193,
     "kappa": 3.2810594642359403
    },
    {
     "lag": 2,
     "lam": 0.9107581726261008,
     "kappa": 2.849395567875787
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 1,
     "lam": 0.95,
     "kappa": 4.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.9184775729648677,
     "kappa": 3.176338846575276
    },
    {
     "lag": 1,
     "lam": 0.9473677550946847,
     "kappa": 4.614455860861621
    },
    {
     "lag": 2,
     "lam": 0.9126406882219983,
     "kappa": 1.881503398556753
    },
    {
     "lag": 2,
     "lam": 0.923294857053521,
     "kappa": 3.7465267830133024
    },
    {
     "lag": 2,
     "lam": 0.9112131787120644,
     "kappa": 2.978586501905145
    }
   ],
   "tail_decays": [
    0.5,
    0.5,
    0.99,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00026400448862896886,
    -0.00010347533514473706,
    -0.0010795865565227797,
    0.0009019929755402639,
    -0.0033586909325465444
   ],
   "common_window_effect": [
    -0.11336434955480773,
    -0.12839538678472212,
    -0.133740629327478,
    -0.10324836539279819,
    -0.12831719553542412
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    3,
    5,
    5,
    3,
    5
   ],
   "joint_gain_nats": [
    3.411352809664095,
    2.911362975501106,
    5.982777695797267,
    3.658999900027993,
    4.407239916283288
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3175736019601863,
    0.2977322531668019,
    0.2820786170122022,
    0.32384458907941877,
    0.3048586396861092
   ],
   "loadings_fold0": [
    0.18,
    -0.0505,
    0.0497,
    0.3176,
    0.0039,
    0.017,
    0.0082,
    0.1,
    0.0456,
    -0.042,
    0.0328,
    0.04
   ],
   "slope_variance_p": [
    2.8127736541464626e-05,
    0.19820480886629432,
    4.909541186266987e-07,
    2.0651873491438163e-06,
    0.007203501453146211
   ],
   "slope_variance_lr": [
    16.224712287488728,
    0.719190349267592,
    23.963276675260204,
    21.20337072045004,
    5.987574033646524
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.9077355701991511,
     "kappa": 3.5204331398931408
    },
    {
     "lag": 1,
     "lam": 0.877581592574139,
     "kappa": 1.243020056005818
    },
    {
     "lag": 2,
     "lam": 0.904983017895727,
     "kappa": 1.8854943004101206
    },
    {
     "lag": 2,
     "lam": 0.9029381904869831,
     "kappa": 1.542915097101198
    },
    {
     "lag": 0,
     "lam": 0.9242914849757207,
     "kappa": 0.5533720285017955
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -38.265539364922745,
      "lam": 0.9458589910978348,
      "kappa": 8.846578222982806,
      "grid_nll": -27.760727428813077,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -41.96886834505778,
      "lam": 0.9359596437948338,
      "kappa": 4.778625550133547,
      "grid_nll": -32.570937115035015,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -45.06106412368563,
      "lam": 0.9173094569435288,
      "kappa": 3.0189073649721374,
      "grid_nll": -36.592348650365906,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -34.92307485476647,
      "lam": 0.9253676152005247,
      "kappa": 4.614055154737276,
      "grid_nll": -27.267869125816155,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -32.9371651150294,
      "lam": 0.9130184472614558,
      "kappa": 3.5337368855761513,
      "grid_nll": -26.354686921545195,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -30.471372160867418,
      "lam": 0.8768823929683187,
      "kappa": 1.7422792627976056,
      "grid_nll": -24.133826065281742,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -19.576315755934143,
      "lam": 0.36915646677011943,
      "kappa": 49.99999999999999,
      "grid_nll": -17.86677967157385,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -31.483280934365823,
      "lam": 0.945451916470909,
      "kappa": 4.768032825929801,
      "grid_nll": -22.278959981678362,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -31.024117602081468,
      "lam": 0.9402531117994762,
      "kappa": 3.8579964818192836,
      "grid_nll": -22.74716163389263,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -30.894737789933323,
      "lam": 0.925999824340671,
      "kappa": 2.750472347093627,
      "grid_nll": -22.333307286300354,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -25.146329462105463,
      "lam": 0.9297634884330184,
      "kappa": 2.8267248231719986,
      "grid_nll": -18.980978964612703,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -22.810388792534553,
      "lam": 0.9131190848450119,
      "kappa": 2.1281213486778823,
      "grid_nll": -16.06996386523398,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -19.84267073239058,
      "lam": 0.8850561211932698,
      "kappa": 1.0288384770808212,
      "grid_nll": -14.448286568450333,
      "grid_lam": 0.9,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -15.517460078054443,
      "lam": 0.10711615937762106,
      "kappa": 49.99999999999999,
      "grid_nll": -10.875468071186972,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -52.607902319674366,
      "lam": 0.9462613759549139,
      "kappa": 7.3391249257781865,
      "grid_nll": -31.648110601753576,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -55.64981068422369,
      "lam": 0.9345936567516209,
      "kappa": 3.71434185172736,
      "grid_nll": -35.335393381520376,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -57.801811199046355,
      "lam": 0.9158602058805869,
      "kappa": 1.9247247125117988,
      "grid_nll": -37.981935946051934,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -47.22359706044577,
      "lam": 0.9208564689180908,
      "kappa": 3.0474327847764493,
      "grid_nll": -29.910666116473223,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -42.45958451393237,
      "lam": 0.9125796140738789,
      "kappa": 2.690724767902671,
      "grid_nll": -26.274954488373368,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -37.369740157493084,
      "lam": 0.8989928906689092,
      "kappa": 2.1864374580329646,
      "grid_nll": -22.20534583840854,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -31.423498756609355,
      "lam": 0.9032805256825788,
      "kappa": 2.5429413778673338,
      "grid_nll": -19.293476038714854,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -39.743090946280546,
      "lam": 0.9474053404232369,
      "kappa": 8.90591752771629,
      "grid_nll": -29.20735343688506,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -43.752984381820895,
      "lam": 0.9376462940682218,
      "kappa": 4.974342360450419,
      "grid_nll": -33.92243679434483,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -48.90567902031911,
      "lam": 0.9202639318375193,
      "kappa": 3.2810594642359403,
      "grid_nll": -39.119062573205355,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -41.49669666689094,
      "lam": 0.9174896086624391,
      "kappa": 3.7804747820841436,
      "grid_nll": -33.31680123583358,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -36.55453490220522,
      "lam": 0.9090539897679554,
      "kappa": 3.421533456337022,
      "grid_nll": -29.473588794672068,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -29.804693755276798,
      "lam": 0.9029157159101593,
      "kappa": 2.7886167676700704,
      "grid_nll": -23.551149827917904,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -23.559851857237096,
      "lam": 0.9252964755972031,
      "kappa": 9.248681229400884,
      "grid_nll": -18.56301430521293,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -40.423546338137605,
      "lam": 0.9415996504952232,
      "kappa": 6.862513516311802,
      "grid_nll": -26.001219830592742,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -45.26778621987441,
      "lam": 0.9281999815230713,
      "kappa": 3.874285527685406,
      "grid_nll": -30.341218681317283,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -47.941545462420265,
      "lam": 0.9107581726261008,
      "kappa": 2.849395567875787,
      "grid_nll": -34.14390802493701,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -40.21259067390352,
      "lam": 0.9131490581983912,
      "kappa": 3.8240772067564133,
      "grid_nll": -28.361650293920405,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -37.02814458375013,
      "lam": 0.8982996625757697,
      "kappa": 2.596325766269071,
      "grid_nll": -25.634841438719086,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -33.97171031295006,
      "lam": 0.8384858399763454,
      "kappa": 0.9783634853774016,
      "grid_nll": -23.42887081782382,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -22.734309493590622,
      "lam": 0.8859613164284574,
      "kappa": 1.7421943465720522,
      "grid_nll": -15.207854247410182,
      "grid_lam": 0.9,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.2347680760486077,
      0.2129741760825143,
      0.23719777012595822,
      0.22366178871471293,
      0.22493826894569452
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.08613954465331251,
      0.08076508724246334,
      0.08211279057612092,
      0.07431161641953317,
      0.08108416618116378
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.07228567676273827,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23278071274776735,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.26117001477550666,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0926448208465055,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19821928715362544,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_gain_drift": {
   "scenario": "c_gain_drift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.19545137425463044,
   "mean_memory_truth": 0.00965718801920843,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2857,
    "persons_with_full": 160,
    "empty": 1687,
    "partial": 10256,
    "full_fresh_start": 123
   },
   "arms": {
    "U": {
     "centered_pehe": 0.183267296641905,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1647018968241133,
     "mean_minus_memory_mean": 0.009848913893544167,
     "uncentered_pehe_memory": 0.18353174963290259,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.49300803619178074,
     "sd_ratio": 0.8426745396506791,
     "minus_zero": -0.012184077612725441,
     "minus_zero_ci95": [
      -0.02589275868613633,
      0.0022839293646597075
     ],
     "interval_coverage_memory_route": {
      "80": 0.635,
      "95": 0.8425
     }
    },
    "M": {
     "centered_pehe": 0.19521250385351135,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.012484034821515605,
     "mean_minus_memory_mean": 0.008875105368168532,
     "uncentered_pehe_memory": 0.19541414778887756,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.051058799261687896,
     "sd_ratio": 0.06387284238406855,
     "minus_zero": -0.00023887040111908453,
     "minus_zero_ci95": [
      -0.0014302563646599064,
      0.0009556427351670809
     ]
    },
    "D": {
     "centered_pehe": 0.2666706106360682,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1755061856339491,
     "mean_minus_memory_mean": 0.010619229067782798,
     "uncentered_pehe_memory": 0.26688196380236623,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": -0.030748889090550097,
     "sd_ratio": 0.8979531932341539,
     "minus_zero": 0.07121923638143773,
     "minus_zero_ci95": [
      0.05691676430551673,
      0.08417866142522333
     ]
    },
    "L4": {
     "centered_pehe": 0.17956521375272447,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.15311769065976338,
     "mean_minus_memory_mean": 0.010443381195422576,
     "uncentered_pehe_memory": 0.17986864707573283,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.4912376607066976,
     "sd_ratio": 0.7834055464879182,
     "minus_zero": -0.01588616050190597,
     "minus_zero_ci95": [
      -0.028993656863314416,
      -0.0029786245041168173
     ],
     "interval_coverage_memory_route": {
      "80": 0.69,
      "95": 0.875
     }
    },
    "L5": {
     "centered_pehe": 0.18547786641307934,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1638697437298088,
     "mean_minus_memory_mean": 0.012138086990727753,
     "uncentered_pehe_memory": 0.1858746138797404,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.47851803753005195,
     "sd_ratio": 0.838416943113034,
     "minus_zero": -0.0099735078415511,
     "minus_zero_ci95": [
      -0.023707632452124792,
      0.004595598626495701
     ],
     "interval_coverage_memory_route": {
      "80": 0.6075,
      "95": 0.79
     }
    },
    "L2": {
     "centered_pehe": 0.1920137925268508,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.053846650949180244,
     "mean_minus_memory_mean": -0.1524752354141937,
     "uncentered_pehe_memory": 0.24518971009232482,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.20102828765289302,
     "sd_ratio": 0.2754989631284445,
     "minus_zero": -0.0034375817277796372,
     "minus_zero_ci95": [
      -0.008409329620301297,
      0.0015524754981144158
     ],
     "interval_coverage_memory_route": {
      "80": 0.16,
      "95": 0.24
     }
    },
    "L1": {
     "centered_pehe": 0.18786629596170074,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.16256688145741013,
     "mean_minus_memory_mean": -0.13295305685392325,
     "uncentered_pehe_memory": 0.23015268950236467,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.46162835947162684,
     "sd_ratio": 0.8317510279852062,
     "minus_zero": -0.007585078292929703,
     "minus_zero_ci95": [
      -0.022056403818645758,
      0.0067578776037826565
     ],
     "interval_coverage_memory_route": {
      "80": 0.595,
      "95": 0.7775
     }
    },
    "L0": {
     "centered_pehe": 0.304667333803266,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.3100033094276205,
     "mean_minus_memory_mean": -0.16061266291811313,
     "uncentered_pehe_memory": 0.34441052796980254,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.342306610710223,
     "sd_ratio": 1.5860891774736459,
     "minus_zero": 0.10921595954863555,
     "minus_zero_ci95": [
      0.08392865004571888,
      0.13392330341475245
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7984813427906043,
     "kappa": 1.2871484924057426
    },
    {
     "lag": 2,
     "lam": 0.7784896288831744,
     "kappa": 1.15030072404537
    },
    {
     "lag": 2,
     "lam": 0.792283966496133,
     "kappa": 1.1595366165427272
    },
    {
     "lag": 2,
     "lam": 0.8010945895869146,
     "kappa": 1.5231338107596566
    },
    {
     "lag": 2,
     "lam": 0.7902682235384271,
     "kappa": 1.0838610629973071
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7956201900146749,
     "kappa": 1.3314732277085537
    },
    {
     "lag": 2,
     "lam": 0.7740381394624498,
     "kappa": 1.2005398007513028
    },
    {
     "lag": 2,
     "lam": 0.7892921787306336,
     "kappa": 1.1995108528561103
    },
    {
     "lag": 2,
     "lam": 0.7972971573663953,
     "kappa": 1.6445321818554324
    },
    {
     "lag": 2,
     "lam": 0.7880601180831013,
     "kappa": 1.112829514235345
    }
   ],
   "tail_decays": [
    0.99,
    0.5,
    0.8019353418117059,
    0.7881346358525928,
    0.5
   ],
   "tail_gamma_hr": [
    0.000886301509874135,
    -0.0018059771611394215,
    -0.0026840318845774702,
    -0.006093945645963772,
    -0.002658958156974034
   ],
   "common_window_effect": [
    -0.11887464319169488,
    -0.12240665279004871,
    -0.10138751873839374,
    -0.12357331050509673,
    -0.10723156529988194
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    2,
    5,
    3
   ],
   "joint_gain_nats": [
    10.342253642360447,
    8.195531425459194,
    10.698241970239906,
    10.138704704673728,
    9.47028086343198
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35269898608538996,
    0.3104817582384564,
    0.33770944725775665,
    0.3582178587908778,
    0.3194972817030709
   ],
   "loadings_fold0": [
    0.1972,
    -0.0321,
    0.0174,
    0.3527,
    0.0291,
    0.0231,
    -0.0237,
    0.1125,
    0.0906,
    0.0013,
    0.0154,
    0.0402
   ],
   "slope_variance_p": [
    2.3150566014449154e-16,
    2.0863798370665306e-09,
    5.7600119325939834e-12,
    7.008976529961865e-12,
    9.16020081305795e-18
   ],
   "slope_variance_lr": [
    65.94785811007205,
    34.541423859876886,
    46.051239502061435,
    45.666787499470956,
    72.3176230242916
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7739279060540832,
     "kappa": 1.1859851754958575
    },
    {
     "lag": 2,
     "lam": 0.8125715558136073,
     "kappa": 1.0316060009260883
    },
    {
     "lag": 2,
     "lam": 0.7744142086970501,
     "kappa": 1.400725167343607
    },
    {
     "lag": 2,
     "lam": 0.7901903188066506,
     "kappa": 1.0981515837422466
    },
    {
     "lag": 2,
     "lam": 0.8299365061919519,
     "kappa": 1.0568957601501578
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -79.52245944473931,
      "lam": 0.8903866269520513,
      "kappa": 6.35968631917639,
      "grid_nll": -57.91426201963088,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.91440062886409,
      "lam": 0.8713497335240745,
      "kappa": 3.3339254721394105,
      "grid_nll": -67.7635548262848,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.4260752233915,
      "lam": 0.7984813427906043,
      "kappa": 1.2871484924057426,
      "grid_nll": -97.60132508428144,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -90.62958955027574,
      "lam": 0.8048375545109785,
      "kappa": 1.4916918343819912,
      "grid_nll": -69.61213838821757,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -64.16844677412506,
      "lam": 0.8248764940533492,
      "kappa": 2.6888560781116095,
      "grid_nll": -46.8050915832593,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -53.667271345470766,
      "lam": 0.7882047713174548,
      "kappa": 2.535046422819558,
      "grid_nll": -39.096438146226504,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -41.85393813432821,
      "lam": 0.7656472311944623,
      "kappa": 2.3898029728670815,
      "grid_nll": -30.397978665537497,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -62.3746028480103,
      "lam": 0.8799408795351424,
      "kappa": 4.757180544165809,
      "grid_nll": -44.14666509517037,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -69.95396081869066,
      "lam": 0.8565026273086175,
      "kappa": 2.6218382900555204,
      "grid_nll": -49.213158634306645,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -88.72653294535021,
      "lam": 0.7784896288831744,
      "kappa": 1.15030072404537,
      "grid_nll": -67.67962132968304,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -67.72135294449693,
      "lam": 0.7787729208793559,
      "kappa": 0.9372222908045341,
      "grid_nll": -50.57844859982059,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -42.65169757511746,
      "lam": 0.8044585246091195,
      "kappa": 3.6672038991899893,
      "grid_nll": -29.477423944099968,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -34.41893328729509,
      "lam": 0.7835533664059381,
      "kappa": 3.235377849728038,
      "grid_nll": -23.157392879195935,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -26.52816970246255,
      "lam": 0.7915091787423955,
      "kappa": 2.7087141119865006,
      "grid_nll": -17.615812921886523,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.82582356082628,
      "lam": 0.8806350361614321,
      "kappa": 5.8613214150178825,
      "grid_nll": -53.49027851674873,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -85.91273504900506,
      "lam": 0.8635843085432342,
      "kappa": 3.099708810395404,
      "grid_nll": -60.58094563447601,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -119.47855825509771,
      "lam": 0.792283966496133,
      "kappa": 1.1595366165427272,
      "grid_nll": -94.9829578715195,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -92.84143147983461,
      "lam": 0.7853999409075484,
      "kappa": 1.1053649872292346,
      "grid_nll": -70.73153167917681,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -65.1569069237502,
      "lam": 0.7910863780536851,
      "kappa": 1.571032399448531,
      "grid_nll": -47.27790628370944,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.26518635508849,
      "lam": 0.7814454972891325,
      "kappa": 1.7933515768056596,
      "grid_nll": -33.35899917927736,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -37.854085970339966,
      "lam": 0.7826672392996371,
      "kappa": 1.4819199580597895,
      "grid_nll": -25.934803627057487,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -78.29040199835708,
      "lam": 0.8927087811778401,
      "kappa": 6.068540423453132,
      "grid_nll": -55.327574381425116,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -89.96107255347387,
      "lam": 0.8740983133997079,
      "kappa": 3.616530356725705,
      "grid_nll": -64.76703725652796,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -119.4677628849554,
      "lam": 0.8010945895869146,
      "kappa": 1.5231338107596566,
      "grid_nll": -92.4358606650165,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -92.99547994726711,
      "lam": 0.798091435303304,
      "kappa": 1.3675504943450771,
      "grid_nll": -69.95844859880523,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.17405551961603,
      "lam": 0.8217747781196268,
      "kappa": 2.33250747517991,
      "grid_nll": -45.069722214846095,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -45.64838222215121,
      "lam": 0.8234443756517564,
      "kappa": 3.695134658133392,
      "grid_nll": -30.443545549488288,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -36.41085087783371,
      "lam": 0.8244427411631061,
      "kappa": 3.3511628919964616,
      "grid_nll": -23.346427290550455,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -71.81440612464722,
      "lam": 0.87998670684936,
      "kappa": 4.004063207597368,
      "grid_nll": -52.050574137656255,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -79.74438093668375,
      "lam": 0.861953521454589,
      "kappa": 2.7397313812395145,
      "grid_nll": -57.31758826422864,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.40247147342153,
      "lam": 0.7902682235384271,
      "kappa": 1.0838610629973071,
      "grid_nll": -87.38575361827787,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.66511045094562,
      "lam": 0.7764368321714776,
      "kappa": 0.7649644687291695,
      "grid_nll": -65.66873764367354,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.21399733232549,
      "lam": 0.7914817464993574,
      "kappa": 1.3037495874741216,
      "grid_nll": -41.116161574398575,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -44.27973632640821,
      "lam": 0.7566024903060409,
      "kappa": 1.7679649105768223,
      "grid_nll": -30.988283294906964,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -33.400621830062164,
      "lam": 0.7564193518683932,
      "kappa": 1.3243886941946454,
      "grid_nll": -22.815131309883405,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.33629513969666536,
      0.31024027173081303,
      0.3257904391154397,
      0.3227616295895989,
      0.3164820664075607
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10755364807071623,
      0.09700799688256322,
      0.09507933914222452,
      0.09318825827228078,
      0.09115918376975181
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.03697461928754746,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.152619540498702,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.018673246744783285,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1632405159610847,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.06412348243070272,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_linear_route": {
   "scenario": "c_linear_route",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.25216822694072305,
   "mean_memory_truth": 0.0022829649511301466,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2459,
    "persons_with_full": 151,
    "empty": 1794,
    "partial": 10547,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.14588786964762815,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19618445969945972,
     "mean_minus_memory_mean": 0.05143666511072631,
     "uncentered_pehe_memory": 0.15469001592874812,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8165702176559395,
     "sd_ratio": 0.7779903998197862,
     "minus_zero": -0.1062803572930949,
     "minus_zero_ci95": [
      -0.12337218219837112,
      -0.09028885695043594
     ],
     "interval_coverage_memory_route": {
      "80": 0.77,
      "95": 0.93
     }
    },
    "M": {
     "centered_pehe": 0.25283469314255086,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.009002763213205594,
     "mean_minus_memory_mean": 0.05071901273193745,
     "uncentered_pehe_memory": 0.25787167411135,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": -0.056276189950671844,
     "sd_ratio": 0.03570141774967496,
     "minus_zero": 0.0006664662018278089,
     "minus_zero_ci95": [
      -0.0002579776715402271,
      0.0015941497639088474
     ]
    },
    "D": {
     "centered_pehe": 0.3303356045511538,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.21348768002897672,
     "mean_minus_memory_mean": 0.048810800354729796,
     "uncentered_pehe_memory": 0.3339223051331635,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.00041044603495865963,
     "sd_ratio": 0.8466081655844813,
     "minus_zero": 0.07816737761043074,
     "minus_zero_ci95": [
      0.05865436716664753,
      0.09808820254199266
     ]
    },
    "L4": {
     "centered_pehe": 0.14961388825639127,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.18391436277890336,
     "mean_minus_memory_mean": 0.05119946522582626,
     "uncentered_pehe_memory": 0.1581319094889027,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8088967757549161,
     "sd_ratio": 0.7293320217623449,
     "minus_zero": -0.10255433868433178,
     "minus_zero_ci95": [
      -0.11835676019869448,
      -0.08764932520407345
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.94
     }
    },
    "L5": {
     "centered_pehe": 0.14888559028284032,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19391668672136672,
     "mean_minus_memory_mean": 0.05116066466634594,
     "uncentered_pehe_memory": 0.15743040558599883,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8080386479115189,
     "sd_ratio": 0.76899730419626,
     "minus_zero": -0.10328263665788273,
     "minus_zero_ci95": [
      -0.12008532135100938,
      -0.0879674451955483
     ],
     "interval_coverage_memory_route": {
      "80": 0.7525,
      "95": 0.905
     }
    },
    "L2": {
     "centered_pehe": 0.23773760470333632,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.05488443318341528,
     "mean_minus_memory_mean": -0.14927130523006188,
     "uncentered_pehe_memory": 0.2807153206634189,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.3642292888818798,
     "sd_ratio": 0.21765007371970344,
     "minus_zero": -0.014430622237386725,
     "minus_zero_ci95": [
      -0.01934961636904394,
      -0.009388114343950572
     ],
     "interval_coverage_memory_route": {
      "80": 0.1125,
      "95": 0.1775
     }
    },
    "L1": {
     "centered_pehe": 0.16050973584090178,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19220321172385219,
     "mean_minus_memory_mean": -0.12530720685790922,
     "uncentered_pehe_memory": 0.203630232014421,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.7713152882723642,
     "sd_ratio": 0.7622023363357082,
     "minus_zero": -0.09165849109982127,
     "minus_zero_ci95": [
      -0.10901949093833457,
      -0.07616227592499544
     ],
     "interval_coverage_memory_route": {
      "80": 0.66,
      "95": 0.865
     }
    },
    "L0": {
     "centered_pehe": 0.305874596131096,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.3469995214253675,
     "mean_minus_memory_mean": -0.17472041668824928,
     "uncentered_pehe_memory": 0.35225912701600304,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.5167764816671735,
     "sd_ratio": 1.3760636129108221,
     "minus_zero": 0.05370636919037297,
     "minus_zero_ci95": [
      0.02543463901140448,
      0.08179866882821876
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7940837600891475,
     "kappa": 0.9283741225008606
    },
    {
     "lag": 2,
     "lam": 0.7700895670991472,
     "kappa": 0.733562922349094
    },
    {
     "lag": 2,
     "lam": 0.78894629915463,
     "kappa": 0.9461713864666693
    },
    {
     "lag": 2,
     "lam": 0.7955322401534617,
     "kappa": 1.0319528144924885
    },
    {
     "lag": 2,
     "lam": 0.7897986625210879,
     "kappa": 0.9619666293244099
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7877817281759434,
     "kappa": 0.9077948527047933
    },
    {
     "lag": 2,
     "lam": 0.765501949300595,
     "kappa": 0.7119808328692521
    },
    {
     "lag": 2,
     "lam": 0.7794174460131096,
     "kappa": 0.9133465551175884
    },
    {
     "lag": 2,
     "lam": 0.789543480883701,
     "kappa": 1.0068512644088188
    },
    {
     "lag": 2,
     "lam": 0.7809214793454029,
     "kappa": 0.9136693826760317
    }
   ],
   "tail_decays": [
    0.99,
    0.6700066154405548,
    0.7561797499462296,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00019829942866318728,
    -0.009851303278783103,
    -0.0059480250615735475,
    -0.011216539930637134,
    -0.015044397155905317
   ],
   "common_window_effect": [
    -0.17436774821340315,
    -0.17580282769112646,
    -0.15679841586449053,
    -0.16737642956733556,
    -0.16111827464389375
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    6,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    16.285604604156106,
    13.502044954220764,
    16.077887677311082,
    17.471101289323997,
    14.36693326596287
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.37571395032879307,
    0.3128534013940631,
    0.3624604082576352,
    0.37901618950147187,
    0.3547752426373261
   ],
   "loadings_fold0": [
    0.16,
    -0.0141,
    0.0214,
    0.3757,
    0.0225,
    0.0282,
    -0.0066,
    0.1252,
    0.0354,
    0.0139,
    0.0138,
    -0.0029
   ],
   "slope_variance_p": [
    3.2557891746293574e-22,
    1.7688059301606688e-13,
    9.88745042942122e-20,
    2.439887834892952e-20,
    7.414807182930583e-23
   ],
   "slope_variance_lr": [
    92.56602389601721,
    52.88443880595332,
    81.26142551483645,
    84.0273481963668,
    95.49458800276443
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7945727177277394,
     "kappa": 1.2454456837404024
    },
    {
     "lag": 2,
     "lam": 0.7795631035716664,
     "kappa": 0.4269839081426924
    },
    {
     "lag": 2,
     "lam": 0.811765232703085,
     "kappa": 1.4076956417133197
    },
    {
     "lag": 2,
     "lam": 0.7979660690600872,
     "kappa": 0.7279451096734518
    },
    {
     "lag": 2,
     "lam": 0.8142880102185462,
     "kappa": 1.0163437973957778
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -101.60785062608001,
      "lam": 0.8972816528398186,
      "kappa": 5.384159223682473,
      "grid_nll": -64.43931868603211,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -124.91982096688866,
      "lam": 0.8767875270430697,
      "kappa": 3.4156341729575628,
      "grid_nll": -84.1905218834416,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -172.05426228970782,
      "lam": 0.7940837600891475,
      "kappa": 0.9283741225008606,
      "grid_nll": -129.50766402304447,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -116.21597240377027,
      "lam": 0.8061486426060117,
      "kappa": 0.9324758053044827,
      "grid_nll": -79.25092782700038,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -77.13077224553268,
      "lam": 0.8240128897886807,
      "kappa": 1.5748002909939263,
      "grid_nll": -45.50838231844341,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -63.247496212855665,
      "lam": 0.8047817496333264,
      "kappa": 1.3134054626797047,
      "grid_nll": -36.607574133019284,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.40445697256543,
      "lam": 0.814383386765033,
      "kappa": 1.5774789457126603,
      "grid_nll": -24.61973075468403,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -89.44514729292932,
      "lam": 0.88867012489316,
      "kappa": 4.520768890598762,
      "grid_nll": -51.02524530322389,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -103.29960129448887,
      "lam": 0.8653160061114886,
      "kappa": 3.0058468738218322,
      "grid_nll": -59.46468192457516,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -143.57780593322585,
      "lam": 0.7700895670991472,
      "kappa": 0.733562922349094,
      "grid_nll": -95.54099727440297,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -102.21042329104898,
      "lam": 0.7739563140135716,
      "kappa": 0.5863105051281947,
      "grid_nll": -63.168757831314394,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -69.42913352882961,
      "lam": 0.7802535483860096,
      "kappa": 1.023327395096925,
      "grid_nll": -37.024174504462856,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.066978182099916,
      "lam": 0.7714759586378966,
      "kappa": 0.8574238386339339,
      "grid_nll": -25.323229345312136,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -38.02892469907557,
      "lam": 0.784676326797569,
      "kappa": 0.6362893779469515,
      "grid_nll": -17.443667570275952,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -98.45955066905961,
      "lam": 0.8972507039960962,
      "kappa": 6.477785513540378,
      "grid_nll": -55.02293758375443,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -121.00890603491425,
      "lam": 0.872453647873588,
      "kappa": 3.6948348623638356,
      "grid_nll": -73.93873256604381,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -168.78305532926183,
      "lam": 0.78894629915463,
      "kappa": 0.9461713864666693,
      "grid_nll": -120.6612693029415,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -121.44510954524716,
      "lam": 0.799990423267675,
      "kappa": 1.00841720135491,
      "grid_nll": -79.76686790159383,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -84.20750813880761,
      "lam": 0.8025654317272405,
      "kappa": 1.1560873466225956,
      "grid_nll": -48.92006451226633,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -65.82186937851833,
      "lam": 0.7893176856618139,
      "kappa": 1.0794947966384383,
      "grid_nll": -35.90144819895649,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.65191230969928,
      "lam": 0.8106793025361809,
      "kappa": 1.3752669019553905,
      "grid_nll": -21.21417545553816,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -109.52882383539401,
      "lam": 0.8990718894591213,
      "kappa": 5.741951176520666,
      "grid_nll": -64.80767287564602,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -135.30847794750514,
      "lam": 0.8765975818057923,
      "kappa": 3.4268903872561824,
      "grid_nll": -85.16331923506087,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -181.64085004283675,
      "lam": 0.7955322401534617,
      "kappa": 1.0319528144924885,
      "grid_nll": -127.477282637729,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -126.41594529348147,
      "lam": 0.7950209400153242,
      "kappa": 0.7998831404083624,
      "grid_nll": -80.69080028642712,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -82.38729812153576,
      "lam": 0.8044966734046609,
      "kappa": 1.0404375934437624,
      "grid_nll": -45.43893115657549,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -59.93521337552527,
      "lam": 0.8096075871445527,
      "kappa": 1.0801746004848503,
      "grid_nll": -29.070720075062454,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -41.908565656424976,
      "lam": 0.8224249441928566,
      "kappa": 1.2223883848801091,
      "grid_nll": -17.200550103920577,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -88.27052744861788,
      "lam": 0.8947323240672611,
      "kappa": 5.455798882791692,
      "grid_nll": -52.27155784505291,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -110.7666656606302,
      "lam": 0.8696596720325216,
      "kappa": 3.1480784576868492,
      "grid_nll": -69.33319527050509,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -150.36652025061557,
      "lam": 0.7897986625210879,
      "kappa": 0.9619666293244099,
      "grid_nll": -107.96070892992714,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -103.52913366864735,
      "lam": 0.8060468104828985,
      "kappa": 1.015680850122876,
      "grid_nll": -68.04630966837134,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -73.5625250551303,
      "lam": 0.8039713690234885,
      "kappa": 1.1606066302382751,
      "grid_nll": -43.09201427319533,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -55.34984224843497,
      "lam": 0.7782095202511079,
      "kappa": 0.7752799457927428,
      "grid_nll": -29.14874605917609,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -35.41212692540921,
      "lam": 0.797928116976769,
      "kappa": 0.7432968389391857,
      "grid_nll": -15.815859602811889,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3857522636127623,
      0.3374673406783315,
      0.3630221249713222,
      0.3715123950226423,
      0.361780799572673
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10767842264959017,
      0.09882744691487555,
      0.09600587810937271,
      0.09356717493814694,
      0.10108978156236582
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.15059259944085462,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2892822174646246,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19919789895575907,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23264838499947613,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20792526462733624,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   }
  },
  "c_f_linear_all": {
   "scenario": "c_f_linear_all",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 0.22681656338832046,
   "mean_memory_truth": 0.0030340730441075635,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2774,
    "persons_with_full": 157,
    "empty": 1736,
    "partial": 10290,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1381733166529431,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17471896604589368,
     "mean_minus_memory_mean": 0.027630217191097428,
     "uncentered_pehe_memory": 0.14090881568199237,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7933629217516738,
     "sd_ratio": 0.7703095551569871,
     "minus_zero": -0.08864324673537735,
     "minus_zero_ci95": [
      -0.10191091091202356,
      -0.07652398121688861
     ],
     "interval_coverage_memory_route": {
      "80": 0.7925,
      "95": 0.945
     }
    },
    "M": {
     "centered_pehe": 0.2287025837638629,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.017941130462915785,
     "mean_minus_memory_mean": 0.027905646071031815,
     "uncentered_pehe_memory": 0.2303987779978627,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.0660099054557382,
     "sd_ratio": 0.07909973678685775,
     "minus_zero": 0.0018860203755424465,
     "minus_zero_ci95": [
      0.00022439146740664553,
      0.003583797867693765
     ]
    },
    "D": {
     "centered_pehe": 0.29379041809651324,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1887950933386637,
     "mean_minus_memory_mean": 0.0361986460901182,
     "uncentered_pehe_memory": 0.29601208040227295,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.009066993293689346,
     "sd_ratio": 0.83236907621882,
     "minus_zero": 0.06697385470819278,
     "minus_zero_ci95": [
      0.0504863735525543,
      0.08310815396997528
     ]
    },
    "L4": {
     "centered_pehe": 0.1409407507196071,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.16461795051492298,
     "mean_minus_memory_mean": 0.02842283183121553,
     "uncentered_pehe_memory": 0.14377813666448733,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7858000637799291,
     "sd_ratio": 0.7257757019847331,
     "minus_zero": -0.08587581266871336,
     "minus_zero_ci95": [
      -0.09808541903199847,
      -0.0740810598302215
     ],
     "interval_coverage_memory_route": {
      "80": 0.8075,
      "95": 0.9525
     }
    },
    "L5": {
     "centered_pehe": 0.14118286960149565,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1798698223946884,
     "mean_minus_memory_mean": 0.028451739301241216,
     "uncentered_pehe_memory": 0.14402119336465283,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7827241161146428,
     "sd_ratio": 0.7930189035037223,
     "minus_zero": -0.08563369378682481,
     "minus_zero_ci95": [
      -0.09935800005153525,
      -0.07319875122198091
     ],
     "interval_coverage_memory_route": {
      "80": 0.77,
      "95": 0.9075
     }
    },
    "L2": {
     "centered_pehe": 0.1373937577456332,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17687492456605908,
     "mean_minus_memory_mean": 0.0007261258845946122,
     "uncentered_pehe_memory": 0.13739567651955434,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7958172017097725,
     "sd_ratio": 0.7798148509253313,
     "minus_zero": -0.08942280564268726,
     "minus_zero_ci95": [
      -0.10236538681574801,
      -0.07729813371678693
     ],
     "interval_coverage_memory_route": {
      "80": 0.8175,
      "95": 0.95
     }
    },
    "L1": {
     "centered_pehe": 0.14748743288052923,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.175247931233316,
     "mean_minus_memory_mean": -0.0011368435641045695,
     "uncentered_pehe_memory": 0.14749181425075042,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7598284874085662,
     "sd_ratio": 0.7726416828443142,
     "minus_zero": -0.07932913050779122,
     "minus_zero_ci95": [
      -0.09257327346579347,
      -0.0667289846037252
     ],
     "interval_coverage_memory_route": {
      "80": 0.8,
      "95": 0.945
     }
    },
    "L0": {
     "centered_pehe": 0.2826756709624867,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.3156852618548692,
     "mean_minus_memory_mean": -0.002490693877169884,
     "uncentered_pehe_memory": 0.28268664367118906,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.49717019410481866,
     "sd_ratio": 1.3918086807196768,
     "minus_zero": 0.055859107574166234,
     "minus_zero_ci95": [
      0.03166601717560805,
      0.07924162192723595
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7781440124461556,
     "kappa": 0.9469486372593177
    },
    {
     "lag": 2,
     "lam": 0.7643724826294586,
     "kappa": 0.6851863848575636
    },
    {
     "lag": 2,
     "lam": 0.7897759715224221,
     "kappa": 0.7032513570189947
    },
    {
     "lag": 2,
     "lam": 0.7817206863891858,
     "kappa": 0.7357138002880788
    },
    {
     "lag": 2,
     "lam": 0.7840938142659127,
     "kappa": 0.6984265954983675
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7707810856157461,
     "kappa": 0.9218210603882533
    },
    {
     "lag": 2,
     "lam": 0.7555403405777334,
     "kappa": 0.7040125599249287
    },
    {
     "lag": 2,
     "lam": 0.7851437662434347,
     "kappa": 0.7243456385607556
    },
    {
     "lag": 2,
     "lam": 0.774422670902103,
     "kappa": 0.7679858057005877
    },
    {
     "lag": 2,
     "lam": 0.7798726539109903,
     "kappa": 0.7198919104505221
    }
   ],
   "tail_decays": [
    0.9202100267352239,
    0.9203491286461067,
    0.9229635082551167,
    0.9238534794916333,
    0.9176137103143149
   ],
   "tail_gamma_hr": [
    0.012124272050370345,
    0.010418991289890281,
    0.00995649235927179,
    0.009450988061898577,
    0.013282674167246517
   ],
   "common_window_effect": [
    0.02134180370319701,
    -0.006300447779085325,
    0.009053945207608416,
    -0.005942639474951772,
    -0.0002771307724981677
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    5,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    11.27582065356546,
    9.828894629827118,
    11.395431528566405,
    12.317084700640407,
    10.935693194944179
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35133656032742294,
    0.2860460651780859,
    0.31632667255459446,
    0.31666659934290314,
    0.3093103580924655
   ],
   "loadings_fold0": [
    0.1387,
    -0.0279,
    0.0053,
    0.3513,
    0.0061,
    0.0424,
    0.0241,
    0.1276,
    0.0455,
    -0.0258,
    -0.0131,
    0.0174
   ],
   "slope_variance_p": [
    1.0125847711097837e-17,
    7.274804961701828e-12,
    4.8443454010385e-15,
    9.570753097495514e-14,
    1.9047260825549246e-18
   ],
   "slope_variance_lr": [
    72.11984410220248,
    45.5938714436561,
    59.95833335297175,
    54.09100976859736,
    75.41777437050587
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7787706653426746,
     "kappa": 1.0388908136747332
    },
    {
     "lag": 2,
     "lam": 0.7780075083955323,
     "kappa": 0.7460512579951589
    },
    {
     "lag": 2,
     "lam": 0.8044075567160641,
     "kappa": 0.9346600197731781
    },
    {
     "lag": 2,
     "lam": 0.7824433599196587,
     "kappa": 0.7466991829276802
    },
    {
     "lag": 2,
     "lam": 0.819704153060033,
     "kappa": 1.170136408105897
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -85.46536795646048,
      "lam": 0.8862047809708957,
      "kappa": 4.8005064406038525,
      "grid_nll": -61.05544614108609,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.04296823941047,
      "lam": 0.8634389792599371,
      "kappa": 3.2075640006086865,
      "grid_nll": -70.50337895001417,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -130.0423030855253,
      "lam": 0.7781440124461556,
      "kappa": 0.9469486372593177,
      "grid_nll": -103.5294334060658,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.3057158902323,
      "lam": 0.8085812465654664,
      "kappa": 1.617926555980859,
      "grid_nll": -60.269218352566014,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.378988077301806,
      "lam": 0.798683329158928,
      "kappa": 1.3354926229703854,
      "grid_nll": -44.198888141829116,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.280378110169025,
      "lam": 0.7387962575103821,
      "kappa": 0.654337660893662,
      "grid_nll": -32.47384458326936,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.03532084540656,
      "lam": 0.73945734765515,
      "kappa": 0.9431220153110899,
      "grid_nll": -18.837645953978146,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.69524016872177,
      "lam": 0.879081764379073,
      "kappa": 3.8517438822387406,
      "grid_nll": -41.9103011185066,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -77.36739040840784,
      "lam": 0.8534309917219262,
      "kappa": 2.6218506358133373,
      "grid_nll": -48.86979179063441,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -103.41916103431446,
      "lam": 0.7643724826294586,
      "kappa": 0.6851863848575636,
      "grid_nll": -72.21778651159838,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -63.82130131923908,
      "lam": 0.8027553827911341,
      "kappa": 1.267803419449555,
      "grid_nll": -42.26475655842174,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.43455325492084,
      "lam": 0.781052260037193,
      "kappa": 1.2097327003650482,
      "grid_nll": -33.58855294429179,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.160265846538394,
      "lam": 0.7309712993170623,
      "kappa": 0.3804789736122683,
      "grid_nll": -23.331431816522667,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -26.433137909977,
      "lam": 0.7288028957470983,
      "kappa": 0.7306370308642727,
      "grid_nll": -15.995867838031831,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.16679868679489,
      "lam": 0.8957384328848931,
      "kappa": 5.2519683032129905,
      "grid_nll": -56.13823410187838,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -96.80418198097118,
      "lam": 0.8696959512006962,
      "kappa": 2.9011807402234906,
      "grid_nll": -67.75218565309301,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -126.53628919007258,
      "lam": 0.7897759715224221,
      "kappa": 0.7032513570189947,
      "grid_nll": -97.09195944859036,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.91688504665498,
      "lam": 0.8143286697067459,
      "kappa": 1.0324793941904675,
      "grid_nll": -59.4018805420256,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -69.51388381937838,
      "lam": 0.7923991716491768,
      "kappa": 0.7375937785381144,
      "grid_nll": -47.451443433177076,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.36573480305573,
      "lam": 0.7672226103887804,
      "kappa": 0.713563879010525,
      "grid_nll": -31.403745590791736,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.66850827051128,
      "lam": 0.7695418102541155,
      "kappa": 0.7086874303102548,
      "grid_nll": -20.955124895556807,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -92.3530800403075,
      "lam": 0.890378085060992,
      "kappa": 4.927268515982289,
      "grid_nll": -59.700570933347336,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -101.5203204595042,
      "lam": 0.8693098196603795,
      "kappa": 3.0595634895651997,
      "grid_nll": -65.31155190175716,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -133.942078908896,
      "lam": 0.7817206863891858,
      "kappa": 0.7357138002880788,
      "grid_nll": -96.07422336609685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -86.88251756827003,
      "lam": 0.8181367252086573,
      "kappa": 1.3048139924623217,
      "grid_nll": -58.41704734877644,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -70.80596074310859,
      "lam": 0.8023478954564364,
      "kappa": 1.0067000712237197,
      "grid_nll": -43.89748627901608,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -53.467835911686024,
      "lam": 0.7726809304761452,
      "kappa": 0.587452798676662,
      "grid_nll": -29.458312005237257,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.56188190059956,
      "lam": 0.7749434536654642,
      "kappa": 0.9197019999310242,
      "grid_nll": -17.024810624213963,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.57266575241822,
      "lam": 0.8882251594889016,
      "kappa": 5.3436352622073615,
      "grid_nll": -56.649082330238784,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -97.24885262167282,
      "lam": 0.862943671297363,
      "kappa": 2.8543014513842997,
      "grid_nll": -67.65187652308074,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -123.32861921928637,
      "lam": 0.7840938142659127,
      "kappa": 0.6984265954983675,
      "grid_nll": -94.75557838559725,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -77.18754228899807,
      "lam": 0.8217978135132846,
      "kappa": 1.5813820769914897,
      "grid_nll": -55.041693327666536,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -66.42643692377092,
      "lam": 0.7938014672217968,
      "kappa": 0.9820076776897967,
      "grid_nll": -45.72965166204435,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.44285219842082,
      "lam": 0.7534531685903222,
      "kappa": 0.7500954142016452,
      "grid_nll": -32.786238160998465,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -33.36495579481689,
      "lam": 0.7721819745712227,
      "kappa": 0.933008911986005,
      "grid_nll": -19.16482988692473,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3601944134131518,
      0.314108233588717,
      0.3450316918139462,
      0.3393683114549436,
      0.34109167067420193
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.3557206988785136,
      0.31112108410391465,
      0.34154572205072153,
      0.33677085573585863,
      0.3339057714666985
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.0003906164247658485,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23951364991790516,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.12714743183751576,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20649587612007547,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.12058682211056422,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 2,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 2
    }
   }
  },
  "d_f_linear_all": {
   "scenario": "d_f_linear_all",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2913,
    "persons_with_full": 167,
    "empty": 1527,
    "partial": 10360,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.0042494894119786,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0042494894119786,
     "mean_minus_memory_mean": 2.8792336034320366e-05,
     "uncentered_pehe_memory": 0.004249586951826323,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0042494894119786,
     "interval_coverage_memory_route": {
      "80": 0.975,
      "95": 1.0
     }
    },
    "M": {
     "centered_pehe": 0.0005291244482238739,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0005291244482238739,
     "mean_minus_memory_mean": 0.00022598122190367015,
     "uncentered_pehe_memory": 0.0005753609252993244,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0005291244482238739
    },
    "D": {
     "centered_pehe": 0.005428439405632201,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005428439405632201,
     "mean_minus_memory_mean": 0.0004499620410397792,
     "uncentered_pehe_memory": 0.00544705610573245,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005428439405632201
    },
    "L4": {
     "centered_pehe": 0.003778466949315441,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.003778466949315441,
     "mean_minus_memory_mean": 9.691918490987436e-05,
     "uncentered_pehe_memory": 0.0037797097528081084,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.003778466949315441,
     "interval_coverage_memory_route": {
      "80": 0.9825,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.004616122051133943,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.004616122051133943,
     "mean_minus_memory_mean": 1.7726759280301114e-05,
     "uncentered_pehe_memory": 0.004616156088019514,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.004616122051133943,
     "interval_coverage_memory_route": {
      "80": 0.94,
      "95": 0.9875
     }
    },
    "L2": {
     "centered_pehe": 0.014665607962688655,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.014665607962688655,
     "mean_minus_memory_mean": -0.004327098134003829,
     "uncentered_pehe_memory": 0.015290645348597172,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.014665607962688655,
     "interval_coverage_memory_route": {
      "80": 0.795,
      "95": 0.8
     }
    },
    "L1": {
     "centered_pehe": 0.002338792048351713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.002338792048351713,
     "mean_minus_memory_mean": -0.00919137019202691,
     "uncentered_pehe_memory": 0.009484262451678254,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.002338792048351713,
     "interval_coverage_memory_route": {
      "80": 0.0,
      "95": 0.0
     }
    },
    "L0": {
     "centered_pehe": 0.23570197946890548,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.23570197946890548,
     "mean_minus_memory_mean": 0.0038205098748333942,
     "uncentered_pehe_memory": 0.23573294089130617,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.23570197946890548
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 0,
     "lam": 0.5106550451720008,
     "kappa": 1.8536219423988116
    },
    {
     "lag": 6,
     "lam": 0.9663277126910238,
     "kappa": 0.23626801738666625
    },
    {
     "lag": 3,
     "lam": 0.9390007676886798,
     "kappa": 0.17868071133803853
    },
    {
     "lag": 6,
     "lam": 0.45804225331572024,
     "kappa": 0.18987606259145223
    },
    {
     "lag": 5,
     "lam": 0.2313709957817517,
     "kappa": 49.99999999999999
    }
   ],
   "grid_kernels": [
    {
     "lag": 0,
     "lam": 0.5,
     "kappa": 2.0
    },
    {
     "lag": 6,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 3,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 6,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 5,
     "lam": 0.5,
     "kappa": 4.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 0,
     "lam": 0.507708575842312,
     "kappa": 1.791431761434402
    },
    {
     "lag": 6,
     "lam": 0.9653169812021192,
     "kappa": 0.1411455000745823
    },
    {
     "lag": 3,
     "lam": 0.9398534784594892,
     "kappa": 0.1527945251732768
    },
    {
     "lag": 6,
     "lam": 0.4464811359760077,
     "kappa": 0.16998358703522176
    },
    {
     "lag": 5,
     "lam": 0.23644466449307128,
     "kappa": 49.99999999999999
    }
   ],
   "tail_decays": [
    0.9306492556522158,
    0.929375452457848,
    0.9301977146043859,
    0.9324695530268029,
    0.9280633017976541
   ],
   "tail_gamma_hr": [
    0.012820857888737755,
    0.011094832874109672,
    0.011365812136177517,
    0.010777062437611892,
    0.011323371610063096
   ],
   "common_window_effect": [
    0.009961651503578,
    0.023616210875454374,
    0.017517877388601066,
    0.017140020750289756,
    0.019492042851323575
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    2,
    3,
    2,
    2
   ],
   "joint_gain_nats": [
    0.36336658940126654,
    1.0403261850588024,
    1.2061381616804283,
    0.25462860833795276,
    0.35081008564156946
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.027537086851953434,
    0.003215748312881008,
    0.023888913727138035,
    0.025461077071376004,
    0.29115826434213216
   ],
   "loadings_fold0": [
    -0.1429,
    -0.0484,
    0.0072,
    0.0275,
    0.0014,
    0.0303,
    0.2551,
    0.0871,
    0.1826,
    0.0775,
    0.1048,
    -0.0198
   ],
   "slope_variance_p": [
    0.49994307815090105,
    0.3475654683327107,
    0.4995491603850653,
    0.4998947806913488,
    0.4997983025611471
   ],
   "slope_variance_lr": [
    2.0358129404485226e-08,
    0.15358684718376026,
    1.2770979083143175e-06,
    6.956179277040064e-08,
    2.5561166694387794e-07
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.8092914688036134,
     "kappa": 49.99999999999999
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.6892879030911483
    },
    {
     "lag": 6,
     "lam": 0.21361753223026178,
     "kappa": 49.99999999999999
    },
    {
     "lag": 0,
     "lam": 0.23009650131559167,
     "kappa": 0.17854501185932925
    },
    {
     "lag": 1,
     "lam": 0.32620375883523894,
     "kappa": 0.22566162043251317
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -14.244194571815296,
      "lam": 0.5106550451720008,
      "kappa": 1.8536219423988116,
      "grid_nll": -13.489603463408578,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -10.069388528867458,
      "lam": 0.3207960245655974,
      "kappa": 49.99999999999999,
      "grid_nll": -8.59223848955801,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -9.360779588972793,
      "lam": 0.02,
      "kappa": 49.99999999999999,
      "grid_nll": -7.732295822448945,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -9.498312898479014,
      "lam": 0.99,
      "kappa": 2.7926255961254904,
      "grid_nll": -8.408078157344445,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -9.282600461917937,
      "lam": 0.99,
      "kappa": 2.3898631888049833,
      "grid_nll": -8.676143937044689,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -9.780406383557462,
      "lam": 0.99,
      "kappa": 2.1140339477702295,
      "grid_nll": -8.756570318485512,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.134389105005903,
      "lam": 0.9828428749893805,
      "kappa": 0.5743733775395875,
      "grid_nll": -11.530759572829982,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.302441821782777,
      "lam": 0.5207676210177344,
      "kappa": 0.7351619253063587,
      "grid_nll": -13.049379115986145,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 1,
      "nll": -14.182317922006632,
      "lam": 0.9859081141544237,
      "kappa": 4.870774079346179,
      "grid_nll": -10.99616663673046,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -13.445243996617467,
      "lam": 0.10302929507424263,
      "kappa": 0.5512138727109193,
      "grid_nll": -11.927097073794855,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -14.803052117641991,
      "lam": 0.9748426111119702,
      "kappa": 1.655006948920938,
      "grid_nll": -12.42470667001619,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -14.692659176981717,
      "lam": 0.99,
      "kappa": 1.5881637596965188,
      "grid_nll": -12.402376639852417,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -15.354101174702723,
      "lam": 0.99,
      "kappa": 1.6629383045512076,
      "grid_nll": -12.122245083697205,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -19.873793471437928,
      "lam": 0.9663277126910238,
      "kappa": 0.23626801738666625,
      "grid_nll": -17.015389329972095,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.928401207286523,
      "lam": 0.6521390117955244,
      "kappa": 9.709249503199423,
      "grid_nll": -13.43507204788051,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -13.963349153383195,
      "lam": 0.9851392842822293,
      "kappa": 4.216703518167138,
      "grid_nll": -10.243131321800773,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -17.15580073724105,
      "lam": 0.9676939374134649,
      "kappa": 1.0908135554055967,
      "grid_nll": -14.346141080520919,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -18.220180665751716,
      "lam": 0.9390007676886798,
      "kappa": 0.17868071133803853,
      "grid_nll": -14.936404784755743,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.784331548435983,
      "lam": 0.6309472323695641,
      "kappa": 49.99999999999999,
      "grid_nll": -10.420015997432486,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -11.945771874394936,
      "lam": 0.99,
      "kappa": 2.8086635266904123,
      "grid_nll": -8.876950380524121,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.600401844039348,
      "lam": 0.5334635082251805,
      "kappa": 2.0104518786841683,
      "grid_nll": -12.43832562881494,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.49040937742694,
      "lam": 0.4321274204191851,
      "kappa": 4.582603918837673,
      "grid_nll": -9.016230920199424,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -10.604256355747667,
      "lam": 0.9190097736388476,
      "kappa": 0.4956648206973653,
      "grid_nll": -10.218801557917155,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -12.888047271250851,
      "lam": 0.7341039945741706,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.48602577854452,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -12.525622930063262,
      "lam": 0.5848325547487613,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.116118980700698,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -11.33345400844192,
      "lam": 0.5477840719544201,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.647829132199128,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -12.030528033716035,
      "lam": 0.32943314419820313,
      "kappa": 49.99999999999999,
      "grid_nll": -10.53697949586899,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -13.5118161395634,
      "lam": 0.45804225331572024,
      "kappa": 0.18987606259145223,
      "grid_nll": -12.961982179854036,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.723662849296106,
      "lam": 0.5524313223251482,
      "kappa": 7.579863922038684,
      "grid_nll": -9.481558541831287,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -11.444595834916848,
      "lam": 0.9896962867637171,
      "kappa": 14.20187971572578,
      "grid_nll": -9.60942806652055,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -11.931496771706906,
      "lam": 0.9848584630610312,
      "kappa": 9.339124227032164,
      "grid_nll": -10.549770443363336,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -10.839673929599321,
      "lam": 0.9844104756335791,
      "kappa": 8.218994947386808,
      "grid_nll": -9.863446871148595,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -10.707406164069509,
      "lam": 0.6734356036475648,
      "kappa": 49.99999999999999,
      "grid_nll": -9.635636375845069,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -16.219528309534294,
      "lam": 0.2313709957817517,
      "kappa": 49.99999999999999,
      "grid_nll": -13.645285434719865,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.076964301642535,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.324031132578408,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      1.5979044503126682e-10,
      1.106815628329598e-10,
      2.8327769552885136e-11,
      4.2741571750980846e-10,
      1.5331730840814238e-09
     ],
     "boundary": [
      true,
      true,
      true,
      true,
      true
     ]
    },
    "L2": {
     "c_hr": [
      4.533949610539553e-06,
      0.04937022548108428,
      0.041488133077549096,
      0.059257655563267765,
      0.05673462570568435
     ],
     "boundary": [
      true,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.009509252156642086,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08799153751997728,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19918461387312028,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.008584098683248697,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.007370439990595544,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  }
 },
 "gates": {
  "c": {
   "criteria": {
    "correlation": {
     "value": 0.7856598717517254,
     "threshold": 0.75,
     "passed": true
    },
    "centered_pehe": {
     "value": 0.1406258578522465,
     "threshold": 0.15,
     "passed": true
    },
    "kernel_continuous": {
     "target": [
      2,
      0.8,
      1.0
     ],
     "folds_recovered": 4,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 4
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 1,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 1
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "d": {
   "criteria": {
    "spurious_sd": {
     "value": 0.021089871399264045,
     "threshold": 0.05,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_decay06": {
   "criteria": {
    "kernel_continuous": {
     "target": [
      2,
      0.6,
      1.0
     ],
     "folds_recovered": 5,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 5
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     2,
     0.6,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     2,
     0.6,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_lag3": {
   "criteria": {
    "kernel_continuous": {
     "target": [
      3,
      0.8,
      1.0
     ],
     "folds_recovered": 4,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 4
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     3,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     3,
     0.8,
     1.0
    ],
    "folds_recovered": 4,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 4
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_f_linear": {
   "criteria": {
    "correlation": {
     "value": 0.7930445758135726,
     "threshold": 0.75,
     "passed": true
    },
    "centered_pehe": {
     "value": 0.13826576389114942,
     "threshold": 0.15,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "d_f_linear": {
   "criteria": {
    "spurious_sd": {
     "value": 0.005174130320313784,
     "threshold": 0.05,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  }
 },
 "waivers": {
  "c/kernel_continuous": {
   "decision": "Lead decision 1 (2026-09-28), written for the 1-of-5 kappa result of the pre-tail core: if gate (c)'s kernel sub-criterion fails as registered, gate (c) is recorded as FAILED on it, with the waiver applied. Whether or not it fails, kappa is weakly identified and pseudo-true under the generator's tanh route and is never interpreted; K1 reads the lag, not kappa. The probe's grid statistic is not adopted and no threshold or tolerance is changed. Not applied when the criterion passes (the WP0a registry then lists no waiver).",
   "applied": false
  }
 },
 "source_sha256": {
  "icare_dt/revision_v3_washout_response_hybrid_core_v1.py": "9589b6201234c9be9bfb250539d2988300ec9e67ece38f05b8e9839eb1379256",
  "icare_dt/revision_v3_washout_response_hybrid_panel_v1.py": "5b9a5713dcc34ad8e28161496043c910c277e9ecf31990c78a3d69421ef27738",
  "icare_dt/test_revision_v3_washout_response_hybrid_synthetic_v1.py": "351f46f46ca435b2b67a1e30cd13b0d0f89a8b55bcb4f89b5923159ca4d1e0d2",
  "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py": "00bfa6f413cab9a14548dffbfbedea437ecb112591f366f93d664f67d3106171",
  "icare_dt/revision_v3_washout_standard_cate_dlm_v1.py": "bb18cca06fb63cde1c4265ace2f0136f8b8e1564fd03189871eeaea1cf6f8196",
  "icare_dt/revision_v3_washout_standard_cate_units_v1.py": "1c22d99a0236b5b96e32a62dc5aff027450c4c45ce84db0285dba39dfe7a310d",
  "icare_dt/revision_v3_washout_standard_cate_failure_v1.py": "12cdb6c872c240b7386315509478c38635f30ec4768a201e411642e352306ee2",
  "icare_dt/revision_v3_washout_factual_response_core_v1.py": "fa1f5867408328507eda3af56924d0fa1b4f1b12fbeb3ab7cb90561615db4ba8",
  "icare_dt/revision_v3_washout_response_controls_core_v1.py": "de353747f8eaa1df577621dec843fb5743dda22c045c3564e5e01de3fce2fceb",
  "icare_dt/revision_v3_g2_washout_occupancy_benchmark_v1.py": "a9d84760ce5c430c6184092ff9b7025df3f308f714c00704f380f7a82a190f42",
  "icare_dt/generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383"
 },
 "kernel_tolerance": {
  "lam": 0.05,
  "kappa_factor": 1.4142135623730951
 },
 "gate_definitions": {
  "c": {
   "min_correlation": 0.75,
   "max_centered_pehe": 0.15,
   "kernel": [
    2,
    0.8,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "d": {
   "max_spurious_sd": 0.05
  },
  "c_decay06": {
   "kernel": [
    2,
    0.6,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "c_lag3": {
   "kernel": [
    3,
    0.8,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "c_f_linear": {
   "min_correlation": 0.75,
   "max_centered_pehe": 0.15
  },
  "d_f_linear": {
   "max_spurious_sd": 0.05
  }
 },
 "descriptive_kernels": {
  "c_seed2": [
   2,
   0.8,
   1.0
  ],
  "c_fix19": [
   2,
   0.8,
   1.0
  ],
  "c_linear_route": [
   2,
   0.8,
   1.0
  ],
  "c_f_linear": [
   2,
   0.8,
   1.0
  ],
  "c_decay073": [
   2,
   0.73,
   1.0
  ],
  "c_f_linear_all": [
   2,
   0.8,
   1.0
  ]
 },
 "bootstrap": {
  "draws": 2000,
  "seed": 7,
  "kind": "descriptive local person bootstrap of U minus zero (numpy default_rng); not Phase A's bootstrap_deltas"
 },
 "core_configuration": {
  "schema_version": "washout_response_hybrid_core_v1",
  "rungs": [
   "L0",
   "L1",
   "L2",
   "L3",
   "L4",
   "L5"
  ],
  "unconditioned_arms": [
   "U",
   "M",
   "D"
  ],
  "conditioned_arms": "each conditioning entry X gives X, M_X and D_X, and the descriptive PO_X (U's likelihood parameters held, only the prior map refitted); an (S, N, p) entry is an S-component ensemble (outputs averaged over components); identical components are fitted once",
  "lambda_upper_bound_flag": {
   "tolerance": 1e-06,
   "rule": "lam >= LAMBDA_BOUNDS[1] - tolerance: the drift-absorbing corner (flag only), for U's kernel and K1's half-A kernel"
  },
  "draw_rule": "F _observed_draws (row 0 and every value change), per channel",
  "train_rows": "0..89 of outer-TRAIN persons",
  "query_rows": "0..query_row-1 of the query person only",
  "baseline": "random intercept + Ornstein-Uhlenbeck at draw times + white noise, per channel; exact Kalman filter; started by ML at b = 0 (beta by GLS, profiled), then refitted at the full type-II likelihood (joint ascent); L-BFGS-B numeric gradient",
  "baseline_start": [
   -1.2039728043259361,
   -1.2039728043259361,
   1.0,
   -1.6094379124341003
  ],
  "baseline_bounds": [
   [
    -6.0,
    2.0
   ],
   [
    -6.0,
    2.0
   ],
   [
    -6.0,
    6.0
   ],
   [
    -6.0,
    2.0
   ]
  ],
  "baseline_maxiter": 200,
  "estimation": {
   "objective": "full type-II likelihood over baseline, fixed effects, tail decay, kernel, loadings and prior map (b integrated out), plus the prior-map ridge",
   "method": "block coordinate ascent: sweep 0 = two-stage (stage-1 baseline and tail at b = 0, stage 2 from the fixed grid); each later sweep refits every channel's baseline and beta (beta_k profiled in closed form), then the tail decay (every beta profiled jointly, exactly), then the response warm-started per lag; each block accepts only improvements",
   "tolerance_nats": 0.05,
   "max_sweeps": 12,
   "stop_reasons": [
    "tolerance",
    "no_improvement",
    "max_sweeps"
   ],
   "rungs": "L1, L2, L3 (arm U) each jointly; conditioned arms: the joint estimator warm-started from U's joint fit (baseline and response)"
  },
  "common_route": {
   "L3": {
    "fir": "12-lag FIR fixed effects + intercept",
    "tail": "gamma_k T_t, T_t = lambda_c T_{t-1} + A_{t-13}; one learned lambda_c shared by the channels, separate from the response kernel",
    "tail_start": 0.9,
    "tail_bounds": [
     0.5,
     0.99
    ],
    "tail_grid": [
     0.5,
     0.6,
     0.7,
     0.8,
     0.85,
     0.9,
     0.93,
     0.95,
     0.97,
     0.99
    ],
    "tail_xatol": 0.0001,
    "tail_search": "fixed grid, then bounded Brent between the best grid point's neighbours, and the current value"
   },
   "L1_L2": "F's known linear action contribution subtracted (original._action_contribution), intercept only"
  },
  "kernel": {
   "form": "e_t = lam e_{t-1} + A_{t-lag}, e_0 = 0; phi = e / (kappa + e)",
   "lags": [
    0,
    1,
    2,
    3,
    4,
    5,
    6
   ],
   "lambda_bounds": [
    0.02,
    0.99
   ],
   "kappa_bounds": [
    0.05000000000000001,
    49.99999999999999
   ],
   "start_grid": {
    "lam": [
     0.5,
     0.6,
     0.7,
     0.8,
     0.9,
     0.95
    ],
    "kappa": [
     0.5,
     1.0,
     2.0,
     4.0
    ]
   },
   "known": {
    "lag": 2,
    "lam": 0.8,
    "kappa": 1.0
   },
   "known_source": "units.LAG, units.DECAY, units.occupancy"
  },
  "response": "type-II ML (b integrated out, rank-one Woodbury) at the current baseline; lag profiled; lambda, log kappa, loadings by L-BFGS-B with analytic gradients from the best grid start (sweep 0) or the previous solution of that lag (later sweeps, conditioned arms); prior map profiled in closed form; a channel with zero TRAIN response information keeps loading 0",
  "loading_starts": [
   0.05,
   0.3,
   1.0
  ],
  "response_maxiter": 500,
  "prior": {
   "variance": 1.0,
   "mean": "a0 + w' PCA(s), at most 4 unit-variance TRAIN scores",
   "ridge_penalty": 1.0,
   "standardization": "TRAIN mean/SD; NaN -> TRAIN mean",
   "no_variation": "zero scores: the prior mean is a0 alone (U's model)"
  },
  "prediction": "tau = c_HR E[b | own rows < query row] D_i (memory route); D_i sustained 12 h contrast continuing factual memory",
  "intervals": [
   0.8,
   0.95
  ],
  "boundary_flag": {
   "loading": 0.0001,
   "prior_intercept": 1000.0
  },
  "slope_variance_lrt": {
   "split_seed": "2026092801 + outer fold",
   "half_a": "first floor(n/2) of the seeded permutation of outer-TRAIN positions: L3 joint fit profiles the kernel",
   "half_b": "null: HR baseline + common route + fixed slope on phi (own maximum); alternative: HR-only joint fit at the fixed kernel",
   "reference": "50:50 chi-bar(0, 1) mixture",
   "lr_zero": 1e-08
  },
  "L0": "dlm.fit_predict_rs_dlm(mech=True, dq_query=units.dq); a declared LearnerFailure drops L0 for the panel",
  "L4": {
   "likelihood": "Huber on Kalman-whitened innovations of L3",
   "delta": 1.345,
   "quadrature": "uniform grid, prior mean +/- 8, 321 points, trapezoid"
  },
  "L5": {
   "prior": "grid NPMLE on L3's Gaussian likelihood factors",
   "grid": "U's prior intercept a0 + offsets",
   "offsets": [
    -8.0,
    8.0,
    321
   ],
   "em_iterations": 500
  },
  "donors": {
   "U": "controls.donor_assignments (seed 2026092110 + outer fold; query rows in increasing order): a random TRAIN donor",
   "conditioned": "nearest outer-TRAIN row in the conditioning score space"
  },
  "target_supervised": false,
  "identity_arguments": false,
  "generator_constants": {
   "U": false,
   "M": false,
   "D": false,
   "P": false,
   "R": false,
   "R6": false,
   "P13": false,
   "L3": false,
   "L4": false,
   "L5": false,
   "L0": "F's registered kernel and known linear route",
   "L1": "F's registered kernel and known linear route",
   "L2": "F's registered kernel and known linear route"
  },
  "generator_constants_note": "M_X, D_X and PO_X follow their arm X (no generator constant); L1 and L2, like F (decision S6), are descriptive only and never enter a Holm family",
  "descriptive_only_rungs": [
   "L1",
   "L2"
  ]
 },
 "versions": {
  "python": "3.10.19",
  "numpy": "2.1.3",
  "scipy": "1.15.2"
 },
 "threads": {
  "OMP_NUM_THREADS": "1",
  "MKL_NUM_THREADS": "1",
  "OPENBLAS_NUM_THREADS": "1"
 },
 "label_free": true,
 "clinical_panels_read": false,
 "size_check": {
  "definition": {
   "scenario": "d",
   "n_panels": 24,
   "seed_offset": 1000,
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "max_rejection_rate": 0.1,
   "seeds": "GENERATOR_SEED + seed_offset + k, k = 0..n_panels-1",
   "statistic": "rejection rate at alpha over all panel x fold tests"
  },
  "n_panels": 24,
  "n_tests": 120,
  "rejections": 5,
  "rejection_rate": 0.041666666666666664,
  "fold0_rejections": 1,
  "fold0_n": 24,
  "fold0_rejection_rate": 0.041666666666666664,
  "k1_p_count_rule_false_pass_rate": 0.0,
  "p_at_one": 12,
  "half_a_lambda_at_upper_bound": 4,
  "half_a_lags": {
   "0": 12,
   "1": 15,
   "2": 21,
   "3": 15,
   "4": 18,
   "5": 15,
   "6": 24
  },
  "u_lags": {
   "0": 18,
   "1": 7,
   "2": 17,
   "3": 19,
   "4": 24,
   "5": 18,
   "6": 17
  },
  "u_lambda_at_upper_bound": 3,
  "k1_lag_criterion_false_pass_rate": 0.2916666666666667,
  "k1_rule_false_pass_rate": 0.0,
  "u_spurious_sd": {
   "mean": 0.014579170353948822,
   "median": 0.013842724576021407,
   "max": 0.025768666341420762,
   "per_panel": [
    0.012719044331198127,
    0.010925085157115471,
    0.02190291949328582,
    0.014278247415049477,
    0.0068695599153756875,
    0.004789307343011295,
    0.010231553417595539,
    0.011006009262531743,
    0.020610018532002627,
    0.022244502641101817,
    0.017889769407594364,
    0.01552459693419422,
    0.012273332661473553,
    0.009561855670412104,
    0.013825371503916538,
    0.023969762034578363,
    0.009730173491765755,
    0.0034545000169843767,
    0.022034272181937636,
    0.025768666341420762,
    0.006507260164453493,
    0.013860077648126275,
    0.020452787944227432,
    0.01947141498541925
   ]
  },
  "k2_absolute_stop_rate": 0.0,
  "required_max": 0.1,
  "passed": true,
  "k1_p_count_rule": "p < 0.05 in at least 3 of 5 folds of a null panel",
  "tests": [
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 0,
    "lr": 8.077295206021518e-07,
    "p_value": 0.4996414555658321,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 1.1032603835302777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5161392725516464,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 1,
    "lr": 2.598426362965256e-08,
    "p_value": 0.4999356919603514,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7976598920834564,
     "kappa": 0.07759282533451464
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.433805055698576e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5471878107901885,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 2,
    "lr": 0.49385373227778473,
    "p_value": 0.24110663026098977,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.35417860088035724,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.050723695051251586,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.46596317123610936,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 3,
    "lr": 1.976532075786963e-07,
    "p_value": 0.4998226374252229,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.4386863327353358,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.210303775315692e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.4968802097820195,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 4,
    "lr": 1.2689270079135895e-08,
    "p_value": 0.49995506048455113,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5736762504861722,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.910483309772554e-13,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8979110990840546,
     "kappa": 0.26567236485405943
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 0,
    "lr": 3.034056135220453e-07,
    "p_value": 0.499780253559141,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8789124735457072,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0444646241336943e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.48092996185745823,
     "kappa": 0.47169406189847485
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 1,
    "lr": 1.722219167277217e-08,
    "p_value": 0.4999476454689653,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5992413437394504,
     "kappa": 44.3676384091066
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.919257890203577e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5325159392731326,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 2,
    "lr": 1.151292963186279e-07,
    "p_value": 0.4998646360612991,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.3569117994060862,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.561235211232443e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7657666171067482,
     "kappa": 0.38350273789545297
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 3,
    "lr": 3.8800499169155955e-07,
    "p_value": 0.499751498683333,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7165297543707356,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3702227977245736e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6042714254176322,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 4,
    "lr": 1.6888952814042568e-07,
    "p_value": 0.4998360500023581,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5660589545201886,
     "kappa": 15.88898199992491
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4230643834895233e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.512123005768862,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 0,
    "lr": 7.076669135130942e-07,
    "p_value": 0.49966439806201346,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3578230448503546,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.94092835615634e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6949718233759522,
     "kappa": 0.12579890753264558
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 1,
    "lr": 1.459896219193979,
    "p_value": 0.11347331704065293,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.06433180518140494
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.061295661733783445,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8654517645975817,
     "kappa": 1.9544129534018413
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 2,
    "lr": 0.40419970826405915,
    "p_value": 0.2624641419987887,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.025051296840911084,
     "kappa": 0.06720690072261237
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0434245400688696,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.10990591251978604,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 3,
    "lr": 4.465732987084266,
    "p_value": 0.017290624803403997,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.16005963005947818,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08650456343570168,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8965530623074723,
     "kappa": 4.411089230233506
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 4,
    "lr": 0.09071290766587481,
    "p_value": 0.38163639504180785,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8668268478392879,
     "kappa": 11.419440833863456
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15779850789931918,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.3628740650965185,
     "kappa": 0.05003029472024231
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 0,
    "lr": 0.4132977897861565,
    "p_value": 0.26015020279719026,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.43110924932915545,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04919496553854301,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.4229082413738329,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 1,
    "lr": 1.2999807950109243e-06,
    "p_value": 0.4995451392742873,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8596778774801028,
     "kappa": 1.96763690172176
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.31250602878275e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.11439624569119677,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 2,
    "lr": 6.391874194378033e-07,
    "p_value": 0.4996810488819727,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.53512654795746,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.8273612453065007e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.4164353806480772,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 3,
    "lr": 3.4247932489961386e-08,
    "p_value": 0.4999261709563638,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.5113659853958932,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.6585349013066418e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9331192491885583,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 4,
    "lr": 0.1410574317615101,
    "p_value": 0.35361601844898694,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7340765998270051,
     "kappa": 0.1459095217043639
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0436686224220373,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.41479961785513875,
     "kappa": 0.05000707729934205
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 0,
    "lr": 0.018869552533942624,
    "p_value": 0.445370558571958,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9472012989952402,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.027035825160387272,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.36910914190135136,
     "kappa": 0.4870109646590048
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 1,
    "lr": 5.167385097593069e-08,
    "p_value": 0.49990931290792096,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.4154115818816683,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.5068830562097475e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.517109037402361,
     "kappa": 1.3298196633204011
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 2,
    "lr": 0.6955299604906031,
    "p_value": 0.20214489053540008,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.333134827503628,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.457057671448456,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6669285086719597,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.548971397326645e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.49820617973308023,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 4,
    "lr": 2.2364474716596305e-07,
    "p_value": 0.49981133584242227,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3459293955382436,
     "kappa": 0.1010207915967699
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.1290537093815e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.2310741748973394,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.16950793166608186,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.17211191406035228,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 1,
    "lr": 8.032657206058502e-08,
    "p_value": 0.49988693200867285,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8793901797359776,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.554286880244437e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6019846275979535,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 2,
    "lr": 0.03485026505040878,
    "p_value": 0.42595488422664335,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.06972458979852843,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02405699462389473,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8599288094873475,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 3,
    "lr": 2.8295544325374067e-06,
    "p_value": 0.49932892835707754,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8508944947822656,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.20375960944135e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.42716522571308596,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 4,
    "lr": 4.1733073885552585e-08,
    "p_value": 0.4999185013809509,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.934472326849878,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.431372776390804e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.3981896591818151,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 0,
    "lr": 0.8735728689971438,
    "p_value": 0.17498404141121876,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5931440303659292,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06591481343463827,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.9898982221263007,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 1,
    "lr": 2.201954213594945,
    "p_value": 0.06891794929296988,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9611060058891945,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.560145517617565,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.45696832288465017,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 2,
    "lr": 3.2742232647215133,
    "p_value": 0.03518811658201679,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3841269865068786,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08625297586253733,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.4108449560601467,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 3,
    "lr": 1.4275428839027882e-07,
    "p_value": 0.49984926828613807,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6422308276629012,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.0330021843765744e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9603480621162208,
     "kappa": 1.560859143967706
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 4,
    "lr": 1.937119762375005,
    "p_value": 0.08199080367300227,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9466976115304914,
     "kappa": 0.12984885357723713
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0897389694422923,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.9781026420369479,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 0,
    "lr": 1.7627826309762895e-06,
    "p_value": 0.4994703251898913,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8488400982596082,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9312377604107576e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8362239103519712,
     "kappa": 0.26170795203558667
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 1,
    "lr": 6.78248397889547e-07,
    "p_value": 0.4996714477807663,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7858765125505278,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.062131383776704e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8580593848274218,
     "kappa": 0.21486994049098723
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 2,
    "lr": 0.27505773964730906,
    "p_value": 0.29997949998447004,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7568837831654978,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.049546487907483144,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7610869284198127,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 3,
    "lr": 0.12116776153015962,
    "p_value": 0.3638856965279344,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.43066485544143346,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03631600813288862,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.285741560656212,
     "kappa": 0.0955062862266901
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 4,
    "lr": 1.9026592781301588e-06,
    "p_value": 0.49944971149650275,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9162789562721924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.234776171032197e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.6804517935268407,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 0,
    "lr": 1.8050195649266243e-07,
    "p_value": 0.49983050729548123,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.5519354825440628,
     "kappa": 0.204508611033207
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1009416057037336e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.851001939961523,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 1,
    "lr": 1.7978458561428852,
    "p_value": 0.08998656934088793,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.5061254924520685,
     "kappa": 1.9679790263033206
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15928186726043211,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7760291718409057,
     "kappa": 5.655930606453764
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 2,
    "lr": 6.516711437143385e-08,
    "p_value": 0.499898158612765,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6127643367824042,
     "kappa": 14.289687724430234
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.5730185182397777e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.024962604238942507,
     "kappa": 49.54135651409846
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.5503566232182207,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.2792058635855064e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.16477024192195946,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 4,
    "lr": 1.4766192180104554e-07,
    "p_value": 0.49984669923808295,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.16371713450553557,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4211052734930683e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.761746647521955,
     "kappa": 1.7972610538450569
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 0,
    "lr": 1.0299081623088568e-06,
    "p_value": 0.49959513592566185,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8956679526179677,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.344071394337521e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 4.250392985730739
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 1,
    "lr": 0.12443011535651749,
    "p_value": 0.3621392359512454,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.46423610129208415,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03675164098602138,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.39971436207809796,
     "kappa": 1.3531825032823528
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8271170947766336,
     "kappa": 2.1346052197265726
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.022338731710227e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.23937678848685257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 3,
    "lr": 1.003188554510416,
    "p_value": 0.1582700995520549,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7805573598451887,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06981573800853677,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8651313656310065,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 4,
    "lr": 4.031426215078682e-08,
    "p_value": 0.49991989872652587,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.40894673919961916,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.3903310359432656e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.06588402436845076
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 0,
    "lr": 0.05511397310328903,
    "p_value": 0.4071960897591858,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9340205644228033,
     "kappa": 0.6486952585685664
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.044038632847864176,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.35660428237573316,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 1,
    "lr": 1.8318296497454867e-06,
    "p_value": 0.49946005133055144,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.4705348725893356
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3552158588662122e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.464652398780051,
     "kappa": 0.18222292689593814
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 2,
    "lr": 3.1448339285252587,
    "p_value": 0.038083877104788603,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5946139120368459,
     "kappa": 13.36523677363512
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6747316683802983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.18578265190724752,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 3,
    "lr": 1.609805622138083e-08,
    "p_value": 0.4999493829553603,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5856126150957031,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.902028716540635e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.21688432258787393,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 4,
    "lr": 3.916813511750661e-06,
    "p_value": 0.4992104561964799,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7098588141005348,
     "kappa": 2.475879296250236
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1754183937448304e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.2470475389029701,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 0,
    "lr": 0.15611959109992313,
    "p_value": 0.34637726896435717,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8893538598589381,
     "kappa": 0.8958538659870263
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06099260334413494,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7067227640951265,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 1,
    "lr": 9.662398952059448e-07,
    "p_value": 0.4996078497660276,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.770185746191599e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.2566813813660756
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 2,
    "lr": 4.773437467520125e-06,
    "p_value": 0.49912838370845997,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6339237629095178,
     "kappa": 0.457724914159473
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.854644669187452e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8468278419251775,
     "kappa": 1.314586556701942
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 3,
    "lr": 0.8408657335621683,
    "p_value": 0.17957464397242745,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6776967025438951,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.064093288365752,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.327017409835673,
     "kappa": 0.4772280286016957
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6944700773912447,
     "kappa": 0.5112528995025228
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.796571650889217e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7260631021304025,
     "kappa": 1.5233225842198983
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 0,
    "lr": 0.9254361009971035,
    "p_value": 0.16802583311679167,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.4591276593557276,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06105420486599647,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.07901388287565166,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 1,
    "lr": 6.604204827453941e-07,
    "p_value": 0.49967579456943273,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.670573600843371,
     "kappa": 2.004021171935465
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7372086218190297e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.48487211068777447,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 2,
    "lr": 2.937777026090771e-07,
    "p_value": 0.49978376825172566,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6469601870299023,
     "kappa": 4.587673218679501
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.700765473870659e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.5834370158210754,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.2647574359444045,
     "kappa": 0.3937013119861251
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.484861788001565e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.3645254009391902,
     "kappa": 2.7515210397705476
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 4,
    "lr": 2.4195469450205564e-07,
    "p_value": 0.4998037647265945,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6189369309208854,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7849579114695364e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.4731252637537297,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.0727940242809416,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.973470276152663e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5946470935967729,
     "kappa": 4.544578809154046
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 1,
    "lr": 0.3655294263317046,
    "p_value": 0.2727256279244449,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7708947356249878,
     "kappa": 0.876105377752868
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07377981367563577,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.92018866184069,
     "kappa": 2.212394207912395
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3630522618686717,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.6367365617015355e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6016702564201676,
     "kappa": 2.596415980551271
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 3,
    "lr": 3.364039002917707e-08,
    "p_value": 0.4999268287330939,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.6703460057484625,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.241359125628293e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6468787282059889,
     "kappa": 0.8299618038427802
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 4,
    "lr": 0.05175255557151104,
    "p_value": 0.4100206411870249,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9256095415893284,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2881129580755723,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5524398343395688,
     "kappa": 0.39533126968236787
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 0,
    "lr": 1.221105776494369e-07,
    "p_value": 0.4998605923199904,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8610825736173044,
     "kappa": 0.19371744678704922
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.8155648716446776e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.17485520582289876,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 1,
    "lr": 4.44216129835695e-06,
    "p_value": 0.49915917250176467,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8917603858097077,
     "kappa": 0.20129877349794847
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.73897274584415e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7944962824488574,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 2,
    "lr": 0.6885621852707118,
    "p_value": 0.20332693287451498,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6316103829126153,
     "kappa": 0.5212141024505064
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07607875569726255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8204552310738802,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 3,
    "lr": 5.772817530669272e-07,
    "p_value": 0.4996968874353022,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6960388984710243,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7971571943677593e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7857688640996964,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 4,
    "lr": 0.0011495535090944031,
    "p_value": 0.4864764266635173,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 0.641370016344408
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.014768516848743344,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7677635563016602,
     "kappa": 0.4768985058934339
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 0,
    "lr": 2.5200287766183465,
    "p_value": 0.056204266665965584,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.03787582385196128,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07433527474042297,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7849971163594943,
     "kappa": 0.12014035293532306
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 1,
    "lr": 4.849500328418799e-06,
    "p_value": 0.4991214667330461,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.553900199678815,
     "kappa": 0.05000008249525226
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.392954403775736e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.31771379272274286,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 2,
    "lr": 0.1497866415666067,
    "p_value": 0.3493696673342579,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8215315003948792,
     "kappa": 0.25617466020510915
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04937118477100011,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7731108815332635,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 3,
    "lr": 2.038086677202955e-07,
    "p_value": 0.49981989682204636,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.3739428501131871,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.673475352156382e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7865414031591794,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 4,
    "lr": 0.6735017607279588,
    "p_value": 0.2059166957253598,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.42663155063462316,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.055046379525850786,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.48021914245468006,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9088113498668687,
     "kappa": 4.553492756910984
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.5127570029613603e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.11127670642206752,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 1,
    "lr": 0.0825536093689152,
    "p_value": 0.3869331041906487,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.05161878173894407,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03029432004043941,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.5074795806739496,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 2,
    "lr": 5.847505235578865e-07,
    "p_value": 0.49969493292842443,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.10262577292107652
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.790824277170964e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 3,
    "lr": 4.721678124042228e-07,
    "p_value": 0.4997258689556333,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.851699887433113,
     "kappa": 35.04933500866716
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3525924286245865e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 4,
    "lr": 1.892733052955009e-06,
    "p_value": 0.499451148807711,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5373756040865016,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.3510626040282136e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5824289177542332,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 0,
    "lr": 1.1600801560307445,
    "p_value": 0.14072445869965386,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.895132084978414,
     "kappa": 1.6315254701163242
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10460228630534951,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8235080230396338,
     "kappa": 0.6111353827718065
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 1,
    "lr": 0.31128920066475985,
    "p_value": 0.28844507787899787,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7792002373821216,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05249225099238496,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.7744057546822052,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 2,
    "lr": 8.455845090793446e-06,
    "p_value": 0.4988399199376922,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0005343690215840324,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7010517151408041,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 3,
    "lr": 1.9542603695299476e-06,
    "p_value": 0.49944229936768186,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9672587803132665,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1502993175929559e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.96258906903914,
     "kappa": 13.981667929803328
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 4,
    "lr": 1.0679286788217723e-08,
    "p_value": 0.49995877305159253,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9606744645675034,
     "kappa": 9.066641794387692
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0450150091479511e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8798273993657405,
     "kappa": 2.45349859566077
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 0,
    "lr": 3.5962148103863e-07,
    "p_value": 0.499760760518542,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.47209385291661393,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.444918679536949e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 1,
    "lr": 0.43105453751559253,
    "p_value": 0.2557359779743844,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9017828014502891,
     "kappa": 2.9729107116445914
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10300973034398928,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.6300998584998425,
     "kappa": 0.24429480208724694
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 2,
    "lr": 0.8278870073154394,
    "p_value": 0.18144211765378937,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9265831237388945,
     "kappa": 0.18697651596910847
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07853771269417564,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.853975799725419,
     "kappa": 0.6285763475663319
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 3,
    "lr": 8.34315869724378e-07,
    "p_value": 0.4996356026100007,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.874244734662807,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7729368350731337e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.3085968186205663,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 4,
    "lr": 1.1146165479567571,
    "p_value": 0.14554030530601697,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8987144960575392,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07810661692623601,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8390302892874602,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 0,
    "lr": 0.30562304849445354,
    "p_value": 0.29018928026113644,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6518211130371006,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05013085205713715,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8198907339766465,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 1,
    "lr": 0.066804877593313,
    "p_value": 0.39802349026328643,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9614992081390269,
     "kappa": 1.8305389847650493
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.053149825145885544,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8309103236436954,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 2,
    "lr": 0.772330774267175,
    "p_value": 0.18974848654067983,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.842309371752487,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06957929008143664,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8067568423319216,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 3,
    "lr": 1.3673363355337642e-05,
    "p_value": 0.4985248140970904,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.582737021444437,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.0415771972873455e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8305198050650933,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 4,
    "lr": 2.511020135745639,
    "p_value": 0.056526363688559976,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8427297401662642,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09416119424513145,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.851944135867432,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 0,
    "lr": 1.605703801033087e-06,
    "p_value": 0.49949447496571026,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 7.728537836532275
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 3.429138533819296e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6707367998100023,
     "kappa": 2.2823512148781187
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 1,
    "lr": 7.915696187410504e-08,
    "p_value": 0.49988775820105685,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9259534874871501,
     "kappa": 22.082979258477813
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.483622418843537e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.4598845382606694,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 2,
    "lr": 3.7382706068456173e-06,
    "p_value": 0.49922866122597387,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.847889805221268,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.712484714720234e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.32583339737769323,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 3,
    "lr": 7.87609678809531e-07,
    "p_value": 0.49964594923993855,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7096574551144404,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.738955957742646e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.3908568860385964,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 4,
    "lr": 5.109987227289821,
    "p_value": 0.011894247667601984,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.09060410073560603,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0903315569113423,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6585579596273669,
     "kappa": 1.122591216227344
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 0,
    "lr": 3.0598781518747273,
    "p_value": 0.04012384338910232,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.987003126171268,
     "kappa": 2.235962537033714
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14266087735618796,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5002154005939548,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 1,
    "lr": 2.2540916688740253e-08,
    "p_value": 0.49994010427155566,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8345087721021606,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0523936101232033e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7943623843037357,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 2,
    "lr": 2.1924824977759272e-07,
    "p_value": 0.4998131994642241,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8583310807107831,
     "kappa": 4.346036080294486
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.8978354614599682e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8572174699086932,
     "kappa": 2.8396408940490714
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 3,
    "lr": 0.3376210493988765,
    "p_value": 0.28060281326380243,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9638146030200162,
     "kappa": 1.7324722037572693
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08146878305725859,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.9425373056233493,
     "kappa": 6.406980335892049
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 4,
    "lr": 9.86241502687335e-07,
    "p_value": 0.49960381171315493,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8789221612476026,
     "kappa": 2.486795982592666
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.772990192604208e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8464345394505284,
     "kappa": 2.515144799140984
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 0,
    "lr": 2.3049013939707947,
    "p_value": 0.06448323236676297,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8723297433840381,
     "kappa": 4.857979591860328
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19448088772557173,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.1225576579447939,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 1,
    "lr": 2.147424036702432,
    "p_value": 0.07140465848266202,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7960256023686166,
     "kappa": 0.3731709436801945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09809211603661747,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.47425735097206717,
     "kappa": 0.4109116678694576
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 2,
    "lr": 2.8266549634281546e-07,
    "p_value": 0.49978789717883615,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.13962621331457112,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.492336686621852e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.12068924303347124,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8869290892053013,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7457707144314978,
     "kappa": 0.2954718007176727
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.2032724757453966,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4465697485598064e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5555800883852966,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 0,
    "lr": 0.18668988276840537,
    "p_value": 0.33284299905418846,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.04666120715527608,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8673265183087167,
     "kappa": 4.588965537940515
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 1,
    "lr": 1.683511072769761e-07,
    "p_value": 0.4998363115477667,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.3166029446942874,
     "kappa": 21.713391899490656
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4366635255465476e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8363983636758949,
     "kappa": 2.4913046946569986
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5243235785088907,
     "kappa": 0.22463438794146723
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.215064525579687e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5484359460521688,
     "kappa": 1.1379331024623323
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 3,
    "lr": 6.376274541253224e-06,
    "p_value": 0.49899262050108195,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.02,
     "kappa": 0.06573377137477804
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.6148466095533352e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6995874353448587,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 4,
    "lr": 3.342229319969192e-07,
    "p_value": 0.49976936343352396,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9033358076619206,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.527074505201236e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8637873506158886,
     "kappa": 2.855753005094275
    },
    "u_lambda_at_upper_bound": false
   }
  ]
 },
 "size_check_out_of_family": {
  "definition": {
   "variants": [
    "c_ar2_drift",
    "c_level_shift"
   ],
   "gain": 0.0,
   "n_panels_per_variant": 20,
   "seed_offsets": {
    "c_ar2_drift": 3000,
    "c_level_shift": 4000
   },
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "max_rejection_rate": 0.1,
   "seeds": "GENERATOR_SEED + seed_offsets[variant] + k",
   "statistic": "rejection rate at alpha over all panel x fold tests, both variants",
   "status": "proposed to the lead as decision 2a (second fix pass, 2026-09-29), fixed in code before its first run; the correctness review had measured the test on other panels of the same variants"
  },
  "n_panels": 40,
  "n_tests": 200,
  "rejections": 199,
  "rejection_rate": 0.995,
  "fold0_rejections": 40,
  "fold0_n": 40,
  "fold0_rejection_rate": 1.0,
  "k1_p_count_rule_false_pass_rate": 1.0,
  "p_at_one": 0,
  "half_a_lambda_at_upper_bound": 200,
  "half_a_lags": {
   "0": 8,
   "1": 9,
   "2": 7,
   "3": 7,
   "4": 15,
   "5": 35,
   "6": 119
  },
  "u_lags": {
   "0": 0,
   "1": 3,
   "2": 3,
   "3": 6,
   "4": 13,
   "5": 22,
   "6": 153
  },
  "u_lambda_at_upper_bound": 200,
  "k1_lag_criterion_false_pass_rate": 0.0,
  "k1_rule_false_pass_rate": 0.0,
  "u_spurious_sd": {
   "mean": 0.011981146350165334,
   "median": 0.01213372839632684,
   "max": 0.02178003497772296,
   "per_panel": [
    0.012210717638492373,
    0.005186648872419597,
    0.01296896665307005,
    0.012442244726493674,
    0.01470765111684657,
    0.014887992487810066,
    0.0038002986782006516,
    0.014222139026770084,
    0.00919883071730256,
    0.009218550663724632,
    0.015231948515739552,
    0.01062618114238467,
    0.0077642961829611406,
    0.013054036924924227,
    0.00906959594978851,
    0.013273694612977546,
    0.015132187130048741,
    0.01795815635338281,
    0.011064886021265395,
    0.011857994557731307,
    0.012652580994814535,
    0.010966324333749361,
    0.009549412025129744,
    0.010070129094889772,
    0.012056739154161307,
    0.00838609143283764,
    0.02178003497772296,
    0.004892939943330715,
    0.018325282192508816,
    0.020493315453276654,
    0.01431772881829692,
    0.018095999459372052,
    0.007746857281299171,
    0.00529365729961078,
    0.007727188077126465,
    0.019235960947347686,
    0.0034784236861242195,
    0.006289065450046971,
    0.019717657431197154,
    0.014293447981436237
   ]
  },
  "k2_absolute_stop_rate": 0.0,
  "required_max": 0.1,
  "passed": false,
  "by_variant": {
   "c_ar2_drift": {
    "n_panels": 20,
    "n_tests": 100,
    "rejections": 100,
    "rejection_rate": 1.0,
    "fold0_rejections": 20,
    "fold0_n": 20,
    "fold0_rejection_rate": 1.0,
    "k1_p_count_rule_false_pass_rate": 1.0,
    "p_at_one": 0,
    "half_a_lambda_at_upper_bound": 100,
    "half_a_lags": {
     "0": 0,
     "1": 1,
     "2": 0,
     "3": 2,
     "4": 3,
     "5": 16,
     "6": 78
    },
    "u_lags": {
     "0": 0,
     "1": 0,
     "2": 0,
     "3": 0,
     "4": 3,
     "5": 7,
     "6": 90
    },
    "u_lambda_at_upper_bound": 100,
    "k1_lag_criterion_false_pass_rate": 0.0,
    "k1_rule_false_pass_rate": 0.0,
    "u_spurious_sd": {
     "mean": 0.011693850898616708,
     "median": 0.012326481182493024,
     "max": 0.01795815635338281,
     "per_panel": [
      0.012210717638492373,
      0.005186648872419597,
      0.01296896665307005,
      0.012442244726493674,
      0.01470765111684657,
      0.014887992487810066,
      0.0038002986782006516,
      0.014222139026770084,
      0.00919883071730256,
      0.009218550663724632,
      0.015231948515739552,
      0.01062618114238467,
      0.0077642961829611406,
      0.013054036924924227,
      0.00906959594978851,
      0.013273694612977546,
      0.015132187130048741,
      0.01795815635338281,
      0.011064886021265395,
      0.011857994557731307
     ]
    },
    "k2_absolute_stop_rate": 0.0
   },
   "c_level_shift": {
    "n_panels": 20,
    "n_tests": 100,
    "rejections": 99,
    "rejection_rate": 0.99,
    "fold0_rejections": 20,
    "fold0_n": 20,
    "fold0_rejection_rate": 1.0,
    "k1_p_count_rule_false_pass_rate": 1.0,
    "p_at_one": 0,
    "half_a_lambda_at_upper_bound": 100,
    "half_a_lags": {
     "0": 8,
     "1": 8,
     "2": 7,
     "3": 5,
     "4": 12,
     "5": 19,
     "6": 41
    },
    "u_lags": {
     "0": 0,
     "1": 3,
     "2": 3,
     "3": 6,
     "4": 10,
     "5": 15,
     "6": 63
    },
    "u_lambda_at_upper_bound": 100,
    "k1_lag_criterion_false_pass_rate": 0.0,
    "k1_rule_false_pass_rate": 0.0,
    "u_spurious_sd": {
     "mean": 0.012268441801713957,
     "median": 0.011511531743955333,
     "max": 0.02178003497772296,
     "per_panel": [
      0.012652580994814535,
      0.010966324333749361,
      0.009549412025129744,
      0.010070129094889772,
      0.012056739154161307,
      0.00838609143283764,
      0.02178003497772296,
      0.004892939943330715,
      0.018325282192508816,
      0.020493315453276654,
      0.01431772881829692,
      0.018095999459372052,
      0.007746857281299171,
      0.00529365729961078,
      0.007727188077126465,
      0.019235960947347686,
      0.0034784236861242195,
      0.006289065450046971,
      0.019717657431197154,
      0.014293447981436237
     ]
    },
    "k2_absolute_stop_rate": 0.0
   }
  },
  "tests": [
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 0,
    "lr": 31.72377611378215,
    "p_value": 8.886647859506826e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.645753428781932
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.43024036872941107,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.52909340278541
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 1,
    "lr": 28.851366564411364,
    "p_value": 3.90753708805534e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 20.95476768738509
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5075487357260773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.693975018821219
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 2,
    "lr": 39.030448728639385,
    "p_value": 2.086234175249297e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.840613221781448
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35830580938753587,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.029815367209636
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 3,
    "lr": 43.70451615330239,
    "p_value": 1.9094475391292723e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 29.33226092610568
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.618244327639239,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.622513453127068
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 4,
    "lr": 51.96288637750149,
    "p_value": 2.827982081277002e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 23.960606745343437
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6073099319926396,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.134719584123097
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 0,
    "lr": 12.406376393661048,
    "p_value": 0.00021393516111304066,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.671623170230085
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2753918122009834,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.92879473534046
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 1,
    "lr": 16.729624899904593,
    "p_value": 2.1551330911543468e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 5.454413098885366
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2451763190298893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.018334173106416
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 2,
    "lr": 31.50494057110882,
    "p_value": 9.946672675909464e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.043826970056328
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32488119907144514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.338441661113896
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 3,
    "lr": 22.81015012671196,
    "p_value": 8.940939951831921e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.789938315377186
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2745588804411299,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.64965436163375
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 4,
    "lr": 8.67162136576917,
    "p_value": 0.0016160175288405468,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 32.87627028761433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4387362262279532,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.453397347156292
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 0,
    "lr": 25.148464663556297,
    "p_value": 2.654094882270679e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.9818022142949285
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2794747857795938,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.01242477549992
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 1,
    "lr": 47.45533560106924,
    "p_value": 2.8135786435607433e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.976217173667534
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42395446430746025,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.954797825961617
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 2,
    "lr": 28.589877415897718,
    "p_value": 4.472428459920251e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.544192161054777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2832044088862301,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.208033774365356
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 3,
    "lr": 45.969095853706676,
    "p_value": 6.00666020511814e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.969914429817374
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4396347402007742,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.627468385170706
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 4,
    "lr": 32.0296519936328,
    "p_value": 7.591858891462974e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.876274804098017
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2793844905456776,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.171391917302259
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 0,
    "lr": 39.22529719341219,
    "p_value": 1.888079129472146e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.268133828566204
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27055931399408495,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.762042835649256
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 1,
    "lr": 56.17761622057151,
    "p_value": 3.3105522397572185e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.699826098124997
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36709843683983967,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.817449187476017
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 2,
    "lr": 36.62152084348054,
    "p_value": 7.171967839683025e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.9597503474329314
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2615885724186585,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.756357199948893
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 3,
    "lr": 48.115837606370405,
    "p_value": 2.0088409768557275e-12,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 14.149550974937636
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.45269561304221256,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.343317376042968
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 4,
    "lr": 51.22023939206338,
    "p_value": 4.128149002179056e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.518339338736318
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3810173221455117,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.37560260483184
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 0,
    "lr": 57.08865307481574,
    "p_value": 2.0830119485675812e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.755218058194227
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.49211406906916666,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.9347556174776
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 1,
    "lr": 56.79703565725504,
    "p_value": 2.4159710697718762e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 31.0680839445956
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7707793361546629,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.12285781314188
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 2,
    "lr": 62.173759790526674,
    "p_value": 1.5722505528520877e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.759159822231375
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6391539524098323,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.122511140850463
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 3,
    "lr": 51.68674554417157,
    "p_value": 3.2550378785997694e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 37.59830343667294
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8120882510598155,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.646411039730243
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 4,
    "lr": 69.9041211463591,
    "p_value": 3.112912042539972e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.0431128890443804,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.757720568275996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 0,
    "lr": 55.07421491846071,
    "p_value": 5.803178657067442e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.983822101534987
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30596876541604257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.93794728740282
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 1,
    "lr": 44.84289924708901,
    "p_value": 1.0674683619307045e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.129845167116422
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3923208808525818,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.943298910974907
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 2,
    "lr": 56.518581710684884,
    "p_value": 2.7834903640921223e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 23.176746252354878
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6159528983419066,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.675182389091617
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 3,
    "lr": 49.40238418038098,
    "p_value": 1.0424605216864355e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.886693330006684
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38139740088526947,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.551567208579462
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 4,
    "lr": 58.40298128343602,
    "p_value": 1.067835656465748e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.503356660185385
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36045070734434437,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.111268109824387
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 0,
    "lr": 19.322069013272994,
    "p_value": 5.521133778033381e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7458471388895593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.7296958870680506
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 1,
    "lr": 17.258762787179876,
    "p_value": 1.6309484393142604e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.675205305473683,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.42941550737056
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 2,
    "lr": 34.96945109336957,
    "p_value": 1.674594432757772e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.05618566703663
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37612124377598655,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.010500255645088
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 3,
    "lr": 7.311595309060067,
    "p_value": 0.003425553900084916,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 1.0526625122557434
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.13793084187940707,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.469358712985436
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 4,
    "lr": 14.226859226997476,
    "p_value": 8.102053822738708e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.8843976409728
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2855975475019379,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 28.446102974698253
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 0,
    "lr": 41.54766495208423,
    "p_value": 5.7515897679208924e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 30.03561663058641
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6602588181458304,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.841667720596915
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 1,
    "lr": 50.29481356688302,
    "p_value": 6.614936664735485e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.221480885562748
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4003719938332769,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.409427036267449
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 2,
    "lr": 40.63852528543612,
    "p_value": 9.15798303183168e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.556339401408357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3730375699702696,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.567764487933882
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 3,
    "lr": 61.9445444038447,
    "p_value": 1.7663359081044905e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.141869295089565
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4084665207886885,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.308458758253623
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 4,
    "lr": 38.066363480980726,
    "p_value": 3.418941440493162e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.788465201642376
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3490600246551321,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.71589664938803
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 0,
    "lr": 22.819945616640325,
    "p_value": 8.895486034525524e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6987088504977593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.0713332959791355
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 1,
    "lr": 21.450069618978887,
    "p_value": 1.8158141809400145e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.54176790090125
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3065757807242576,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.764640843868926
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 2,
    "lr": 43.65750222215138,
    "p_value": 1.9558734198207853e-11,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.264517104419516
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.33181115917873844,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 9.099885781223549
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 3,
    "lr": 30.86101628317556,
    "p_value": 1.3859209245452368e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.076324215507544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.23921281315788692,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.7018107905116775
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 4,
    "lr": 26.6093848774417,
    "p_value": 1.2451556713236215e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.489652091873015
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.31728918922378363,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.890875256473346
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 0,
    "lr": 37.4260709173941,
    "p_value": 4.747222578221183e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.382941672249322
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3478553068442494,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.26819053251788
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 1,
    "lr": 40.740420316747986,
    "p_value": 8.692681316226715e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 41.81903955855264
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7283640118274466,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.337837540052242
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 2,
    "lr": 33.51230833954105,
    "p_value": 3.5407220036962445e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.293702553183983
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2860263152710877,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.31228560540867
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 3,
    "lr": 20.64648169231441,
    "p_value": 2.761929987992333e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 22.311668743022587
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.43059103833317786,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.48615240354728
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 4,
    "lr": 27.802569554512957,
    "p_value": 6.717378018330943e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 35.64979765081064
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6419466144636939,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.59628100087327
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 0,
    "lr": 38.373596811106836,
    "p_value": 2.9208717851976213e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.313183207936953
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35439252603270094,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.46152200402302
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 1,
    "lr": 57.73860815310036,
    "p_value": 1.4968440555236048e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.740771702005327
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39747738379534797,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.702382567940996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 2,
    "lr": 46.71080246224665,
    "p_value": 4.1137114115801475e-12,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.354286788414143
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2900390082235454,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.131506698291682
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 3,
    "lr": 44.14687918067284,
    "p_value": 1.5231854785855622e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.975622430792095
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44911407582065405,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.058937075635066
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 4,
    "lr": 59.403052516190655,
    "p_value": 6.4234826197629484e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.098544380847947
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3980074901926308,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.93675184017635
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 0,
    "lr": 63.08390933955525,
    "p_value": 9.904284793993795e-16,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.967014610972766
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4914944629140245,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.740568267036274
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 1,
    "lr": 31.51831342893638,
    "p_value": 9.878406294017274e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.491313751407706
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2993858082619961,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.752524545770646
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 2,
    "lr": 32.907258373985314,
    "p_value": 4.833084746409522e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.29903218740829
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.462753867587372,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.77076287702693
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 3,
    "lr": 13.905383048184376,
    "p_value": 9.612353974007939e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.264653881499637
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29719937474137187,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.775702707728128
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 4,
    "lr": 19.15389800823141,
    "p_value": 6.029549119214103e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.815514386825237
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3317778022069979,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.017385068515015
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 0,
    "lr": 36.63205818251117,
    "p_value": 7.133303923523221e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.270039219830254
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34157576077368285,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.606040481007502
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 1,
    "lr": 36.21623568466566,
    "p_value": 8.829659831767771e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 20.181356326428777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5156267447406727,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.8139134862137634
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 2,
    "lr": 43.51798066030824,
    "p_value": 2.10040863137394e-11,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.887343528236604
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42723138755021933,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.8008059745206255
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 3,
    "lr": 32.36076716681055,
    "p_value": 6.402286981933221e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.899711349860555
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28527746122071407,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.640084079317315
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 4,
    "lr": 27.543977972592984,
    "p_value": 7.678137433545018e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.705471454238715
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3923548559910843,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.515090309693512
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 0,
    "lr": 40.0104774480933,
    "p_value": 1.263021469132345e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.01367619492351
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.31046889190301025,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.416678950243664
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 1,
    "lr": 36.72784797521308,
    "p_value": 6.791262918818864e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.078157354919747
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28768647116930257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.926797454328128
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 2,
    "lr": 46.54429728441028,
    "p_value": 4.47852724081356e-12,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 12.316421773183542
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4686088507959319,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.509414094600169
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 3,
    "lr": 70.20233720924989,
    "p_value": 2.676149320750625e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.402502004406304
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3198423707775051,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.917286570803864
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 4,
    "lr": 68.70801109661261,
    "p_value": 5.708808331446078e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.954774452775096
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5070430804373495,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.795865100954459
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 0,
    "lr": 17.346964629325157,
    "p_value": 1.5569761207096087e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.864017841221212
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.25140700267048655,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.5545445287832296
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 1,
    "lr": 19.691862174855487,
    "p_value": 4.549400552054126e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.090243821534804
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28947336585733235,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.812233591080331
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 2,
    "lr": 27.931074515616274,
    "p_value": 6.285726695231429e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.626936366918791
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3375565990735414,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.848099089511238
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 3,
    "lr": 23.929907877211008,
    "p_value": 4.995376858978729e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.5353082175538
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.22074971864341766,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.272670488516468
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 4,
    "lr": 27.38437843828251,
    "p_value": 8.338651299640907e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.173678161199286
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.20220849332810542,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.7420717726236323
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 0,
    "lr": 62.5130507367885,
    "p_value": 1.3234241870238062e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.650799525074045
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3514159130203921,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.274251435009855
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 1,
    "lr": 26.95330554800421,
    "p_value": 1.0421519148336675e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 4.513630536299833
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27184682708589186,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.136821423322915
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 2,
    "lr": 43.20215459071551,
    "p_value": 2.4683144792351748e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.378363895078927
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36059186378327945,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.257490163714392
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 3,
    "lr": 57.14269155024158,
    "p_value": 2.026556152091829e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.0121781624191986
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2850056468736451,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.598740472842005
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 4,
    "lr": 51.256998739052506,
    "p_value": 4.051566289109428e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.338880651489145
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3869526752325038,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.275428646247418
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 0,
    "lr": 55.07415601848152,
    "p_value": 5.803352562739893e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.868373833460433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4241718829961761,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.25117207343195
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 1,
    "lr": 22.99244086185172,
    "p_value": 8.131982247504569e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.16243384595906
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5021983528319464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.42295047295908
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 2,
    "lr": 33.657311243494405,
    "p_value": 3.286368589837564e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.991148369364552
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6005266963515536,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.328582103751007
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 3,
    "lr": 50.28085449052378,
    "p_value": 6.662158383762684e-13,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 15.41967046957402
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5293552628001805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 12.648096086908815
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 4,
    "lr": 29.672887780918245,
    "p_value": 2.5572583649291094e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 17.161270550339058
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4373648496771599,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 19.267034416261883
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 0,
    "lr": 58.89551162515272,
    "p_value": 8.313553304882958e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.224287056986775
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.49021642043555236,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.676957174315296
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 1,
    "lr": 48.74616991505172,
    "p_value": 1.4566346090383554e-12,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.7570443266025078
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.292839478865608,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.411956284042269
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 2,
    "lr": 79.42680679678779,
    "p_value": 2.5021248816865397e-19,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.255519918794354
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5163822448114607,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.620676010338789
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 3,
    "lr": 74.88275590188277,
    "p_value": 2.49756968276342e-18,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.598525458119438
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4402162608926084,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.164292426948398
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 4,
    "lr": 59.07727390853506,
    "p_value": 7.580002628585158e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.982317712716338
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6386253271562552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.079326418419614
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 0,
    "lr": 36.85715899409115,
    "p_value": 6.355424774291471e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.511084987270357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.33633744680235694,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.31838276263182
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 1,
    "lr": 21.66567310008395,
    "p_value": 1.6227366438344805e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.773463777105682
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2500619767699208,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.317515251497202
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 2,
    "lr": 44.95829414297987,
    "p_value": 1.0063793732580342e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.578142350197074
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3311742529299675,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.540665052594677
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 3,
    "lr": 35.91522828660891,
    "p_value": 1.0304582161329477e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.622165736814467
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.26144035567833634,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.348612200216397
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 4,
    "lr": 38.726441039361816,
    "p_value": 2.4377974557888246e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.594149411601492
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37717752666655013,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.503588966575105
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 0,
    "lr": 27.20265251498313,
    "p_value": 9.160357511325217e-08,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 2.2255931239661977
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.21992420682993677,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.047819625851208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 1,
    "lr": 25.196201024155016,
    "p_value": 2.5892051183420537e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.5114534408368705
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30186328847710264,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.488031321645536
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 2,
    "lr": 20.651137506605664,
    "p_value": 2.7552219380988137e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8533411351395893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.437695238133069
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 3,
    "lr": 30.301337418035473,
    "p_value": 1.849353920650098e-08,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 7.825444545046397
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3334813734348745,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.009246662650382
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 4,
    "lr": 30.71448807680281,
    "p_value": 1.4946236953571004e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.6640963380313805
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3189027309482635,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.798467391072036
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 0,
    "lr": 19.368421758634213,
    "p_value": 5.388726288373327e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.1783112763454415
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3319271795000898,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.941538231590027
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 1,
    "lr": 13.026843960717088,
    "p_value": 0.00015352879283738437,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 29.28625028015732
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7139250671792082,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.312099125750763
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 2,
    "lr": 13.357575902031385,
    "p_value": 0.0001286903884527788,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 6.796444345561497
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35254827037684044,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.918455051216837
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 3,
    "lr": 8.669306565554507,
    "p_value": 0.0016180715509696618,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.685545604869433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2336545432909763,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.37644907755475
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 4,
    "lr": 13.107396237051944,
    "p_value": 0.0001470661042113346,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.870068576530105
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5392245964784658,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 9.458198812744243
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 0,
    "lr": 24.961956295504933,
    "p_value": 2.923639213932994e-07,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.794145367514114
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34443914652782803,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.0660956828490775
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 1,
    "lr": 21.13378971664133,
    "p_value": 2.141544589400122e-06,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 5.851835048706734
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3720185457560146,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.727489415525572
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 2,
    "lr": 11.809225174440144,
    "p_value": 0.00029468977691957056,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.7087412915110604
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2066887401619148,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 22.079871206201208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 3,
    "lr": 16.831221127313256,
    "p_value": 2.0427796453810695e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.56822526985037
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5919959501614045,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 17.521881830506313
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 4,
    "lr": 13.406508849060629,
    "p_value": 0.00012537633663692007,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.18949247280872
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4891272505341164,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.532067646708878
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 0,
    "lr": 8.795393330565275,
    "p_value": 0.0015099606398984073,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 7.337951412055544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29714316526311774,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.569720913234166
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 1,
    "lr": 38.423026954651505,
    "p_value": 2.847818450536754e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.156064802982916
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.47702347501700626,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.532823821967046
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 2,
    "lr": 6.344157125560741,
    "p_value": 0.00588842774335186,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 2.3456912458851398
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.20867325491720237,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.212037142404913
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 3,
    "lr": 26.06120489253408,
    "p_value": 1.6538184781834888e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.828348511770924
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44617254297845604,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 8.895009730007425
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 4,
    "lr": 20.487106329055678,
    "p_value": 3.001715133500133e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.071468564910049
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32831574654934587,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.577914361869556
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 0,
    "lr": 32.332236210153496,
    "p_value": 6.496983294871388e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.335781797065847
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5345419271088466,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 6.0121336573629165
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 1,
    "lr": 29.69721770486467,
    "p_value": 2.5253630073140468e-08,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 12.45463367848808
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5787074003163197,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.441238066664051
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 2,
    "lr": 21.71617616574622,
    "p_value": 1.5805721377552203e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 6.369971957935605
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39560469244238206,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 5.489475016757109
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 3,
    "lr": 23.27210101725359,
    "p_value": 7.031256720012623e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.114227521572985
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.25807531040427645,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 4.516945571563062
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 4,
    "lr": 11.176752667064648,
    "p_value": 0.00041414307141682336,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 2.817430993470013
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2627836812625568,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.640563041370322
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 0,
    "lr": 11.23232009770436,
    "p_value": 0.00040192546656664895,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 8.607633575154335
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3655499015066983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 15.07376860160903
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 1,
    "lr": 16.270264168626454,
    "p_value": 2.7459536221565573e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.5346313704023447
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2630756718658908,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.5284387411724945
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 2,
    "lr": 18.968765327239453,
    "p_value": 6.643796834071741e-06,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 23.99348900751184
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6651648558910415,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.570031015950718
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 3,
    "lr": 6.3803281259060896,
    "p_value": 0.0057696048120387975,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 16.718678048447664
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39798399265423123,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.213538094788547
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 4,
    "lr": 23.401534256512605,
    "p_value": 6.573681802578137e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 21.35131536013034
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6613377952213916,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 35.969641269727845
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 0,
    "lr": 33.52848561561041,
    "p_value": 3.511394815314371e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.876997681752284
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4133948999411859,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 4.166012438852055
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 1,
    "lr": 21.59018531392576,
    "p_value": 1.6878743502586757e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.731940110261357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38474636664868966,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 6.919868356912333
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 2,
    "lr": 30.016082254240246,
    "p_value": 2.142389424142287e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.23147324341397
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6504715065781419,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.913689896983069
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 3,
    "lr": 31.01691007460795,
    "p_value": 1.27895069964685e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.5409762801131563
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3473519141976525,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.75052849896343
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 4,
    "lr": 32.399266041411465,
    "p_value": 6.2766939797627606e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.183208940068057
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32755304011744174,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.005068814486085
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 0,
    "lr": 58.011813823373814,
    "p_value": 1.3027417540245764e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.733446148424041
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5317051623400426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.94081009450968
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 1,
    "lr": 38.829097063635345,
    "p_value": 2.312904550632044e-10,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 5.418442814818741
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4511240707527569,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.986402754330186
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 2,
    "lr": 34.280502869161865,
    "p_value": 2.385690051835969e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.751448730776957
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6038518314510846,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.436957026733559
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 3,
    "lr": 47.519944223789935,
    "p_value": 2.7223586623933553e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.469727208113824
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7088977849495955,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.327223777219428
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 4,
    "lr": 51.96656874914697,
    "p_value": 2.8226835414002324e-13,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.952495201082186
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4437347739705914,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.401556303862051
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 0,
    "lr": 20.021682668753783,
    "p_value": 3.828450249196838e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 35.12473251250544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7504091962341247,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 12.072620334915996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 1,
    "lr": 6.7909903803411,
    "p_value": 0.004580953314988617,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.899824394943786
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.249184725939545,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.62250541447914
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 2,
    "lr": 17.187166119569156,
    "p_value": 1.6935847012380105e-05,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.488718157670912
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30946808739344156,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 13.852991114831582
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 3,
    "lr": 20.679003175613616,
    "p_value": 2.715413790476074e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.295802403648733
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32509670083616554,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 11.628707123053148
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 4,
    "lr": 22.40557269780402,
    "p_value": 1.103663116978242e-06,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 8.696774615511096
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4406591924759855,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 22.778458077379334
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 0,
    "lr": 40.0917191782155,
    "p_value": 1.211569982466025e-10,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 2.754961534628726
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3676128720702509,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.990843046458618
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 1,
    "lr": 3.3614245234639384,
    "p_value": 0.033370156402359,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.12961964207796287,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 22.409715711515993
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 2,
    "lr": 42.66570859830426,
    "p_value": 3.2470405808211364e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.2649683182785008,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 34.467896571747154
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 3,
    "lr": 16.580561428494548,
    "p_value": 2.33132416907236e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 4.258279908145971
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3078942341357383,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.957357454863257
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 4,
    "lr": 24.260115980818227,
    "p_value": 4.208194231505831e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.524329353590744
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5855432173415692,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.501875800753352
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 0,
    "lr": 14.711980208892783,
    "p_value": 6.262398611832495e-05,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 3.0889981707279985
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29418292096069243,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 33.36594749430577
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 1,
    "lr": 37.32245189665264,
    "p_value": 5.006262542956352e-10,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.333604957187921,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 11.496886983962355
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 2,
    "lr": 17.413518045264937,
    "p_value": 1.5033997107556715e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 15.998755048859035
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5182057202631642,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 20.57148865067438
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 3,
    "lr": 25.666136931904475,
    "p_value": 2.0294357955417994e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.54618525712771
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5874620527157512,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.783462244788982
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 4,
    "lr": 32.2331490790275,
    "p_value": 6.836891858338406e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.927937351530424
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8447587254555373,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.637405130304316
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 0,
    "lr": 18.717563221067394,
    "p_value": 7.578994539299735e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 5.683211608103916
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39710652793868045,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 6.7697988647214045
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 1,
    "lr": 10.036869770337944,
    "p_value": 0.0007671885991644222,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 10.234185692021219
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38942204402697755,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 8.952029826939091
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 2,
    "lr": 34.64993307702571,
    "p_value": 1.973260689703484e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.3923983592523637,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.914718827736769
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 3,
    "lr": 21.9548075508701,
    "p_value": 1.3957337698919403e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.1746657290810487,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.289727776696273
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 4,
    "lr": 16.85952508703849,
    "p_value": 2.012540831622216e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.577007367767912
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3302919177946426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.570968523513562
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 0,
    "lr": 30.72145229736634,
    "p_value": 1.4892690083472008e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.849813990137125
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44150065711015446,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.126179911307082
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 1,
    "lr": 19.4682667497309,
    "p_value": 5.114246432137297e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 6.1930590440528
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3652811952118293,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.4086753861451
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 2,
    "lr": 32.794366795700626,
    "p_value": 5.1220639330460474e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 5.038086319576135
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37457794757741736,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.300639379169978
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 3,
    "lr": 35.450850059321965,
    "p_value": 1.3078410332971266e-09,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.2714593451253462,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 5.371026562271237
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 4,
    "lr": 15.663290781736578,
    "p_value": 3.783942987784452e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.761682930755004
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42026299659192956,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.451879694470218
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 0,
    "lr": 7.950480303255972,
    "p_value": 0.002403730809267164,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 2.61245661047156
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2130867209126686,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.509121731213613
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 1,
    "lr": 23.89128799117134,
    "p_value": 5.096600700703884e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.481230836814778
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4872505621059442,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.063795710658537
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 2,
    "lr": 15.08208901582293,
    "p_value": 5.1467674095198776e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.5390523782718875
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3396041427210333,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.518159911847537
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 3,
    "lr": 20.234643347535894,
    "p_value": 3.425056270806857e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.17774448180097
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.48064089953434597,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.423965154605438
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 4,
    "lr": 2.549055725505241,
    "p_value": 0.05518009812097808,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 22.387022042782014
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3748826769124434,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.916388784606399
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 0,
    "lr": 10.399233979429482,
    "p_value": 0.0006303380037858869,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.94806914981455
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3485706589426532,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.5835099988639945
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 1,
    "lr": 27.16076085189343,
    "p_value": 9.361010325959722e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.170358512311684
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4265190950374556,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.561551335291789
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 2,
    "lr": 6.256433998571083,
    "p_value": 0.0061871519446555,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.600552039412525
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2955644984856441,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 30.26080901218249
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 3,
    "lr": 19.273332688449955,
    "p_value": 5.66387503290807e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 35.486081831128594
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.746658208814966,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.712687378434529
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 4,
    "lr": 4.844009116610323,
    "p_value": 0.013871163438824996,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.8912658979119157
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.19205411482874707,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.499638368664814
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 0,
    "lr": 22.617250317312937,
    "p_value": 9.88507628475959e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 5.549924589423381
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3864222299969284,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.676975858762805
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 1,
    "lr": 28.653021185598845,
    "p_value": 4.328940526292598e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.149784318415204
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7547624156118854,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.873697419513175
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 2,
    "lr": 15.869618481034195,
    "p_value": 3.392969074696738e-05,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.758415910401136
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3386396356566078,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 2.148295680143643
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 3,
    "lr": 26.46319561949349,
    "p_value": 1.3430364893436528e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.936588320050582
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4005670823841342,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.863368850196214
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 4,
    "lr": 9.776089700262673,
    "p_value": 0.0008839795410288962,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.928839981472676
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27471605657752063,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.999968509081672
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 0,
    "lr": 42.40104784560208,
    "p_value": 3.7175097824860534e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.613110306503721
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6081206699484893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.274180253273816
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 1,
    "lr": 39.75868122635802,
    "p_value": 1.4368023983069244e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.550388773144102
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5206572142835552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.819704734388284
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 2,
    "lr": 32.619398102817286,
    "p_value": 5.604521253895826e-09,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.600320404125611
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3455238201675619,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.447538499441615
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 3,
    "lr": 26.5695017534199,
    "p_value": 1.2711272369142766e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 7.271663426654354
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4288133792218427,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.19432538338105
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 4,
    "lr": 16.661467742462264,
    "p_value": 2.2339688334391605e-05,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.638499957509802
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3030453254014835,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.4926056150323666
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 0,
    "lr": 8.948377083608648,
    "p_value": 0.0013885810114674547,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.4697806583454605
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.22692083833521634,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.964522585827289
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 1,
    "lr": 12.141044121312007,
    "p_value": 0.00024662076876594654,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.337012459868731
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34085835376296564,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.741265408056765
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 2,
    "lr": 13.87963446658432,
    "p_value": 9.744948798239426e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.779217711105414
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3908283128495593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.7341199300396335
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 3,
    "lr": 7.5904220186930615,
    "p_value": 0.0029339605724275093,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.7147053314959947
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.16543336609611314,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.9799033487294886
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 4,
    "lr": 12.295672188456592,
    "p_value": 0.00022700491354967438,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.532700487317143
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2576410449154549,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.4051468705199
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 0,
    "lr": 8.080284300012863,
    "p_value": 0.002237471236156587,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 0.5969392115265367
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.1745727660541523,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.5092247107055887
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 1,
    "lr": 8.213150781251898,
    "p_value": 0.0020793937531071796,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 1.4292913700189893
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.19345357621278572,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.814932826422061
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 2,
    "lr": 37.686126675544074,
    "p_value": 4.154671331290427e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.5698821306814095
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.48312205462656016,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.233550578388993
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 3,
    "lr": 19.364586553088884,
    "p_value": 5.399559574847404e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.639296681503917
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3742533346332931,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.8033969337663116
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 4,
    "lr": 20.06736943225951,
    "p_value": 3.738070840689255e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.876097101291251
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32719502634402337,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.566003689248919
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 0,
    "lr": 28.58524340306758,
    "p_value": 4.483144615007401e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 9.94753887428094
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4971480414015039,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.725843265133474
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 1,
    "lr": 18.933973741661248,
    "p_value": 6.766061927663682e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.736008325485718
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4174691148069866,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.002623424116239
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 2,
    "lr": 41.46657275353755,
    "p_value": 5.99518722247421e-11,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 3.426947012354556
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38077184846886897,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.932682062614832
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 3,
    "lr": 30.332669893763523,
    "p_value": 1.8197204379772846e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 1.6704755866921803
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3084019342516627,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.116527135223208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 4,
    "lr": 35.984076931919844,
    "p_value": 9.946829453462703e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.607802205314373
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5842993736376317,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.352026485195253
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 0,
    "lr": 28.787160249874432,
    "p_value": 4.039245298761168e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 4.465741263334467
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36810151338216107,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 16.41553137196498
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 1,
    "lr": 28.23037201414263,
    "p_value": 5.3850622955165076e-08,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.744280801321418
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4570076053127322,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.326389308836609
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 2,
    "lr": 13.291957909968914,
    "p_value": 0.00013327349082177076,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.350830257471584
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.46468246349375975,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.081879103677927
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 3,
    "lr": 21.33876171250813,
    "p_value": 1.9243515250296576e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 18.357915329790593
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5713008516090681,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 10.066086138132738
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 4,
    "lr": 17.773943179432536,
    "p_value": 1.2438347282156611e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.652144400209253
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2984415063878425,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.589065686585075
    },
    "u_lambda_at_upper_bound": true
   }
  ]
 },
 "size_check_f_linear_descriptive": {
  "definition": {
   "scenario": "d",
   "direct": "f_linear",
   "n_panels": 24,
   "seed_offset": 1000,
   "folds": [
    0
   ],
   "alpha": 0.05,
   "role": "descriptive; never gating"
  },
  "n_panels": 24,
  "n_tests": 24,
  "rejections": 1,
  "rejection_rate": 0.041666666666666664,
  "fold0_rejections": 1,
  "fold0_n": 24,
  "fold0_rejection_rate": 0.041666666666666664,
  "k1_p_count_rule_false_pass_rate": null,
  "p_at_one": 0,
  "half_a_lambda_at_upper_bound": 1,
  "half_a_lags": {
   "0": 5,
   "1": 1,
   "2": 3,
   "3": 2,
   "4": 3,
   "5": 3,
   "6": 7
  },
  "tests": [
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 0,
    "lr": 8.376664482057095e-07,
    "p_value": 0.49963487164083215,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.5774685361876924,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.446444234562728e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 0,
    "lr": 0.7589695527130971,
    "p_value": 0.19182559548418265,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.436948009409013,
    "hr_clipped_rows": 0
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 0,
    "lr": 0.10263745621523412,
    "p_value": 0.3743436251224217,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6072602080144002,
     "kappa": 14.668787784567112
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.29497534193938696,
    "hr_clipped_rows": 0
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 0,
    "lr": 2.44488546741195e-07,
    "p_value": 0.49980273987333457,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8056565912349347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.5193571896591565e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 0,
    "lr": 0.3496767948727211,
    "p_value": 0.2771480728414891,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7277055676085049,
     "kappa": 0.1073216369988783
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05279792006576291,
    "hr_clipped_rows": 0
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 0,
    "lr": 4.3278487282805145e-07,
    "p_value": 0.4997375503060218,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9133874620633585,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.3334819058977586e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 0,
    "lr": 1.2385862646624446e-07,
    "p_value": 0.4998595980347972,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6226645590551556,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.515943262353809e-05,
    "hr_clipped_rows": 0
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 0,
    "lr": 0.0007661936651857104,
    "p_value": 0.48895860649046646,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.13788133461702015
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.009661494279420858,
    "hr_clipped_rows": 0
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 0,
    "lr": 9.308860171586275e-07,
    "p_value": 0.4996150908352428,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.02,
     "kappa": 49.13527427986257
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.00010549418936502738,
    "hr_clipped_rows": 0
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 0,
    "lr": 1.241736754309386e-06,
    "p_value": 0.4995554457730868,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7177526654623502,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.171635848533437e-11,
    "hr_clipped_rows": 0
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 0,
    "lr": 0.25786817188054556,
    "p_value": 0.3057942732418406,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.22837317007155095,
     "kappa": 0.05660430913632996
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04149697181070315,
    "hr_clipped_rows": 0
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 0,
    "lr": 1.6850681276991963e-06,
    "p_value": 0.4994821324770443,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8276052243959042,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.765033711820425e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 0,
    "lr": 8.224378689192235e-08,
    "p_value": 0.4998855906259802,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.04871482850421924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.382801249027977e-10,
    "hr_clipped_rows": 0
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 0,
    "lr": 4.832145350519568e-08,
    "p_value": 0.4999123039450211,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8690964772361647,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.677296923141145e-10,
    "hr_clipped_rows": 0
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 0,
    "lr": 0.3069009245464258,
    "p_value": 0.28979407874646634,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8257290947567055,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.053823994137510336,
    "hr_clipped_rows": 0
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 0,
    "lr": 0.2310466930939583,
    "p_value": 0.3153744025715678,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7301095317411298,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04660832340646103,
    "hr_clipped_rows": 0
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 0,
    "lr": 4.881076165474951e-08,
    "p_value": 0.499911861053631,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9018196107674,
     "kappa": 1.5846357209724269
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.933863346271933e-08,
    "hr_clipped_rows": 0
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 0,
    "lr": 6.742702680639923e-07,
    "p_value": 0.4996724127260975,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.33347648812453184,
     "kappa": 3.4177759862109283
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.247041965716413e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 0,
    "lr": 1.7345277465574327,
    "p_value": 0.09391684691615904,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.08225661536816825,
    "hr_clipped_rows": 0
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 0,
    "lr": 5.867367922450285,
    "p_value": 0.007712048262639408,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.887197991932875,
     "kappa": 0.6983839281002285
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14499287611807646,
    "hr_clipped_rows": 0
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 0,
    "lr": 2.797105480567552e-06,
    "p_value": 0.4993327873288699,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6330249961644625,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 0,
    "lr": 3.653622115962207e-08,
    "p_value": 0.49992374437641307,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9413578699237676,
     "kappa": 0.7450390640221545
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.5301870555616558e-11,
    "hr_clipped_rows": 0
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 0,
    "lr": 2.2381186362272274,
    "p_value": 0.0673223581385171,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.7686173912221057,
     "kappa": 5.698635394363787
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25705954250200125,
    "hr_clipped_rows": 0
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 0,
    "lr": 5.622205208055675e-07,
    "p_value": 0.49970086765767524,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.11879857541518486,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1388319866561386e-07,
    "hr_clipped_rows": 0
   }
  ]
 },
 "k1_power_descriptive": {
  "definition": {
   "scenarios": [
    "c",
    "c_f_linear"
   ],
   "cap_factors": [
    0.44,
    0.66
   ],
   "n_panels": 10,
   "seed_offset": 2000,
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "min_folds_p": 3,
   "lag_range": [
    1,
    3
   ],
   "lag_stop_folds": 3,
   "role": "descriptive; never gating",
   "rule": "STOP if p < alpha in fewer than min_folds_p folds, or U's lag outside lag_range in at least lag_stop_folds folds",
   "scoring": "U's out-of-fold predictions (row 90) against the truth, centered; 'U beats zero' is U's centered PEHE below SD(truth) on the panel"
  },
  "cells": {
   "c@0.44": {
    "scenario": "c",
    "cap_factor": 0.44,
    "n_panels": 10,
    "sd_truth_mean": 0.0954974476850325,
    "fold_rejection_rate": 0.2,
    "p_count_pass_rate": 0.1,
    "lag_criterion_pass_rate": 0.4,
    "k1_pass_rate": 0.1,
    "u_correlation_mean": 0.20488975091574094,
    "u_minus_zero_mean": -0.0013115884706294463,
    "panels_u_beats_zero": 8,
    "k1_stops_when_u_beats_zero": 8,
    "lag_criterion_stops_when_u_beats_zero": 6,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.09439894898198258,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49994531410682375,
       1.0,
       0.49930332773414376,
       0.49943086918503177,
       0.030361411057693074
      ],
      "u_lags": [
       4,
       0,
       1,
       0,
       0
      ],
      "u_lambdas": [
       0.802652645396753,
       0.8207725546153339,
       0.7969735951673297,
       0.8132245179186687,
       0.6352133024099091
      ],
      "half_a_lags": [
       1,
       0,
       3,
       2,
       1
      ],
      "u_correlation": 0.23458443701619183,
      "u_centered_pehe": 0.09185502223586316,
      "u_minus_zero": -0.002543926746119418
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.09450958862230292,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.4998506556096062,
       0.4994023719097365,
       0.21628925573837438,
       0.013224935933785154,
       0.0798343201895895
      ],
      "u_lags": [
       6,
       0,
       6,
       4,
       6
      ],
      "u_lambdas": [
       0.8103481316150185,
       0.9540662997999236,
       0.7161400442906567,
       0.8361866409092281,
       0.8024661300475664
      ],
      "half_a_lags": [
       3,
       4,
       2,
       5,
       6
      ],
      "u_correlation": 0.1363201284629951,
      "u_centered_pehe": 0.0940094710034734,
      "u_minus_zero": -0.0005001176188295237
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.09814020594163514,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.0551952133640132,
       0.4999224269961126,
       0.49921726099420743,
       0.4993531351140291,
       0.0644170501160103
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7943287256799401,
       0.7798706790671884,
       0.772848441187593,
       0.04217246735091997,
       0.7478391872817945
      ],
      "half_a_lags": [
       0,
       6,
       0,
       6,
       2
      ],
      "u_correlation": 0.40771570381493355,
      "u_centered_pehe": 0.09107246136011868,
      "u_minus_zero": -0.007067744581516461
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.10026450589572487,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.30080641826658594,
       0.1316781073132935,
       0.49935441748049614,
       0.0021990439336853447,
       0.1648202685215413
      ],
      "u_lags": [
       5,
       5,
       5,
       5,
       0
      ],
      "u_lambdas": [
       0.8996493071427379,
       0.7092218841996852,
       0.29697882792204366,
       0.5615352116102265,
       0.8338119092603808
      ],
      "half_a_lags": [
       3,
       6,
       5,
       6,
       4
      ],
      "u_correlation": 0.19986115915306463,
      "u_centered_pehe": 0.09831795232043956,
      "u_minus_zero": -0.0019465535752853091
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.09460878189227924,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.12048587972186728,
       0.006085858862633811,
       0.2249970881631544,
       0.3239821721135712,
       0.49964476761676013
      ],
      "u_lags": [
       1,
       1,
       1,
       1,
       0
      ],
      "u_lambdas": [
       0.7617710377884036,
       0.5798334064098688,
       0.6667635660740785,
       0.9038793903999861,
       0.6396941528982668
      ],
      "half_a_lags": [
       1,
       1,
       3,
       1,
       1
      ],
      "u_correlation": 0.14543811695170955,
      "u_centered_pehe": 0.09360597978412949,
      "u_minus_zero": -0.0010028021081497501
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.09475163012544636,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 1,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0843509483560004,
       0.06698033660586311,
       0.020126773309016566,
       0.000638282743288892,
       0.02986793942852937
      ],
      "u_lags": [
       5,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.733263276548353,
       0.8312254904520832,
       0.7180825061978083,
       0.6691433183757016,
       0.7180445792805451
      ],
      "half_a_lags": [
       5,
       5,
       2,
       2,
       0
      ],
      "u_correlation": 0.2608597140451611,
      "u_centered_pehe": 0.09643211434454238,
      "u_minus_zero": 0.001680484219096015
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.09521852537351196,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.15667301267412903,
       0.24724209151935672,
       0.17465125324294978,
       0.49973944283217725,
       0.11902686125477266
      ],
      "u_lags": [
       6,
       6,
       6,
       6,
       2
      ],
      "u_lambdas": [
       0.7250830500446352,
       0.49756810519328,
       0.02,
       0.7733888564777072,
       0.7452366380470914
      ],
      "half_a_lags": [
       2,
       2,
       2,
       3,
       1
      ],
      "u_correlation": 0.1319276747315134,
      "u_centered_pehe": 0.09439927289622625,
      "u_minus_zero": -0.0008192524772857035
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.09404187405310589,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.3192455192787593,
       0.004532258341959196,
       0.14543690765608314,
       0.42743310231184006,
       0.08838805912412104
      ],
      "u_lags": [
       3,
       0,
       4,
       0,
       0
      ],
      "u_lambdas": [
       0.49354759809632054,
       0.8611997286785302,
       0.5268867601689375,
       0.45269435067045366,
       0.8851228999607005
      ],
      "half_a_lags": [
       1,
       3,
       4,
       0,
       0
      ],
      "u_correlation": 0.2506611360909461,
      "u_centered_pehe": 0.0936885702139581,
      "u_minus_zero": -0.0003533038391477922
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.09767210697238925,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 3,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.10880731972420946,
       0.22888041077325927,
       0.007952572018066942,
       0.4989926742424277,
       0.04901648052949446
      ],
      "u_lags": [
       1,
       0,
       6,
       1,
       4
      ],
      "u_lambdas": [
       0.4976711869447423,
       0.8821669280759413,
       0.1799496524549834,
       0.6200243819959921,
       0.17804161850181285
      ],
      "half_a_lags": [
       2,
       0,
       1,
       0,
       2
      ],
      "u_correlation": 0.16111035127851533,
      "u_centered_pehe": 0.09664468451011685,
      "u_minus_zero": -0.001027422462272401
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.0913683089919467,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.31712281923039104,
       0.15926343920329677,
       0.4993797605858614,
       0.28144594285642693,
       0.0795272461274264
      ],
      "u_lags": [
       5,
       2,
       2,
       3,
       2
      ],
      "u_lambdas": [
       0.6903134055194877,
       0.847221371654812,
       0.5998963263469893,
       0.4046691036354248,
       0.5640538334023305
      ],
      "half_a_lags": [
       3,
       6,
       4,
       4,
       2
      ],
      "u_correlation": 0.12041908761237909,
      "u_centered_pehe": 0.09183306347516258,
      "u_minus_zero": 0.00046475448321588175
     }
    ]
   },
   "c@0.66": {
    "scenario": "c",
    "cap_factor": 0.66,
    "n_panels": 10,
    "sd_truth_mean": 0.1432445592806882,
    "fold_rejection_rate": 0.8,
    "p_count_pass_rate": 0.8,
    "lag_criterion_pass_rate": 1.0,
    "k1_pass_rate": 0.8,
    "u_correlation_mean": 0.5839288089860577,
    "u_minus_zero_mean": -0.02684947953364496,
    "panels_u_beats_zero": 10,
    "k1_stops_when_u_beats_zero": 2,
    "lag_criterion_stops_when_u_beats_zero": 0,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.14159682524969505,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.49967927208300744,
       0.00029258051647382244,
       0.24453916387113794,
       0.08305779622213008,
       0.0008676866175754758
      ],
      "u_lags": [
       1,
       1,
       1,
       2,
       1
      ],
      "u_lambdas": [
       0.7757419565973042,
       0.7623229704705587,
       0.8225429266941042,
       0.5941692182256431,
       0.8163417240433791
      ],
      "half_a_lags": [
       2,
       2,
       3,
       2,
       2
      ],
      "u_correlation": 0.5183623712045481,
      "u_centered_pehe": 0.12115995888331689,
      "u_minus_zero": -0.020436866366378162
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.14175929532347695,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.11410849597417769,
       9.366639606144768e-07,
       0.15430276109050597,
       0.0017113330219457985,
       0.00018142998280929606
      ],
      "u_lags": [
       3,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8051064410588953,
       0.838774177171675,
       0.8218288019811615,
       0.8522111180337962,
       0.833379656101497
      ],
      "half_a_lags": [
       5,
       2,
       2,
       3,
       2
      ],
      "u_correlation": 0.5475876986006398,
      "u_centered_pehe": 0.11872896618348415,
      "u_minus_zero": -0.023030329139992797
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.1472086519748995,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       1.4216350349212312e-06,
       1.9462544179945843e-10,
       4.6407909361574774e-07,
       3.3456337343834774e-09,
       4.109821544484494e-09
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7866320225815563,
       0.789931486547265,
       0.7930118721513446,
       0.780896179615815,
       0.7775556754698744
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.6566180083015567,
      "u_centered_pehe": 0.1123903890646712,
      "u_minus_zero": -0.034818262910228284
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.15039427905336347,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.6643870699928905e-05,
       0.0006110713637884576,
       0.016954880657519513,
       2.4901586199440486e-08,
       4.0261458245344604e-07
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7796508221294212,
       0.7918494468082224,
       0.8822266780762236,
       0.8626713421719581,
       0.7693213283376645
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.5909868239541594,
      "u_centered_pehe": 0.12132547172924095,
      "u_minus_zero": -0.029068807324122523
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.14191186915592977,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.0019268704979431958,
       0.002465315631219779,
       0.49974151491103663,
       0.211416073734096,
       0.15334034265528815
      ],
      "u_lags": [
       2,
       2,
       2,
       3,
       2
      ],
      "u_lambdas": [
       0.8538695466770053,
       0.7825951365960997,
       0.8764531655172345,
       0.32855361360710694,
       0.8237798172644644
      ],
      "half_a_lags": [
       3,
       2,
       0,
       2,
       3
      ],
      "u_correlation": 0.5240380489007117,
      "u_centered_pehe": 0.1215671488542169,
      "u_minus_zero": -0.02034472030171286
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.1421241522385047,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00015042995250646847,
       0.009336277537238606,
       1.4622671792931403e-05,
       0.0009713897229987855,
       0.013910947215202106
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.794755321384146,
       0.7918902933238634,
       0.7431778776998924,
       0.7420020384259236,
       0.7311910604404747
      ],
      "half_a_lags": [
       2,
       0,
       2,
       0,
       0
      ],
      "u_correlation": 0.5767221396772727,
      "u_centered_pehe": 0.11652004361175745,
      "u_minus_zero": -0.025604108626747238
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.142829577531672,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       3.631540192785433e-05,
       0.000240236606360447,
       1.5218588336347348e-06,
       0.0004096610630563906,
       0.0004232583971880067
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.793047950147165,
       0.7416528628263697,
       0.8255601679480303,
       0.809341344886983,
       0.8134691023440213
      ],
      "half_a_lags": [
       2,
       2,
       3,
       2,
       4
      ],
      "u_correlation": 0.6651974674257057,
      "u_centered_pehe": 0.10669981578492577,
      "u_minus_zero": -0.03612976174674623
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.1410613807209126,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0026659665839359344,
       5.926087745313092e-07,
       0.0007663658087304816,
       0.0018218773907133197,
       0.00046399124853088594
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.803844603908009,
       0.8289596273205738,
       0.813767115936516,
       0.8272787819688843,
       0.822048565044614
      ],
      "half_a_lags": [
       0,
       2,
       4,
       2,
       2
      ],
      "u_correlation": 0.5844075399408427,
      "u_centered_pehe": 0.115781802473571,
      "u_minus_zero": -0.02527957824734159
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.14650636991547464,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.086468893314238e-06,
       0.00010010516834486877,
       0.0003472991189117211,
       0.051679566647295026,
       9.625372911755727e-06
      ],
      "u_lags": [
       2,
       2,
       1,
       2,
       2
      ],
      "u_lambdas": [
       0.7900237693911925,
       0.803761775543249,
       0.6985784477052105,
       0.7961308238119067,
       0.8042281145518793
      ],
      "half_a_lags": [
       3,
       2,
       1,
       2,
       2
      ],
      "u_correlation": 0.6288844031038249,
      "u_centered_pehe": 0.11424097112187234,
      "u_minus_zero": -0.032265398793602296
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.13705319164295307,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.881860976330381e-05,
       0.499295965111327,
       0.01221773189608369,
       0.000824810733521667,
       0.0006725201343472903
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.6670470506466587,
       0.7084885137947586,
       0.7162480253986194,
       0.7392945219941633,
       0.7462332375347304
      ],
      "half_a_lags": [
       2,
       5,
       2,
       2,
       2
      ],
      "u_correlation": 0.5464835887513146,
      "u_centered_pehe": 0.11553622976337541,
      "u_minus_zero": -0.021516961879577662
     }
    ]
   },
   "c_f_linear@0.44": {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "n_panels": 10,
    "sd_truth_mean": 0.09549564129493675,
    "fold_rejection_rate": 0.2,
    "p_count_pass_rate": 0.1,
    "lag_criterion_pass_rate": 0.5,
    "k1_pass_rate": 0.1,
    "u_correlation_mean": 0.17490698063241839,
    "u_minus_zero_mean": -0.0010896483418114083,
    "panels_u_beats_zero": 5,
    "k1_stops_when_u_beats_zero": 4,
    "lag_criterion_stops_when_u_beats_zero": 1,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.09439687812878564,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49987900024188797,
       0.08825843954959256,
       0.31982986356898185,
       0.4998113381441542,
       0.4996508512462681
      ],
      "u_lags": [
       6,
       4,
       5,
       5,
       4
      ],
      "u_lambdas": [
       0.8571841211228626,
       0.8514486679814549,
       0.9347951504517453,
       0.9406890102479669,
       0.8456623958781883
      ],
      "half_a_lags": [
       1,
       3,
       5,
       2,
       3
      ],
      "u_correlation": -0.0002726311693410813,
      "u_centered_pehe": 0.09485134018390358,
      "u_minus_zero": 0.0004544620551179407
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.09450823728078336,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.4287129839461833,
       0.1364022427717892,
       0.49933973217460736,
       0.09562880268541114,
       1.0
      ],
      "u_lags": [
       6,
       6,
       4,
       4,
       6
      ],
      "u_lambdas": [
       0.7986352947814316,
       0.7414996453189882,
       0.8332232321467081,
       0.8698887300302564,
       0.8690190818002229
      ],
      "half_a_lags": [
       4,
       5,
       5,
       4,
       6
      ],
      "u_correlation": 0.1285783346523092,
      "u_centered_pehe": 0.09414882946784829,
      "u_minus_zero": -0.0003594078129350725
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.09813818942655055,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.12894167420643707,
       0.0710231286016274,
       0.49935700834533064,
       0.23493206225664448,
       0.1628401169287942
      ],
      "u_lags": [
       2,
       2,
       3,
       1,
       4
      ],
      "u_lambdas": [
       0.7693556673559631,
       0.8497783986905697,
       0.9422014165725954,
       0.7024578409882024,
       0.37715503333276323
      ],
      "half_a_lags": [
       0,
       0,
       6,
       2,
       2
      ],
      "u_correlation": 0.3399182036555144,
      "u_centered_pehe": 0.09270295029143269,
      "u_minus_zero": -0.005435239135117856
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.10026451821156623,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 3,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.0474175786043517,
       0.0700350180232553,
       0.1598997739982395,
       0.1851551774567644,
       0.12025345398396055
      ],
      "u_lags": [
       4,
       2,
       5,
       0,
       2
      ],
      "u_lambdas": [
       0.8429209710827891,
       0.8955120422518104,
       0.37063601804023316,
       0.8795010242226385,
       0.175091226953565
      ],
      "half_a_lags": [
       1,
       3,
       1,
       4,
       5
      ],
      "u_correlation": 0.1942798642750986,
      "u_centered_pehe": 0.10249797459398427,
      "u_minus_zero": 0.0022334563824180365
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.09460592934054317,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49908659053965254,
       6.474634848480085e-05,
       0.02367483679187443,
       0.4996321617407397,
       0.23740361083947353
      ],
      "u_lags": [
       6,
       6,
       6,
       6,
       6
      ],
      "u_lambdas": [
       0.5949376265326398,
       0.677902743819741,
       0.4185800610119166,
       0.5966457540529301,
       0.631451995976927
      ],
      "half_a_lags": [
       6,
       3,
       1,
       0,
       1
      ],
      "u_correlation": -0.01070303129417188,
      "u_centered_pehe": 0.09494333508039333,
      "u_minus_zero": 0.0003374057398501662
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.09474830890285058,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.2329210648337145,
       0.09740553869200326,
       0.09217419092065463,
       0.24539965598225394,
       0.009594511003211051
      ],
      "u_lags": [
       4,
       0,
       4,
       5,
       0
      ],
      "u_lambdas": [
       0.9515657732752394,
       0.9068023042310067,
       0.8023680493698306,
       0.920599332460692,
       0.9322363945864309
      ],
      "half_a_lags": [
       6,
       6,
       3,
       1,
       0
      ],
      "u_correlation": 0.1579996259585038,
      "u_centered_pehe": 0.0959805860912872,
      "u_minus_zero": 0.0012322771884366313
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.09521738679800872,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.010362065189838288,
       1.0,
       0.27100779224779414,
       0.2334102753621331,
       0.1540924996904991
      ],
      "u_lags": [
       2,
       2,
       3,
       2,
       2
      ],
      "u_lambdas": [
       0.7360281243334865,
       0.7684416662972697,
       0.5304254665507012,
       0.6207395305206544,
       0.8241096202323906
      ],
      "half_a_lags": [
       2,
       0,
       1,
       2,
       6
      ],
      "u_correlation": 0.4186724780339683,
      "u_centered_pehe": 0.08892321347730715,
      "u_minus_zero": -0.006294173320701563
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.09404094701987617,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 2,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.49994213989860864,
       0.20657902210238638,
       0.2795411611342937,
       0.12720477827024596,
       0.4992513463663406
      ],
      "u_lags": [
       1,
       6,
       4,
       3,
       1
      ],
      "u_lambdas": [
       0.33845384213111224,
       0.5835211009520131,
       0.10391892944621674,
       0.38507440158636563,
       0.3846407840866819
      ],
      "half_a_lags": [
       6,
       3,
       5,
       4,
       1
      ],
      "u_correlation": 0.15456503949451866,
      "u_centered_pehe": 0.09322757093890281,
      "u_minus_zero": -0.0008133760809733576
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.09767001752134091,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.31153662724744935,
       0.019579769696512036,
       0.4998760035631717,
       0.004676225156519255,
       0.3683322834827728
      ],
      "u_lags": [
       0,
       2,
       2,
       3,
       1
      ],
      "u_lambdas": [
       0.6814461725939925,
       0.6418796320878354,
       0.4470143936072003,
       0.8958989992861205,
       0.8807109959658089
      ],
      "half_a_lags": [
       5,
       6,
       2,
       1,
       1
      ],
      "u_correlation": 0.04421383112866054,
      "u_centered_pehe": 0.0991071933960769,
      "u_minus_zero": 0.0014371758747359908
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.09136600031906214,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.16794497317411786,
       0.49979683739368524,
       0.01296600949448897,
       0.03120438644256901,
       0.01685338171923442
      ],
      "u_lags": [
       1,
       2,
       2,
       1,
       2
      ],
      "u_lambdas": [
       0.5780801679484444,
       0.7617529143737886,
       0.7677416241444305,
       0.8501054512867873,
       0.7538753610839861
      ],
      "half_a_lags": [
       2,
       1,
       2,
       2,
       1
      ],
      "u_correlation": 0.3218180915891232,
      "u_centered_pehe": 0.08767693601011714,
      "u_minus_zero": -0.0036890643089450004
     }
    ]
   },
   "c_f_linear@0.66": {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "n_panels": 10,
    "sd_truth_mean": 0.14324328539511097,
    "fold_rejection_rate": 0.84,
    "p_count_pass_rate": 0.9,
    "lag_criterion_pass_rate": 0.9,
    "k1_pass_rate": 0.8,
    "u_correlation_mean": 0.5927820888246162,
    "u_minus_zero_mean": -0.027683924813861904,
    "panels_u_beats_zero": 10,
    "k1_stops_when_u_beats_zero": 2,
    "lag_criterion_stops_when_u_beats_zero": 1,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.14159736972517376,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.010774965667185261,
       0.004236205032942874,
       0.0017604366744624965,
       0.026901063026299188,
       0.0011716300810524288
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.788302028579218,
       0.7580799732694846,
       0.7852165281615944,
       0.7843361189077134,
       0.7878568732506757
      ],
      "half_a_lags": [
       3,
       2,
       2,
       1,
       2
      ],
      "u_correlation": 0.6013857464074597,
      "u_centered_pehe": 0.11384029690440173,
      "u_minus_zero": -0.027757072820772027
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.1417556618307364,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 3,
      "p_count_passes": true,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49969718557130416,
       0.01806169763993994,
       0.009205575805429286,
       0.00040148318885118285,
       0.0013207997542106222
      ],
      "u_lags": [
       4,
       2,
       2,
       4,
       4
      ],
      "u_lambdas": [
       0.73760042708006,
       0.8454922492420341,
       0.7877627113114598,
       0.8347514009640185,
       0.8350793371631818
      ],
      "half_a_lags": [
       0,
       0,
       2,
       4,
       0
      ],
      "u_correlation": 0.4410033854625957,
      "u_centered_pehe": 0.12722886056603663,
      "u_minus_zero": -0.014526801264699768
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.14720763508098758,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00019265264104437202,
       8.530628006802689e-10,
       0.02926850081563448,
       0.0001788480946880818,
       3.9415194228699887e-07
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8488131753134295,
       0.8498916954181038,
       0.8302628571825105,
       0.8482300916841597,
       0.8422090562930432
      ],
      "half_a_lags": [
       2,
       2,
       5,
       0,
       2
      ],
      "u_correlation": 0.6473324446138051,
      "u_centered_pehe": 0.113869619119295,
      "u_minus_zero": -0.033338015961692585
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.1503966549224754,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.82092342755527e-07,
       1.1065338632249255e-08,
       0.04030779943294025,
       5.626704994990453e-07,
       0.0015189871305536222
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8124743611916057,
       0.836543487029092,
       0.8049028437469724,
       0.8260896917876518,
       0.7926963827510976
      ],
      "half_a_lags": [
       2,
       2,
       2,
       0,
       0
      ],
      "u_correlation": 0.6493099917093147,
      "u_centered_pehe": 0.11458630526642663,
      "u_minus_zero": -0.03581034965604876
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.1419118720379392,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.06766461325313021,
       3.3431679813531393e-06,
       0.036840690292335145,
       2.1382020040876075e-06,
       1.5024893509909621e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8512306444705726,
       0.8746127886767132,
       0.8508188485601017,
       0.8772595170462163,
       0.8662482791346157
      ],
      "half_a_lags": [
       5,
       2,
       1,
       1,
       2
      ],
      "u_correlation": 0.564301322954607,
      "u_centered_pehe": 0.11897143318823816,
      "u_minus_zero": -0.02294043884970104
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.1421232977275735,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.01045366773946455,
       0.05952161761016806,
       0.01173229521547238,
       0.4995190366065561,
       0.16557777583736744
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8322752587093021,
       0.7911716065695085,
       0.7235455002987504,
       0.8045196671263597,
       0.7620173639683482
      ],
      "half_a_lags": [
       2,
       0,
       2,
       0,
       1
      ],
      "u_correlation": 0.6061985297864829,
      "u_centered_pehe": 0.11305895264112567,
      "u_minus_zero": -0.02906434508644784
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.1428285655574741,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00011675986709233933,
       2.080606527961213e-05,
       1.6860990479505788e-05,
       1.0480648173073074e-05,
       8.929383038262613e-08
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7680049840199857,
       0.7687374573059176,
       0.8363285103124376,
       0.831900051381247,
       0.8138705160739115
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.6175795622461343,
      "u_centered_pehe": 0.11421675672553933,
      "u_minus_zero": -0.028611808831934787
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.14106038097366508,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.007821742581892232,
       1.1143447839269954e-08,
       0.0634407386109236,
       0.006749972992825583,
       0.4391750239905249
      ],
      "u_lags": [
       3,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7779721386722345,
       0.8341494805549363,
       0.7691731617865609,
       0.8159380272486733,
       0.8346110248922695
      ],
      "half_a_lags": [
       3,
       2,
       4,
       2,
       3
      ],
      "u_correlation": 0.618405929846673,
      "u_centered_pehe": 0.11086488485970296,
      "u_minus_zero": -0.03019549611396212
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.14650263955985274,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00012545867561724927,
       1.4419411781246344e-07,
       7.965089921984009e-06,
       0.06841076839231129,
       9.709329047940958e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7851225485433432,
       0.7957147240482971,
       0.831448217473378,
       0.8128600450139318,
       0.8016593494537141
      ],
      "half_a_lags": [
       2,
       2,
       2,
       0,
       2
      ],
      "u_correlation": 0.6017114907245832,
      "u_centered_pehe": 0.11702590242939481,
      "u_minus_zero": -0.029476737130457925
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.13704877653523206,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0040855575439893285,
       7.454674053478192e-05,
       1.4585042119290291e-05,
       3.7262896263359524e-06,
       1.7742273432594126e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.758246370712231,
       0.7695450699000623,
       0.7596216709964471,
       0.8007537706307212,
       0.7653787341069681
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.5805924844945062,
      "u_centered_pehe": 0.11193059411232989,
      "u_minus_zero": -0.025118182422902174
     }
    ]
   }
  },
  "tests": [
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 0,
    "lr": 1.8790160538628697e-08,
    "p_value": 0.49994531410682375,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8094196507207966,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.211090200485659e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.802652645396753,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 1,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7591217529514541,
     "kappa": 0.17324317703749947
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3814160745709482e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8207725546153339,
     "kappa": 4.038082972493557
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 2,
    "lr": 3.049561200896278e-06,
    "p_value": 0.49930332773414376,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8489514816084814,
     "kappa": 0.5001452950916792
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.422058286408262e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7969735951673297,
     "kappa": 0.36897969393104824
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 3,
    "lr": 2.035187208093703e-06,
    "p_value": 0.49943086918503177,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5789786267228332,
     "kappa": 1.6995753721774927
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.1167794756699926e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8132245179186687,
     "kappa": 22.48963341488421
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 4,
    "lr": 3.517531563562443,
    "p_value": 0.030361411057693074,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3942131230642016,
     "kappa": 0.05241377314572252
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08876496436008514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6352133024099091,
     "kappa": 0.14930233512277866
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 0,
    "lr": 1.4013858162797987e-07,
    "p_value": 0.4998506556096062,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9606093015412617,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.511459676486123e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8103481316150185,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 1,
    "lr": 2.244099960080348e-06,
    "p_value": 0.4994023719097365,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.2906592137138748,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.404456479650354e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9540662997999236,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 2,
    "lr": 0.6158905067168234,
    "p_value": 0.21628925573837438,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.45183076042076475,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05461925571198158,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7161400442906567,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 3,
    "lr": 4.926366774408962,
    "p_value": 0.013224935933785154,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.1715096675547858,
     "kappa": 0.12052343575271894
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09867528942342256,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8361866409092281,
     "kappa": 0.39380379584775643
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 4,
    "lr": 1.977361528761321,
    "p_value": 0.0798343201895895,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8063300199615868,
     "kappa": 0.6405503893166622
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11086632169216423,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8024661300475664,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 0,
    "lr": 2.548623032638716,
    "p_value": 0.0551952133640132,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.854369678384078,
     "kappa": 0.06617031054970945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10001082795461125,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7943287256799401,
     "kappa": 0.26279345692013295
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 1,
    "lr": 3.780951374210417e-08,
    "p_value": 0.4999224269961126,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 6.188921680911133e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7798706790671884,
     "kappa": 0.714469738485826
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 2,
    "lr": 3.849589120363817e-06,
    "p_value": 0.49921726099420743,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.13374923589647408,
     "kappa": 0.17939606599533695
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.1691286193461568e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.772848441187593,
     "kappa": 0.38681407667797857
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 3,
    "lr": 2.6291018002666533e-06,
    "p_value": 0.4993531351140291,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 6.336790405224577e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.04217246735091997,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 4,
    "lr": 2.306497048926758,
    "p_value": 0.0644170501160103,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.2196577853791049,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07743554470767264,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7478391872817945,
     "kappa": 0.6445608883382736
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 0,
    "lr": 0.2725702176558116,
    "p_value": 0.30080641826658594,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6465266550572312,
     "kappa": 0.5122789125557945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06193221818582857,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8996493071427379,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 1,
    "lr": 1.251028057818985,
    "p_value": 0.1316781073132935,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6865623552549841,
     "kappa": 0.42610432238055646
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0855208080486072,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7092218841996852,
     "kappa": 0.4558166538557403
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 2,
    "lr": 2.6186880859313533e-06,
    "p_value": 0.49935441748049614,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.024799133247787014,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.8882262257484643e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.29697882792204366,
     "kappa": 0.20289404245679832
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 3,
    "lr": 8.111682833638042,
    "p_value": 0.0021990439336853447,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.7395886803660973,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12443282232075924,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.5615352116102265,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 4,
    "lr": 0.9503094694428,
    "p_value": 0.1648202685215413,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8274355798136079,
     "kappa": 2.326197252316049
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.13109471811949036,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8338119092603808,
     "kappa": 0.6241841964265924
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 0,
    "lr": 1.3749001010492066,
    "p_value": 0.12048587972186728,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.828979224555147,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08284534795851486,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7617710377884036,
     "kappa": 3.414680337607874
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 1,
    "lr": 6.285682779178387,
    "p_value": 0.006085858862633811,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8541258130620207,
     "kappa": 0.5671766253230895
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14338156959558962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.5798334064098688,
     "kappa": 8.677510255763002
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 2,
    "lr": 0.570666530778908,
    "p_value": 0.2249970881631544,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8720373631326906,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06571025538907932,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6667635660740785,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 3,
    "lr": 0.20847623691588524,
    "p_value": 0.3239821721135712,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8507310822649536,
     "kappa": 0.14312638059074784
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.052130834342193115,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.9038793903999861,
     "kappa": 0.4932408340345865
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 4,
    "lr": 7.928756531327963e-07,
    "p_value": 0.49964476761676013,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9195332567208858,
     "kappa": 1.5377572147370864
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.2297374557137484e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6396941528982668,
     "kappa": 2.3233858749831553
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 0,
    "lr": 1.8944407634699019,
    "p_value": 0.0843509483560004,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8617330734016927,
     "kappa": 1.9464480073382417
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14160950547919943,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.733263276548353,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 1,
    "lr": 2.245995485143794,
    "p_value": 0.06698033660586311,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7566306448793549,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08808830103316452,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8312254904520832,
     "kappa": 3.42287440764934
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 2,
    "lr": 4.207165536721732,
    "p_value": 0.020126773309016566,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6804044198946707,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.1360499080477036,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7180825061978083,
     "kappa": 8.029910704863475
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 3,
    "lr": 10.376107487138142,
    "p_value": 0.000638282743288892,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6585321924093527,
     "kappa": 0.5582564317312365
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16070382274216968,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6691433183757016,
     "kappa": 2.5616560783794426
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 4,
    "lr": 3.5447024907971354,
    "p_value": 0.02986793942852937,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8941698247650375,
     "kappa": 2.817032183892471
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18432904396531552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7180445792805451,
     "kappa": 6.751375062671331
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 0,
    "lr": 1.0165194713881647,
    "p_value": 0.15667301267412903,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.42316296647779295,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06464241729457659,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7250830500446352,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 1,
    "lr": 0.4667542156403215,
    "p_value": 0.24724209151935672,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.684294418173464,
     "kappa": 0.8313813790145961
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07836464556016255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.49756810519328,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 2,
    "lr": 0.8759894070171867,
    "p_value": 0.17465125324294978,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.759646337898513,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06991027598225388,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 3,
    "lr": 4.2656574805732816e-07,
    "p_value": 0.49973944283217725,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.797448224857845,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.165480209731121e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7733888564777072,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 4,
    "lr": 1.3920825436634914,
    "p_value": 0.11902686125477266,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.880218331524717,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.8949982824247393,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7452366380470914,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 0,
    "lr": 0.22072108194697648,
    "p_value": 0.3192455192787593,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.02,
     "kappa": 49.45662764376267
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.7878934546817462,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.49354759809632054,
     "kappa": 0.07912736714991285
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 1,
    "lr": 6.810070877429098,
    "p_value": 0.004532258341959196,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7783633005337608,
     "kappa": 0.1313890517395516
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12258740143295145,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8611997286785302,
     "kappa": 2.6089740166805133
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 2,
    "lr": 1.1155724780037417,
    "p_value": 0.14543690765608314,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5396550865177988,
     "kappa": 1.9081535361136792
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1365458191751174,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5268867601689375,
     "kappa": 0.5876039952584347
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 3,
    "lr": 0.03345720185825485,
    "p_value": 0.42743310231184006,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.06368648560640405,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02351488496629496,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.45269435067045366,
     "kappa": 1.3079117342496946
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 4,
    "lr": 1.8245206003593921,
    "p_value": 0.08838805912412104,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8652556882808204,
     "kappa": 1.152561237258337
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11613294319759737,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8851228999607005,
     "kappa": 1.6965415024855837
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 0,
    "lr": 1.5200320747317164,
    "p_value": 0.10880731972420946,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.928798322360263,
     "kappa": 2.854547087779893
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1478842870290221,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.4976711869447423,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 1,
    "lr": 0.5513641911475133,
    "p_value": 0.22888041077325927,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7664611963371747,
     "kappa": 0.05935864569673536
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06188620671618263,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8821669280759413,
     "kappa": 0.6799107547162371
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 2,
    "lr": 5.813330559958558,
    "p_value": 0.007952572018066942,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.23777463535772111,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09656160631005097,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.1799496524549834,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 3,
    "lr": 6.375594239216298e-06,
    "p_value": 0.4989926742424277,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 49.22055492071344
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4226323851314277e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6200243819959921,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 4,
    "lr": 2.7372561961674364,
    "p_value": 0.04901648052949446,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8226055612141655,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09716433020808773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.17804161850181285,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 0,
    "lr": 0.22634721893336973,
    "p_value": 0.31712281923039104,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.4177126682799965,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04378310348211525,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.6903134055194877,
     "kappa": 11.526111307666854
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 1,
    "lr": 0.9949856706771243,
    "p_value": 0.15926343920329677,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.291112962594242,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.3414515791337562,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.847221371654812,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 2,
    "lr": 2.4171240511350334e-06,
    "p_value": 0.4993797605858614,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.20963887486878816,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.7586498545681197e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5998963263469893,
     "kappa": 1.1265968349879887
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 3,
    "lr": 0.33472175668066484,
    "p_value": 0.28144594285642693,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.22498366313306026,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04633049652843691,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.4046691036354248,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 4,
    "lr": 1.9831924515747232,
    "p_value": 0.0795272461274264,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.27283484812388603,
     "kappa": 0.0842619934457078
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07279002671663314,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5640538334023305,
     "kappa": 49.49370824216588
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 0,
    "lr": 6.463287718361244e-07,
    "p_value": 0.49967927208300744,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8727266195256246,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.5162803491385634e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7757419565973042,
     "kappa": 2.7348522695934787
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 1,
    "lr": 11.82259961366799,
    "p_value": 0.00029258051647382244,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.709069169478974,
     "kappa": 41.50689584050902
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.238818355708514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7623229704705587,
     "kappa": 1.3635695787191693
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 2,
    "lr": 0.47855333587358473,
    "p_value": 0.24453916387113794,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7958182692095576,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.061457286965370235,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8225429266941042,
     "kappa": 2.330819380107385
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 3,
    "lr": 1.917653278571379,
    "p_value": 0.08305779622213008,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5000326569875979,
     "kappa": 1.132226231506953
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12733544330434876,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5941692182256431,
     "kappa": 2.4721474251892124
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 4,
    "lr": 9.810298645483272,
    "p_value": 0.0008676866175754758,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7980673341245472,
     "kappa": 1.3423904573317267
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19446246527896568,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8163417240433791,
     "kappa": 2.58917360747649
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 0,
    "lr": 1.4519395386723772,
    "p_value": 0.11410849597417769,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.43994810620201347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07236869154256141,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8051064410588953,
     "kappa": 1.1580932707221785
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 1,
    "lr": 22.72076240000206,
    "p_value": 9.366639606144768e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.843590335264725,
     "kappa": 0.9489024813035097
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21728935994849805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.838774177171675,
     "kappa": 1.3179230601213088
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 2,
    "lr": 1.0366343706627958,
    "p_value": 0.15430276109050597,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8038078620733129,
     "kappa": 0.28506722573671783
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08218958043332299,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8218288019811615,
     "kappa": 1.3795135624467438
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 3,
    "lr": 8.567234718544569,
    "p_value": 0.0017113330219457985,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7125450960743978,
     "kappa": 0.06062933643386898
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12562959463096796,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8522111180337962,
     "kappa": 1.5759076306536257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 4,
    "lr": 12.714352190685531,
    "p_value": 0.00018142998280929606,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.834967162960618,
     "kappa": 1.292380526702993
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21204204432405876,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.833379656101497,
     "kappa": 1.511470008125206
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 0,
    "lr": 21.91952015832794,
    "p_value": 1.4216350349212312e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8519620374678282,
     "kappa": 0.382204390782208
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1986513211195255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7866320225815563,
     "kappa": 0.4901086748941539
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 1,
    "lr": 39.16604658457436,
    "p_value": 1.9462544179945843e-10,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7798877363672202,
     "kappa": 0.3750179554558972
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2308806090704083,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.789931486547265,
     "kappa": 0.6135392982071428
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 2,
    "lr": 24.071670037243166,
    "p_value": 4.6407909361574774e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7778104068518622,
     "kappa": 0.47441456993341946
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.20426687565036347,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7930118721513446,
     "kappa": 0.5187537623048999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 3,
    "lr": 33.622544935755286,
    "p_value": 3.3456337343834774e-09,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7527894696890015,
     "kappa": 0.3101551534265963
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21216457970327962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.780896179615815,
     "kappa": 0.5495336606576622
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 4,
    "lr": 33.22244137117741,
    "p_value": 4.109821544484494e-09,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6291887719911546,
     "kappa": 0.4975618523620852
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22402662953748936,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7775556754698744,
     "kappa": 0.6786729397257294
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 0,
    "lr": 15.267914306052262,
    "p_value": 4.6643870699928905e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8128633043054774,
     "kappa": 1.012822880604444
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21217838297317276,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7796508221294212,
     "kappa": 0.5273875186158212
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 1,
    "lr": 10.456565822012635,
    "p_value": 0.0006110713637884576,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7371443805500649,
     "kappa": 0.5544366851573923
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1648436053537143,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7918494468082224,
     "kappa": 0.8592482728122776
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 2,
    "lr": 4.499248078909659,
    "p_value": 0.016954880657519513,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8923520173256038,
     "kappa": 3.299918745658292
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2104683157458157,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8822266780762236,
     "kappa": 4.3057344792016
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 3,
    "lr": 29.724431813261617,
    "p_value": 2.4901586199440486e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8285666253668427,
     "kappa": 8.441526953855968
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6322355124467132,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8626713421719581,
     "kappa": 4.370681842473261
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 4,
    "lr": 24.34530126615209,
    "p_value": 4.0261458245344604e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.48550575920723454,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15843663018619114,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7693213283376645,
     "kappa": 0.9295200484847137
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 0,
    "lr": 8.35147623771445,
    "p_value": 0.0019268704979431958,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6401773901787206,
     "kappa": 1.3498998087295315
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19797157227514728,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8538695466770053,
     "kappa": 2.708645639935289
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 1,
    "lr": 7.904707538697039,
    "p_value": 0.002465315631219779,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7766589840183543,
     "kappa": 1.7386345082289008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19884616003511346,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7825951365960997,
     "kappa": 2.66116347617456
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 2,
    "lr": 4.198082024231553e-07,
    "p_value": 0.49974151491103663,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9737137909905047,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.287905517101311e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8764531655172345,
     "kappa": 2.20018289560428
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 3,
    "lr": 0.6424302187042485,
    "p_value": 0.211416073734096,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.780373887535108,
     "kappa": 2.4475495801275295
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11703017195856032,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.32855361360710694,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 4,
    "lr": 1.0449168852592265,
    "p_value": 0.15334034265528815,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.35781052589323165,
     "kappa": 5.7383622247597
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3095148550766242,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8237798172644644,
     "kappa": 0.6635692243200022
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 0,
    "lr": 13.065032989408792,
    "p_value": 0.00015042995250646847,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8543007724835997,
     "kappa": 3.5014658250356803
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.30247381655885913,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.794755321384146,
     "kappa": 0.6063921511780108
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 1,
    "lr": 5.531924602479194,
    "p_value": 0.009336277537238606,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.4855806454783304,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10256537167480498,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7918902933238634,
     "kappa": 0.8408268682876583
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 2,
    "lr": 17.466251458603438,
    "p_value": 1.4622671792931403e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7590865184611562,
     "kappa": 2.35958279722452
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2893650808193897,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7431778776998924,
     "kappa": 0.4376120907602878
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 3,
    "lr": 9.602827911192435,
    "p_value": 0.0009713897229987855,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.38762808068380095,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11430949792229651,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7420020384259236,
     "kappa": 1.0389950894292126
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 4,
    "lr": 4.839070054684271,
    "p_value": 0.013910947215202106,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.833571162337876,
     "kappa": 2.942903142234487
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.215854608252944,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7311910604404747,
     "kappa": 0.6034220993999994
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 0,
    "lr": 15.741048652005702,
    "p_value": 3.631540192785433e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.781824919814056,
     "kappa": 0.529537291839008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1883091958608275,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.793047950147165,
     "kappa": 0.8507073438406941
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 1,
    "lr": 12.189963583916324,
    "p_value": 0.000240236606360447,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7394944441045419,
     "kappa": 1.172692842872774
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21265485521053637,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7416528628263697,
     "kappa": 0.6312253865155919
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 2,
    "lr": 21.788799712427135,
    "p_value": 1.5218588336347348e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6959631436047977,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1682630411901873,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8255601679480303,
     "kappa": 1.179659107230557
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 3,
    "lr": 11.196942714894249,
    "p_value": 0.0004096610630563906,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8396689168298684,
     "kappa": 1.3292074564218335
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2062371255855028,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.809341344886983,
     "kappa": 0.8046209221655899
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 4,
    "lr": 11.13636356727875,
    "p_value": 0.0004232583971880067,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7651649169928111,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1417778444712549,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8134691023440213,
     "kappa": 0.9704091555788341
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 0,
    "lr": 7.763270324478071,
    "p_value": 0.0026659665839359344,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8896514452888488,
     "kappa": 11.476213774592734
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.4419700492767899,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.803844603908009,
     "kappa": 1.4417380954220318
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 1,
    "lr": 23.60106736293892,
    "p_value": 5.926087745313092e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7868875230765838,
     "kappa": 2.0969252294605467
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3094307296163472,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8289596273205738,
     "kappa": 1.677159826427011
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 2,
    "lr": 10.038846388832098,
    "p_value": 0.0007663658087304816,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6364927976667276,
     "kappa": 3.4434579483182275
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3341521383848138,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.813767115936516,
     "kappa": 1.4579630382580617
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 3,
    "lr": 8.45333095535534,
    "p_value": 0.0018218773907133197,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7934869779159632,
     "kappa": 1.0842136857369309
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1795038216774394,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8272787819688843,
     "kappa": 1.3309352460746622
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 4,
    "lr": 10.966012086630144,
    "p_value": 0.00046399124853088594,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8592954398029408,
     "kappa": 1.0868357550792838
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18505650322577968,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.822048565044614,
     "kappa": 1.054200453809783
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 0,
    "lr": 19.896978869192026,
    "p_value": 4.086468893314238e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.708617854762053,
     "kappa": 0.10479180548303856
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16635995202254375,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7900237693911925,
     "kappa": 0.7268857084920446
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 1,
    "lr": 13.829108538811852,
    "p_value": 0.00010010516834486877,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6068593274317976,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1369170134194777,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.803761775543249,
     "kappa": 0.7375438796307434
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 2,
    "lr": 11.503645598600997,
    "p_value": 0.0003472991189117211,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.19932596476756068,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11634309203794183,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6985784477052105,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 3,
    "lr": 2.6529314682975382,
    "p_value": 0.051679566647295026,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5830173572768782,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08637682975369426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7961308238119067,
     "kappa": 0.9963466803913035
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 4,
    "lr": 18.262018672641716,
    "p_value": 9.625372911755727e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6394705476315728,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1537267254485286,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8042281145518793,
     "kappa": 0.665815959772763
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 0,
    "lr": 15.181853139067243,
    "p_value": 4.881860976330381e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5676986598391617,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1385952660237948,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6670470506466587,
     "kappa": 0.4039641505458273
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 1,
    "lr": 3.114359060418792e-06,
    "p_value": 0.499295965111327,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7871027778594263,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.470425999335522e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7084885137947586,
     "kappa": 0.7735402507081572
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 2,
    "lr": 5.063455968189373,
    "p_value": 0.01221773189608369,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7615826110611984,
     "kappa": 0.9489747934897701
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15158437466779331,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7162480253986194,
     "kappa": 0.7166668407141438
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 3,
    "lr": 9.903528843558888,
    "p_value": 0.000824810733521667,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7748179987399197,
     "kappa": 0.70438759695768
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1716804363986868,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7392945219941633,
     "kappa": 0.48555529969820077
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 4,
    "lr": 10.27966964836196,
    "p_value": 0.0006725201343472903,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7152523812998333,
     "kappa": 0.585859366336974
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15635733153615353,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7462332375347304,
     "kappa": 0.8086322861823065
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 0,
    "lr": 9.19917511055246e-08,
    "p_value": 0.49987900024188797,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9539344853574226,
     "kappa": 0.3723322642213832
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.3841905761056518e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8571841211228626,
     "kappa": 0.13819390802827267
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 1,
    "lr": 1.826707969466952,
    "p_value": 0.08825843954959256,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.4017692596463388,
     "kappa": 0.6404614650523585
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10358963056799526,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8514486679814549,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 2,
    "lr": 0.2191874659365567,
    "p_value": 0.31982986356898185,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8366316940542163,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.051420934889524185,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9347951504517453,
     "kappa": 2.088160178187732
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 3,
    "lr": 2.2363929019775242e-07,
    "p_value": 0.4998113381441542,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6606889946858393,
     "kappa": 0.9411515789634558
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9683035814619087e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9406890102479669,
     "kappa": 2.106768805602993
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 4,
    "lr": 7.659509719815105e-07,
    "p_value": 0.4996508512462681,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9376276243193733,
     "kappa": 2.735202600577175
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.0488327720280895e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8456623958781883,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 0,
    "lr": 0.0322747545033053,
    "p_value": 0.4287129839461833,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.22855044530765692,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02484718841394518,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7986352947814316,
     "kappa": 0.2534882505438552
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 1,
    "lr": 1.2025907475472195,
    "p_value": 0.1364022427717892,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.36872378508767745,
     "kappa": 0.06966288792475457
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06558935022810129,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7414996453189882,
     "kappa": 0.19186305527692424
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 2,
    "lr": 2.7391797630116343e-06,
    "p_value": 0.49933973217460736,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.13524447338486542,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.561735975281419e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8332232321467081,
     "kappa": 0.7343845520211512
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 3,
    "lr": 1.7079035105343792,
    "p_value": 0.09562880268541114,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.350919157881379,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07157881244775471,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8698887300302564,
     "kappa": 0.7439750514495675
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8711834469221721,
     "kappa": 0.9159467779987587
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4917819468131304e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8690190818002229,
     "kappa": 1.0804714009533911
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 0,
    "lr": 1.2800843715958763,
    "p_value": 0.12894167420643707,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 0.5120636712305515
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.09176288817500736,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7693556673559631,
     "kappa": 0.5942086024092338
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 1,
    "lr": 2.1556506776760216,
    "p_value": 0.0710231286016274,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 2.0147454396595563
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.1275845175101413,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8497783986905697,
     "kappa": 1.0579102006426575
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 2,
    "lr": 2.5977115001296625e-06,
    "p_value": 0.49935700834533064,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9178242200959968,
     "kappa": 3.635439817617376
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.1814511488317863e-13,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.9422014165725954,
     "kappa": 0.4844126282119342
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 3,
    "lr": 0.5222955041826935,
    "p_value": 0.23493206225664448,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.1249245947089628,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.0725219282496594,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7024578409882024,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 4,
    "lr": 0.9659982572102308,
    "p_value": 0.1628401169287942,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6060482209683292,
     "kappa": 5.494819523655777
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24719146367060268,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.37715503333276323,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 0,
    "lr": 2.7903222082295542,
    "p_value": 0.0474175786043517,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.6257565675965407,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.165428484303308,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8429209710827891,
     "kappa": 2.7530748326789953
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 1,
    "lr": 2.1771895814381423,
    "p_value": 0.0700350180232553,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9815841006246403,
     "kappa": 8.263040864452833
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1851447185612072,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8955120422518104,
     "kappa": 6.138379623920704
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 2,
    "lr": 0.9897661017021164,
    "p_value": 0.1598997739982395,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.4063010700461385,
     "kappa": 0.6177939331258631
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08857760643515562,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.37063601804023316,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 3,
    "lr": 0.8026227854261379,
    "p_value": 0.1851551774567644,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 48.903402731067736
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4879734979746275,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8795010242226385,
     "kappa": 19.73666547900203
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 4,
    "lr": 1.3776203296310996,
    "p_value": 0.12025345398396055,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6340284568934879,
     "kappa": 1.2964753104475935
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12156555108978473,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.175091226953565,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 0,
    "lr": 5.242176484898664e-06,
    "p_value": 0.49908659053965254,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.3242262834819161,
     "kappa": 0.16741855150340662
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.561341662922054e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5949376265326398,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 1,
    "lr": 14.649154834625733,
    "p_value": 6.474634848480085e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7182379113774667,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14132762246538724,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.677902743819741,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 2,
    "lr": 3.9329195626905857,
    "p_value": 0.02367483679187443,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5883930880095924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09630173420763041,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.4185800610119166,
     "kappa": 0.5412957396645279
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 3,
    "lr": 8.501465345034376e-07,
    "p_value": 0.4996321617407397,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.1814073067439063,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.2019209897779111e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5966457540529301,
     "kappa": 1.2185810710351768
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 4,
    "lr": 0.5107665244249802,
    "p_value": 0.23740361083947353,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9305496332625159,
     "kappa": 8.091656788817865
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16990785430927324,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.631451995976927,
     "kappa": 2.0218147876515693
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 0,
    "lr": 0.5318213534992537,
    "p_value": 0.2329210648337145,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9604322788826861,
     "kappa": 25.62226205075003
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24417624559102408,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.9515657732752394,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 1,
    "lr": 1.6808535275631584,
    "p_value": 0.09740553869200326,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9387567265283746,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6423947356725049,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9068023042310067,
     "kappa": 43.532169707883824
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 2,
    "lr": 1.7622157568639523,
    "p_value": 0.09217419092065463,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8377041055191682,
     "kappa": 1.0889634585543406
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11174672006064101,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8023680493698306,
     "kappa": 5.033801896076896
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 3,
    "lr": 0.47477345879087807,
    "p_value": 0.24539965598225394,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.13294543439643913,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.0824090609122248,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.920599332460692,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 4,
    "lr": 5.484207039937246,
    "p_value": 0.009594511003211051,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9400921716723963,
     "kappa": 12.254732918525237
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3484391482337932,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9322363945864309,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 0,
    "lr": 5.349843533607782,
    "p_value": 0.010362065189838288,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8014556914839034,
     "kappa": 0.32746038256426246
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12748541044570605,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7360281243334865,
     "kappa": 0.5539650577340505
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 1,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9015936424862339,
     "kappa": 36.54212201191161
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.6589034691427613e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7684416662972697,
     "kappa": 1.1415973406943618
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 2,
    "lr": 0.37181686206531595,
    "p_value": 0.27100779224779414,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9082404675370285,
     "kappa": 1.74498524759733
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08705653119216485,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.5304254665507012,
     "kappa": 0.10675905695415953
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 3,
    "lr": 0.5294919068583113,
    "p_value": 0.2334102753621331,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6217373735737484,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05582493710483521,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6207395305206544,
     "kappa": 0.10779530469380257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 4,
    "lr": 1.0384381324074639,
    "p_value": 0.1540924996904991,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.484154626075619,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06532408227092389,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8241096202323906,
     "kappa": 2.357518649124591
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 0,
    "lr": 2.1034793462604284e-08,
    "p_value": 0.49994213989860864,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.184825278518862
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 4.0437336449972894e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.33845384213111224,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 1,
    "lr": 0.6696947703658225,
    "p_value": 0.20657902210238638,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3277745647839374,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05432399794038104,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5835211009520131,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 2,
    "lr": 0.34129561351801385,
    "p_value": 0.2795411611342937,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.4920720808735539,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4599040771160592,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.10391892944621674,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 3,
    "lr": 1.2989256648779701,
    "p_value": 0.12720477827024596,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5708717297416686,
     "kappa": 0.8402697825068737
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1003264923617257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.38507440158636563,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 4,
    "lr": 3.5216180549468845e-06,
    "p_value": 0.4992513463663406,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3832929067818091,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.964251189463806e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.3846407840866819,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 0,
    "lr": 0.2415716906052694,
    "p_value": 0.31153662724744935,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.3914825482316663,
     "kappa": 0.07007602384251746
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.044963481798764866,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6814461725939925,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 1,
    "lr": 4.253933061123462,
    "p_value": 0.019579769696512036,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.696281952780382,
     "kappa": 0.08255363354967417
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10310780113409113,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6418796320878354,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 2,
    "lr": 9.660470823291689e-08,
    "p_value": 0.4998760035631717,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.4248183379085932,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.4470143936072003,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 3,
    "lr": 6.754252789074599,
    "p_value": 0.004676225156519255,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.31573967942623216,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10318815686760953,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8958989992861205,
     "kappa": 0.3542235139509169
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 4,
    "lr": 0.11307992433648906,
    "p_value": 0.3683322834827728,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8747130067757565,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04393931969803043,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8807109959658089,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 0,
    "lr": 0.9260557167035586,
    "p_value": 0.16794497317411786,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5629531446706789,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06421763775903974,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.5780801679484444,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 1,
    "lr": 2.593387762317434e-07,
    "p_value": 0.49979683739368524,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7314480444695551,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.1070624589822575e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7617529143737886,
     "kappa": 0.878010708169973
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 2,
    "lr": 4.960545944917612,
    "p_value": 0.01296600949448897,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8974464718258819,
     "kappa": 0.958249028681123
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15001008892081116,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7677416241444305,
     "kappa": 1.1175577412145414
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 3,
    "lr": 3.4721863224003755,
    "p_value": 0.03120438644256901,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8464190497059347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10536844323216962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8501054512867873,
     "kappa": 2.930788232229967
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 4,
    "lr": 4.509516708896626,
    "p_value": 0.01685338171923442,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8607853429925338,
     "kappa": 2.1460076438221516
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17511504515932214,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7538753610839861,
     "kappa": 0.665399625265867
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 0,
    "lr": 5.281761810334501,
    "p_value": 0.010774965667185261,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6188394078002054,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10919346911516856,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.788302028579218,
     "kappa": 1.1288826028350214
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 1,
    "lr": 6.930793298284698,
    "p_value": 0.004236205032942874,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7290182320076357,
     "kappa": 1.3648733249022285
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18304976458236433,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7580799732694846,
     "kappa": 0.9098375444869604
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 2,
    "lr": 8.515741997976875,
    "p_value": 0.0017604366744624965,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.786302099882341,
     "kappa": 2.1052019805603503
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22595856648519533,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7852165281615944,
     "kappa": 0.5962018098929569
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 3,
    "lr": 3.7188279044275987,
    "p_value": 0.026901063026299188,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7587891128126315,
     "kappa": 1.7906262953416607
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1753436656542892,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7843361189077134,
     "kappa": 0.9285643112496471
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 4,
    "lr": 9.259116655332036,
    "p_value": 0.0011716300810524288,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7031870015986871,
     "kappa": 1.89769073891712
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22556819585003432,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7878568732506757,
     "kappa": 1.0520185490933867
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 0,
    "lr": 5.761467036791146e-07,
    "p_value": 0.49969718557130416,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.3520214323999064,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.73760042708006,
     "kappa": 0.2773179042379023
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 1,
    "lr": 4.391270015179543,
    "p_value": 0.01806169763993994,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8200137363960869,
     "kappa": 0.2147799875828256
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11277417331922845,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8454922492420341,
     "kappa": 0.991670786801242
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 2,
    "lr": 5.556598640370794,
    "p_value": 0.009205575805429286,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7552328134283476,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9938076655105368,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7877627113114598,
     "kappa": 1.5490747621680439
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 3,
    "lr": 11.234363522375133,
    "p_value": 0.00040148318885118285,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7322668657023972,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1341868255045139,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8347514009640185,
     "kappa": 0.5824420816454607
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 4,
    "lr": 9.039831738711655,
    "p_value": 0.0013207997542106222,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8978756574595179,
     "kappa": 8.052927165273758
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.34883360772944805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8350793371631818,
     "kappa": 1.4965190619242001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 0,
    "lr": 12.602140355822485,
    "p_value": 0.00019265264104437202,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.845155117855064,
     "kappa": 0.8478519385303734
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19241066256172543,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8488131753134295,
     "kappa": 1.7532307496936048
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 1,
    "lr": 36.28338080804133,
    "p_value": 8.530628006802689e-10,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8169184975168845,
     "kappa": 1.1266648014855736
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.287907588605531,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8498916954181038,
     "kappa": 2.0454014671835727
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 2,
    "lr": 3.5783575338955416,
    "p_value": 0.02926850081563448,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9355356572330563,
     "kappa": 3.4474259698260337
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19014621301942464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8302628571825105,
     "kappa": 1.0950675157923226
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 3,
    "lr": 12.741157839056541,
    "p_value": 0.0001788480946880818,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8597375875007623,
     "kappa": 1.610248136591791
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22789322671506326,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8482300916841597,
     "kappa": 2.0158385196560906
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 4,
    "lr": 24.38622410129028,
    "p_value": 3.9415194228699887e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9004318021771232,
     "kappa": 7.9598151773648365
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.48972721444853023,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8422090562930432,
     "kappa": 2.208194133871579
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 0,
    "lr": 23.99834650404955,
    "p_value": 4.82092342755527e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8128242929932568,
     "kappa": 0.3736392374979416
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.20014951895342306,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8124743611916057,
     "kappa": 0.4297027010579672
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 1,
    "lr": 31.298006466453444,
    "p_value": 1.1065338632249255e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8421946188117209,
     "kappa": 1.0579804530988488
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25731278864724916,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.836543487029092,
     "kappa": 0.7950060357291932
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 2,
    "lr": 3.0524469512183714,
    "p_value": 0.04030779943294025,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.4468442773137836,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08540031984941757,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8049028437469724,
     "kappa": 0.626606364132692
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 3,
    "lr": 23.70082817166258,
    "p_value": 5.626704994990453e-07,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8584386859382578,
     "kappa": 4.936989201079756
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.4139858177989597,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8260896917876518,
     "kappa": 0.4559493995243054
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 4,
    "lr": 8.784520404289651,
    "p_value": 0.0015189871305536222,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8395358215639936,
     "kappa": 1.3219799036973698
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.198393091504331,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7926963827510976,
     "kappa": 0.19845945445069493
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 0,
    "lr": 2.2302810825476627,
    "p_value": 0.06766461325313021,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.77250251136875,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09373618690231676,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8512306444705726,
     "kappa": 1.0673644457555653
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 1,
    "lr": 20.280940111650125,
    "p_value": 3.3431679813531393e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8397552525751202,
     "kappa": 0.7445174870841557
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2114611524021407,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8746127886767132,
     "kappa": 1.1019113704624375
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 2,
    "lr": 3.1990428447461454,
    "p_value": 0.036840690292335145,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.11847137840847895,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08081540333536788,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8508188485601017,
     "kappa": 1.0549432221891957
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 3,
    "lr": 21.136783191363065,
    "p_value": 2.1382020040876075e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9400578420291579,
     "kappa": 20.09420476163773
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.7435205902556845,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8772595170462163,
     "kappa": 1.3531256918726735
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 4,
    "lr": 17.41466939117163,
    "p_value": 1.5024893509909621e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8723416291341242,
     "kappa": 0.7577378229855112
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21156858016804994,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8662482791346157,
     "kappa": 0.6675508703307959
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 0,
    "lr": 5.334500094579198,
    "p_value": 0.01045366773946455,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5375567312037304,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10430612393053543,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8322752587093021,
     "kappa": 1.5320823507646766
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 1,
    "lr": 2.429863879173354,
    "p_value": 0.05952161761016806,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8241631258157158,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09571128815494717,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7911716065695085,
     "kappa": 1.2800012979045567
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 2,
    "lr": 5.133778692152191,
    "p_value": 0.01173229521547238,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.02,
     "kappa": 1.0094886360314896
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1602245936776924,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7235455002987504,
     "kappa": 1.0436785439152636
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 3,
    "lr": 1.4534634829033166e-06,
    "p_value": 0.4995190366065561,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9543335522431619,
     "kappa": 0.6804846545798918
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.9435546618465975e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8045196671263597,
     "kappa": 2.2303615853472327
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 4,
    "lr": 0.944373773292682,
    "p_value": 0.16557777583736744,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9291374324510695,
     "kappa": 2.3396446229879064
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11950570509370773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7620173639683482,
     "kappa": 0.6227380555766934
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 0,
    "lr": 13.54010175015901,
    "p_value": 0.00011675986709233933,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.76234770277576,
     "kappa": 0.43946941612042995
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16731991141786093,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7680049840199857,
     "kappa": 0.4015697154509862
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 1,
    "lr": 16.796401818655795,
    "p_value": 2.080606527961213e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7925525022885797,
     "kappa": 0.7284340331323683
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19729626026261374,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7687374573059176,
     "kappa": 0.46569137162968977
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 2,
    "lr": 17.195581309801128,
    "p_value": 1.6860990479505788e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8532914213016431,
     "kappa": 1.9388400638975727
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.27500383353040775,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8363285103124376,
     "kappa": 1.2353381311101457
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 3,
    "lr": 18.09989523928016,
    "p_value": 1.0480648173073074e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8458697142680991,
     "kappa": 1.3612443473292184
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24260184569193083,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.831900051381247,
     "kappa": 0.8505880272064416
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 4,
    "lr": 27.25202858513876,
    "p_value": 8.929383038262613e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8264485024101509,
     "kappa": 1.4138699537485817
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.27557098964501603,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8138705160739115,
     "kappa": 0.7777450028071007
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 0,
    "lr": 5.842511121050848,
    "p_value": 0.007821742581892232,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8300435184509987,
     "kappa": 1.222222763569416
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16181777652979196,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7779721386722345,
     "kappa": 1.519602191905774
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 1,
    "lr": 31.284350410671323,
    "p_value": 1.1143447839269954e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7938707767903478,
     "kappa": 2.1980214454410256
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.33846804278584475,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8341494805549363,
     "kappa": 2.360623313881049
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 2,
    "lr": 2.3302502593942336,
    "p_value": 0.0634407386109236,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.4801336572080463,
     "kappa": 0.7647834121837647
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11428253061182432,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7691731617865609,
     "kappa": 1.4875962897651005
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 3,
    "lr": 6.1023863365007855,
    "p_value": 0.006749972992825583,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5505615757130704,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10500638908808894,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8159380272486733,
     "kappa": 1.9759989179569877
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 4,
    "lr": 0.023427717438607942,
    "p_value": 0.4391750239905249,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8863890062793698,
     "kappa": 0.12831068259383008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03034312344199896,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8346110248922695,
     "kappa": 1.974621151936251
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 0,
    "lr": 13.405277372970886,
    "p_value": 0.00012545867561724927,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7546538589550441,
     "kappa": 0.5555225865692982
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17626681519676343,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7851225485433432,
     "kappa": 0.7923372709472104
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 1,
    "lr": 26.325946258692056,
    "p_value": 1.4419411781246344e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8211869496557723,
     "kappa": 1.5338753171521557
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.265437059067509,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7957147240482971,
     "kappa": 0.9567403014551091
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 2,
    "lr": 18.62282509227407,
    "p_value": 7.965089921984009e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7863397925670634,
     "kappa": 0.4398107138017627
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17998741049427555,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.831448217473378,
     "kappa": 1.3843861270784716
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 3,
    "lr": 2.2133470472417685,
    "p_value": 0.06841076839231129,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7381440244011612,
     "kappa": 1.4597120326064308
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1375170897343014,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8128600450139318,
     "kappa": 1.07480951249213
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 4,
    "lr": 13.886516629461767,
    "p_value": 9.709329047940958e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8419696782929532,
     "kappa": 2.1933137250972203
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25234185121286706,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8016593494537141,
     "kappa": 1.2918867950045603
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 0,
    "lr": 6.995581691027837,
    "p_value": 0.0040855575439893285,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.577179153137013,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11154133859975464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.758246370712231,
     "kappa": 0.8216782127225729
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 1,
    "lr": 14.383621582614069,
    "p_value": 7.454674053478192e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.803305656907008,
     "kappa": 0.4997183681518738
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17673122425090904,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7695450699000623,
     "kappa": 0.8298117222857505
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 2,
    "lr": 17.471149931623586,
    "p_value": 1.4585042119290291e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8715686135158797,
     "kappa": 0.9460546339306917
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21236807510865888,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7596216709964471,
     "kappa": 0.5933855200206054
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 3,
    "lr": 20.07340637485686,
    "p_value": 3.7262896263359524e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7712822981679076,
     "kappa": 0.30651231875543866
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18111788516483476,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8007537706307212,
     "kappa": 0.9064191088558279
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 4,
    "lr": 17.09880919178795,
    "p_value": 1.7742273432594126e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7431689758458887,
     "kappa": 0.622641823032709
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18541558041285983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7653787341069681,
     "kappa": 0.8165213664986416
    },
    "u_lambda_at_upper_bound": false
   }
  ]
 },
 "k1_case": {
  "size_checks_passed": {
   "in_family": true,
   "out_of_family": false
  },
  "failed": [
   "out_of_family"
  ],
  "case": "decision 2 fallback: K1's p-count is descriptive; G7 gates on K1's lag criterion plus K2",
  "note": "the out-of-family check is proposed as decision 2a; with the in-family check alone (decision 2 as written) the case follows size_checks_passed['in_family']"
 }
}


==> source_data/Figure_7/washout_sequence_cate_synthetic_result_v1/report.json <==
{
 "assembly": {
  "kind": "merged_pieces",
  "pieces": [
   {
    "escalated": false,
    "scenario": "a",
    "sha256": "4568684fa7f2a373986db188f93a06218d4316ddf9845be0daa430c3a8c992d7"
   },
   {
    "escalated": false,
    "scenario": "c",
    "sha256": "653e6e7eacb13072a4b8c87f75b3cbfad2af51cea77ba5e19999a10a59a5f802"
   },
   {
    "escalated": false,
    "scenario": "c30",
    "sha256": "a9230822fae94217efd1d8bb8a66f3bb346396fe5f2eb7a6a74c7724a3994b6a"
   },
   {
    "escalated": true,
    "scenario": "a",
    "sha256": "e269ca0a94d5e35033c4e87a3344b56eef5ec3b11c2bf96f5009ec5744f776fc"
   },
   {
    "escalated": true,
    "scenario": "c",
    "sha256": "692b0b06d6709199fb170ede15b2947cd145866f700ef3639c61466d16f12a57"
   },
   {
    "escalated": true,
    "scenario": "c30",
    "sha256": "bb39b730201b21c1483b5a2a1be3452fb743ed0ac6cccd555bc9ca30f28691ef"
   }
  ]
 },
 "bootstrap": {
  "draws": 2000,
  "seed": 2026092441,
  "unit": "whole person"
 },
 "clinical_panels_read": false,
 "commit": "a4fca626d8bb8bf1870f6b7eaae739451489185d",
 "ct_runtime": {
  "cpu_capability": "AVX512",
  "executable": "/home/yankli/.conda/envs/ct/bin/python3.10",
  "host": "sms31-43-197",
  "inventory_sha256": "ab4866d93bd41c66edeb3a01c4669526f9ad661ddcd804b91b5c0c52769c6177",
  "machine": "x86_64",
  "observed_versions": {
   "hydra-core": "1.3.2",
   "numpy": "1.26.4",
   "omegaconf": "2.3.0",
   "python": "3.10.19",
   "pytorch-lightning": "1.4.5",
   "torch": "2.10.0",
   "torch-ema": "0.3",
   "torchmetrics": "0.6.0"
  },
  "prefix": "/home/yankli/.conda/envs/ct",
  "torch_version": "2.10.0+cu128"
 },
 "escalation": {
  "crn": {
   "clinical_escalate": true,
   "escalated": true,
   "failed_initial_t6a": true,
   "status": "excluded"
  },
  "ct": {
   "clinical_escalate": false,
   "escalated": false,
   "failed_initial_t6a": false,
   "status": "passed"
  },
  "rmsn": {
   "clinical_escalate": true,
   "escalated": true,
   "failed_initial_t6a": true,
   "status": "passed_after_escalation"
  }
 },
 "generator": {
  "direct_route": "lag2",
  "module": "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py",
  "n_persons": 400,
  "registered": true,
  "seed": 2026092431
 },
 "kind": "washout_sequence_cate_synthetic_section9_report",
 "label_free": true,
 "models": [
  "ct",
  "crn",
  "rmsn"
 ],
 "numeric_sources": [
  "icare_dt/d2_ct_runtime_preflight.py",
  "icare_dt/revision_v3_washout_sequence_cate_adapter_v1.py",
  "icare_dt/revision_v3_washout_sequence_cate_fit_v1.py",
  "icare_dt/revision_v3_washout_sequence_cate_inputs_v1.py",
  "icare_dt/revision_v3_washout_sequence_cate_panel_v1.py",
  "icare_dt/revision_v3_washout_standard_cate_deep_v1.py",
  "icare_dt/revision_v3_washout_standard_cate_failure_v1.py",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_20260924_V1.md",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_AMENDMENT_20260924_V2.md",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_AMENDMENT_20260925_V3.md",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_IMPLEMENTATION_20260924_V1.md",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_PROTOCOL_20260923_V1.md",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_PROTOCOL_AMENDMENT_20260924_V2.md",
  "scripts/revision_v3_washout_standard_cate_synthetic_report_v1.py"
 ],
 "pre_escalation": {
  "a": {
   "crn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.9438471062912428,
    "correlation": 0.47939181002211473,
    "correlation_interval": [
     0.4066115248719855,
     0.5475330714221636
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "c8a802dd60eea3bf4e5a4d02f0c7c2202018cfc486da201e254b69a76b660acc",
     "3f27c15eede5c442fa3661273e046a0a3b60ecb6ea5c4d0c1b2bb5a54f38c116",
     "751f26f8fabd924330a35f5e5295ddae70feb49a468a4bef77d8229fff6ecff4",
     "e97149c5d315b236783f1fa38a6e6f5159c8b856c5f883a6e3f69c918a3d35bf",
     "89965f92a5f16812802772c31f12c1a4a6f0884cf55ebfcac8fb17cd56e781c5"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": true,
    "learner_minus_zero_centered_pehe": -0.0647608642134625,
    "learner_minus_zero_interval": [
     -0.12849828147647116,
     -0.002630826750765993
    ],
    "mean_error": -0.31554686858773573,
    "pehe": 0.9951970590440258,
    "ranks": true,
    "sd_tau_hat": 0.8111574788246614,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.8297616691728879,
      "0-2": 0.8314788112758852,
      "1-2": 0.8271204934680345
     },
     "sd_of_seed_mean": 0.8111574788246614,
     "sd_per_seed": [
      0.8279288076314455,
      0.8668982264439657,
      0.8899882908060006
     ]
    },
    "selected": [
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 511,
      "peak_rss_kib": 1135248,
      "projected_cap_bound_task_seconds": 31086.034128324976,
      "stage_seconds": 5022.858684254577,
      "task_wall_seconds": 5033.855740763014
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 436,
      "peak_rss_kib": 1134824,
      "projected_cap_bound_task_seconds": 29366.751629511742,
      "stage_seconds": 4680.428856450133,
      "task_wall_seconds": 4690.6868995910045
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 437,
      "peak_rss_kib": 1143028,
      "projected_cap_bound_task_seconds": 29887.185300130765,
      "stage_seconds": 4657.953791023814,
      "task_wall_seconds": 4668.554189160932
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 393,
      "peak_rss_kib": 1160008,
      "projected_cap_bound_task_seconds": 33634.745265860416,
      "stage_seconds": 5349.961887218058,
      "task_wall_seconds": 5363.135777540039
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 415,
      "peak_rss_kib": 1146736,
      "projected_cap_bound_task_seconds": 30425.060863788465,
      "stage_seconds": 4794.085803997936,
      "task_wall_seconds": 4805.04900133505
     }
    ],
    "task_wall_seconds": [
     5033.855740763014,
     4690.6868995910045,
     4668.554189160932,
     5363.135777540039,
     4805.04900133505
    ]
   },
   "rmsn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.9843152298383863,
    "correlation": 0.4950326742550516,
    "correlation_interval": [
     0.4202107252870344,
     0.5687182870890923
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "93928857e0afd3376bb6cd03e3c7523d09c6b1b1d41586ce8c3c189f6f02e674",
     "3f214788986b64bd18166a5b479f38dc630d2274bab4f0e98394f0032ab23539",
     "6475c83291d3b837f0dda27eb35a79dd38e050045bd7a089a5cfae752631095e",
     "5b44b010504da292436f65472aef1dd70b1e251b6ae1dd05e5b3327b3147cff8",
     "6c8be060201c54525383af9f8fc3ee9b68b531e9316eee180d3e7d272354e259"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": false,
    "learner_minus_zero_centered_pehe": -0.024292740666319035,
    "learner_minus_zero_interval": [
     -0.10401060278932246,
     0.05345388094793071
    ],
    "mean_error": -0.20173889100428333,
    "pehe": 1.0047761202553698,
    "ranks": true,
    "sd_tau_hat": 0.9474912157385229,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.8548300974952723,
      "0-2": 0.8357804291532844,
      "1-2": 0.8183720312763578
     },
     "sd_of_seed_mean": 0.9474912157385229,
     "sd_per_seed": [
      0.9752841229005135,
      1.0310249876437172,
      1.0053649488843557
     ]
    },
    "selected": [
     "P0-F",
     "P0-ES",
     "P0-F",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1315476,
      "projected_cap_bound_task_seconds": 29718.595328786356,
      "stage_seconds": 19428.87688086601,
      "task_wall_seconds": 19441.64780255896
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1311864,
      "projected_cap_bound_task_seconds": 37985.05613570185,
      "stage_seconds": 7839.610726278857,
      "task_wall_seconds": 7852.077696555993
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1315060,
      "projected_cap_bound_task_seconds": 28942.361031802142,
      "stage_seconds": 19261.191029294743,
      "task_wall_seconds": 19273.798435101984
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1303796,
      "projected_cap_bound_task_seconds": 38120.71580650999,
      "stage_seconds": 7754.490679264069,
      "task_wall_seconds": 7767.103639531997
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1310760,
      "projected_cap_bound_task_seconds": 37862.960085753795,
      "stage_seconds": 7936.007807412767,
      "task_wall_seconds": 7948.656781094964
     }
    ],
    "task_wall_seconds": [
     19441.64780255896,
     7852.077696555993,
     19273.798435101984,
     7767.103639531997,
     7948.656781094964
    ]
   }
  },
  "c": {
   "crn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.2315031569286839,
    "correlation": -0.014270057214938217,
    "correlation_interval": [
     -0.1049185465149141,
     0.08326691073057221
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "af5fc8bd167745d19921eaf7278b679175a67ebeb2b9cf5215d8748229140cc3",
     "269ba9ca9e2c8f2594642c6e8feac26a2c0ab90f924a99b5493a0fd3ce1c56c6",
     "5261b6eadd931a6187b40130ab13901fa0f1386e1ec9b5e8872ecf803119ab9a",
     "ea4e3de7fcd0b3e34648b71bffbd4def29a47d344afd37401cd29fb27e09cb24",
     "cc43732d28ee6325fb2f3a8bcf8eac05f258fae26ba064f63b5d32e90ddb9319"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": false,
    "learner_minus_zero_centered_pehe": 0.004676732399964245,
    "learner_minus_zero_interval": [
     0.000566886104785152,
     0.008619732814378507
    ],
    "mean_error": -0.04446590618409491,
    "pehe": 0.23573486903875626,
    "ranks": false,
    "sd_tau_hat": 0.04317396844690259,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.5078647879267597,
      "0-2": 0.5281644513476081,
      "1-2": 0.5180660076257718
     },
     "sd_of_seed_mean": 0.04317396844690259,
     "sd_per_seed": [
      0.053679292598255414,
      0.05709945203757383,
      0.046360301712996876
     ]
    },
    "selected": [
     "P0-ES",
     "P0-ES",
     "P1-ES",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 272,
      "peak_rss_kib": 1157008,
      "projected_cap_bound_task_seconds": 30409.514956634524,
      "stage_seconds": 4541.801688717911,
      "task_wall_seconds": 4553.254089653958
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 235,
      "peak_rss_kib": 1193676,
      "projected_cap_bound_task_seconds": 30215.74020229084,
      "stage_seconds": 4426.305847555981,
      "task_wall_seconds": 4437.83522647596
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 305,
      "peak_rss_kib": 1135400,
      "projected_cap_bound_task_seconds": 30071.7281721907,
      "stage_seconds": 4606.602340045851,
      "task_wall_seconds": 4618.298844353063
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 294,
      "peak_rss_kib": 1159852,
      "projected_cap_bound_task_seconds": 30864.76731323258,
      "stage_seconds": 4600.7916234689765,
      "task_wall_seconds": 4612.259211105062
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 307,
      "peak_rss_kib": 1140620,
      "projected_cap_bound_task_seconds": 29435.400022830694,
      "stage_seconds": 4519.339452176122,
      "task_wall_seconds": 4530.5204764410155
     }
    ],
    "task_wall_seconds": [
     4553.254089653958,
     4437.83522647596,
     4618.298844353063,
     4612.259211105062,
     4530.5204764410155
    ]
   },
   "rmsn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.23441430335208369,
    "correlation": 0.008542581932307456,
    "correlation_interval": [
     -0.08224185479206093,
     0.09260478747067871
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "e72adc144d4b0a3c7c0c76f31dc71380e4e07eb1f625a8092a68ff22b2a73b69",
     "38ba28ac4f364c12ad6e3c4bba41770bfa1912211947834ab7787e6a25aec975",
     "89131dd2b00a1cba5a488d7730dfd83a06e9c5d965b64c0cffd77692a3a68a43",
     "4d10cd0d7238e8d0f6f284d9729b5c87dd7b95983b680e505112fb4f1f7a05e5",
     "352620eaf37099353ef946bbb1f56959dcb65f47ba0cabe113e77b49eb678b85"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": false,
    "learner_minus_zero_centered_pehe": 0.007587878823364036,
    "learner_minus_zero_interval": [
     0.002446462377861198,
     0.013191679610836051
    ],
    "mean_error": -0.03419629220814869,
    "pehe": 0.23689544532731693,
    "ranks": false,
    "sd_tau_hat": 0.06112884286019748,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.7522805061298483,
      "0-2": 0.7516010926765284,
      "1-2": 0.7805093918670059
     },
     "sd_of_seed_mean": 0.06112884286019748,
     "sd_per_seed": [
      0.07053361310280752,
      0.06724832456407814,
      0.06221067498090354
     ]
    },
    "selected": [
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1336916,
      "projected_cap_bound_task_seconds": 37196.21787659534,
      "stage_seconds": 7260.179209424998,
      "task_wall_seconds": 7273.474733875017
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1324180,
      "projected_cap_bound_task_seconds": 37405.483707327054,
      "stage_seconds": 7035.621513986494,
      "task_wall_seconds": 7048.689565280918
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1327676,
      "projected_cap_bound_task_seconds": 37473.14127832502,
      "stage_seconds": 7076.681980952853,
      "task_wall_seconds": 7089.432332188007
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1329060,
      "projected_cap_bound_task_seconds": 36592.27052831708,
      "stage_seconds": 6937.565718298079,
      "task_wall_seconds": 6950.229806124931
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1329068,
      "projected_cap_bound_task_seconds": 36766.91498392971,
      "stage_seconds": 7218.73913119873,
      "task_wall_seconds": 7231.782053341041
     }
    ],
    "task_wall_seconds": [
     7273.474733875017,
     7048.689565280918,
     7089.432332188007,
     6950.229806124931,
     7231.782053341041
    ]
   }
  },
  "c30": {
   "crn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.15205968517989255,
    "correlation": 0.020153041494957724,
    "correlation_interval": [
     -0.07189951789883696,
     0.11172616038370786
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "550952498abe0513c8f380457c9ade7ad32a30b33010b6e862d28f58e9ebbb3a",
     "7ece38c342b766b4ab9dc59ffe2b4a3136c59c61fb0769ce7cafc9ba58f771cb",
     "1c4a720cf7ac364bd805bab4c3e0b84c762ae29043c111f253125b34aa64655d",
     "bc919902782865a73f3d1952c42ae736369e11e66d305ef7e1188c0dc5421be5",
     "8e6ab15062e753cbd3e5213584cdb44c9d5368d687bfbb5c70d957748c2b7b8a"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": false,
    "learner_minus_zero_centered_pehe": 0.005430589774101241,
    "learner_minus_zero_interval": [
     0.001576907874900807,
     0.009252962325973467
    ],
    "mean_error": -0.03958725242109801,
    "pehe": 0.15712828647719596,
    "ranks": false,
    "sd_tau_hat": 0.04333804335382949,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.5250258332350325,
      "0-2": 0.5431637942034384,
      "1-2": 0.519932874431663
     },
     "sd_of_seed_mean": 0.04333804335382949,
     "sd_per_seed": [
      0.053350022482645955,
      0.05758887349857272,
      0.04589592748532663
     ]
    },
    "selected": [
     "P0-ES",
     "P0-ES",
     "P1-ES",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 272,
      "peak_rss_kib": 1162648,
      "projected_cap_bound_task_seconds": 29647.137104192094,
      "stage_seconds": 4432.032333373907,
      "task_wall_seconds": 4442.7048933350015
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 235,
      "peak_rss_kib": 1169912,
      "projected_cap_bound_task_seconds": 29952.86162327918,
      "stage_seconds": 4481.2200150711,
      "task_wall_seconds": 4492.455495451111
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 305,
      "peak_rss_kib": 1180676,
      "projected_cap_bound_task_seconds": 29052.282329513706,
      "stage_seconds": 4571.048939581029,
      "task_wall_seconds": 4582.091413378948
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 294,
      "peak_rss_kib": 1167964,
      "projected_cap_bound_task_seconds": 27569.665607719857,
      "stage_seconds": 4088.4781642860034,
      "task_wall_seconds": 4098.37138136907
     },
     {
      "cap": 1200,
      "cap_bound": 0,
      "early_stopped_stage_fits": 4,
      "max_epochs_run_early_stopped": 307,
      "peak_rss_kib": 1141376,
      "projected_cap_bound_task_seconds": 28386.863775259026,
      "stage_seconds": 4315.2709627267905,
      "task_wall_seconds": 4326.25530722097
     }
    ],
    "task_wall_seconds": [
     4442.7048933350015,
     4492.455495451111,
     4582.091413378948,
     4098.37138136907,
     4326.25530722097
    ]
   },
   "rmsn": {
    "candidates": [
     "P0-ES",
     "P1-ES",
     "P0-F"
    ],
    "centered_pehe": 0.15578610366560472,
    "correlation": 0.0551938673032176,
    "correlation_interval": [
     -0.033849610192675544,
     0.13610200773044698
    ],
    "escalate": false,
    "failed": null,
    "failed_outer_folds": [],
    "fit_commits": [
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d",
     "a4fca626d8bb8bf1870f6b7eaae739451489185d"
    ],
    "fit_receipt_sha256": [
     "948de73fe53aacaf6c05a660a0186d22f127b21f4ea4a560d7764579d9554691",
     "e7ec2b89d4a6841c0282386247402378259ee762e443ef923def84cf53c9c3e5",
     "497fc4dd4dfa5986a6556b6961c51ba286e0cd9428a2260e7fe6f36f0b810ec3",
     "a8cd91665c114e294d18647146ed2b7bec89a327c165202e0b82c6d67f775953",
     "a2a9d911ec147195764de25e0922c63e1c9adb18da4915760edd6252d614488f"
    ],
    "fit_status": [
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED",
     "SEQUENCE_CATE_FIT_COMPLETED"
    ],
    "informative": false,
    "learner_minus_zero_centered_pehe": 0.009157008259813415,
    "learner_minus_zero_interval": [
     0.004064780504984461,
     0.014310087502865877
    ],
    "mean_error": -0.029934274023338717,
    "pehe": 0.15863596961791127,
    "ranks": false,
    "sd_tau_hat": 0.06133507374432782,
    "seed_stability": {
     "pairwise_correlation": {
      "0-1": 0.7525488242474607,
      "0-2": 0.7397260563335065,
      "1-2": 0.7676670714495106
     },
     "sd_of_seed_mean": 0.06133507374432782,
     "sd_per_seed": [
      0.07139388421748931,
      0.06738781253545603,
      0.06251320146527385
     ]
    },
    "selected": [
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES",
     "P0-ES"
    ],
    "stage_timing": [
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1331384,
      "projected_cap_bound_task_seconds": 35095.374487099274,
      "stage_seconds": 6800.914333982859,
      "task_wall_seconds": 6813.610272556078
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1335512,
      "projected_cap_bound_task_seconds": 34932.40418651062,
      "stage_seconds": 6512.1238997428445,
      "task_wall_seconds": 6524.448340779985
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1334628,
      "projected_cap_bound_task_seconds": 35239.71684096558,
      "stage_seconds": 6690.144529675017,
      "task_wall_seconds": 6702.365707678022
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1335856,
      "projected_cap_bound_task_seconds": 34966.26689593803,
      "stage_seconds": 6444.953694557771,
      "task_wall_seconds": 6457.047099990072
     },
     {
      "cap": 1200,
      "cap_bound": 1,
      "early_stopped_stage_fits": 8,
      "max_epochs_run_early_stopped": 1200,
      "peak_rss_kib": 1327568,
      "projected_cap_bound_task_seconds": 35443.632207339666,
      "stage_seconds": 6842.649590439862,
      "task_wall_seconds": 6855.057700034929
     }
    ],
    "task_wall_seconds": [
     6813.610272556078,
     6524.448340779985,
     6702.365707678022,
     6457.047099990072,
     6855.057700034929
    ]
   }
  }
 },
 "r5_inputs": {
  "c30_failed": {
   "crn": false,
   "ct": false,
   "rmsn": false
  },
  "c30_informative": {
   "crn": false,
   "ct": false,
   "rmsn": false
  },
  "c_failed": {
   "crn": false,
   "ct": false,
   "rmsn": false
  },
  "c_informative": {
   "crn": false,
   "ct": false,
   "rmsn": false
  },
  "registered": true,
  "rule": "protocol 8.5 R5: a vacuous clinical result may be attributed to the positivity barrier only if at least one eligible model is informative in c30 while none is informative in (c); a model that failed in c30 or (c) cannot enter that attribution (it never supports it; an eligible model that failed only in c30 still blocks it when informative in (c); eligibility is applied by the scorer)"
 },
 "scenarios": {
  "a": {
   "cap": 4.0,
   "export": {
    "commit": "a4fca626d8bb8bf1870f6b7eaae739451489185d",
    "export_sha256": "074faaf4816500f34c06a0515efb4b2efda7f1fa39c55be40502fbc324afa574",
    "receipt_sha256": "60e68335b36bbea26afdd58c415849b59e3257a44affef1f8007d8c8ac8fab62",
    "truth_sha256": "d52e83f0c42287f3f28d2a1c4c3b40eeaf1c4c960d3254111e2eba7938c268ab"
   },
   "gain": 0.67,
   "mean_tau": -0.1408738509853833,
   "models": {
    "crn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.893689424605518,
     "correlation": 0.4964768255249004,
     "correlation_interval": [
      0.43037895972977847,
      0.5632024393225141
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "e48b93e4d463aa13cf810c2e1b052d1d28ebd077e48d2a16fbfe4648ccf20640",
      "0c90236a0a92ae7ba2edd58b856e0ddf082746b9269d3625ae12566843d9f5a1",
      "aef9ebb57f9fa0e7bfac4801483bd2ed30684db69ffc2fce6b07ff569399b774",
      "47cbf2117ece36af1105f75f8b0c904fafd8ec71e5cbbc47c340aa21471d18ea",
      "ff904027051f8afa5b983e70f8d3e1d2097fea2804d6039140bd1188b7c5586e"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": true,
     "learner_minus_zero_centered_pehe": -0.11491854589918726,
     "learner_minus_zero_interval": [
      -0.1673420724256825,
      -0.06206094523331538
     ],
     "mean_error": -0.30136122242880714,
     "pehe": 0.9431327446523777,
     "ranks": true,
     "sd_tau_hat": 0.680031815682664,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.8633131640331005,
       "0-2": 0.849042433962312,
       "1-2": 0.8389192372045028
      },
      "sd_of_seed_mean": 0.680031815682664,
      "sd_per_seed": [
       0.7191321307705513,
       0.7261562593937168,
       0.7047403269425868
      ]
     },
     "selected": [
      "ESC-ES",
      "ESC-ES",
      "P0-ES",
      "ESC-ES",
      "P0-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 511,
       "peak_rss_kib": 1338316,
       "projected_cap_bound_task_seconds": 60500.20007613848,
       "stage_seconds": 4823.132735467982,
       "task_wall_seconds": 4841.77153417794
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 436,
       "peak_rss_kib": 1339236,
       "projected_cap_bound_task_seconds": 59717.76793808176,
       "stage_seconds": 4839.213311515166,
       "task_wall_seconds": 4857.559068075032
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 437,
       "peak_rss_kib": 1347868,
       "projected_cap_bound_task_seconds": 38956.16197019075,
       "stage_seconds": 4724.820092244772,
       "task_wall_seconds": 4739.368199313059
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 393,
       "peak_rss_kib": 1350772,
       "projected_cap_bound_task_seconds": 59875.87885964554,
       "stage_seconds": 5015.735088672023,
       "task_wall_seconds": 5034.048506157007
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 415,
       "peak_rss_kib": 1334208,
       "projected_cap_bound_task_seconds": 39492.116876882756,
       "stage_seconds": 4848.757490800112,
       "task_wall_seconds": 4863.396621513995
      }
     ],
     "task_wall_seconds": [
      4841.77153417794,
      4857.559068075032,
      4739.368199313059,
      5034.048506157007,
      4863.396621513995
     ]
    },
    "ct": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "P2-CT"
     ],
     "centered_pehe": 0.6899960994496938,
     "correlation": 0.7992801909177637,
     "correlation_interval": [
      0.7349737211258761,
      0.8544227628534785
     ],
     "escalate": false,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "c9eee49c2cf8ebdc83a2c1c0e3c780735b3e2170d5bc3e2a34258f5e3c046378",
      "e76df7573353668048be3f5b8d211837a1017b66f8b1c7a5b2e4715018434327",
      "ba6bda110dab899dabeceadf76fb1aa3d8efde7a7c95af7441f6620fef90c795",
      "d92b28ac307be3b03b897d502f7f756cc63caefb3e7ab9b2cfc16249cbc8c2c3",
      "a1687e4ca46f0aec8657ea1bd45b3fc8901d728493e3a1c9dd830768f38bce0b"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": true,
     "learner_minus_zero_centered_pehe": -0.31861187105501154,
     "learner_minus_zero_interval": [
      -0.42910703362336067,
      -0.20653521813819892
     ],
     "mean_error": -0.2258445551386449,
     "pehe": 0.7260167906746814,
     "ranks": true,
     "sd_tau_hat": 1.1358558719927225,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.8817882574792567,
       "0-2": 0.8629389226894976,
       "1-2": 0.8783187034268551
      },
      "sd_of_seed_mean": 1.1358558719927225,
      "sd_per_seed": [
       1.200362974640614,
       1.1470791684637853,
       1.2127009251980758
      ]
     },
     "selected": [
      "P2-CT",
      "P2-CT",
      "P2-CT",
      "P1-ES",
      "P2-CT"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 107,
       "peak_rss_kib": 3764408,
       "projected_cap_bound_task_seconds": 46203.832440432816,
       "stage_seconds": 4604.513845735113,
       "task_wall_seconds": 4751.6518061719835
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 124,
       "peak_rss_kib": 3754452,
       "projected_cap_bound_task_seconds": 49081.82330330619,
       "stage_seconds": 4929.66267004679,
       "task_wall_seconds": 5090.039834429976
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 111,
       "peak_rss_kib": 3682808,
       "projected_cap_bound_task_seconds": 48093.239723959596,
       "stage_seconds": 4744.450573370908,
       "task_wall_seconds": 4901.208530590055
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 132,
       "peak_rss_kib": 3502892,
       "projected_cap_bound_task_seconds": 33614.66565226654,
       "stage_seconds": 5743.800292281085,
       "task_wall_seconds": 5859.78998221003
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 111,
       "peak_rss_kib": 3717492,
       "projected_cap_bound_task_seconds": 49539.91958690946,
       "stage_seconds": 5121.051633196068,
       "task_wall_seconds": 5283.556262886035
      }
     ],
     "task_wall_seconds": [
      4751.6518061719835,
      5090.039834429976,
      4901.208530590055,
      5859.78998221003,
      5283.556262886035
     ]
    },
    "rmsn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.9592300863343048,
     "correlation": 0.5410974773956482,
     "correlation_interval": [
      0.4794338187239917,
      0.6016644204009004
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "f872882116b79f66237564acf56367363e8b4458151b0d58008ea92674ad41b2",
      "822c2d7f2243035a89bb96ad50e5db0572eabb550721de7856b99ffaf4710e8f",
      "1136125aa96cbc651071bfdba6c823198f5a21455fec3e15d0154c06208e5270",
      "fcde4be047c68c34a4bcab25caa192a685daf08080b9d91e3120319fb17466de",
      "e552510ff6d3c834164766541ff4a9a2d04f6a22a438d3abac6e0f2c220f6e6a"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": -0.049377884170400455,
     "learner_minus_zero_interval": [
      -0.12000712869960223,
      0.018861499639866625
     ],
     "mean_error": -0.3241307684489218,
     "pehe": 1.012513265880604,
     "ranks": true,
     "sd_tau_hat": 0.9937296583959468,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.9261009503075616,
       "0-2": 0.9247303126903651,
       "1-2": 0.9169037613687283
      },
      "sd_of_seed_mean": 0.9937296583959468,
      "sd_per_seed": [
       1.0204367128349827,
       1.0250842877760076,
       1.0157136447996746
      ]
     },
     "selected": [
      "ESC-ES",
      "P0-ES",
      "ESC-ES",
      "P0-ES",
      "P0-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1711820,
       "projected_cap_bound_task_seconds": 86087.04842387378,
       "stage_seconds": 9458.743512004148,
       "task_wall_seconds": 9482.159775131964
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1659520,
       "projected_cap_bound_task_seconds": 51786.54438008108,
       "stage_seconds": 8514.031828779029,
       "task_wall_seconds": 8531.716293068952
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1690524,
       "projected_cap_bound_task_seconds": 86965.07643716913,
       "stage_seconds": 9323.36226574413,
       "task_wall_seconds": 9347.318637877004
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1660996,
       "projected_cap_bound_task_seconds": 51675.77128775294,
       "stage_seconds": 8448.41729024984,
       "task_wall_seconds": 8466.03027786198
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1642964,
       "projected_cap_bound_task_seconds": 51770.932880196524,
       "stage_seconds": 8506.89428342483,
       "task_wall_seconds": 8524.855661416077
      }
     ],
     "task_wall_seconds": [
      9482.159775131964,
      8531.716293068952,
      9347.318637877004,
      8466.03027786198,
      8524.855661416077
     ]
    }
   },
   "n_persons": 400,
   "query_person_rows_read": {
    "diagnostics_read_beyond_query_row": true,
    "note": "the tau decode reads rows 0..r-1 of the query persons only; the label-free section 6 diagnostics on them (the out-of-fold factual rollout, CT's decodes at rows 42 and 90) read rows up to 89 and never feed tau, selection or any fit, so rows beyond r = 30 read there are not a time-causality breach",
    "section6_diagnostics": [
     0,
     89
    ],
    "tau_decode": [
     0,
     29
    ]
   },
   "query_row": 30,
   "scenario": "a",
   "sd_tau": 1.0086079705047053,
   "support": {
    "empty": 1820,
    "full": 2447,
    "full_fresh_start": 112,
    "partial": 10533,
    "persons_with_full": 147
   },
   "target_sd": 1.0
  },
  "c": {
   "cap": 0.75,
   "export": {
    "commit": "a4fca626d8bb8bf1870f6b7eaae739451489185d",
    "export_sha256": "f6b70bf249d42e5ebdf0dc36ba847160041e6fd7d631542ac47c5019efc17c19",
    "receipt_sha256": "423abaf0fa7536da2ab039fa0411eea2830c083b1feaa30089331945b3e8398c",
    "truth_sha256": "6d739aff53a0e86ceb17311cb81281f732453908a7dcf1d64294dca86bdacf92"
   },
   "gain": 0.47,
   "mean_tau": -0.0977956537256965,
   "models": {
    "crn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.2291564119380738,
     "correlation": -0.011749408241526472,
     "correlation_interval": [
      -0.10822227986863546,
      0.08882135367433829
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "107b183cd1bc26f91793e7589defb6aac792d15f347ed5114318bda0dcd9b94b",
      "05f5af6c7b5758aa21ed69a308c86f33b7833b46f1063d33d3c20af8d16ca237",
      "4f48bab71d52a1add3dfa1bd32a0bf7d772313268c92d7bd48a43dfb904d0e16",
      "8fb8fd043a46aeba6afb427ef3e8c03b9e6ef0347547b95266e7f1bdcd8e6637",
      "964d9e6ec6263077c060b080c9da7e60650f0022e26dcd3dc6407caf08dd311a"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.0023299874093541395,
     "learner_minus_zero_interval": [
      -0.0007237995995213679,
      0.005249353015644936
     ],
     "mean_error": -0.04222151439843646,
     "pehe": 0.2330135562803794,
     "ranks": false,
     "sd_tau_hat": 0.030038698739462667,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.5516319559860471,
       "0-2": 0.4809208763999693,
       "1-2": 0.4865696788390029
      },
      "sd_of_seed_mean": 0.030038698739462667,
      "sd_per_seed": [
       0.03732081491250386,
       0.0396552520881852,
       0.03282660650349799
      ]
     },
     "selected": [
      "ESC-ES",
      "P0-ES",
      "ESC-ES",
      "P0-ES",
      "ESC-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 272,
       "peak_rss_kib": 1343200,
       "projected_cap_bound_task_seconds": 60540.8037351318,
       "stage_seconds": 4473.872711380245,
       "task_wall_seconds": 4492.434809854953
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 235,
       "peak_rss_kib": 1340240,
       "projected_cap_bound_task_seconds": 39505.725608028464,
       "stage_seconds": 4463.354320203303,
       "task_wall_seconds": 4478.55098900001
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 305,
       "peak_rss_kib": 1344680,
       "projected_cap_bound_task_seconds": 60206.81024845051,
       "stage_seconds": 4319.491250637802,
       "task_wall_seconds": 4338.512413937948
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 294,
       "peak_rss_kib": 1337984,
       "projected_cap_bound_task_seconds": 39239.939262883665,
       "stage_seconds": 4542.554130222183,
       "task_wall_seconds": 4557.529193012975
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 307,
       "peak_rss_kib": 1355344,
       "projected_cap_bound_task_seconds": 60579.06481396529,
       "stage_seconds": 4556.121163865784,
       "task_wall_seconds": 4575.273945539026
      }
     ],
     "task_wall_seconds": [
      4492.434809854953,
      4478.55098900001,
      4338.512413937948,
      4557.529193012975,
      4575.273945539026
     ]
    },
    "ct": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "P2-CT"
     ],
     "centered_pehe": 0.23398012085579215,
     "correlation": -0.08579873666939157,
     "correlation_interval": [
      -0.18828564219053628,
      0.028579758344287443
     ],
     "escalate": false,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "e823809ad7a01faff00b8b616d1d56e92701ff0df6490e240d63c6dbe089bf32",
      "f79480dbe8cdca28ac5ffd42996f1e6979d70d5c720f555fc4b7cf527ba74333",
      "20283216da979900714f9e02d14814a81f3b79d1d43159e9cc788bf1fb144012",
      "57507bca9ffc840a819bc6a6fba088cc2314b5d6e4bfbdb93b3d654eeae6c1c7",
      "781e52eec06b80f8001ffa4e8f3de6c556bb9a870fcbcde5cf159047b887294e"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.007153696327072495,
     "learner_minus_zero_interval": [
      0.002474552738795576,
      0.011514702118988309
     ],
     "mean_error": -0.06834255534590536,
     "pehe": 0.24375684980508597,
     "ranks": false,
     "sd_tau_hat": 0.04116214723790231,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.428896312090932,
       "0-2": 0.4311578145355799,
       "1-2": 0.42075572715765774
      },
      "sd_of_seed_mean": 0.04116214723790231,
      "sd_per_seed": [
       0.05080952137853518,
       0.04960654197689701,
       0.056591300062295166
      ]
     },
     "selected": [
      "P1-ES",
      "P1-ES",
      "P1-ES",
      "P1-ES",
      "P1-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 84,
       "peak_rss_kib": 3410796,
       "projected_cap_bound_task_seconds": 31806.27580196785,
       "stage_seconds": 4635.539130134275,
       "task_wall_seconds": 4753.273033651058
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 105,
       "peak_rss_kib": 3375380,
       "projected_cap_bound_task_seconds": 31069.374595332152,
       "stage_seconds": 4867.626040099072,
       "task_wall_seconds": 4982.280937414966
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 93,
       "peak_rss_kib": 3492984,
       "projected_cap_bound_task_seconds": 31061.909629115224,
       "stage_seconds": 4624.056770796073,
       "task_wall_seconds": 4734.329895859002
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 89,
       "peak_rss_kib": 3490776,
       "projected_cap_bound_task_seconds": 32067.322495407763,
       "stage_seconds": 4654.582008738071,
       "task_wall_seconds": 4774.139125406044
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 71,
       "peak_rss_kib": 3310924,
       "projected_cap_bound_task_seconds": 32031.374631022813,
       "stage_seconds": 4312.09998966998,
       "task_wall_seconds": 4431.777039248962
      }
     ],
     "task_wall_seconds": [
      4753.273033651058,
      4982.280937414966,
      4734.329895859002,
      4774.139125406044,
      4431.777039248962
     ]
    },
    "rmsn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.23504264277835896,
     "correlation": 0.015758665674499572,
     "correlation_interval": [
      -0.07462534894804132,
      0.1001391647470415
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "3ce711db69bbcf205e2e3134e15090aea8c8417cf089d5199f796dd68f295a8b",
      "3e45415002cf8556a4bd372aaa290462ae3eff47e30d8bd971aadcefabbc2094",
      "75335362cb5858c21d2b7ab52eb82f343859c5ee3d593486853443b5855c515a",
      "67bed6b2aeaa39d4dad9381ff7b5ca44ad15ac6468df78686b8a9c3129856b1a",
      "a1e88d4fcde2efa048850969b35c193eba0ee4de6c89f2bf13d09a48fd7ce482"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.008216218249639307,
     "learner_minus_zero_interval": [
      0.002533298910090918,
      0.014178730056632978
     ],
     "mean_error": -0.04468798993550986,
     "pehe": 0.23925313032165638,
     "ranks": false,
     "sd_tau_hat": 0.06528018638736478,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.807242114488537,
       "0-2": 0.8238026882371976,
       "1-2": 0.8485637629743066
      },
      "sd_of_seed_mean": 0.06528018638736478,
      "sd_per_seed": [
       0.07495786185360113,
       0.06997476563733751,
       0.06337694212418793
      ]
     },
     "selected": [
      "ESC-ES",
      "ESC-ES",
      "ESC-ES",
      "P0-ES",
      "ESC-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1717004,
       "projected_cap_bound_task_seconds": 84956.29604417502,
       "stage_seconds": 9262.011949379928,
       "task_wall_seconds": 9286.513719970011
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1681748,
       "projected_cap_bound_task_seconds": 86904.54185279863,
       "stage_seconds": 7326.863939394709,
       "task_wall_seconds": 7351.601802594028
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1712020,
       "projected_cap_bound_task_seconds": 85380.27612500699,
       "stage_seconds": 8790.393926590914,
       "task_wall_seconds": 8814.471769219963
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1659556,
       "projected_cap_bound_task_seconds": 51513.6457556808,
       "stage_seconds": 7694.079602919985,
       "task_wall_seconds": 7712.121842957102
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1715120,
       "projected_cap_bound_task_seconds": 84155.92595260599,
       "stage_seconds": 8941.298336891923,
       "task_wall_seconds": 8965.17301902594
      }
     ],
     "task_wall_seconds": [
      9286.513719970011,
      7351.601802594028,
      8814.471769219963,
      7712.121842957102,
      8965.17301902594
     ]
    }
   },
   "n_persons": 400,
   "query_person_rows_read": {
    "diagnostics_read_beyond_query_row": false,
    "note": "the tau decode reads rows 0..r-1 of the query persons only; the label-free section 6 diagnostics on them (the out-of-fold factual rollout, CT's decodes at rows 42 and 90) read rows up to 89 and never feed tau, selection or any fit, so rows beyond r = 30 read there are not a time-causality breach",
    "section6_diagnostics": [
     0,
     89
    ],
    "tau_decode": [
     0,
     89
    ]
   },
   "query_row": 90,
   "scenario": "c",
   "sd_tau": 0.22682642452871965,
   "support": {
    "empty": 1800,
    "full": 2465,
    "full_fresh_start": 128,
    "partial": 10535,
    "persons_with_full": 151
   },
   "target_sd": 0.23
  },
  "c30": {
   "cap": 0.75,
   "export": {
    "commit": "a4fca626d8bb8bf1870f6b7eaae739451489185d",
    "export_sha256": "c7a2247320ae628d2a112d53ed6a7058858ce9fd42972ade5751645e5e33619a",
    "receipt_sha256": "6d8bd8bfa9efc71b7039e11c30e0826e67d7983c8ee6f9d52440369b147a3575",
    "truth_sha256": "a8c4c9c8251279427122c9f6a91fec878e220d2b7f3a37ff52e3799b24a56211"
   },
   "gain": 0.47,
   "mean_tau": -0.10275659570084471,
   "models": {
    "crn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.14880969064609428,
     "correlation": 0.02908851309345456,
     "correlation_interval": [
      -0.06821172787316324,
      0.12809452404638577
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "79c7361455748d204a4566ee5cfd3fcdba4914b250c1b7324ffaca248644ef92",
      "993fec95deb745366ba8576faf3df97014f41589139cd5188b5bacf9dcb3fc28",
      "8fe6c479470ba70d8c3ea223dd1953b19a831502e0b68ac9bc3b6aeecdc40681",
      "d43e96b37a7a38a89b5d3ad782054ce34ed45e780a4c93425f699f776dba30c6",
      "0e8d3fead2b3870fbe45a858700de2f46fe038c8f7d82501fc4dcb0b97e26cc2"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.0021805952403029794,
     "learner_minus_zero_interval": [
      -0.0007662556978161754,
      0.005109274975694924
     ],
     "mean_error": -0.03783334071604136,
     "pehe": 0.153543758257776,
     "ranks": false,
     "sd_tau_hat": 0.030002831661204467,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.5567974106489538,
       "0-2": 0.475154959984864,
       "1-2": 0.47822794133292545
      },
      "sd_of_seed_mean": 0.030002831661204467,
      "sd_per_seed": [
       0.03759289082103454,
       0.0399986716397735,
       0.03216298895320418
      ]
     },
     "selected": [
      "ESC-ES",
      "P0-ES",
      "ESC-ES",
      "P0-ES",
      "ESC-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 272,
       "peak_rss_kib": 1366320,
       "projected_cap_bound_task_seconds": 60230.1541524404,
       "stage_seconds": 4464.346566514112,
       "task_wall_seconds": 4483.220838295994
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 235,
       "peak_rss_kib": 1345232,
       "projected_cap_bound_task_seconds": 39416.49958736336,
       "stage_seconds": 4499.788282673922,
       "task_wall_seconds": 4515.325635152985
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 305,
       "peak_rss_kib": 1349208,
       "projected_cap_bound_task_seconds": 59993.06308909203,
       "stage_seconds": 4338.835521650151,
       "task_wall_seconds": 4357.990380881936
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 294,
       "peak_rss_kib": 1350608,
       "projected_cap_bound_task_seconds": 39401.401185065646,
       "stage_seconds": 4593.337394424831,
       "task_wall_seconds": 4608.628163148998
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 6,
       "max_epochs_run_early_stopped": 307,
       "peak_rss_kib": 1355032,
       "projected_cap_bound_task_seconds": 59655.64151282851,
       "stage_seconds": 4435.73024662782,
       "task_wall_seconds": 4453.999247063999
      }
     ],
     "task_wall_seconds": [
      4483.220838295994,
      4515.325635152985,
      4357.990380881936,
      4608.628163148998,
      4453.999247063999
     ]
    },
    "ct": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "P2-CT"
     ],
     "centered_pehe": 0.1595283027476782,
     "correlation": -0.01899374975333417,
     "correlation_interval": [
      -0.1267617206037521,
      0.08884376969671762
     ],
     "escalate": false,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "84e8fc71ee0f8a62cae262843c0ded8c5fbcc724680edba4d2fbb51ead9ae41b",
      "fab5ebdd1f1795b9319f640c1185f3a488ad7c5138713b417f406eda16c64b82",
      "404130ab6d3c5fed283635738fac3f406ca5d0fc38e78049368532be0c42b66f",
      "7a53cf4577892edbd707c1d61e104dce8b30deead65101366ddbdc353c605778",
      "bcdbd44ce0a613a6f1b7d5f903538c59c590d3af5f4791d30bd61517e0173fff"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.012899207341886904,
     "learner_minus_zero_interval": [
      0.0064051561160150105,
      0.019207571264126998
     ],
     "mean_error": -0.11742118935594237,
     "pehe": 0.19808335388749593,
     "ranks": false,
     "sd_tau_hat": 0.06011920981941902,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.33188431947895347,
       "0-2": 0.4476902474704116,
       "1-2": 0.3104617560102023
      },
      "sd_of_seed_mean": 0.06011920981941902,
      "sd_per_seed": [
       0.08198473506121101,
       0.07031628409405993,
       0.08451370050549581
      ]
     },
     "selected": [
      "P1-ES",
      "P1-ES",
      "P1-ES",
      "P1-ES",
      "P1-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 84,
       "peak_rss_kib": 3466192,
       "projected_cap_bound_task_seconds": 30309.51054355215,
       "stage_seconds": 4390.089097840944,
       "task_wall_seconds": 4490.695419154945
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 105,
       "peak_rss_kib": 3506664,
       "projected_cap_bound_task_seconds": 30949.550404845293,
       "stage_seconds": 4821.603901398717,
       "task_wall_seconds": 4928.5656379280845
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 93,
       "peak_rss_kib": 3604948,
       "projected_cap_bound_task_seconds": 31538.339322599226,
       "stage_seconds": 4676.931588136009,
       "task_wall_seconds": 4785.766775997006
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 89,
       "peak_rss_kib": 3387968,
       "projected_cap_bound_task_seconds": 31445.27694057743,
       "stage_seconds": 4552.119746930781,
       "task_wall_seconds": 4661.571675198968
      },
      {
       "cap": 1200,
       "cap_bound": 0,
       "early_stopped_stage_fits": 3,
       "max_epochs_run_early_stopped": 71,
       "peak_rss_kib": 3408856,
       "projected_cap_bound_task_seconds": 31230.035391023273,
       "stage_seconds": 4224.851035869913,
       "task_wall_seconds": 4330.899931949913
      }
     ],
     "task_wall_seconds": [
      4490.695419154945,
      4928.5656379280845,
      4785.766775997006,
      4661.571675198968,
      4330.899931949913
     ]
    },
    "rmsn": {
     "candidates": [
      "P0-ES",
      "P1-ES",
      "P0-F",
      "ESC-ES"
     ],
     "centered_pehe": 0.15650763921947589,
     "correlation": 0.06659533662535916,
     "correlation_interval": [
      -0.016869832477576615,
      0.147855106688391
     ],
     "escalate": true,
     "failed": null,
     "failed_outer_folds": [],
     "fit_commits": [
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d",
      "a4fca626d8bb8bf1870f6b7eaae739451489185d"
     ],
     "fit_receipt_sha256": [
      "18e12ea893729e3d7e325717b379369f31f720dea40f6e67c05d831647794bed",
      "d5bf8e82e2a67e797ae9fb8d3ca87f5b1c5b4edfc90d5e9e7d8eb1ac1d92d02d",
      "c8761018074b9aca0ff54cdc0b7044112d30e9c791d5b7811b042da2323f1012",
      "531805332e48460b5442b3ff14f2c1b1f8a5b9587d9bde8b447352f8cd82b25e",
      "9456aa0f822f0e1ddf9c5404be5bcd8123f913d2ec98b840ce07f51a4b4d46cc"
     ],
     "fit_status": [
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED",
      "SEQUENCE_CATE_FIT_COMPLETED"
     ],
     "informative": false,
     "learner_minus_zero_centered_pehe": 0.009878543813684582,
     "learner_minus_zero_interval": [
      0.004474922634919039,
      0.015415705731155423
     ],
     "mean_error": -0.039601222234946214,
     "pehe": 0.16144007537335708,
     "ranks": false,
     "sd_tau_hat": 0.06535169287222545,
     "seed_stability": {
      "pairwise_correlation": {
       "0-1": 0.7891607746914565,
       "0-2": 0.8073250194564495,
       "1-2": 0.8344453591492393
      },
      "sd_of_seed_mean": 0.06535169287222545,
      "sd_per_seed": [
       0.07544650657355417,
       0.07083275452446906,
       0.06355226416453155
      ]
     },
     "selected": [
      "ESC-ES",
      "ESC-ES",
      "ESC-ES",
      "P0-ES",
      "ESC-ES"
     ],
     "stage_timing": [
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1716344,
       "projected_cap_bound_task_seconds": 83999.59057906752,
       "stage_seconds": 9140.435663949116,
       "task_wall_seconds": 9164.40118157491
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1717192,
       "projected_cap_bound_task_seconds": 85294.3725226775,
       "stage_seconds": 7151.903170700767,
       "task_wall_seconds": 7175.900407303008
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1702108,
       "projected_cap_bound_task_seconds": 83023.42188198322,
       "stage_seconds": 8438.331250111689,
       "task_wall_seconds": 8461.563760980964
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1659332,
       "projected_cap_bound_task_seconds": 49066.03423045565,
       "stage_seconds": 7271.971106234239,
       "task_wall_seconds": 7289.295883620973
      },
      {
       "cap": 1200,
       "cap_bound": 1,
       "early_stopped_stage_fits": 12,
       "max_epochs_run_early_stopped": 1200,
       "peak_rss_kib": 1698532,
       "projected_cap_bound_task_seconds": 83039.74579362171,
       "stage_seconds": 8689.523175623151,
       "task_wall_seconds": 8712.893950572005
      }
     ],
     "task_wall_seconds": [
      9164.40118157491,
      7175.900407303008,
      8461.563760980964,
      7289.295883620973,
      8712.893950572005
     ]
    }
   },
   "n_persons": 400,
   "query_person_rows_read": {
    "diagnostics_read_beyond_query_row": true,
    "note": "the tau decode reads rows 0..r-1 of the query persons only; the label-free section 6 diagnostics on them (the out-of-fold factual rollout, CT's decodes at rows 42 and 90) read rows up to 89 and never feed tau, selection or any fit, so rows beyond r = 30 read there are not a time-causality breach",
    "section6_diagnostics": [
     0,
     89
    ],
    "tau_decode": [
     0,
     29
    ]
   },
   "query_row": 30,
   "scenario": "c30",
   "sd_tau": 0.1466290954057913,
   "support": {
    "empty": 1800,
    "full": 2465,
    "full_fresh_start": 128,
    "partial": 10535,
    "persons_with_full": 151
   },
   "target_sd": null
  }
 },
 "section9_note": "registered section 9 run",
 "section9_result": true,
 "settings": "protocol",
 "source_sha256": {
  "icare_dt/d2_ct_runtime_preflight.py": "4d1c7343b0b5397d2ec4a85bcc9a7aa2a6a712537551fb405417341824468275",
  "icare_dt/revision_v3_washout_sequence_cate_adapter_v1.py": "411f009ba317de89d7e8ff65ee0c951f2f595270fc2cbe946ff97fcf81ca6686",
  "icare_dt/revision_v3_washout_sequence_cate_fit_v1.py": "8eb66434f8c0024c69b10e55cf07a392698c1adcb5b2af51ded61000a2950df4",
  "icare_dt/revision_v3_washout_sequence_cate_inputs_v1.py": "3c6fde4b89a96a10b4446088ce3b73a32453c462238682403c79dcc3d07e81d7",
  "icare_dt/revision_v3_washout_sequence_cate_panel_v1.py": "8bbdb050423683e633887f1abe005f78c06027a431de1e8b7941724310780e36",
  "icare_dt/revision_v3_washout_standard_cate_deep_v1.py": "1943ec40528c715f34a58226bd9613f795f99cc8f61407596762c3db4fecd158",
  "icare_dt/revision_v3_washout_standard_cate_failure_v1.py": "12cdb6c872c240b7386315509478c38635f30ec4768a201e411642e352306ee2",
  "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py": "00bfa6f413cab9a14548dffbfbedea437ecb112591f366f93d664f67d3106171",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_20260924_V1.md": "e5dd25f55e399707d72ba33fb8d9c4442035c2779b30d112844c2b0c8b4c1cb9",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_AMENDMENT_20260924_V2.md": "381d21c2f9f207ee7d720ad275165582a929d26504716828db6e98dc56376f0e",
  "reports/revision_v3/WASHOUT_SEQUENCE_CATE_PROTOCOL_AMENDMENT_20260925_V3.md": "b2afcbafe9aca322cf8ede093173aeb78a230591c0c2396b6724f931c6633d97",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_IMPLEMENTATION_20260924_V1.md": "b0492793cf0c192a2820c6c6c0d9d3ddb3b171ae12ae74434e5d46d5b5fbb356",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_PROTOCOL_20260923_V1.md": "aef3a71d8f3a2f6d29606a414ea7d97fe2f5df7221f06dacb0c56f02777b2b02",
  "reports/revision_v3/WASHOUT_STANDARD_CATE_PROTOCOL_AMENDMENT_20260924_V2.md": "c43d739a53cc5abb5f6567abb2cc60a50e71e0cafd2f3a9d7a7c02f60382c45f",
  "scripts/revision_v3_washout_sequence_cate_synthetic_report_v1.py": "dcd65b1b2305311c7e4a85fd489ae6886215d51212c3a685cf3187e507bc2c97",
  "scripts/revision_v3_washout_standard_cate_synthetic_report_v1.py": "00c8b804a482552f21b34741d29a9ec318334a4fc773829fc291c0d84e982421"
 },
 "status": "SECTION9_COMPLETE",
 "synthetic_only_sources": [
  "scripts/revision_v3_washout_sequence_cate_synthetic_report_v1.py",
  "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py"
 ],
 "t6a_gate": {
  "complete": true,
  "escalation_required": [],
  "excluded": [
   "crn"
  ],
  "final": {
   "crn": {
    "correlation": 0.4964768255249004,
    "failed": null,
    "passed": false
   },
   "ct": {
    "correlation": 0.7992801909177637,
    "failed": null,
    "passed": true
   },
   "rmsn": {
    "correlation": 0.5410974773956482,
    "failed": null,
    "passed": true
   }
  },
  "initial": {
   "crn": {
    "correlation": 0.47939181002211473,
    "failed": null,
    "passed": false
   },
   "ct": {
    "correlation": 0.7992801909177637,
    "failed": null,
    "passed": true
   },
   "rmsn": {
    "correlation": 0.4950326742550516,
    "failed": null,
    "passed": false
   }
  },
  "passed": [
   "ct",
   "rmsn"
  ],
  "registered": true,
  "scenario": "a",
  "status": {
   "crn": "excluded",
   "ct": "passed",
   "rmsn": "passed_after_escalation"
  },
  "threshold": 0.5
 },
 "timing": {
  "cap_bound_projection": {
   "cap": 1200,
   "cap_bound_stage_fits": 30,
   "clinical_time_limit_seconds": 29163,
   "exceeds_96h": false,
   "exceeds_clinical_limit": true,
   "max_epochs_run_early_stopped": 1200,
   "max_projected_cap_bound_task_seconds": 86965.07643716913,
   "note": "descriptive only; the clinical limit stays 1.5 x the slowest synthetic task, at most 96 h",
   "tasks": 75,
   "warning": "a clinical fit task whose early-stopped stages ran to the cap would take about 86965 s, beyond the registered limit of 29163 s; a TIMEOUT would recur on the byte-identical relaunch",
   "worst_task": {
    "escalated": true,
    "fold": 2,
    "model": "rmsn",
    "scenario": "a"
   }
  },
  "cap_seconds": 345600,
  "capped_at_96h": false,
  "clinical_time_limit_seconds": 29163,
  "clinical_time_limit_slurm": "0-08:06:03",
  "factor": 1.5,
  "max_task_wall_seconds": 19441.64780255896,
  "peak_rss": {
   "exceeds_request": false,
   "fit_task_request_kib": 6291456,
   "fraction_of_request": 0.5983365376790365,
   "max_peak_rss_kib": 3764408,
   "note": "descriptive only; ru_maxrss of each fit task's own process, never gating",
   "tasks": 75,
   "worst_task": {
    "escalated": false,
    "fold": 0,
    "model": "ct",
    "scenario": "a"
   }
  },
  "source": "fit_receipt.json wall_seconds of every synthetic fit task, base and escalated (the run_fit duration; interpreter start-up excluded)",
  "task_wall_seconds": {
   "base": {
    "a": {
     "crn": [
      5033.855740763014,
      4690.6868995910045,
      4668.554189160932,
      5363.135777540039,
      4805.04900133505
     ],
     "ct": [
      4751.6518061719835,
      5090.039834429976,
      4901.208530590055,
      5859.78998221003,
      5283.556262886035
     ],
     "rmsn": [
      19441.64780255896,
      7852.077696555993,
      19273.798435101984,
      7767.103639531997,
      7948.656781094964
     ]
    },
    "c": {
     "crn": [
      4553.254089653958,
      4437.83522647596,
      4618.298844353063,
      4612.259211105062,
      4530.5204764410155
     ],
     "ct": [
      4753.273033651058,
      4982.280937414966,
      4734.329895859002,
      4774.139125406044,
      4431.777039248962
     ],
     "rmsn": [
      7273.474733875017,
      7048.689565280918,
      7089.432332188007,
      6950.229806124931,
      7231.782053341041
     ]
    },
    "c30": {
     "crn": [
      4442.7048933350015,
      4492.455495451111,
      4582.091413378948,
      4098.37138136907,
      4326.25530722097
     ],
     "ct": [
      4490.695419154945,
      4928.5656379280845,
      4785.766775997006,
      4661.571675198968,
      4330.899931949913
     ],
     "rmsn": [
      6813.610272556078,
      6524.448340779985,
      6702.365707678022,
      6457.047099990072,
      6855.057700034929
     ]
    }
   },
   "escalated": {
    "a": {
     "crn": [
      4841.77153417794,
      4857.559068075032,
      4739.368199313059,
      5034.048506157007,
      4863.396621513995
     ],
     "rmsn": [
      9482.159775131964,
      8531.716293068952,
      9347.318637877004,
      8466.03027786198,
      8524.855661416077
     ]
    },
    "c": {
     "crn": [
      4492.434809854953,
      4478.55098900001,
      4338.512413937948,
      4557.529193012975,
      4575.273945539026
     ],
     "rmsn": [
      9286.513719970011,
      7351.601802594028,
      8814.471769219963,
      7712.121842957102,
      8965.17301902594
     ]
    },
    "c30": {
     "crn": [
      4483.220838295994,
      4515.325635152985,
      4357.990380881936,
      4608.628163148998,
      4453.999247063999
     ],
     "rmsn": [
      9164.40118157491,
      7175.900407303008,
      8461.563760980964,
      7289.295883620973,
      8712.893950572005
     ]
    }
   }
  }
 },
 "version": "washout_sequence_cate_synthetic_report_v1",
 "versions": {
  "adapter": "washout_sequence_cate_adapter_v1",
  "fit": "washout_sequence_cate_fit_v1",
  "inputs": "washout_sequence_cate_inputs_v1",
  "numpy": "1.26.4",
  "panel": "washout_sequence_cate_panel_v1",
  "python": "3.10.19",
  "report": "washout_sequence_cate_synthetic_report_v1"
 }
}


==> source_data/Figure_7/washout_standard_cate_synthetic_result_v1/report.json <==
{
 "version": "washout_standard_cate_synthetic_report_v1",
 "commit": "ea98c744ba10cc4d9c0b390df446f915a163fc78",
 "settings": "protocol",
 "settings_label": "registered protocol settings",
 "test_settings": null,
 "allow_missing_grf": false,
 "grf_available": true,
 "learners": [
  "s_hgb",
  "t_hgb",
  "x_hgb",
  "dr_hgb",
  "dr_ridge",
  "r_hgb",
  "r_ridge",
  "cf_grf",
  "tarnet",
  "dragonnet",
  "rs_dlm",
  "rs_dlm_mech",
  "cf_grf_mech"
 ],
 "thread_environment": {
  "OMP_NUM_THREADS": "1",
  "MKL_NUM_THREADS": "1",
  "OPENBLAS_NUM_THREADS": "1",
  "NUMEXPR_NUM_THREADS": "1"
 },
 "bootstrap": {
  "draws": 2000,
  "seed": 2026092441,
  "unit": "whole person"
 },
 "generator": {
  "seed": 2026092431,
  "n": 400,
  "scenarios": {
   "a": {
    "cap": 4.0,
    "gain": 0.67,
    "query_row": 30,
    "target_sd": 1.0
   },
   "b": {
    "cap": 0.75,
    "gain": 1.05,
    "query_row": 30,
    "target_sd": 0.23
   },
   "c": {
    "cap": 0.75,
    "gain": 0.47,
    "query_row": 90,
    "target_sd": 0.23
   },
   "d": {
    "cap": 0.75,
    "gain": 0.0,
    "query_row": 90,
    "target_sd": 0.0
   }
  },
  "descriptive_scenarios": {
   "c30": {
    "cap": 0.75,
    "gain": 0.47,
    "query_row": 30,
    "target_sd": null
   }
  },
  "direct_route": "lag2",
  "direct_window_effect": -0.10083333333333333,
  "direct_route_note": "lag2: -0.11 z per dose at lag 2 (the reviewed generator); f_linear: the HR column of F's _action_contribution, the route the mechanism-informed learners subtract (window effect c0)",
  "hr_hold": 0.42
 },
 "protocol_support": {
  "discovery": {
   "full": 2716,
   "persons_with_full": 128,
   "empty": 1716,
   "partial": 10368,
   "full_fresh_start": 42
  },
  "replication": {
   "full": 2595,
   "persons_with_full": 132,
   "empty": 1774,
   "partial": 10431,
   "full_fresh_start": 46
  },
  "fixed_schedule": {
   "full": 3200,
   "persons_with_full": 400,
   "empty": 7200,
   "partial": 4400,
   "full_fresh_start": 400
  }
 },
 "support_note": "the generator matches NATMIN's full/empty/partial counts but has more fresh-start full windows and more persons with a full window than NATMIN, so the query regime is better supported here than in the real panels",
 "versions": {
  "report": "washout_standard_cate_synthetic_report_v1",
  "core": "washout_standard_cate_core_v1",
  "units": "washout_standard_cate_units_v1",
  "learners": "washout_standard_cate_learners_v1",
  "dlm": "washout_standard_cate_dlm_v1",
  "deep": "washout_standard_cate_deep_v1",
  "grf_bridge": "washout_standard_cate_grf_v1",
  "grf_pinned": "2.6.1",
  "r_pinned": "4.3.3",
  "python": "3.10.19",
  "numpy": "1.26.4",
  "scikit_learn": "1.7.2",
  "torch": "2.5.1+cu121"
 },
 "source_sha256": {
  "icare_dt/generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383",
  "icare_dt/revision_v3_g2_gate1_oracle_liveness_v1.py": "225f06570fc2fc0a69602c95205880e6e1d053ce01cceb8a4eac2e5fca662c02",
  "icare_dt/revision_v3_g2_pharmacodynamic_response_memory_assay_v1.py": "0a773dcadcbf1392045bf6297e6619a406aca81a346a230cdf8b0e5138f27531",
  "icare_dt/revision_v3_g2_real_cadence_tapes_v1.py": "83504ddc191f716bff051def474bb923e6025781a3831aefb4df52250b5aadbf",
  "icare_dt/revision_v3_g2_washout_occupancy_benchmark_v1.py": "a9d84760ce5c430c6184092ff9b7025df3f308f714c00704f380f7a82a190f42",
  "icare_dt/revision_v3_t2_cate_baseline_suite_v2.py": "9ec902efe30abfa7ca99bc4cfca48cf15a7fbdffcb69f4619b467c5da66c3e9a",
  "icare_dt/revision_v3_washout_factual_response_core_v1.py": "fa1f5867408328507eda3af56924d0fa1b4f1b12fbeb3ab7cb90561615db4ba8",
  "icare_dt/revision_v3_washout_standard_cate_core_v1.py": "0b068e7d9eaca308f05ff78fe67977a75b8bcb3b888ecf7a7c1529a827256282",
  "icare_dt/revision_v3_washout_standard_cate_deep_v1.py": "1943ec40528c715f34a58226bd9613f795f99cc8f61407596762c3db4fecd158",
  "icare_dt/revision_v3_washout_standard_cate_dlm_v1.py": "bb18cca06fb63cde1c4265ace2f0136f8b8e1564fd03189871eeaea1cf6f8196",
  "icare_dt/revision_v3_washout_standard_cate_failure_v1.py": "12cdb6c872c240b7386315509478c38635f30ec4768a201e411642e352306ee2",
  "icare_dt/revision_v3_washout_standard_cate_grf_v1.py": "d8f0942ca14328d3ddefce8a6db49b17124e0baf19f6555d954b9d1ea6685856",
  "icare_dt/revision_v3_washout_standard_cate_learners_v1.py": "6e996f785e106880b4878dd9ab4ae3b7f5b83163d84aee2606cbc311299e421d",
  "icare_dt/revision_v3_washout_standard_cate_units_v1.py": "1c22d99a0236b5b96e32a62dc5aff027450c4c45ce84db0285dba39dfe7a310d",
  "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py": "00bfa6f413cab9a14548dffbfbedea437ecb112591f366f93d664f67d3106171",
  "scripts/revision_v3_washout_standard_cate_grf_backend_v1.R": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
  "scripts/revision_v3_washout_standard_cate_synthetic_report_v1.py": "00c8b804a482552f21b34741d29a9ec318334a4fc773829fc291c0d84e982421"
 },
 "label_free": true,
 "clinical_panels_read": false,
 "section9_result": true,
 "section9_note": "registered section 9 run",
 "assembly": {
  "kind": "merged_pieces",
  "piece_sha256": {
   "a": "018b1ffb0003a077159f77a7ab92d12b40a05e716d3cf4e814f0571316951ba4",
   "b": "31b693a2ba9a81e21c1009ee88d0a96325d5753e75bbea0ee379e93260b4c0c0",
   "c": "cfd75c5c8e2157bd6998be5b2529eaa954a72c26b1b5ab02ae4c9a892438b92d",
   "d": "2ceaf2598363067435fc6d3226b3a59b0b81714f27cc903b10ff5e1a46e7aef8",
   "c30": "e2a111114b6e0f0ea89d78b72108a65831d959e6f5b91783d55c984f7e3878f4"
  }
 },
 "scenarios": {
  "a": {
   "query_row": 30,
   "cap": 4.0,
   "gain": 0.67,
   "mean_tau": -0.1408738509853833,
   "sd_tau": 1.0086079705047053,
   "settings_in_effect": {
    "hgb_grid": [
     [
      7,
      100
     ],
     [
      7,
      400
     ],
     [
      31,
      100
     ],
     [
      31,
      400
     ]
    ],
    "hgb_iteration_candidates": [
     25,
     50,
     75,
     100,
     125,
     150,
     175,
     200,
     225,
     250,
     275,
     300,
     325,
     350,
     375,
     400
    ],
    "hgb_max_iter": 400,
    "deep_max_epochs": 300,
    "deep_patience": 20,
    "deep_seeds": [
     2026092411,
     2026092412,
     2026092413
    ],
    "domain_classifier_max_iter": 100,
    "registered": true
   },
   "seconds": 1336.497054018022,
   "unit_and_query_seconds": 5.592064922035206,
   "learner_seconds": {
    "s_hgb": 255.96,
    "hgb_ridge_meta": 449.88,
    "cf_grf": 109.23,
    "tarnet": 13.95,
    "dragonnet": 13.54,
    "rs_dlm": 0.14,
    "rs_dlm_mech": 1.47,
    "cf_grf_mech": 472.53,
    "domain_classifier": 13.96
   },
   "units": {
    "n_units": 14799,
    "n_full": 2447,
    "n_empty": 1820,
    "n_partial": 10532,
    "excluded": {
     "candidate_units": 14800,
     "no_hr_draw_in_window": 1,
     "no_hr_draw_before_t": 0,
     "excluded_units": 1,
     "excluded_full": 0,
     "excluded_empty": 0,
     "excluded_partial": 1
    },
    "scope": "pooled unit counts cover every panel row's factual windows t in 6..42 (each person is outer-TRAIN in four of the five folds), so at a query_row below 90 they include rows at or after query_row of that fold's query persons; label-free counts only, never an input to any learner, which sees only its fold's outer-TRAIN units"
   },
   "support": {
    "full": 2447,
    "persons_with_full": 147,
    "empty": 1820,
    "partial": 10533,
    "full_fresh_start": 112
   },
   "domain_classifier_auc": [
    0.6572123912492609,
    0.604082376045274,
    0.592027027027027,
    0.5933313624461526,
    0.6250485682912408
   ],
   "spearman_query_vs_row42": {
    "s_hgb": null,
    "t_hgb": null,
    "x_hgb": null,
    "dr_hgb": null,
    "dr_ridge": null,
    "r_hgb": null,
    "r_ridge": null,
    "cf_grf": null,
    "tarnet": null,
    "dragonnet": null,
    "rs_dlm": null,
    "rs_dlm_mech": null,
    "cf_grf_mech": null
   },
   "grf_runtime": [
    {
     "learner": "cf_grf",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    },
    {
     "learner": "cf_grf_mech",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    }
   ],
   "informative_generic": [
    "s_hgb",
    "t_hgb",
    "x_hgb",
    "dr_hgb",
    "dr_ridge",
    "r_hgb",
    "r_ridge",
    "cf_grf",
    "tarnet",
    "dragonnet"
   ],
   "learners": {
    "s_hgb": {
     "sd_tau_hat": 0.30946798712592927,
     "centered_pehe": 0.805859700948325,
     "pehe": 0.8083618137658564,
     "mean_error": -0.06355284684655146,
     "correlation": 0.7427158961448083,
     "correlation_interval": [
      0.6983792741738044,
      0.7827131769247438
     ],
     "learner_minus_zero_centered_pehe": -0.20274826955638026,
     "learner_minus_zero_interval": [
      -0.22885042528164795,
      -0.17674201062140568
     ],
     "informative": true,
     "failed": null
    },
    "t_hgb": {
     "sd_tau_hat": 0.5863529607511678,
     "centered_pehe": 0.6844975825949413,
     "pehe": 0.686259636011612,
     "mean_error": 0.049146184393822595,
     "correlation": 0.7546182660327063,
     "correlation_interval": [
      0.7088518012875602,
      0.798482113982291
     ],
     "learner_minus_zero_centered_pehe": -0.324110387909764,
     "learner_minus_zero_interval": [
      -0.3709628667355492,
      -0.2795872688988124
     ],
     "informative": true,
     "failed": null
    },
    "x_hgb": {
     "sd_tau_hat": 0.4576837139517966,
     "centered_pehe": 0.7404843791885671,
     "pehe": 0.7476836513183132,
     "mean_error": 0.10350713321509425,
     "correlation": 0.734849276310045,
     "correlation_interval": [
      0.6900643182050783,
      0.7765406038823456
     ],
     "learner_minus_zero_centered_pehe": -0.26812359131613817,
     "learner_minus_zero_interval": [
      -0.29777881842706166,
      -0.2374818060139457
     ],
     "informative": true,
     "failed": null
    },
    "dr_hgb": {
     "sd_tau_hat": 0.47724918333674193,
     "centered_pehe": 0.7224084718704332,
     "pehe": 0.7226449568027077,
     "mean_error": -0.018486031543107132,
     "correlation": 0.7511912414266503,
     "correlation_interval": [
      0.7027435253017971,
      0.7945903308886334
     ],
     "learner_minus_zero_centered_pehe": -0.2861994986342721,
     "learner_minus_zero_interval": [
      -0.32274514495874257,
      -0.24828267733746726
     ],
     "informative": true,
     "failed": null
    },
    "dr_ridge": {
     "sd_tau_hat": 0.6683077729331475,
     "centered_pehe": 0.7839143149956789,
     "pehe": 0.79384246689187,
     "mean_error": -0.12515673767650362,
     "correlation": 0.6300648129053142,
     "correlation_interval": [
      0.5652098996764066,
      0.6852479091690258
     ],
     "learner_minus_zero_centered_pehe": -0.22469365550902642,
     "learner_minus_zero_interval": [
      -0.27934517334619896,
      -0.16613530101914425
     ],
     "informative": true,
     "failed": null
    },
    "r_hgb": {
     "sd_tau_hat": 0.5269550941822558,
     "centered_pehe": 0.8160042627618994,
     "pehe": 0.8160906004758766,
     "mean_error": 0.011870608218869285,
     "correlation": 0.5918337513351185,
     "correlation_interval": [
      0.5332976324405219,
      0.6470584206410895
     ],
     "learner_minus_zero_centered_pehe": -0.19260370774280589,
     "learner_minus_zero_interval": [
      -0.23199266795903584,
      -0.15283317054511691
     ],
     "informative": true,
     "failed": null
    },
    "r_ridge": {
     "sd_tau_hat": 0.40855663532624426,
     "centered_pehe": 0.7933930706783542,
     "pehe": 0.7940089201503222,
     "mean_error": 0.03126660643326776,
     "correlation": 0.6731032526767533,
     "correlation_interval": [
      0.621548022256175,
      0.7233295536170938
     ],
     "learner_minus_zero_centered_pehe": -0.2152148998263511,
     "learner_minus_zero_interval": [
      -0.24836945746443123,
      -0.18364396581878953
     ],
     "informative": true,
     "failed": null
    },
    "cf_grf": {
     "sd_tau_hat": 0.2529758204920614,
     "centered_pehe": 0.825494744662153,
     "pehe": 0.839632739768576,
     "mean_error": -0.15343260483499535,
     "correlation": 0.7835388146433404,
     "correlation_interval": [
      0.7435916340724812,
      0.819887272238883
     ],
     "learner_minus_zero_centered_pehe": -0.1831132258425523,
     "learner_minus_zero_interval": [
      -0.20043020926351018,
      -0.16634451304483974
     ],
     "informative": true,
     "failed": null
    },
    "tarnet": {
     "sd_tau_hat": 0.453501346825596,
     "centered_pehe": 0.7689605532137567,
     "pehe": 0.7770858658318535,
     "mean_error": -0.112080821182015,
     "correlation": 0.6904746083568035,
     "correlation_interval": [
      0.6411084115912282,
      0.7377603716492499
     ],
     "learner_minus_zero_centered_pehe": -0.23964741729094863,
     "learner_minus_zero_interval": [
      -0.27342951848184144,
      -0.20396419716989878
     ],
     "informative": true,
     "failed": null
    },
    "dragonnet": {
     "sd_tau_hat": 0.4945410884204155,
     "centered_pehe": 0.7404172943504939,
     "pehe": 0.7474724196908783,
     "mean_error": -0.10245608046978358,
     "correlation": 0.7153627691269951,
     "correlation_interval": [
      0.6686028233582586,
      0.7601783885650152
     ],
     "learner_minus_zero_centered_pehe": -0.26819067615421144,
     "learner_minus_zero_interval": [
      -0.30334162633146217,
      -0.23210325945587987
     ],
     "informative": true,
     "failed": null
    },
    "rs_dlm": {
     "sd_tau_hat": 1.0202473762780278,
     "centered_pehe": 0.9738713337256866,
     "pehe": 0.9976670782072271,
     "mean_error": -0.21659691661216654,
     "correlation": 0.5392310065334133,
     "correlation_interval": [
      0.47019156108213256,
      0.6027593554707787
     ],
     "learner_minus_zero_centered_pehe": -0.034736636779018726,
     "learner_minus_zero_interval": [
      -0.10905659824331608,
      0.042428228399342856
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm_mech": {
     "sd_tau_hat": 0.882318730190504,
     "centered_pehe": 0.5982376490239089,
     "pehe": 0.598483833378867,
     "mean_error": 0.017164326558592173,
     "correlation": 0.8078806343626088,
     "correlation_interval": [
      0.76424614443847,
      0.8476263986295174
     ],
     "learner_minus_zero_centered_pehe": -0.41037032148079644,
     "learner_minus_zero_interval": [
      -0.47782106492689386,
      -0.3424450861985418
     ],
     "informative": true,
     "failed": null
    },
    "cf_grf_mech": {
     "sd_tau_hat": 0.35625986790384956,
     "centered_pehe": 0.7387152624702809,
     "pehe": 0.7776532903808562,
     "mean_error": -0.24299053692198833,
     "correlation": 0.8328231039410273,
     "correlation_interval": [
      0.7955560084008535,
      0.8649775991698044
     ],
     "learner_minus_zero_centered_pehe": -0.26989270803442444,
     "learner_minus_zero_interval": [
      -0.29953632256609874,
      -0.238343916003427
     ],
     "informative": true,
     "failed": null
    }
   }
  },
  "b": {
   "query_row": 30,
   "cap": 0.75,
   "gain": 1.05,
   "mean_tau": -0.08521635443343242,
   "sd_tau": 0.22619583785082542,
   "settings_in_effect": {
    "hgb_grid": [
     [
      7,
      100
     ],
     [
      7,
      400
     ],
     [
      31,
      100
     ],
     [
      31,
      400
     ]
    ],
    "hgb_iteration_candidates": [
     25,
     50,
     75,
     100,
     125,
     150,
     175,
     200,
     225,
     250,
     275,
     300,
     325,
     350,
     375,
     400
    ],
    "hgb_max_iter": 400,
    "deep_max_epochs": 300,
    "deep_patience": 20,
    "deep_seeds": [
     2026092411,
     2026092412,
     2026092413
    ],
    "domain_classifier_max_iter": 100,
    "registered": true
   },
   "seconds": 1343.3018921350013,
   "unit_and_query_seconds": 5.578710207017139,
   "learner_seconds": {
    "s_hgb": 253.13,
    "hgb_ridge_meta": 462.08,
    "cf_grf": 109.4,
    "tarnet": 14.86,
    "dragonnet": 14.8,
    "rs_dlm": 0.14,
    "rs_dlm_mech": 1.48,
    "cf_grf_mech": 467.56,
    "domain_classifier": 14.04
   },
   "units": {
    "n_units": 14799,
    "n_full": 2725,
    "n_empty": 1629,
    "n_partial": 10445,
    "excluded": {
     "candidate_units": 14800,
     "no_hr_draw_in_window": 1,
     "no_hr_draw_before_t": 0,
     "excluded_units": 1,
     "excluded_full": 0,
     "excluded_empty": 0,
     "excluded_partial": 1
    },
    "scope": "pooled unit counts cover every panel row's factual windows t in 6..42 (each person is outer-TRAIN in four of the five folds), so at a query_row below 90 they include rows at or after query_row of that fold's query persons; label-free counts only, never an input to any learner, which sees only its fold's outer-TRAIN units"
   },
   "support": {
    "full": 2725,
    "persons_with_full": 163,
    "empty": 1629,
    "partial": 10446,
    "full_fresh_start": 130
   },
   "domain_classifier_auc": [
    0.684092828786215,
    0.6135320761888673,
    0.6381862331081081,
    0.6245523270546499,
    0.592958125686291
   ],
   "spearman_query_vs_row42": {
    "s_hgb": null,
    "t_hgb": null,
    "x_hgb": null,
    "dr_hgb": null,
    "dr_ridge": null,
    "r_hgb": null,
    "r_ridge": null,
    "cf_grf": null,
    "tarnet": null,
    "dragonnet": null,
    "rs_dlm": null,
    "rs_dlm_mech": null,
    "cf_grf_mech": null
   },
   "grf_runtime": [
    {
     "learner": "cf_grf",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    },
    {
     "learner": "cf_grf_mech",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    }
   ],
   "informative_generic": [
    "s_hgb",
    "cf_grf"
   ],
   "learners": {
    "s_hgb": {
     "sd_tau_hat": 0.046730519413754966,
     "centered_pehe": 0.21635225817862652,
     "pehe": 0.2172562788481648,
     "mean_error": 0.019798764606926388,
     "correlation": 0.3093587904918696,
     "correlation_interval": [
      0.2207035136414163,
      0.3926374089901328
     ],
     "learner_minus_zero_centered_pehe": -0.009843579672198899,
     "learner_minus_zero_interval": [
      -0.013878590486810224,
      -0.0056028396383632
     ],
     "informative": true,
     "failed": null
    },
    "t_hgb": {
     "sd_tau_hat": 0.17829504047831937,
     "centered_pehe": 0.23919667759926636,
     "pehe": 0.23955103969880023,
     "mean_error": 0.013024977783044662,
     "correlation": 0.31910346813024104,
     "correlation_interval": [
      0.2278565128016746,
      0.4085833496336602
     ],
     "learner_minus_zero_centered_pehe": 0.013000839748440934,
     "learner_minus_zero_interval": [
      -0.002717352737558215,
      0.02850004544447974
     ],
     "informative": false,
     "failed": null
    },
    "x_hgb": {
     "sd_tau_hat": 0.10131638809428914,
     "centered_pehe": 0.2187953943005055,
     "pehe": 0.2192736810172323,
     "mean_error": 0.014474896190758788,
     "correlation": 0.2958052692632966,
     "correlation_interval": [
      0.21969989134248727,
      0.3685764219774933
     ],
     "learner_minus_zero_centered_pehe": -0.007400443550319907,
     "learner_minus_zero_interval": [
      -0.014967299328725932,
      0.0004930512361595337
     ],
     "informative": false,
     "failed": null
    },
    "dr_hgb": {
     "sd_tau_hat": 0.10392307448510361,
     "centered_pehe": 0.24141787309124735,
     "pehe": 0.24196000740370427,
     "mean_error": 0.01618813562146736,
     "correlation": 0.07831663349894998,
     "correlation_interval": [
      -0.024518407228943988,
      0.17335873715375924
     ],
     "learner_minus_zero_centered_pehe": 0.015222035240421927,
     "learner_minus_zero_interval": [
      0.004958972111686473,
      0.025606138730496292
     ],
     "informative": false,
     "failed": null
    },
    "dr_ridge": {
     "sd_tau_hat": 0.24422170490748718,
     "centered_pehe": 0.3306513917446629,
     "pehe": 0.3306570766683802,
     "mean_error": -0.0019389399672229812,
     "correlation": 0.013381640192733744,
     "correlation_interval": [
      -0.07808669831888106,
      0.10671932353017172
     ],
     "learner_minus_zero_centered_pehe": 0.10445555389383748,
     "learner_minus_zero_interval": [
      0.0827151473752551,
      0.12506451155183737
     ],
     "informative": false,
     "failed": null
    },
    "r_hgb": {
     "sd_tau_hat": 0.14755776453148894,
     "centered_pehe": 0.26151422987320333,
     "pehe": 0.2615151598724208,
     "mean_error": -0.0006974359634811017,
     "correlation": 0.06813322085132037,
     "correlation_interval": [
      -0.027757902686067266,
      0.16251000167210333
     ],
     "learner_minus_zero_centered_pehe": 0.03531839202237791,
     "learner_minus_zero_interval": [
      0.022389611093707414,
      0.04805953575767196
     ],
     "informative": false,
     "failed": null
    },
    "r_ridge": {
     "sd_tau_hat": 0.10366511581867065,
     "centered_pehe": 0.2368019838244153,
     "pehe": 0.23684498063291606,
     "mean_error": 0.004512793794062374,
     "correlation": 0.12443875846169562,
     "correlation_interval": [
      0.03774312625891328,
      0.21354300822676628
     ],
     "learner_minus_zero_centered_pehe": 0.010606145973589887,
     "learner_minus_zero_interval": [
      0.0017836584803334638,
      0.01945934265245911
     ],
     "informative": false,
     "failed": null
    },
    "cf_grf": {
     "sd_tau_hat": 0.027251188127207265,
     "centered_pehe": 0.22322379220594768,
     "pehe": 0.22611302000737393,
     "mean_error": -0.036031047862239145,
     "correlation": 0.1685826893783703,
     "correlation_interval": [
      0.07413868047393696,
      0.255012483536302
     ],
     "learner_minus_zero_centered_pehe": -0.002972045644877741,
     "learner_minus_zero_interval": [
      -0.005440190354949128,
      -0.00038882535804568623
     ],
     "informative": true,
     "failed": null
    },
    "tarnet": {
     "sd_tau_hat": 0.18290750945558198,
     "centered_pehe": 0.2756857713560028,
     "pehe": 0.2774168446026588,
     "mean_error": -0.030942868986916706,
     "correlation": 0.1041390129093665,
     "correlation_interval": [
      0.014197703996895324,
      0.19014594485425979
     ],
     "learner_minus_zero_centered_pehe": 0.049489933505177386,
     "learner_minus_zero_interval": [
      0.033629171272358906,
      0.06524289274553333
     ],
     "informative": false,
     "failed": null
    },
    "dragonnet": {
     "sd_tau_hat": 0.1800310300431738,
     "centered_pehe": 0.2782313267835503,
     "pehe": 0.2797273527583299,
     "mean_error": -0.02889153297158836,
     "correlation": 0.07567183366956448,
     "correlation_interval": [
      -0.015808393027286607,
      0.16403224251891116
     ],
     "learner_minus_zero_centered_pehe": 0.05203548893272486,
     "learner_minus_zero_interval": [
      0.03716388336397299,
      0.06732982251743945
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm": {
     "sd_tau_hat": 0.14428100849177378,
     "centered_pehe": 0.24378843732990538,
     "pehe": 0.24389912159519653,
     "mean_error": -0.007347063301160275,
     "correlation": 0.19225479829138603,
     "correlation_interval": [
      0.10121858034520215,
      0.28306096051322027
     ],
     "learner_minus_zero_centered_pehe": 0.017592599479079957,
     "learner_minus_zero_interval": [
      0.004150516258696612,
      0.03081572826657822
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm_mech": {
     "sd_tau_hat": 0.1582277474327683,
     "centered_pehe": 0.2102888360887505,
     "pehe": 0.21028896581985662,
     "mean_error": 0.00023358515245425814,
     "correlation": 0.44675570542940335,
     "correlation_interval": [
      0.3522184356328052,
      0.5284349909221493
     ],
     "learner_minus_zero_centered_pehe": -0.015907001762074907,
     "learner_minus_zero_interval": [
      -0.030050405561780437,
      -0.0015774326247085008
     ],
     "informative": true,
     "failed": null
    },
    "cf_grf_mech": {
     "sd_tau_hat": 0.05231150188987507,
     "centered_pehe": 0.23354807880356895,
     "pehe": 0.23963707649431432,
     "mean_error": -0.05367702784156182,
     "correlation": -0.02719826700902271,
     "correlation_interval": [
      -0.1443326098230136,
      0.08727558920375239
     ],
     "learner_minus_zero_centered_pehe": 0.007352240952743533,
     "learner_minus_zero_interval": [
      0.0014528334644015853,
      0.013179082101277642
     ],
     "informative": false,
     "failed": null
    }
   }
  },
  "c": {
   "query_row": 90,
   "cap": 0.75,
   "gain": 0.47,
   "mean_tau": -0.0977956537256965,
   "sd_tau": 0.22682642452871965,
   "settings_in_effect": {
    "hgb_grid": [
     [
      7,
      100
     ],
     [
      7,
      400
     ],
     [
      31,
      100
     ],
     [
      31,
      400
     ]
    ],
    "hgb_iteration_candidates": [
     25,
     50,
     75,
     100,
     125,
     150,
     175,
     200,
     225,
     250,
     275,
     300,
     325,
     350,
     375,
     400
    ],
    "hgb_max_iter": 400,
    "deep_max_epochs": 300,
    "deep_patience": 20,
    "deep_seeds": [
     2026092411,
     2026092412,
     2026092413
    ],
    "domain_classifier_max_iter": 100,
    "registered": true
   },
   "seconds": 1337.8964721609955,
   "unit_and_query_seconds": 5.884647180035245,
   "learner_seconds": {
    "s_hgb": 255.32,
    "hgb_ridge_meta": 448.55,
    "cf_grf": 108.55,
    "tarnet": 14.76,
    "dragonnet": 14.6,
    "rs_dlm": 0.28,
    "rs_dlm_mech": 3.01,
    "cf_grf_mech": 477.23,
    "domain_classifier": 9.47
   },
   "units": {
    "n_units": 14799,
    "n_full": 2465,
    "n_empty": 1800,
    "n_partial": 10534,
    "excluded": {
     "candidate_units": 14800,
     "no_hr_draw_in_window": 1,
     "no_hr_draw_before_t": 0,
     "excluded_units": 1,
     "excluded_full": 0,
     "excluded_empty": 0,
     "excluded_partial": 1
    },
    "scope": "pooled unit counts cover every panel row's factual windows t in 6..42 (each person is outer-TRAIN in four of the five folds), so at a query_row below 90 they include rows at or after query_row of that fold's query persons; label-free counts only, never an input to any learner, which sees only its fold's outer-TRAIN units"
   },
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "domain_classifier_auc": [
    0.9998870259312442,
    0.9999260917307204,
    0.9999461570945946,
    0.9999598783681054,
    0.9999778275192162
   ],
   "spearman_query_vs_row42": {
    "s_hgb": 0.6655324404555856,
    "t_hgb": 0.49915399471246696,
    "x_hgb": 0.6272866705416908,
    "dr_hgb": 0.8234128963306021,
    "dr_ridge": 0.657391671197945,
    "r_hgb": 0.847933362083513,
    "r_ridge": 0.5560555378471116,
    "cf_grf": 0.6722903268145426,
    "tarnet": 0.568898993118707,
    "dragonnet": 0.5770219188869931,
    "rs_dlm": 0.4009511001402481,
    "rs_dlm_mech": 0.4365230601172072,
    "cf_grf_mech": 0.30214782592391204
   },
   "grf_runtime": [
    {
     "learner": "cf_grf",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    },
    {
     "learner": "cf_grf_mech",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    }
   ],
   "informative_generic": [],
   "learners": {
    "s_hgb": {
     "sd_tau_hat": 0.015588374101822077,
     "centered_pehe": 0.22799061799543252,
     "pehe": 0.23884477170417073,
     "mean_error": 0.07118358712848208,
     "correlation": -0.04051320108055133,
     "correlation_interval": [
      -0.14069523306852166,
      0.05638628816900733
     ],
     "learner_minus_zero_centered_pehe": 0.0011641934667128706,
     "learner_minus_zero_interval": [
      -0.0003523209361824181,
      0.0027369940448264303
     ],
     "informative": false,
     "failed": null
    },
    "t_hgb": {
     "sd_tau_hat": 0.1273317530083171,
     "centered_pehe": 0.2619452963010005,
     "pehe": 0.26374101161300945,
     "mean_error": 0.030724305564725968,
     "correlation": -0.016476166274668153,
     "correlation_interval": [
      -0.10606318738169147,
      0.07430431141606417
     ],
     "learner_minus_zero_centered_pehe": 0.035118871772280846,
     "learner_minus_zero_interval": [
      0.023941102891503648,
      0.045911779299785765
     ],
     "informative": false,
     "failed": null
    },
    "x_hgb": {
     "sd_tau_hat": 0.06589572399120962,
     "centered_pehe": 0.23918406848455698,
     "pehe": 0.24307090444486035,
     "mean_error": 0.04329487233861741,
     "correlation": -0.047385950294952676,
     "correlation_interval": [
      -0.14346438048422727,
      0.05083905510588185
     ],
     "learner_minus_zero_centered_pehe": 0.012357643955837327,
     "learner_minus_zero_interval": [
      0.006116054296752448,
      0.018802091893836935
     ],
     "informative": false,
     "failed": null
    },
    "dr_hgb": {
     "sd_tau_hat": 0.06625580977738502,
     "centered_pehe": 0.23068987705820493,
     "pehe": 0.23275107653114627,
     "mean_error": 0.0309070258885874,
     "correlation": 0.08724183636541609,
     "correlation_interval": [
      -0.009326525768136373,
      0.1884825854882187
     ],
     "learner_minus_zero_centered_pehe": 0.0038634525294852784,
     "learner_minus_zero_interval": [
      -0.002867671855208543,
      0.010368218218352505
     ],
     "informative": false,
     "failed": null
    },
    "dr_ridge": {
     "sd_tau_hat": 0.21871047271498553,
     "centered_pehe": 0.2962571691060266,
     "pehe": 0.29895714121890793,
     "mean_error": 0.040088178295667014,
     "correlation": 0.11606880281862297,
     "correlation_interval": [
      0.028244117723911423,
      0.1989899407661429
     ],
     "learner_minus_zero_centered_pehe": 0.06943074457730697,
     "learner_minus_zero_interval": [
      0.050822181361675635,
      0.08922456887280272
     ],
     "informative": false,
     "failed": null
    },
    "r_hgb": {
     "sd_tau_hat": 0.1208511186432521,
     "centered_pehe": 0.25239010455109956,
     "pehe": 0.2537188857661587,
     "mean_error": 0.025932761501740398,
     "correlation": 0.04294534067378871,
     "correlation_interval": [
      -0.05588387205430261,
      0.13956079497456714
     ],
     "learner_minus_zero_centered_pehe": 0.02556368002237991,
     "learner_minus_zero_interval": [
      0.014370831957092468,
      0.03640107774690386
     ],
     "informative": false,
     "failed": null
    },
    "r_ridge": {
     "sd_tau_hat": 0.10033064200948157,
     "centered_pehe": 0.24371302788078184,
     "pehe": 0.24539970107636827,
     "mean_error": 0.028722348956033584,
     "correlation": 0.04658709245281162,
     "correlation_interval": [
      -0.044138500089591595,
      0.1341477162832017
     ],
     "learner_minus_zero_centered_pehe": 0.016886603352062185,
     "learner_minus_zero_interval": [
      0.00809587246230836,
      0.02581359002404724
     ],
     "informative": false,
     "failed": null
    },
    "cf_grf": {
     "sd_tau_hat": 0.02292377768899348,
     "centered_pehe": 0.22842092096746394,
     "pehe": 0.2284312630771657,
     "mean_error": -0.002173664050602808,
     "correlation": -0.019269378376475396,
     "correlation_interval": [
      -0.11087023525978314,
      0.07607526962568853
     ],
     "learner_minus_zero_centered_pehe": 0.0015944964387442917,
     "learner_minus_zero_interval": [
      -0.0005748860735590777,
      0.003692155672065771
     ],
     "informative": false,
     "failed": null
    },
    "tarnet": {
     "sd_tau_hat": 0.13935093176820942,
     "centered_pehe": 0.26433407492277894,
     "pehe": 0.2652154260768856,
     "mean_error": 0.021603681720083322,
     "correlation": 0.015761689353233504,
     "correlation_interval": [
      -0.07255159511599886,
      0.10236145086658746
     ],
     "learner_minus_zero_centered_pehe": 0.03750765039405929,
     "learner_minus_zero_interval": [
      0.025777966187563277,
      0.05003250409042842
     ],
     "informative": false,
     "failed": null
    },
    "dragonnet": {
     "sd_tau_hat": 0.14051447330049815,
     "centered_pehe": 0.26503244257970704,
     "pehe": 0.2664441415773002,
     "mean_error": 0.027391330035226157,
     "correlation": 0.014940019953062432,
     "correlation_interval": [
      -0.07617476740424184,
      0.10268158856766318
     ],
     "learner_minus_zero_centered_pehe": 0.03820601805098739,
     "learner_minus_zero_interval": [
      0.025980639670338656,
      0.05163358216729093
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm": {
     "sd_tau_hat": 0.24814946412310868,
     "centered_pehe": 0.25285785417810036,
     "pehe": 0.2533008931431319,
     "mean_error": -0.014974913941484395,
     "correlation": 0.43608128738670376,
     "correlation_interval": [
      0.34975574045761193,
      0.5136170864704788
     ],
     "learner_minus_zero_centered_pehe": 0.02603142964938071,
     "learner_minus_zero_interval": [
      0.005319466898996866,
      0.045730990272227386
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm_mech": {
     "sd_tau_hat": 0.33113822143168703,
     "centered_pehe": 0.30048821449173524,
     "pehe": 0.30955145196169387,
     "mean_error": -0.07435680441736181,
     "correlation": 0.47136688981009967,
     "correlation_interval": [
      0.38667503176251683,
      0.5517261921302948
     ],
     "learner_minus_zero_centered_pehe": 0.07366178996301559,
     "learner_minus_zero_interval": [
      0.04691722177690006,
      0.09936904179592043
     ],
     "informative": false,
     "failed": null
    },
    "cf_grf_mech": {
     "sd_tau_hat": 0.03284244494528666,
     "centered_pehe": 0.22978760325831854,
     "pehe": 0.2395871382449896,
     "mean_error": -0.06782075052092353,
     "correlation": -0.01835615110482753,
     "correlation_interval": [
      -0.11256642219800925,
      0.08193301212787282
     ],
     "learner_minus_zero_centered_pehe": 0.00296117872959889,
     "learner_minus_zero_interval": [
      -0.0002949724664154288,
      0.006069597751841275
     ],
     "informative": false,
     "failed": null
    }
   }
  },
  "d": {
   "query_row": 90,
   "cap": 0.75,
   "gain": 0.0,
   "mean_tau": -0.10083333333333332,
   "sd_tau": 0.0,
   "settings_in_effect": {
    "hgb_grid": [
     [
      7,
      100
     ],
     [
      7,
      400
     ],
     [
      31,
      100
     ],
     [
      31,
      400
     ]
    ],
    "hgb_iteration_candidates": [
     25,
     50,
     75,
     100,
     125,
     150,
     175,
     200,
     225,
     250,
     275,
     300,
     325,
     350,
     375,
     400
    ],
    "hgb_max_iter": 400,
    "deep_max_epochs": 300,
    "deep_patience": 20,
    "deep_seeds": [
     2026092411,
     2026092412,
     2026092413
    ],
    "domain_classifier_max_iter": 100,
    "registered": true
   },
   "seconds": 1368.116766852967,
   "unit_and_query_seconds": 5.742811979027465,
   "learner_seconds": {
    "s_hgb": 253.96,
    "hgb_ridge_meta": 472.86,
    "cf_grf": 115.4,
    "tarnet": 14.81,
    "dragonnet": 14.62,
    "rs_dlm": 0.27,
    "rs_dlm_mech": 2.94,
    "cf_grf_mech": 477.73,
    "domain_classifier": 9.52
   },
   "units": {
    "n_units": 14799,
    "n_full": 2818,
    "n_empty": 1628,
    "n_partial": 10353,
    "excluded": {
     "candidate_units": 14800,
     "no_hr_draw_in_window": 1,
     "no_hr_draw_before_t": 0,
     "excluded_units": 1,
     "excluded_full": 0,
     "excluded_empty": 0,
     "excluded_partial": 1
    },
    "scope": "pooled unit counts cover every panel row's factual windows t in 6..42 (each person is outer-TRAIN in four of the five folds), so at a query_row below 90 they include rows at or after query_row of that fold's query persons; label-free counts only, never an input to any learner, which sees only its fold's outer-TRAIN units"
   },
   "support": {
    "full": 2818,
    "persons_with_full": 159,
    "empty": 1628,
    "partial": 10354,
    "full_fresh_start": 126
   },
   "domain_classifier_auc": [
    0.9999609342005237,
    0.9999677971112425,
    0.999965160472973,
    0.9999746600219613,
    0.9999260917307204
   ],
   "spearman_query_vs_row42": {
    "s_hgb": 0.48760599821660505,
    "t_hgb": 0.3917416983856149,
    "x_hgb": 0.4304297526859543,
    "dr_hgb": 0.8948847805298783,
    "dr_ridge": 0.6697609360058501,
    "r_hgb": 0.9278321114506966,
    "r_ridge": 0.613252207826299,
    "cf_grf": 0.8015684473027956,
    "tarnet": 0.4904520653254083,
    "dragonnet": 0.49816155100969384,
    "rs_dlm": 0.3125962642825529,
    "rs_dlm_mech": 0.27109238182738643,
    "cf_grf_mech": 0.3674539215870099
   },
   "grf_runtime": [
    {
     "learner": "cf_grf",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    },
    {
     "learner": "cf_grf_mech",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    }
   ],
   "informative_generic": [],
   "learners": {
    "s_hgb": {
     "sd_tau_hat": 0.02372814273601661,
     "centered_pehe": 0.023728142736016606,
     "pehe": 0.07193347612008182,
     "mean_error": 0.06790729142748667,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "t_hgb": {
     "sd_tau_hat": 0.12124371414041475,
     "centered_pehe": 0.12124371414041474,
     "pehe": 0.14008355820736287,
     "mean_error": 0.07016669481650832,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "x_hgb": {
     "sd_tau_hat": 0.06639435807973862,
     "centered_pehe": 0.06639435807973862,
     "pehe": 0.09201380777095274,
     "mean_error": 0.06370502362992492,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "dr_hgb": {
     "sd_tau_hat": 0.07307550100771515,
     "centered_pehe": 0.07307550100771515,
     "pehe": 0.09370366034243205,
     "mean_error": 0.05865447224245817,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "dr_ridge": {
     "sd_tau_hat": 0.17711367265839534,
     "centered_pehe": 0.17711367265839534,
     "pehe": 0.19187721166612234,
     "mean_error": 0.07380793530658271,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "r_hgb": {
     "sd_tau_hat": 0.11292823058392315,
     "centered_pehe": 0.11292823058392315,
     "pehe": 0.12280350657955709,
     "mean_error": 0.048248481483043656,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "r_ridge": {
     "sd_tau_hat": 0.0818314443790414,
     "centered_pehe": 0.0818314443790414,
     "pehe": 0.10280707569665744,
     "mean_error": 0.06223270461853723,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "cf_grf": {
     "sd_tau_hat": 0.030027681163576986,
     "centered_pehe": 0.030027681163576986,
     "pehe": 0.05110909224437397,
     "mean_error": 0.041357921538473036,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "tarnet": {
     "sd_tau_hat": 0.11672703975326082,
     "centered_pehe": 0.11672703975326082,
     "pehe": 0.1226327702716522,
     "mean_error": 0.037597799602376865,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "dragonnet": {
     "sd_tau_hat": 0.12017533455352304,
     "centered_pehe": 0.12017533455352304,
     "pehe": 0.13119779665883455,
     "mean_error": 0.05263792181575663,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "rs_dlm": {
     "sd_tau_hat": 0.16706431244606493,
     "centered_pehe": 0.16706431244606493,
     "pehe": 0.17081819954488744,
     "mean_error": 0.035614221915978676,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "rs_dlm_mech": {
     "sd_tau_hat": 0.26605155211737874,
     "centered_pehe": 0.26605155211737874,
     "pehe": 0.2706755089766422,
     "mean_error": -0.04981769540733525,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    },
    "cf_grf_mech": {
     "sd_tau_hat": 0.026720671198242694,
     "centered_pehe": 0.026720671198242694,
     "pehe": 0.03177401219220761,
     "mean_error": -0.017192835179398454,
     "correlation": null,
     "correlation_interval": null,
     "learner_minus_zero_centered_pehe": null,
     "learner_minus_zero_interval": null,
     "informative": null,
     "failed": null
    }
   }
  }
 },
 "descriptive": {
  "c30": {
   "query_row": 30,
   "cap": 0.75,
   "gain": 0.47,
   "mean_tau": -0.10275659570084471,
   "sd_tau": 0.1466290954057913,
   "settings_in_effect": {
    "hgb_grid": [
     [
      7,
      100
     ],
     [
      7,
      400
     ],
     [
      31,
      100
     ],
     [
      31,
      400
     ]
    ],
    "hgb_iteration_candidates": [
     25,
     50,
     75,
     100,
     125,
     150,
     175,
     200,
     225,
     250,
     275,
     300,
     325,
     350,
     375,
     400
    ],
    "hgb_max_iter": 400,
    "deep_max_epochs": 300,
    "deep_patience": 20,
    "deep_seeds": [
     2026092411,
     2026092412,
     2026092413
    ],
    "domain_classifier_max_iter": 100,
    "registered": true
   },
   "seconds": 1336.9674946820014,
   "unit_and_query_seconds": 5.57486539700767,
   "learner_seconds": {
    "s_hgb": 255.46,
    "hgb_ridge_meta": 448.41,
    "cf_grf": 109.38,
    "tarnet": 14.67,
    "dragonnet": 14.48,
    "rs_dlm": 0.14,
    "rs_dlm_mech": 1.47,
    "cf_grf_mech": 473.14,
    "domain_classifier": 14.03
   },
   "units": {
    "n_units": 14799,
    "n_full": 2465,
    "n_empty": 1800,
    "n_partial": 10534,
    "excluded": {
     "candidate_units": 14800,
     "no_hr_draw_in_window": 1,
     "no_hr_draw_before_t": 0,
     "excluded_units": 1,
     "excluded_full": 0,
     "excluded_empty": 0,
     "excluded_partial": 1
    },
    "scope": "pooled unit counts cover every panel row's factual windows t in 6..42 (each person is outer-TRAIN in four of the five folds), so at a query_row below 90 they include rows at or after query_row of that fold's query persons; label-free counts only, never an input to any learner, which sees only its fold's outer-TRAIN units"
   },
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "domain_classifier_auc": [
    0.6385985936312188,
    0.618010917307205,
    0.6413671875,
    0.6028723920939268,
    0.5433091899653687
   ],
   "spearman_query_vs_row42": {
    "s_hgb": null,
    "t_hgb": null,
    "x_hgb": null,
    "dr_hgb": null,
    "dr_ridge": null,
    "r_hgb": null,
    "r_ridge": null,
    "cf_grf": null,
    "tarnet": null,
    "dragonnet": null,
    "rs_dlm": null,
    "rs_dlm_mech": null,
    "cf_grf_mech": null
   },
   "grf_runtime": [
    {
     "learner": "cf_grf",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    },
    {
     "learner": "cf_grf_mech",
     "grf_version": "2.6.1",
     "r_version": "R version 4.3.3 (2024-02-29)",
     "backend_sha256": "2d9fb8b08eda774e55caeff8032b329ead0dba32c28cd34718983f3d6f225b0b",
     "grf_package_path": "/home/yankli/dt_icu_artifacts/revision_v3/wp2_grf_runtime/f084057_20260830T122417Z/library/grf"
    }
   ],
   "informative_generic": [],
   "learners": {
    "s_hgb": {
     "sd_tau_hat": 0.01636383729437136,
     "centered_pehe": 0.14681326720177776,
     "pehe": 0.16557089330498084,
     "mean_error": 0.07654792801473305,
     "correlation": 0.04453823001791248,
     "correlation_interval": [
      -0.050015146605142606,
      0.13700776970812154
     ],
     "learner_minus_zero_centered_pehe": 0.00018417179598645417,
     "learner_minus_zero_interval": [
      -0.0013335530867268548,
      0.0017334921821178394
     ],
     "informative": false,
     "failed": null
    },
    "t_hgb": {
     "sd_tau_hat": 0.13344696828166783,
     "centered_pehe": 0.19732473929141164,
     "pehe": 0.19968385977112058,
     "mean_error": 0.030603776183160226,
     "correlation": 0.009483525243908893,
     "correlation_interval": [
      -0.08341751479722623,
      0.10247617990586058
     ],
     "learner_minus_zero_centered_pehe": 0.05069564388562034,
     "learner_minus_zero_interval": [
      0.03936585802343867,
      0.06209727934424774
     ],
     "informative": false,
     "failed": null
    },
    "x_hgb": {
     "sd_tau_hat": 0.06494617116199486,
     "centered_pehe": 0.16501992908907795,
     "pehe": 0.1718117661344072,
     "mean_error": 0.04782996953438214,
     "correlation": -0.07946448042847769,
     "correlation_interval": [
      -0.17472411104760122,
      0.013690432683303985
     ],
     "learner_minus_zero_centered_pehe": 0.018390833683286645,
     "learner_minus_zero_interval": [
      0.012440566299831115,
      0.02438589192207935
     ],
     "informative": false,
     "failed": null
    },
    "dr_hgb": {
     "sd_tau_hat": 0.06882536135329896,
     "centered_pehe": 0.16085864189551802,
     "pehe": 0.16475532812259835,
     "mean_error": 0.03562043616120588,
     "correlation": 0.01791153686175863,
     "correlation_interval": [
      -0.0807159210731195,
      0.11843761220985334
     ],
     "learner_minus_zero_centered_pehe": 0.014229546489726713,
     "learner_minus_zero_interval": [
      0.007390830896756057,
      0.020740501253040295
     ],
     "informative": false,
     "failed": null
    },
    "dr_ridge": {
     "sd_tau_hat": 0.2149522617581149,
     "centered_pehe": 0.25493335524824134,
     "pehe": 0.25553015619795066,
     "mean_error": 0.01745408572292007,
     "correlation": 0.04304728761655785,
     "correlation_interval": [
      -0.0405468626161363,
      0.12945823135387227
     ],
     "learner_minus_zero_centered_pehe": 0.10830425984245004,
     "learner_minus_zero_interval": [
      0.0914234352084883,
      0.12595348018764607
     ],
     "informative": false,
     "failed": null
    },
    "r_hgb": {
     "sd_tau_hat": 0.11937566515608113,
     "centered_pehe": 0.18438476311732196,
     "pehe": 0.18621325052587148,
     "mean_error": 0.026031400300023114,
     "correlation": 0.05007157247987806,
     "correlation_interval": [
      -0.05220537811465688,
      0.15117105926081986
     ],
     "learner_minus_zero_centered_pehe": 0.03775566771153066,
     "learner_minus_zero_interval": [
      0.026544552022784152,
      0.048070796865574195
     ],
     "informative": false,
     "failed": null
    },
    "r_ridge": {
     "sd_tau_hat": 0.10083041431920996,
     "centered_pehe": 0.177590874917269,
     "pehe": 0.1779253339135007,
     "mean_error": 0.01090438418021116,
     "correlation": 0.004340482277681152,
     "correlation_interval": [
      -0.08179297179517572,
      0.0903179317927009
     ],
     "learner_minus_zero_centered_pehe": 0.03096177951147769,
     "learner_minus_zero_interval": [
      0.022337055411486863,
      0.040076129053708394
     ],
     "informative": false,
     "failed": null
    },
    "cf_grf": {
     "sd_tau_hat": 0.024633046871464802,
     "centered_pehe": 0.1510409607904863,
     "pehe": 0.151041006980233,
     "mean_error": 0.00011812319662601322,
     "correlation": -0.09780019337655906,
     "correlation_interval": [
      -0.1956069637789282,
      0.009760290379382518
     ],
     "learner_minus_zero_centered_pehe": 0.004411865384694985,
     "learner_minus_zero_interval": [
      0.00188792216172095,
      0.006837755319670351
     ],
     "informative": false,
     "failed": null
    },
    "tarnet": {
     "sd_tau_hat": 0.13706069683136285,
     "centered_pehe": 0.19959857528707056,
     "pehe": 0.19980237615416407,
     "mean_error": 0.009022098437820168,
     "correlation": 0.01109949419948454,
     "correlation_interval": [
      -0.08472229258606483,
      0.10786936229622661
     ],
     "learner_minus_zero_centered_pehe": 0.05296947988127926,
     "learner_minus_zero_interval": [
      0.040341290669085136,
      0.06541973331909005
     ],
     "informative": false,
     "failed": null
    },
    "dragonnet": {
     "sd_tau_hat": 0.14477013818753595,
     "centered_pehe": 0.20750026339262487,
     "pehe": 0.20756075013525166,
     "mean_error": 0.005010557723414786,
     "correlation": -0.014082543209374052,
     "correlation_interval": [
      -0.10524037053600435,
      0.0788795755511588
     ],
     "learner_minus_zero_centered_pehe": 0.06087116798683356,
     "learner_minus_zero_interval": [
      0.04736580272052338,
      0.0742717774470556
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm": {
     "sd_tau_hat": 0.10424735991435695,
     "centered_pehe": 0.16746626497081135,
     "pehe": 0.16806155460862413,
     "mean_error": -0.014132807017487686,
     "correlation": 0.141395385004969,
     "correlation_interval": [
      0.04966192290402293,
      0.23113393570665366
     ],
     "learner_minus_zero_centered_pehe": 0.020837169565020047,
     "learner_minus_zero_interval": [
      0.01068090128374135,
      0.031065109364780605
     ],
     "informative": false,
     "failed": null
    },
    "rs_dlm_mech": {
     "sd_tau_hat": 0.11827910714390653,
     "centered_pehe": 0.15018620631893972,
     "pehe": 0.1502671080112897,
     "mean_error": 0.004930231394312837,
     "correlation": 0.37288889011505627,
     "correlation_interval": [
      0.2653685335358082,
      0.4703513303484646
     ],
     "learner_minus_zero_centered_pehe": 0.00355711091314842,
     "learner_minus_zero_interval": [
      -0.008877811055870597,
      0.016339323594834188
     ],
     "informative": false,
     "failed": null
    },
    "cf_grf_mech": {
     "sd_tau_hat": 0.03996822217542599,
     "centered_pehe": 0.15206668187025213,
     "pehe": 0.1523439082331066,
     "mean_error": -0.009186437868332375,
     "correlation": -0.0022801221913904385,
     "correlation_interval": [
      -0.1027932139749143,
      0.10714854961120032
     ],
     "learner_minus_zero_centered_pehe": 0.005437586464460825,
     "learner_minus_zero_interval": [
      0.0011920856894532207,
      0.009552042006404372
     ],
     "informative": false,
     "failed": null
    }
   }
  }
 },
 "t6a_gate": {
  "threshold": 0.5,
  "correlations": {
   "s_hgb": 0.7427158961448083,
   "t_hgb": 0.7546182660327063,
   "x_hgb": 0.734849276310045,
   "dr_hgb": 0.7511912414266503,
   "dr_ridge": 0.6300648129053142,
   "r_hgb": 0.5918337513351185,
   "r_ridge": 0.6731032526767533,
   "cf_grf": 0.7835388146433404,
   "tarnet": 0.6904746083568035,
   "dragonnet": 0.7153627691269951,
   "rs_dlm": 0.5392310065334133,
   "rs_dlm_mech": 0.8078806343626088,
   "cf_grf_mech": 0.8328231039410273
  },
  "failing": [],
  "passed": true,
  "registered": true,
  "settings": "protocol"
 },
 "r5_inputs": {
  "rule": "protocol amendment V2 A1: a vacuous clinical result may be attributed to the positivity barrier only if at least one generic learner is informative in c30 while none is informative in (c)",
  "c30_informative_generic": [],
  "c_informative_generic": [],
  "positivity_attribution_permitted_if_vacuous": false,
  "vacuous_headline_attribution": "learner failure at this signal level; positivity not separated",
  "t6b_informative_generic": [
   "s_hgb",
   "cf_grf"
  ],
  "t6b_role": "descriptive under amendment V2 A1",
  "confound_note": "T6(b) and T6(c) differ in query geometry AND in training-unit signal (gain 1.05 vs 0.47); c30 is (c)'s gain queried at row 30",
  "registered": true,
  "settings": "protocol"
 }
}


==> source_data/Supplementary_Figure_S1/g3_targeted_head_b1h_2956_2973_v1/rescore/bootstrap.csv <==
family,config,event,horizon_h,metric,n_patients,n_seeds,replicates,finite_replicates,status,estimate,ci_lower,ci_upper,p_two_sided,direction,holm_p,holm_significant_0_05
isolated_twin_vs_base,aki,aki,6,auroc,1350,3,2000,2000,OK,-0.010910093767236617,-0.02082543859649122,-0.0012914485165794005,0.03,twin_worse,0.48,0
isolated_twin_vs_base,aki,aki,6,nll_cal,1350,3,2000,2000,OK,0.006555662468210981,0.00024104212504970715,0.013178437986801805,0.04,twin_worse,0.76,0
isolated_twin_vs_base,aki,aki,6,brier,1350,3,2000,2000,OK,-0.00849190660605915,-0.010871571926930557,-0.00629790034271893,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,6,nll_raw,1350,3,2000,2000,OK,-0.10861360753091427,-0.13508679756237574,-0.08311016155483417,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,12,auroc,1126,3,2000,2000,OK,0.0035415549825985235,-0.007829065261336681,0.015034958442390963,0.52,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,12,nll_cal,1126,3,2000,2000,OK,0.0008979824665696795,-0.0069826370069692376,0.008774480560267533,0.832,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,12,brier,1126,3,2000,2000,OK,-0.019965987751346614,-0.023713461726744375,-0.016288182328496395,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,12,nll_raw,1126,3,2000,2000,OK,-0.1954244819134281,-0.23146143256343787,-0.15961325490294687,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,24,auroc,837,3,2000,2000,OK,0.005440571290244482,-0.01808591028774516,0.028984590737578753,0.683,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,24,nll_cal,837,3,2000,2000,OK,0.0005504767167424298,-0.0046114122516253304,0.005648770026832816,0.843,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,24,brier,837,3,2000,2000,OK,-0.04480663335954914,-0.0512342492884151,-0.038402957929409745,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,24,nll_raw,837,3,2000,2000,OK,-0.341596958101685,-0.39466301031608647,-0.28832844505932326,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,48,auroc,598,3,2000,2000,OK,-9.278291652392492e-05,-0.029532423882957737,0.029557137208382784,0.99,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,48,nll_cal,598,3,2000,2000,OK,-0.001583682425164071,-0.010655019103976815,0.006784948439318121,0.721,uncertain,1.0,0
isolated_twin_vs_base,aki,aki,48,brier,598,3,2000,2000,OK,-0.04393602138114779,-0.052794159008879835,-0.03533681720720127,0.0,twin_better,0.0,1
isolated_twin_vs_base,aki,aki,48,nll_raw,598,3,2000,2000,OK,-0.17640783608828076,-0.24604873597609603,-0.10405044791905593,0.0,twin_better,0.0,1
isolated_twin_vs_base,hypotension,hypotension,6,auroc,1283,3,2000,2000,OK,-0.01105462251000496,-0.02139880631636204,-5.442017397712861e-05,0.046,twin_worse,0.69,0
isolated_twin_vs_base,hypotension,hypotension,6,nll_cal,1283,3,2000,2000,OK,0.004927506665838516,-0.002344248130036756,0.012021201569592976,0.191,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,6,brier,1283,3,2000,2000,OK,-0.008436409576649932,-0.012358777465947893,-0.0045486030604617225,0.0,twin_better,0.0,1
isolated_twin_vs_base,hypotension,hypotension,6,nll_raw,1283,3,2000,2000,OK,0.04873011869956147,0.016199121570786533,0.07929510762240047,0.004,twin_worse,0.008,1
isolated_twin_vs_base,hypotension,hypotension,12,auroc,1139,3,2000,2000,OK,-0.006865345244742212,-0.019959166898672942,0.0063576863479728836,0.297,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,12,nll_cal,1139,3,2000,2000,OK,0.005434619941491766,-0.0012007957111845598,0.01189691708289161,0.104,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,12,brier,1139,3,2000,2000,OK,-0.004732701350863968,-0.009505327913240304,-8.168065097474697e-05,0.044,twin_better,0.132,0
isolated_twin_vs_base,hypotension,hypotension,12,nll_raw,1139,3,2000,2000,OK,0.03560167006797254,0.0039559103907860355,0.06659304633857047,0.027,twin_worse,0.027,1
isolated_twin_vs_base,hypotension,hypotension,24,auroc,915,3,2000,2000,OK,0.002585070577545756,-0.012914023960535648,0.018164542812430146,0.735,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,24,nll_cal,915,3,2000,2000,OK,-0.0015104183509860804,-0.012025789577390925,0.007048567443239864,0.769,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,24,brier,915,3,2000,2000,OK,0.002457702461171633,-0.0030963177353249827,0.007989405446936364,0.375,uncertain,0.375,0
isolated_twin_vs_base,hypotension,hypotension,24,nll_raw,915,3,2000,2000,OK,0.08242087344111736,0.04572937075471874,0.11929915850244277,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypotension,hypotension,48,auroc,685,3,2000,2000,OK,-0.03797145769622834,-0.06904040404040397,-0.008441010812927327,0.014,twin_worse,0.266,0
isolated_twin_vs_base,hypotension,hypotension,48,nll_cal,685,3,2000,2000,OK,0.008789350737683548,-0.0003123234791135151,0.018872862163002754,0.06,uncertain,1.0,0
isolated_twin_vs_base,hypotension,hypotension,48,brier,685,3,2000,2000,OK,0.038470353052946785,0.029804132586565064,0.047462837696081145,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypotension,hypotension,48,nll_raw,685,3,2000,2000,OK,0.2508541953325391,0.20354137933368976,0.29872931719753226,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,6,auroc,1261,3,2000,2000,OK,-0.016638569604086793,-0.02612680236473449,-0.0071003424296837885,0.001,twin_worse,0.02,1
isolated_twin_vs_base,hypoxemia,hypoxemia,6,nll_cal,1261,3,2000,2000,OK,0.0027911630005868467,-0.006666291966609158,0.012896292460504347,0.553,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,6,brier,1261,3,2000,2000,OK,0.01813316243593816,0.014698481220404302,0.021705911978710486,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,6,nll_raw,1261,3,2000,2000,OK,0.05552170915320068,0.044729766891817464,0.06660223767389206,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,12,auroc,1108,3,2000,2000,OK,-0.009394508388607076,-0.019711499301694024,0.000566098107263306,0.063,uncertain,0.882,0
isolated_twin_vs_base,hypoxemia,hypoxemia,12,nll_cal,1108,3,2000,2000,OK,-0.0006344404718542736,-0.009104900851429225,0.007275101635693386,0.927,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,12,brier,1108,3,2000,2000,OK,0.020435137485627378,0.016888995646556885,0.024074195458866653,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,12,nll_raw,1108,3,2000,2000,OK,0.06703821010564723,0.05440071398083036,0.08019922391230982,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,24,auroc,859,3,2000,2000,OK,-0.0034459805427547274,-0.01746627729105828,0.010775494649859127,0.626,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,24,nll_cal,859,3,2000,2000,OK,-0.002457039297217879,-0.013600438549748467,0.00850898586138789,0.697,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,24,brier,859,3,2000,2000,OK,0.026746334351915063,0.021788628527738472,0.03158023745130965,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,24,nll_raw,859,3,2000,2000,OK,0.0970309963360201,0.07856443615283247,0.11595795684340274,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,48,auroc,606,3,2000,2000,OK,-0.015605374338674705,-0.03739881517659298,0.006014821210158986,0.162,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,48,nll_cal,606,3,2000,2000,OK,0.0001769667045657944,-0.010941517299090145,0.009728249145517967,0.932,uncertain,1.0,0
isolated_twin_vs_base,hypoxemia,hypoxemia,48,brier,606,3,2000,2000,OK,0.03836195087664405,0.030682783750378313,0.046425514786638554,0.0,twin_worse,0.0,1
isolated_twin_vs_base,hypoxemia,hypoxemia,48,nll_raw,606,3,2000,2000,OK,0.11111956617272097,0.08598214588592665,0.1379897491464707,0.0,twin_worse,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,6,auroc,1464,3,2000,2000,OK,-0.02580543154761905,-0.046119740623666416,-0.006055765156407562,0.018,twin_worse,0.30600000000000005,0
isolated_twin_vs_base,lactate_high,lactate_high,6,nll_cal,1464,3,2000,2000,OK,0.004518387634632573,0.0004280774442626667,0.008973477429069687,0.03,twin_worse,0.6,0
isolated_twin_vs_base,lactate_high,lactate_high,6,brier,1464,3,2000,2000,OK,-0.021621866727332052,-0.02629635225478339,-0.01727574491313937,0.0,twin_better,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,6,nll_raw,1464,3,2000,2000,OK,0.09117151585338423,0.05340135581780845,0.12605339427671067,0.0,twin_worse,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,12,auroc,1382,3,2000,2000,OK,-0.030597139890820208,-0.05591071740268812,-0.006388527835121634,0.017,twin_worse,0.30600000000000005,0
isolated_twin_vs_base,lactate_high,lactate_high,12,nll_cal,1382,3,2000,2000,OK,4.363838040623454e-05,-0.0036220981475787936,0.003631821355647472,0.971,uncertain,1.0,0
isolated_twin_vs_base,lactate_high,lactate_high,12,brier,1382,3,2000,2000,OK,-0.014297843173919213,-0.019076338092194958,-0.009678183000866834,0.0,twin_better,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,12,nll_raw,1382,3,2000,2000,OK,0.11800647300161965,0.08207134564660958,0.1542265867933772,0.0,twin_worse,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,24,auroc,1206,3,2000,2000,OK,0.002197904975682767,-0.036900780379041286,0.044772690955576865,0.957,uncertain,1.0,0
isolated_twin_vs_base,lactate_high,lactate_high,24,nll_cal,1206,3,2000,2000,OK,9.052972695198992e-05,-0.0013839519896417466,0.001564409447823808,0.924,uncertain,1.0,0
isolated_twin_vs_base,lactate_high,lactate_high,24,brier,1206,3,2000,2000,OK,-0.010666266095067264,-0.015720580621541726,-0.005278249326855259,0.0,twin_better,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,24,nll_raw,1206,3,2000,2000,OK,0.11233939735901868,0.07943670927112569,0.14715422656985117,0.0,twin_worse,0.0,1
isolated_twin_vs_base,lactate_high,lactate_high,48,auroc,957,3,2000,2000,OK,-0.010932560590094842,-0.0446849700809574,0.027906162464986006,0.49,uncertain,1.0,0
isolated_twin_vs_base,lactate_high,lactate_high,48,nll_cal,957,3,2000,2000,OK,0.0026249825099901617,-0.0021681321882752115,0.00802941520160835,0.323,uncertain,1.0,0
isolated_twin_vs_base,lactate_high,lactate_high,48,brier,957,3,2000,2000,OK,-0.010439331559319533,-0.018026415737222603,-0.003137910335285711,0.007,twin_better,0.028,1
isolated_twin_vs_base,lactate_high,lactate_high,48,nll_raw,957,3,2000,2000,OK,0.15672339104437802,0.10632796331997676,0.20547306173857482,0.0,twin_worse,0.0,1
isolated_twin_vs_base,sepsis,sepsis,6,auroc,1547,3,2000,2000,OK,-0.0039843640829895595,-0.021943414850986793,0.012800768856673065,0.638,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,6,nll_cal,1547,3,2000,2000,OK,-0.001205525687385382,-0.0052152589403957035,0.002555345022576352,0.571,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,6,brier,1547,3,2000,2000,OK,-0.006517704281219295,-0.009295659015678352,-0.003733559154516962,0.0,twin_better,0.0,1
isolated_twin_vs_base,sepsis,sepsis,6,nll_raw,1547,3,2000,2000,OK,0.05657301884538138,0.03517607702117293,0.07920131174264877,0.0,twin_worse,0.0,1
isolated_twin_vs_base,sepsis,sepsis,12,auroc,1464,3,2000,2000,OK,-0.01872510211683302,-0.044693357324936255,0.01169049621530697,0.209,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,12,nll_cal,1464,3,2000,2000,OK,0.0019656523949584796,-0.0017956531105563307,0.00502651072066425,0.271,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,12,brier,1464,3,2000,2000,OK,-0.009621684838736653,-0.013590646289730172,-0.005715522051431331,0.0,twin_better,0.0,1
isolated_twin_vs_base,sepsis,sepsis,12,nll_raw,1464,3,2000,2000,OK,0.0951992512543278,0.06322066685562365,0.12597135917277735,0.0,twin_worse,0.0,1
isolated_twin_vs_base,sepsis,sepsis,24,auroc,1280,3,2000,2000,OK,0.0008803351344787522,-0.023513394817742582,0.031130774197335228,0.958,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,24,nll_cal,1280,3,2000,2000,OK,0.001563894783982515,-0.0006603679867922408,0.004076496101570444,0.155,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,24,brier,1280,3,2000,2000,OK,-0.01406008163339411,-0.019741483085253825,-0.008297020470861404,0.0,twin_better,0.0,1
isolated_twin_vs_base,sepsis,sepsis,24,nll_raw,1280,3,2000,2000,OK,0.12677542061241193,0.08990616311785965,0.16493061066755563,0.0,twin_worse,0.0,1
isolated_twin_vs_base,sepsis,sepsis,48,auroc,1020,3,2000,1998,OK,-0.010793337716414626,-0.0579310344827586,0.03158557966250279,0.6226226226226226,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,48,nll_cal,1020,3,2000,2000,OK,0.00118903916065989,-0.003811361419310533,0.0069717602905399745,0.664,uncertain,1.0,0
isolated_twin_vs_base,sepsis,sepsis,48,brier,1020,3,2000,2000,OK,-0.006638839638810071,-0.013778151199713665,0.0007983854888155906,0.087,uncertain,0.174,0
isolated_twin_vs_base,sepsis,sepsis,48,nll_raw,1020,3,2000,2000,OK,0.1741181144710136,0.1282105975874911,0.22202085056088147,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,aki,6,auroc,1350,3,2000,2000,OK,-0.007767052767052732,-0.015521229965465344,-0.0005476399948655866,0.037,twin_worse,0.56,0
joint_twin_vs_base,joint,aki,6,nll_cal,1350,3,2000,2000,OK,0.0032012533426484906,-0.002509390339417581,0.009166888924604669,0.273,uncertain,1.0,0
joint_twin_vs_base,joint,aki,6,brier,1350,3,2000,2000,OK,-0.0044306886494233045,-0.006400687293652177,-0.002621515971961305,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,6,nll_raw,1350,3,2000,2000,OK,-0.06325167943905961,-0.08361914216464034,-0.043343344239504804,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,12,auroc,1126,3,2000,2000,OK,0.00497536568554872,-0.0044845619313704415,0.015404040404040382,0.321,uncertain,1.0,0
joint_twin_vs_base,joint,aki,12,nll_cal,1126,3,2000,2000,OK,-0.00021828487419571155,-0.007365017702182442,0.006695891699158747,0.944,uncertain,1.0,0
joint_twin_vs_base,joint,aki,12,brier,1126,3,2000,2000,OK,-0.015064553469525278,-0.01849631014795954,-0.011561704725411882,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,12,nll_raw,1126,3,2000,2000,OK,-0.17623042028971936,-0.21178191410977007,-0.141847396367005,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,24,auroc,837,3,2000,2000,OK,0.0390220285645122,0.010002085940759317,0.06854687600956255,0.008,twin_better,0.152,0
joint_twin_vs_base,joint,aki,24,nll_cal,837,3,2000,2000,OK,-0.0013129185380097157,-0.008866183630023294,0.008035520728784563,0.72,uncertain,1.0,0
joint_twin_vs_base,joint,aki,24,brier,837,3,2000,2000,OK,-0.056388318120725436,-0.06384510610104338,-0.04919145995001388,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,24,nll_raw,837,3,2000,2000,OK,-0.4709616262809783,-0.5429306616015597,-0.40480373085380816,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,48,auroc,598,3,2000,2000,OK,0.004532088614822424,-0.03415783274440516,0.043095269372801455,0.818,uncertain,1.0,0
joint_twin_vs_base,joint,aki,48,nll_cal,598,3,2000,2000,OK,-1.68780473221422e-05,-0.008889850538736564,0.008507137691272013,0.998,uncertain,1.0,0
joint_twin_vs_base,joint,aki,48,brier,598,3,2000,2000,OK,-0.04233738173542364,-0.05305112732838251,-0.03255753797913926,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,aki,48,nll_raw,598,3,2000,2000,OK,-0.1609334375983549,-0.2446110903250121,-0.08238105314721544,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,hypotension,6,auroc,1283,3,2000,2000,OK,-0.009355046315032183,-0.017662941007888712,-0.001212219169225759,0.016,twin_worse,0.28800000000000003,0
joint_twin_vs_base,joint,hypotension,6,nll_cal,1283,3,2000,2000,OK,0.006257822649000726,0.001496396055881415,0.011348884387665632,0.009,twin_worse,0.18,0
joint_twin_vs_base,joint,hypotension,6,brier,1283,3,2000,2000,OK,-0.006145644854612159,-0.009004622881262655,-0.003340769359968594,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,hypotension,6,nll_raw,1283,3,2000,2000,OK,0.02056172192241057,-0.0004778664988970491,0.04288426096339875,0.058,uncertain,0.116,0
joint_twin_vs_base,joint,hypotension,12,auroc,1139,3,2000,2000,OK,-0.007104969290898988,-0.017955434862116888,0.003624700239808136,0.219,uncertain,1.0,0
joint_twin_vs_base,joint,hypotension,12,nll_cal,1139,3,2000,2000,OK,0.003491921530694452,-0.0017253716570050188,0.008869708957678878,0.2,uncertain,1.0,0
joint_twin_vs_base,joint,hypotension,12,brier,1139,3,2000,2000,OK,-0.00867176586068855,-0.012813873126552373,-0.004721576114554518,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,hypotension,12,nll_raw,1139,3,2000,2000,OK,0.015369845697243714,-0.013826430988470174,0.043849403179230806,0.286,uncertain,0.286,0
joint_twin_vs_base,joint,hypotension,24,auroc,915,3,2000,2000,OK,-0.006053160312767962,-0.023601640889184594,0.011463542177337619,0.5,uncertain,1.0,0
joint_twin_vs_base,joint,hypotension,24,nll_cal,915,3,2000,2000,OK,-0.0024186752895464037,-0.013555626742509007,0.0085630969602968,0.662,uncertain,1.0,0
joint_twin_vs_base,joint,hypotension,24,brier,915,3,2000,2000,OK,0.0012306723834401689,-0.004436066058975898,0.006950939226657989,0.669,uncertain,0.669,0
joint_twin_vs_base,joint,hypotension,24,nll_raw,915,3,2000,2000,OK,0.08063197670526678,0.0419896358281978,0.1177127895848335,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypotension,48,auroc,685,3,2000,2000,OK,-0.050261418565650584,-0.07769024895217899,-0.02431148474101319,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypotension,48,nll_cal,685,3,2000,2000,OK,0.008978368197004698,-0.0034508034012517602,0.020367376975253156,0.144,uncertain,1.0,0
joint_twin_vs_base,joint,hypotension,48,brier,685,3,2000,2000,OK,0.030813059730282907,0.02330239578599719,0.038246221733589936,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypotension,48,nll_raw,685,3,2000,2000,OK,0.21195490301347913,0.16764378245260586,0.25588773991251895,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,6,auroc,1261,3,2000,2000,OK,-0.0071609195402298305,-0.014646150443089591,0.0002684463762308019,0.056,uncertain,0.672,0
joint_twin_vs_base,joint,hypoxemia,6,nll_cal,1261,3,2000,2000,OK,0.0016333638957247965,-0.00783316990449519,0.011219780257041132,0.76,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,6,brier,1261,3,2000,2000,OK,0.01112361849874229,0.008330346266508202,0.014148838168783434,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,6,nll_raw,1261,3,2000,2000,OK,0.03755632517178334,0.028768957549694957,0.04727940909607562,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,12,auroc,1108,3,2000,2000,OK,-0.006013054363376255,-0.015474112856311803,0.003757235216464131,0.193,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,12,nll_cal,1108,3,2000,2000,OK,2.825083886991565e-06,-0.006119696960941612,0.006393680453026714,0.987,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,12,brier,1108,3,2000,2000,OK,0.017838225851677495,0.014250090044058793,0.021347697786799485,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,12,nll_raw,1108,3,2000,2000,OK,0.06503572049629877,0.05053321312539714,0.07985416477667587,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,24,auroc,859,3,2000,2000,OK,-0.010737327188940049,-0.025041268718311506,0.0026119947468262,0.118,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,24,nll_cal,859,3,2000,2000,OK,-0.0006196144460733706,-0.00911343935113218,0.00735367918558371,0.886,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,24,brier,859,3,2000,2000,OK,0.03215533504462676,0.026369462123058136,0.038170922126967835,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,24,nll_raw,859,3,2000,2000,OK,0.12032390364718167,0.09795772822841915,0.1452917858553376,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,48,auroc,606,3,2000,2000,OK,-0.011532752255166886,-0.03286009718468896,0.010846140257904943,0.277,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,48,nll_cal,606,3,2000,2000,OK,-0.0002096199987320351,-0.011440115555969101,0.010010082111095945,0.986,uncertain,1.0,0
joint_twin_vs_base,joint,hypoxemia,48,brier,606,3,2000,2000,OK,0.035009414302892,0.02868746621426753,0.04182061620355507,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,hypoxemia,48,nll_raw,606,3,2000,2000,OK,0.10139648838958847,0.0794284084040396,0.12878802869516692,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,lactate_high,6,auroc,1464,3,2000,2000,OK,-0.01975074404761904,-0.038477366255144044,-0.0028134300595237987,0.017,twin_worse,0.28900000000000003,0
joint_twin_vs_base,joint,lactate_high,6,nll_cal,1464,3,2000,2000,OK,0.002369274310236743,-0.0009977688397572915,0.0057326119674182795,0.147,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,6,brier,1464,3,2000,2000,OK,-0.006929911396873387,-0.010036696796255108,-0.004141273130585366,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,lactate_high,6,nll_raw,1464,3,2000,2000,OK,0.0575672081897983,0.034565359264660346,0.08168387397596433,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,lactate_high,12,auroc,1382,3,2000,2000,OK,-0.023443517867309693,-0.04728154148257239,-0.0001926146056904221,0.046,twin_worse,0.598,0
joint_twin_vs_base,joint,lactate_high,12,nll_cal,1382,3,2000,2000,OK,-0.0005840631217582771,-0.00407090129627999,0.0027991642378140487,0.706,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,12,brier,1382,3,2000,2000,OK,-0.011086709533187359,-0.015198102631313812,-0.0067946610865672556,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,lactate_high,12,nll_raw,1382,3,2000,2000,OK,0.08354005045600432,0.05271972681255197,0.11605933907294705,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,lactate_high,24,auroc,1206,3,2000,2000,OK,-0.007349731886768906,-0.05054402045142788,0.03810044181237075,0.695,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,24,nll_cal,1206,3,2000,2000,OK,0.0010663652035018362,-0.0014935601539315297,0.004218197452417536,0.464,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,24,brier,1206,3,2000,2000,OK,-0.015718963935037373,-0.02152049192331555,-0.010021413728374255,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,lactate_high,24,nll_raw,1206,3,2000,2000,OK,0.10373212173648691,0.06669925668100803,0.1399996529199834,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,lactate_high,48,auroc,957,3,2000,1999,OK,0.012052160168598522,-0.034185463659147874,0.06295907660020987,0.6323161580790395,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,48,nll_cal,957,3,2000,2000,OK,0.0006871963460769329,-0.003415578465103937,0.005141128566549101,0.77,uncertain,1.0,0
joint_twin_vs_base,joint,lactate_high,48,brier,957,3,2000,2000,OK,-0.008535628846403128,-0.016122101781747437,-0.0013622662018640394,0.018,twin_better,0.05399999999999999,0
joint_twin_vs_base,joint,lactate_high,48,nll_raw,957,3,2000,2000,OK,0.1457069282665051,0.09820728786695371,0.19006124344556113,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,sepsis,6,auroc,1547,3,2000,2000,OK,-0.01386345416970051,-0.02977615452294724,-0.0005341619952880331,0.04,twin_worse,0.56,0
joint_twin_vs_base,joint,sepsis,6,nll_cal,1547,3,2000,2000,OK,0.0008321725757994149,-0.0027669056949288706,0.004563049279622045,0.638,uncertain,1.0,0
joint_twin_vs_base,joint,sepsis,6,brier,1547,3,2000,2000,OK,-0.006717289828619506,-0.009507334677664809,-0.003954862404705224,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,sepsis,6,nll_raw,1547,3,2000,2000,OK,0.05514814468593923,0.03198687818744162,0.0772329018639496,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,sepsis,12,auroc,1464,3,2000,2000,OK,-0.027405822079963633,-0.051472093400814635,-0.0020453753378011728,0.035,twin_worse,0.56,0
joint_twin_vs_base,joint,sepsis,12,nll_cal,1464,3,2000,2000,OK,0.003083025606133364,9.975311995689452e-05,0.006115337933192596,0.046,twin_worse,0.874,0
joint_twin_vs_base,joint,sepsis,12,brier,1464,3,2000,2000,OK,-0.010104810532268329,-0.014230087904261814,-0.006366634826214176,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,sepsis,12,nll_raw,1464,3,2000,2000,OK,0.09337248990860311,0.06339657888072177,0.12667539147279802,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,sepsis,24,auroc,1280,3,2000,2000,OK,0.006921255540040046,-0.02508839238697058,0.045688291139240514,0.79,uncertain,1.0,0
joint_twin_vs_base,joint,sepsis,24,nll_cal,1280,3,2000,2000,OK,0.0009407094772606605,-0.00104712734093568,0.0031509280058838705,0.35,uncertain,1.0,0
joint_twin_vs_base,joint,sepsis,24,brier,1280,3,2000,2000,OK,-0.013375066372450912,-0.01922745629794284,-0.007627543685452506,0.0,twin_better,0.0,1
joint_twin_vs_base,joint,sepsis,24,nll_raw,1280,3,2000,2000,OK,0.12824383557101265,0.08957037463699216,0.16532078879334583,0.0,twin_worse,0.0,1
joint_twin_vs_base,joint,sepsis,48,auroc,1020,3,2000,1995,OK,-0.01013587552049085,-0.05511724742493973,0.03155818540433926,0.6335839598997494,uncertain,1.0,0
joint_twin_vs_base,joint,sepsis,48,nll_cal,1020,3,2000,2000,OK,0.00124398545552591,-0.003976102930892463,0.006750647340283735,0.653,uncertain,1.0,0
joint_twin_vs_base,joint,sepsis,48,brier,1020,3,2000,2000,OK,-0.005699556028579576,-0.012962629983344544,0.0015595060370504259,0.127,uncertain,0.254,0
joint_twin_vs_base,joint,sepsis,48,nll_raw,1020,3,2000,2000,OK,0.17805652055300053,0.12732216005170463,0.22662243116392822,0.0,twin_worse,0.0,1
isolated_minus_joint,aki,aki,6,auroc,1350,3,2000,2000,OK,-0.0031430410001838847,-0.011589937515863494,0.005467428335321323,0.497,uncertain,1.0,0
isolated_minus_joint,aki,aki,6,nll_cal,1350,3,2000,2000,OK,0.003354409125562489,-0.002971080569969052,0.009737634180349812,0.313,uncertain,1.0,0
isolated_minus_joint,aki,aki,6,brier,1350,3,2000,2000,OK,-0.004061217956635846,-0.006132545274204331,-0.0019590608887595394,0.0,twin_better,0.0,1
isolated_minus_joint,aki,aki,6,nll_raw,1350,3,2000,2000,OK,-0.045361928091854666,-0.06789245281305852,-0.02232279228750665,0.0,twin_better,0.0,1
isolated_minus_joint,aki,aki,12,auroc,1126,3,2000,2000,OK,-0.0014338107029501965,-0.011162954043748747,0.008076869758092445,0.776,uncertain,1.0,0
isolated_minus_joint,aki,aki,12,nll_cal,1126,3,2000,2000,OK,0.0011162673407653938,-0.005575685293786746,0.00781956954581216,0.79,uncertain,1.0,0
isolated_minus_joint,aki,aki,12,brier,1126,3,2000,2000,OK,-0.004901434281821337,-0.008559360781509654,-0.001384646563702729,0.006,twin_better,0.09,0
isolated_minus_joint,aki,aki,12,nll_raw,1126,3,2000,2000,OK,-0.019194061623708722,-0.05143720796097543,0.015660869231757704,0.273,uncertain,1.0,0
isolated_minus_joint,aki,aki,24,auroc,837,3,2000,2000,OK,-0.033581457274267715,-0.0513236040758976,-0.015547362827155593,0.0,twin_worse,0.0,1
isolated_minus_joint,aki,aki,24,nll_cal,837,3,2000,2000,OK,0.0018633952547521438,-0.007487066303064716,0.009980745721080894,0.64,uncertain,1.0,0
isolated_minus_joint,aki,aki,24,brier,837,3,2000,2000,OK,0.011581684761176297,0.007331710569563349,0.015795155484284343,0.0,twin_worse,0.0,1
isolated_minus_joint,aki,aki,24,nll_raw,837,3,2000,2000,OK,0.12936466817929337,0.08896135199042685,0.16833245090020868,0.0,twin_worse,0.0,1
isolated_minus_joint,aki,aki,48,auroc,598,3,2000,2000,OK,-0.004624871531346349,-0.026378404988513293,0.01709331582977791,0.691,uncertain,1.0,0
isolated_minus_joint,aki,aki,48,nll_cal,598,3,2000,2000,OK,-0.0015668043778419272,-0.006150391610594219,0.003001241058448294,0.475,uncertain,1.0,0
isolated_minus_joint,aki,aki,48,brier,598,3,2000,2000,OK,-0.0015986396457241519,-0.008351436598038333,0.005236337212119909,0.649,uncertain,1.0,0
isolated_minus_joint,aki,aki,48,nll_raw,598,3,2000,2000,OK,-0.015474398489925897,-0.06937452712063438,0.04371962652365771,0.6,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,6,auroc,1283,3,2000,2000,OK,-0.0016995761949727777,-0.01107895988584114,0.00777780608129334,0.719,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,6,nll_cal,1283,3,2000,2000,OK,-0.0013303159831622121,-0.00876797348070539,0.005925079480435098,0.732,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,6,brier,1283,3,2000,2000,OK,-0.002290764722037774,-0.00569002218737302,0.0010349309328598376,0.183,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,6,nll_raw,1283,3,2000,2000,OK,0.02816839677715092,0.002075266321551337,0.05342799612088037,0.033,twin_worse,0.528,0
isolated_minus_joint,hypotension,hypotension,12,auroc,1139,3,2000,2000,OK,0.00023962404615677593,-0.010192604635758735,0.010598025360471275,0.97,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,12,nll_cal,1139,3,2000,2000,OK,0.0019426984107973133,-0.00514834046085938,0.008961446682403187,0.584,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,12,brier,1139,3,2000,2000,OK,0.0039390645098245775,-0.0003571211947296266,0.008303159086426447,0.074,uncertain,0.8879999999999999,0
isolated_minus_joint,hypotension,hypotension,12,nll_raw,1139,3,2000,2000,OK,0.02023182437072882,-0.005977982501566205,0.04715143924309934,0.108,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,24,auroc,915,3,2000,2000,OK,0.008638230890313717,-0.0008139933411672367,0.01919537621802873,0.07,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,24,nll_cal,915,3,2000,2000,OK,0.0009082569385603226,-0.006193493853559111,0.007593369479649955,0.777,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,24,brier,915,3,2000,2000,OK,0.0012270300777314635,-0.002834797460050979,0.004865235249107887,0.552,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,24,nll_raw,915,3,2000,2000,OK,0.0017888967358505549,-0.02237380554771764,0.0242719668252635,0.89,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,48,auroc,685,3,2000,2000,OK,0.012289960869422245,-0.0029893677901267797,0.02804042696251467,0.107,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,48,nll_cal,685,3,2000,2000,OK,-0.00018901745932114892,-0.003689604880236081,0.004363962701077946,0.86,uncertain,1.0,0
isolated_minus_joint,hypotension,hypotension,48,brier,685,3,2000,2000,OK,0.007657293322663871,0.001473171734069877,0.013773644895040191,0.013,twin_worse,0.182,0
isolated_minus_joint,hypotension,hypotension,48,nll_raw,685,3,2000,2000,OK,0.03889929231906001,0.0008209564186122866,0.07698179624603184,0.039,twin_worse,0.585,0
isolated_minus_joint,hypoxemia,hypoxemia,6,auroc,1261,3,2000,2000,OK,-0.009477650063856962,-0.017902370726949557,-0.0011161717748544202,0.024,twin_worse,0.456,0
isolated_minus_joint,hypoxemia,hypoxemia,6,nll_cal,1261,3,2000,2000,OK,0.0011577991048620513,-0.007599657986059924,0.009475116933392114,0.759,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,6,brier,1261,3,2000,2000,OK,0.0070095439371958695,0.003898088756472716,0.01006632983633863,0.0,twin_worse,0.0,1
isolated_minus_joint,hypoxemia,hypoxemia,6,nll_raw,1261,3,2000,2000,OK,0.01796538398141734,0.00824488083026774,0.02827000275669823,0.0,twin_worse,0.0,1
isolated_minus_joint,hypoxemia,hypoxemia,12,auroc,1108,3,2000,2000,OK,-0.003381454025230824,-0.011561252160908123,0.004351071383058125,0.396,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,12,nll_cal,1108,3,2000,2000,OK,-0.0006372655557412663,-0.008801789806991893,0.007473120727895145,0.889,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,12,brier,1108,3,2000,2000,OK,0.0025969116339498825,-0.00040455897128721717,0.005537958178722,0.088,uncertain,0.968,0
isolated_minus_joint,hypoxemia,hypoxemia,12,nll_raw,1108,3,2000,2000,OK,0.0020024896093484785,-0.00864571179860386,0.01269744078903897,0.7,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,24,auroc,859,3,2000,2000,OK,0.007291346646185323,-0.0017665130568356169,0.017126848112763583,0.125,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,24,nll_cal,859,3,2000,2000,OK,-0.0018374248511445097,-0.010760112115123975,0.005010316843513595,0.678,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,24,brier,859,3,2000,2000,OK,-0.005409000692711703,-0.008376362786800004,-0.002557826822720729,0.0,twin_better,0.0,1
isolated_minus_joint,hypoxemia,hypoxemia,24,nll_raw,859,3,2000,2000,OK,-0.023292907311161595,-0.03416148286722474,-0.013058454141468842,0.0,twin_better,0.0,1
isolated_minus_joint,hypoxemia,hypoxemia,48,auroc,606,3,2000,2000,OK,-0.004072622083507818,-0.021327526562886095,0.013540422142572672,0.658,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,48,nll_cal,606,3,2000,2000,OK,0.00038658670329783215,-0.007953611314740438,0.006640978930686893,0.872,uncertain,1.0,0
isolated_minus_joint,hypoxemia,hypoxemia,48,brier,606,3,2000,2000,OK,0.0033525365737520443,-0.0006477895102174349,0.00756925940015935,0.094,uncertain,0.968,0
isolated_minus_joint,hypoxemia,hypoxemia,48,nll_raw,606,3,2000,2000,OK,0.009723077783132491,-0.004740965284917585,0.02524080842050388,0.178,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,6,auroc,1464,3,2000,2000,OK,-0.006054687500000007,-0.025806729861262426,0.014790248695828087,0.561,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,6,nll_cal,1464,3,2000,2000,OK,0.0021491133243958277,-0.0016650858839342888,0.00622260515200737,0.277,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,6,brier,1464,3,2000,2000,OK,-0.014691955330458665,-0.018681983915725935,-0.0105570366285258,0.0,twin_better,0.0,1
isolated_minus_joint,lactate_high,lactate_high,6,nll_raw,1464,3,2000,2000,OK,0.03360430766358592,-0.0011396785060751174,0.06925351669679947,0.06,uncertain,0.84,0
isolated_minus_joint,lactate_high,lactate_high,12,auroc,1382,3,2000,2000,OK,-0.0071536220235105166,-0.02605579557252417,0.011252088554720114,0.452,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,12,nll_cal,1382,3,2000,2000,OK,0.0006277015021645119,-0.002953737609656594,0.00394105630504808,0.706,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,12,brier,1382,3,2000,2000,OK,-0.003211133640731856,-0.008594080469988595,0.0019922353915212848,0.219,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,12,nll_raw,1382,3,2000,2000,OK,0.03446642254561531,-0.0067631239318465715,0.07512739200540594,0.099,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,24,auroc,1206,3,2000,2000,OK,0.009547636862451674,-0.016110645821701075,0.03757482229704452,0.488,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,24,nll_cal,1206,3,2000,2000,OK,-0.0009758354765498458,-0.0032104452026918686,0.0011195616179227642,0.413,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,24,brier,1206,3,2000,2000,OK,0.0050526978399701074,0.00026712800560515354,0.009630202195105833,0.036,twin_worse,0.46799999999999997,0
isolated_minus_joint,lactate_high,lactate_high,24,nll_raw,1206,3,2000,2000,OK,0.008607275622531774,-0.022965772011947546,0.03978807172002559,0.543,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,48,auroc,957,3,2000,2000,OK,-0.022984720758693365,-0.04482576557550159,0.007518796992481223,0.101,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,48,nll_cal,957,3,2000,2000,OK,0.001937786163913229,-0.001282006437030263,0.00612645418575868,0.332,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,48,brier,957,3,2000,2000,OK,-0.0019037027129164053,-0.008759455740596408,0.004576774638954423,0.545,uncertain,1.0,0
isolated_minus_joint,lactate_high,lactate_high,48,nll_raw,957,3,2000,2000,OK,0.011016462777872875,-0.029736777232438377,0.05146515164363247,0.615,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,6,auroc,1547,3,2000,2000,OK,0.009879090086710951,-0.0017727714264365777,0.02242292120834632,0.096,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,6,nll_cal,1547,3,2000,2000,OK,-0.0020376982631847974,-0.004742951023504467,0.0003779953538257046,0.117,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,6,brier,1547,3,2000,2000,OK,0.00019958554740021105,-0.0014167751022646693,0.0018613829736601397,0.802,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,6,nll_raw,1547,3,2000,2000,OK,0.001424874159442144,-0.01141204645401634,0.01433745673666087,0.81,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,12,auroc,1464,3,2000,2000,OK,0.008680719963130617,-0.006803474323958595,0.029959669052806302,0.346,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,12,nll_cal,1464,3,2000,2000,OK,-0.0011173732111748854,-0.003878906878424946,0.0012480854862987278,0.39,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,12,brier,1464,3,2000,2000,OK,0.00048312569353167593,-0.001928468608367519,0.0028629475173020504,0.716,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,12,nll_raw,1464,3,2000,2000,OK,0.0018267613457246977,-0.015729448401584915,0.018767120724542813,0.849,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,24,auroc,1280,3,2000,2000,OK,-0.006040920405561294,-0.022079289851801708,0.008210825571391116,0.453,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,24,nll_cal,1280,3,2000,2000,OK,0.0006231853067218542,-4.5812176328534674e-05,0.0014896043639214633,0.077,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,24,brier,1280,3,2000,2000,OK,-0.0006850152609431967,-0.0028050040018954324,0.0013509529601555457,0.524,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,24,nll_raw,1280,3,2000,2000,OK,-0.0014684149586007443,-0.014531293289196416,0.011695342167845148,0.816,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,48,auroc,1020,3,2000,1992,OK,-0.0006574621959237748,-0.00728552717747218,0.00559394537676868,0.858433734939759,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,48,nll_cal,1020,3,2000,2000,OK,-5.494629486601985e-05,-0.00028628133192028064,0.00016886898471338906,0.641,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,48,brier,1020,3,2000,2000,OK,-0.0009392836102304958,-0.0036009688740402885,0.0018735719200493103,0.489,uncertain,1.0,0
isolated_minus_joint,sepsis,sepsis,48,nll_raw,1020,3,2000,2000,OK,-0.00393840608198689,-0.02175974565436462,0.013641453759405283,0.661,uncertain,1.0,0


==> source_data/Supplementary_Figure_S2/a3_a5/pehe_moment_decomposition.csv <==
scope,dgp_seed,model_seed,outcome,treatment,horizon_h,n_decisions,true_ate,model_ate,error_bias,bias_squared,error_variance,pehe_squared,pehe,identity_residual,predicted_effect_variance,true_effect_variance,predicted_true_covariance,minus_two_predicted_true_covariance,expanded_identity_sum,expanded_identity_residual,constant_effect_floor_pehe_squared,constant_effect_floor_pehe,model_minus_floor_pehe_squared,model_beats_constant_effect_floor
lambda0,401,13,heart_rate,phenylephrine,6,27,0.0,-0.0035807788340811862,-0.0035807788340811862,1.282197705860382e-05,1.3598442091701545e-05,2.642041915030536e-05,0.005140079683264197,-5.082197683525802e-21,1.3598442091701545e-05,0.0,0.0,-0.0,2.6420419150305367e-05,-6.776263578034403e-21,0.0,0.0,2.642041915030536e-05,False
lambda0,401,13,heart_rate,phenylephrine,12,27,-0.037037037037037035,-0.0035575431426986943,0.03347949389433834,0.0011208765114210381,0.035792612312043434,0.03691348882346447,0.1921288339200144,-8.673617379884035e-19,1.7565516852348533e-05,0.03566529492455418,-5.487593531845405e-05,0.0001097518706369081,0.03691348882346448,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.001248193898910288,False
lambda0,401,13,heart_rate,phenylephrine,24,27,-0.037037037037037035,-0.0033195855496866472,0.03371745148735039,0.0011368665348018272,0.03571832036875904,0.03685518690356087,0.19197704785614575,8.673617379884035e-19,1.3035699714568363e-05,0.03566529492455418,-1.9994872245142737e-05,3.998974449028547e-05,0.03685518690356086,6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0011898919790066867,False
lambda0,401,13,heart_rate,phenylephrine,48,27,0.0,-0.003113166447692796,-0.003113166447692796,9.691805331040182e-06,1.1389630115747466e-05,2.1081435446787647e-05,0.004591452433248944,-1.6940658945086007e-21,1.1389630115747466e-05,0.0,0.0,-0.0,2.1081435446787647e-05,0.0,0.0,0.0,2.1081435446787647e-05,False
lambda0,401,13,heart_rate,NaCL,6,27,0.0,0.001304713704379854,0.001304713704379854,1.702277850396601e-06,3.750232907482062e-06,5.4525107578786635e-06,0.0023350611893221693,6.352747104407253e-22,3.750232907482062e-06,0.0,0.0,-0.0,5.452510757878663e-06,8.470329472543003e-22,0.0,0.0,5.4525107578786635e-06,False
lambda0,401,13,heart_rate,NaCL,12,27,0.0,0.0012203016028442509,0.0012203016028442509,1.4891360019042478e-06,2.2314837747237002e-06,3.720619776627948e-06,0.0019288908151131696,0.0,2.2314837747237002e-06,0.0,0.0,-0.0,3.720619776627948e-06,0.0,0.0,0.0,3.720619776627948e-06,False
lambda0,401,13,heart_rate,NaCL,24,27,0.0,0.0014062378120492964,0.0014062378120492964,1.977504784037192e-06,3.4087430484681686e-06,5.386247832505361e-06,0.002320829126089502,4.235164736271502e-22,3.4087430484681686e-06,0.0,0.0,-0.0,5.386247832505361e-06,0.0,0.0,0.0,5.386247832505361e-06,False
lambda0,401,13,heart_rate,NaCL,48,27,-0.037037037037037035,0.001303101896697151,0.03834013893373419,0.0014699662534580402,0.03555329586066808,0.03702326211412612,0.19241429810210603,2.168404344971009e-18,3.0624891828329314e-06,0.03566529492455418,5.753077653446961e-05,-0.00011506155306893923,0.03702326211412612,0.0,0.03566529492455418,0.18885257457751053,0.0013579671895719361,False
lambda0,401,13,heart_rate,norepinephrine,6,27,0.0,0.005473052258333695,0.005473052258333695,2.9954301022451555e-05,1.7621039647939106e-05,4.757534067039066e-05,0.006897487997118274,-3.3881317890172014e-21,1.7621039647939106e-05,0.0,0.0,-0.0,4.7575340670390665e-05,-6.776263578034403e-21,0.0,0.0,4.757534067039066e-05,False
lambda0,401,13,heart_rate,norepinephrine,12,27,0.0,0.005261183936407638,0.005261183936407638,2.768005641271377e-05,1.7731859606314945e-05,4.541191601902871e-05,0.006738836399485353,-3.3881317890172014e-21,1.7731859606314945e-05,0.0,0.0,-0.0,4.541191601902871e-05,0.0,0.0,0.0,4.541191601902871e-05,False
lambda0,401,13,heart_rate,norepinephrine,24,27,0.0,0.0050394485619846595,0.0050394485619846595,2.5396041808889252e-05,1.5425140863503735e-05,4.082118267239298e-05,0.006389145691905372,-6.776263578034403e-21,1.5425140863503735e-05,0.0,0.0,-0.0,4.082118267239299e-05,-6.776263578034403e-21,0.0,0.0,4.082118267239298e-05,False
lambda0,401,13,heart_rate,norepinephrine,48,27,0.0,0.004795253838572518,0.004795253838572518,2.299445937634447e-05,1.555171960886361e-05,3.8546178985208084e-05,0.006208556916482934,3.3881317890172014e-21,1.555171960886361e-05,0.0,0.0,-0.0,3.854617898520808e-05,6.776263578034403e-21,0.0,0.0,3.8546178985208084e-05,False
lambda0,401,13,heart_rate,dextrose,6,27,-0.037037037037037035,0.0005215455828743233,0.037558582619911365,0.0014106471284167082,0.035808877312649645,0.03721952444106636,0.19292362333593666,7.589415207398531e-18,5.601192718947033e-07,0.03566529492455418,-7.151113441178341e-05,0.00014302226882356681,0.037219524441066354,6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0015542295165121775,False
lambda0,401,13,heart_rate,dextrose,12,27,0.0,0.0006739478803465113,0.0006739478803465113,4.5420574542355556e-07,6.200368160677881e-07,1.0742425614913436e-06,0.0010364567340180406,0.0,6.200368160677881e-07,0.0,0.0,-0.0,1.0742425614913436e-06,0.0,0.0,0.0,1.0742425614913436e-06,False
lambda0,401,13,heart_rate,dextrose,24,27,0.0,0.000767705314854447,0.000767705314854447,5.893714504557657e-07,7.194806833280786e-07,1.3088521337838443e-06,0.0011440507566466815,0.0,7.194806833280786e-07,0.0,0.0,-0.0,1.3088521337838443e-06,0.0,0.0,0.0,1.3088521337838443e-06,False
lambda0,401,13,heart_rate,dextrose,48,27,0.0,0.0008734310636415956,0.0008734310636415956,7.62881822934089e-07,5.887034310704042e-07,1.3515852540044933e-06,0.0011625769884203339,0.0,5.887034310704042e-07,0.0,0.0,-0.0,1.3515852540044933e-06,0.0,0.0,0.0,1.3515852540044933e-06,False
lambda0,401,13,heart_rate,FiO2,6,27,-0.037037037037037035,0.003945883520895195,0.04098292055793223,0.001679599777457784,0.03611445379926448,0.03779405357672226,0.19440692780022595,-1.5178830414797062e-18,2.4452001178183946e-05,0.03566529492455418,-0.00021235343676605703,0.00042470687353211406,0.03779405357672226,0.0,0.03566529492455418,0.18885257457751053,0.002128758652168078,False
lambda0,401,13,heart_rate,FiO2,12,27,0.0,0.003971475139981285,0.003971475139981285,1.5772614787489364e-05,2.2423036476331482e-05,3.819565126382085e-05,0.006180263041636727,3.3881317890172014e-21,2.2423036476331482e-05,0.0,0.0,-0.0,3.819565126382085e-05,0.0,0.0,0.0,3.819565126382085e-05,False
lambda0,401,13,heart_rate,FiO2,24,27,0.0,0.003818196188337709,0.003818196188337709,1.457862213263661e-05,2.2167556086332543e-05,3.6746178218969154e-05,0.006061862603108813,1.6940658945086007e-21,2.2167556086332543e-05,0.0,0.0,-0.0,3.6746178218969154e-05,0.0,0.0,0.0,3.6746178218969154e-05,False
lambda0,401,13,heart_rate,FiO2,48,27,0.0,0.0036180590766825256,0.0036180590766825256,1.309035148236481e-05,2.261565520010327e-05,3.570600668246808e-05,0.005975450333026632,1.6940658945086007e-21,2.261565520010327e-05,0.0,0.0,-0.0,3.570600668246808e-05,0.0,0.0,0.0,3.570600668246808e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,phenylephrine,6,22,0.0,0.009209307837133753,0.009209307837133753,8.481135083909315e-05,3.8797021896756904e-05,0.00012360837273585006,0.011117930236147827,1.3552527156068805e-20,3.8797021896756904e-05,0.0,0.0,-0.0,0.00012360837273585006,0.0,0.0,0.0,0.00012360837273585006,False
lambda0,401,13,O2_pulseoxymetry_saturation,phenylephrine,12,22,0.0,0.008525519323521056,0.008525519323521056,7.268447973573093e-05,5.265909973305369e-05,0.00012534357946878462,0.011195694684510855,0.0,5.265909973305369e-05,0.0,0.0,-0.0,0.00012534357946878462,0.0,0.0,0.0,0.00012534357946878462,False
lambda0,401,13,O2_pulseoxymetry_saturation,phenylephrine,24,22,0.0,0.008776576346847658,0.008776576346847658,7.702829237204577e-05,5.254367924076909e-05,0.0001295719716128149,0.011382968488615565,4.0657581468206416e-20,5.254367924076909e-05,0.0,0.0,-0.0,0.00012957197161281487,2.710505431213761e-20,0.0,0.0,0.0001295719716128149,False
lambda0,401,13,O2_pulseoxymetry_saturation,phenylephrine,48,22,0.0,0.008888682628113142,0.008888682628113142,7.900867886332035e-05,5.3524268422988654e-05,0.000132532947286309,0.011512295482930805,0.0,5.3524268422988654e-05,0.0,0.0,-0.0,0.000132532947286309,0.0,0.0,0.0,0.000132532947286309,False
lambda0,401,13,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.008111189429257615,0.008111189429257615,6.579139395730048e-05,3.868617391005379e-05,0.00010447756786735426,0.010221426899770613,0.0,3.868617391005379e-05,0.0,0.0,-0.0,0.00010447756786735428,-1.3552527156068805e-20,0.0,0.0,0.00010447756786735426,False
lambda0,401,13,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.008913706827208781,0.008913706827208781,7.945416940142843e-05,4.141557764917246e-05,0.00012086974705060088,0.010994077817197806,-1.3552527156068805e-20,4.141557764917246e-05,0.0,0.0,-0.0,0.00012086974705060089,-1.3552527156068805e-20,0.0,0.0,0.00012086974705060088,False
lambda0,401,13,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.008896094640766678,0.008896094640766678,7.914049985747761e-05,4.1617646437729204e-05,0.00012075814629520682,0.010989001150933,1.3552527156068805e-20,4.1617646437729204e-05,0.0,0.0,-0.0,0.00012075814629520682,0.0,0.0,0.0,0.00012075814629520682,False
lambda0,401,13,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.00897203503349079,0.00897203503349079,8.049741264218607e-05,4.33416618728169e-05,0.00012383907451500296,0.011128300612178076,-1.3552527156068805e-20,4.33416618728169e-05,0.0,0.0,-0.0,0.00012383907451500296,0.0,0.0,0.0,0.00012383907451500296,False
lambda0,401,13,O2_pulseoxymetry_saturation,norepinephrine,6,22,0.0,0.00031043472324290036,0.00031043472324290036,9.636971739489614e-08,3.7165938492290273e-06,3.8129635666239236e-06,0.0019526811226167789,1.3234889800848443e-22,3.7165938492290273e-06,0.0,0.0,-0.0,3.8129635666239236e-06,0.0,0.0,0.0,3.8129635666239236e-06,False
lambda0,401,13,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.0008131968407779308,0.0008131968407779308,6.612891018512072e-07,6.191740264603184e-06,6.85302936645439e-06,0.0026178291324023403,-8.470329472543003e-22,6.191740264603184e-06,0.0,0.0,-0.0,6.853029366454391e-06,-8.470329472543003e-22,0.0,0.0,6.85302936645439e-06,False
lambda0,401,13,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.0011560020569865402,0.0011560020569865402,1.336340755757112e-06,8.747539198886957e-06,1.008387995464407e-05,0.0031755125499112846,6.352747104407253e-22,8.747539198886957e-06,0.0,0.0,-0.0,1.008387995464407e-05,0.0,0.0,0.0,1.008387995464407e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,norepinephrine,48,22,0.0,0.0013712567749987426,0.0013712567749987426,1.8803451429799524e-06,9.994206442444341e-06,1.1874551585424295e-05,0.0034459471245833553,1.2705494208814505e-21,9.994206442444341e-06,0.0,0.0,-0.0,1.1874551585424293e-05,1.6940658945086007e-21,0.0,0.0,1.1874551585424295e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.00293289919460878,0.00293289919460878,8.601897685736832e-06,1.9537171340772096e-05,2.813906902650892e-05,0.005304627133598451,-6.776263578034403e-21,1.9537171340772096e-05,0.0,0.0,-0.0,2.8139069026508928e-05,-6.776263578034403e-21,0.0,0.0,2.813906902650892e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.003850170873624993,0.003850170873624993,1.4823815756110242e-05,2.0324502325911743e-05,3.514831808202198e-05,0.005928601697029577,-3.3881317890172014e-21,2.0324502325911743e-05,0.0,0.0,-0.0,3.514831808202198e-05,0.0,0.0,0.0,3.514831808202198e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.004494948915596325,0.004494948915596325,2.0204565753820577e-05,2.1263562626937555e-05,4.146812838075813e-05,0.006439575170829061,-3.3881317890172014e-21,2.1263562626937555e-05,0.0,0.0,-0.0,4.1468128380758135e-05,-6.776263578034403e-21,0.0,0.0,4.146812838075813e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.0043892638658430795,0.0043892638658430795,1.9265637283995736e-05,1.9126705562443238e-05,3.839234284643898e-05,0.006196155489207721,3.3881317890172014e-21,1.9126705562443238e-05,0.0,0.0,-0.0,3.839234284643898e-05,0.0,0.0,0.0,3.839234284643898e-05,False
lambda0,401,13,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.006988664579607809,-0.006988664579607809,4.88414326062648e-05,9.105055607774451e-05,0.0001398919886840093,0.011827594374343808,-2.0328790734103208e-20,9.105055607774451e-05,0.0,0.0,-0.0,0.00013989198868400932,-2.710505431213761e-20,0.0,0.0,0.0001398919886840093,False
lambda0,401,13,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.007885204677446257,-0.007885204677446257,6.217645280522033e-05,9.642829105548713e-05,0.00015860474386070747,0.012593837535108489,1.3552527156068805e-20,9.642829105548713e-05,0.0,0.0,-0.0,0.00015860474386070747,0.0,0.0,0.0,0.00015860474386070747,False
lambda0,401,13,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.00862557037737693,-0.00862557037737693,7.440046433508241e-05,0.00010588575765471052,0.00018028622198979294,0.013427070491726516,1.3552527156068805e-20,0.00010588575765471052,0.0,0.0,-0.0,0.0001802862219897929,2.710505431213761e-20,0.0,0.0,0.00018028622198979294,False
lambda0,401,13,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.008227050503805537,-0.008227050503805537,6.768435999216693e-05,0.00010843482150746844,0.00017611918149963536,0.013270990223025384,-1.3552527156068805e-20,0.00010843482150746844,0.0,0.0,-0.0,0.0001761191814996354,-2.710505431213761e-20,0.0,0.0,0.00017611918149963536,False
lambda0,401,13,respiratory_rate,phenylephrine,6,25,0.08,-0.0001978584401379882,-0.08019785844013799,0.0064316964983844125,0.07348415347038227,0.07991584996876668,0.28269391569109986,-8.673617379884035e-18,2.9568095628220127e-05,0.0736,7.270731262298548e-05,-0.00014541462524597095,0.07991584996876666,1.3877787807814457e-17,0.0736,0.2712931993250107,0.006315849968766676,False
lambda0,401,13,respiratory_rate,phenylephrine,12,25,0.08,0.0004338964095920291,-0.07956610359040797,0.006330764840559533,0.073549134657206,0.07987989949776553,0.2826303230330488,-5.204170427930421e-18,2.8548819632076523e-05,0.0736,3.970708121303942e-05,-7.941416242607884e-05,0.07987989949776553,0.0,0.0736,0.2712931993250107,0.006279899497765529,False
lambda0,401,13,respiratory_rate,phenylephrine,24,25,0.08,0.0009403622229053779,-0.07905963777709463,0.0062504263254454075,0.07357696906927173,0.07982739539471714,0.28253742299864837,2.6020852139652106e-18,3.260503745139911e-05,0.0736,2.781798408983337e-05,-5.563596817966674e-05,0.07982739539471713,1.3877787807814457e-17,0.0736,0.2712931993250107,0.0062273953947171445,False
lambda0,401,13,respiratory_rate,phenylephrine,48,25,0.08,0.00113575546859401,-0.078864244531406,0.006219569065509401,0.0735133152215886,0.07973288428709802,0.282370119324085,1.0408340855860843e-17,2.9929457022104166e-05,0.0736,5.830711771674689e-05,-0.00011661423543349378,0.079732884287098,1.3877787807814457e-17,0.0736,0.2712931993250107,0.006132884287098017,False
lambda0,401,13,respiratory_rate,NaCL,6,25,0.0,0.009037374094493525,0.009037374094493525,8.167413052382266e-05,2.7253946223654146e-05,0.00010892807674747681,0.0104368614414237,0.0,2.7253946223654146e-05,0.0,0.0,-0.0,0.00010892807674747681,0.0,0.0,0.0,0.00010892807674747681,False
lambda0,401,13,respiratory_rate,NaCL,12,25,0.0,0.009020630091418687,0.009020630091418687,8.13717672462083e-05,2.4760629198524134e-05,0.00010613239644473244,0.010302057874266309,0.0,2.4760629198524134e-05,0.0,0.0,-0.0,0.00010613239644473244,0.0,0.0,0.0,0.00010613239644473244,False
lambda0,401,13,respiratory_rate,NaCL,24,25,0.0,0.008446336856159148,0.008446336856159148,7.13406062877124e-05,2.4410413811429816e-05,9.575102009914222e-05,0.009785245019882855,1.3552527156068805e-20,2.4410413811429816e-05,0.0,0.0,-0.0,9.575102009914221e-05,1.3552527156068805e-20,0.0,0.0,9.575102009914222e-05,False
lambda0,401,13,respiratory_rate,NaCL,48,25,0.0,0.008321619727520881,0.008321619727520881,6.92493548894647e-05,2.3773526075722584e-05,9.302288096518728e-05,0.009644837010815024,0.0,2.3773526075722584e-05,0.0,0.0,-0.0,9.302288096518728e-05,0.0,0.0,0.0,9.302288096518728e-05,False
lambda0,401,13,respiratory_rate,norepinephrine,6,25,-0.12,0.0036811244453687957,0.1236811244453688,0.015297020544070804,0.10551162576187266,0.12080864630594347,0.34757538219204115,6.938893903907228e-18,6.0622484389276196e-06,0.1056,4.721824328313354e-05,-9.443648656626708e-05,0.12080864630594346,1.3877787807814457e-17,0.1056,0.32496153618543844,0.015208646305943471,False
lambda0,401,13,respiratory_rate,norepinephrine,12,25,-0.08,0.0034314120962275823,0.08343141209622758,0.006960800524370549,0.07393364713352082,0.08089444765789137,0.28441949240143755,8.673617379884035e-19,6.64027847269044e-06,0.0736,-0.00016350342752407095,0.0003270068550481419,0.08089444765789139,-1.3877787807814457e-17,0.0736,0.2712931993250107,0.007294447657891376,False
lambda0,401,13,respiratory_rate,norepinephrine,24,25,-0.08,0.0030921368147439785,0.08309213681474396,0.006904303200440129,0.07385987164882028,0.0807641748492604,0.284190384864197,-6.071532165918825e-18,5.8922762020950246e-06,0.0736,-0.00012698968630909377,0.00025397937261818754,0.0807641748492604,0.0,0.0736,0.2712931993250107,0.007164174849260407,False
lambda0,401,13,respiratory_rate,norepinephrine,48,25,-0.08,0.002943998253181978,0.08294399825318198,0.006879706846223855,0.07384094956206125,0.08072065640828509,0.28411380890109,-1.474514954580286e-17,6.008269877311726e-06,0.0736,-0.00011747064609196297,0.00023494129218392594,0.0807206564082851,-1.3877787807814457e-17,0.0736,0.2712931993250107,0.007120656408285089,False
lambda0,401,13,respiratory_rate,dextrose,6,25,0.0,0.005038273192295984,0.005038273192295984,2.5384196760208366e-05,1.0917377630160497e-05,3.630157439036887e-05,0.0060250787870673415,6.776263578034403e-21,1.0917377630160497e-05,0.0,0.0,-0.0,3.630157439036886e-05,6.776263578034403e-21,0.0,0.0,3.630157439036887e-05,False
lambda0,401,13,respiratory_rate,dextrose,12,25,0.0,0.005415679535728148,0.005415679535728148,2.932958483370465e-05,1.1321474462917731e-05,4.065105929662238e-05,0.006375818323683822,0.0,1.1321474462917731e-05,0.0,0.0,-0.0,4.065105929662238e-05,0.0,0.0,0.0,4.065105929662238e-05,False
lambda0,401,13,respiratory_rate,dextrose,24,25,0.0,0.005408470453895514,0.005408470453895514,2.925155265066075e-05,1.2008565083965507e-05,4.126011773462626e-05,0.006423403905611593,6.776263578034403e-21,1.2008565083965507e-05,0.0,0.0,-0.0,4.1260117734626256e-05,6.776263578034403e-21,0.0,0.0,4.126011773462626e-05,False
lambda0,401,13,respiratory_rate,dextrose,48,25,0.0,0.005419744819591228,0.005419744819591228,2.9373633909485953e-05,1.1170513573062913e-05,4.054414748254886e-05,0.006367428639768871,-3.3881317890172014e-21,1.1170513573062913e-05,0.0,0.0,-0.0,4.054414748254887e-05,-6.776263578034403e-21,0.0,0.0,4.054414748254886e-05,False
lambda0,401,13,respiratory_rate,FiO2,6,25,0.0,-0.00491897722934469,-0.00491897722934469,2.419633698281156e-05,0.00010370089209166565,0.0001278972290744772,0.011309165710806311,6.776263578034403e-21,0.00010370089209166565,0.0,0.0,-0.0,0.0001278972290744772,0.0,0.0,0.0,0.0001278972290744772,False
lambda0,401,13,respiratory_rate,FiO2,12,25,0.0,-0.005678372229248028,-0.005678372229248028,3.2243911173895215e-05,0.00010858343450809705,0.00014082734568199228,0.011867069801850509,1.3552527156068805e-20,0.00010858343450809705,0.0,0.0,-0.0,0.00014082734568199225,2.710505431213761e-20,0.0,0.0,0.00014082734568199228,False
lambda0,401,13,respiratory_rate,FiO2,24,25,0.0,-0.005758129077567568,-0.005758129077567568,3.3156050473929126e-05,0.00011607709571168018,0.00014923314618560933,0.012216101922692416,2.0328790734103208e-20,0.00011607709571168018,0.0,0.0,-0.0,0.0001492331461856093,2.710505431213761e-20,0.0,0.0,0.00014923314618560933,False
lambda0,401,13,respiratory_rate,FiO2,48,25,0.0,-0.005813684738465292,-0.005813684738465292,3.379893023826425e-05,0.00011410349811700449,0.00014790242835526873,0.012161514229538555,-6.776263578034403e-21,0.00011410349811700449,0.0,0.0,-0.0,0.00014790242835526873,0.0,0.0,0.0,0.00014790242835526873,False
lambda0,401,17,heart_rate,phenylephrine,6,27,0.0,-0.00404869462333199,-0.00404869462333199,1.639192815299736e-05,2.81713740426813e-05,4.4563302195678664e-05,0.006675575046067467,3.3881317890172014e-21,2.81713740426813e-05,0.0,0.0,-0.0,4.4563302195678664e-05,0.0,0.0,0.0,4.4563302195678664e-05,False
lambda0,401,17,heart_rate,phenylephrine,12,27,-0.037037037037037035,-0.0038569297862902276,0.03318010725074681,0.0011009195171710613,0.0358155931721572,0.03691651268932826,0.19213670312912173,4.336808689942018e-19,2.6486758948014416e-05,0.03566529492455418,-6.190574432749962e-05,0.00012381148865499923,0.03691651268932826,0.0,0.03566529492455418,0.18885257457751053,0.0012512177647740763,False
lambda0,401,17,heart_rate,phenylephrine,24,27,-0.037037037037037035,-0.0037374644806932172,0.033299572556343825,0.0011088615324352069,0.03586902022966777,0.03697788176210298,0.19229633840014473,2.8189256484623115e-18,2.581264923300003e-05,0.03566529492455418,-8.895632794029483e-05,0.00017791265588058965,0.03697788176210298,0.0,0.03566529492455418,0.18885257457751053,0.0013125868375487987,False
lambda0,401,17,heart_rate,phenylephrine,48,27,0.0,-0.0030122028297066878,-0.0030122028297066878,9.073365887292977e-06,1.8612723613127975e-05,2.768608950042095e-05,0.005261757263540475,-3.3881317890172014e-21,1.8612723613127975e-05,0.0,0.0,-0.0,2.7686089500420952e-05,-3.3881317890172014e-21,0.0,0.0,2.768608950042095e-05,False
lambda0,401,17,heart_rate,NaCL,6,27,0.0,0.001450129816600461,0.001450129816600461,2.1028764849936866e-06,4.11800221276252e-06,6.220878697756207e-06,0.002494168939297458,4.235164736271502e-22,4.11800221276252e-06,0.0,0.0,-0.0,6.220878697756206e-06,8.470329472543003e-22,0.0,0.0,6.220878697756207e-06,False
lambda0,401,17,heart_rate,NaCL,12,27,0.0,0.0014644921732865869,0.0014644921732865869,2.1447373256176706e-06,3.761625894040324e-06,5.906363219657995e-06,0.002430301055354664,4.235164736271502e-22,3.761625894040324e-06,0.0,0.0,-0.0,5.906363219657995e-06,0.0,0.0,0.0,5.906363219657995e-06,False
lambda0,401,17,heart_rate,NaCL,24,27,0.0,0.0014804727200344824,0.0014804727200344824,2.1917994747662988e-06,3.29245618093938e-06,5.484255655705678e-06,0.00234184876875209,-4.235164736271502e-22,3.29245618093938e-06,0.0,0.0,-0.0,5.484255655705678e-06,0.0,0.0,0.0,5.484255655705678e-06,False
lambda0,401,17,heart_rate,NaCL,48,27,-0.037037037037037035,0.0014666738660397934,0.03850371090307683,0.0014825357533077177,0.03565960488469199,0.037142140637999706,0.19272296344234566,-2.8189256484623115e-18,3.3238099346463697e-06,0.03566529492455418,4.506924898417104e-06,-9.013849796834208e-06,0.03714214063799971,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0014768457134455223,False
lambda0,401,17,heart_rate,norepinephrine,6,27,0.0,0.006545604718630181,0.006545604718630181,4.2844941132553696e-05,2.8280231507347652e-05,7.112517263990134e-05,0.008433574131997735,-1.3552527156068805e-20,2.8280231507347652e-05,0.0,0.0,-0.0,7.112517263990135e-05,-1.3552527156068805e-20,0.0,0.0,7.112517263990134e-05,False
lambda0,401,17,heart_rate,norepinephrine,12,27,0.0,0.006474182250849754,0.006474182250849754,4.1915035817217994e-05,2.7791928026864626e-05,6.970696384408262e-05,0.008349069639431847,-6.776263578034403e-21,2.7791928026864626e-05,0.0,0.0,-0.0,6.970696384408262e-05,0.0,0.0,0.0,6.970696384408262e-05,False
lambda0,401,17,heart_rate,norepinephrine,24,27,0.0,0.00635070758409677,0.00635070758409677,4.033148681870423e-05,2.6997006808601933e-05,6.732849362730616e-05,0.008205394178667235,0.0,2.6997006808601933e-05,0.0,0.0,-0.0,6.732849362730616e-05,0.0,0.0,0.0,6.732849362730616e-05,False
lambda0,401,17,heart_rate,norepinephrine,48,27,0.0,0.005956514379794848,0.005956514379794848,3.54800635567028e-05,2.250321503088056e-05,5.7983278587583365e-05,0.007614675212219059,6.776263578034403e-21,2.250321503088056e-05,0.0,0.0,-0.0,5.798327858758336e-05,6.776263578034403e-21,0.0,0.0,5.7983278587583365e-05,False
lambda0,401,17,heart_rate,dextrose,6,27,-0.037037037037037035,0.00014228515471736205,0.037179322191754405,0.0013823019986382815,0.03572299570301918,0.03710529770165746,0.1926273544999709,-2.8189256484623115e-18,1.052131724935364e-06,0.03566529492455418,-2.8324323370032027e-05,5.6648646740064054e-05,0.037105297701657464,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0014400027771032733,False
lambda0,401,17,heart_rate,dextrose,12,27,0.0,0.00023302872744249828,0.00023302872744249828,5.430238781347015e-08,1.0754893795607826e-06,1.1297917673742529e-06,0.0010629166323725737,9.926167350636332e-23,1.0754893795607826e-06,0.0,0.0,-0.0,1.1297917673742529e-06,0.0,0.0,0.0,1.1297917673742529e-06,False
lambda0,401,17,heart_rate,dextrose,24,27,0.0,0.00030448529170428563,0.00030448529170428563,9.27112928642439e-08,9.527393447169912e-07,1.045450637581235e-06,0.0010224728053015567,-2.6469779601696886e-23,9.527393447169912e-07,0.0,0.0,-0.0,1.045450637581235e-06,0.0,0.0,0.0,1.045450637581235e-06,False
lambda0,401,17,heart_rate,dextrose,48,27,0.0,0.0003171900128052407,0.0003171900128052407,1.0060950422338877e-07,8.384185904065615e-07,9.390280946299503e-07,0.0009690346199336484,7.940933880509066e-23,8.384185904065615e-07,0.0,0.0,-0.0,9.390280946299502e-07,1.0587911840678754e-22,0.0,0.0,9.390280946299503e-07,False
lambda0,401,17,heart_rate,FiO2,6,27,-0.037037037037037035,0.0041591126933412,0.04119614973037824,0.001697122752607743,0.035702723569166664,0.037399846321774406,0.19339039873213562,-6.505213034913027e-19,3.0432074238985493e-05,0.03566529492455418,-3.4982851867429087e-06,6.9965703734858175e-06,0.0373998463217744,6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0017345513972202228,False
lambda0,401,17,heart_rate,FiO2,12,27,0.0,0.004001532637948028,0.004001532637948028,1.6012263452563305e-05,2.732826864735785e-05,4.3340532099921153e-05,0.006583352648910823,0.0,2.732826864735785e-05,0.0,0.0,-0.0,4.3340532099921153e-05,0.0,0.0,0.0,4.3340532099921153e-05,False
lambda0,401,17,heart_rate,FiO2,24,27,0.0,0.003853053661229625,0.003853053661229625,1.4846022516315016e-05,3.0351873106763417e-05,4.5197895623078435e-05,0.006722938020172314,1.6940658945086007e-21,3.0351873106763417e-05,0.0,0.0,-0.0,4.5197895623078435e-05,0.0,0.0,0.0,4.5197895623078435e-05,False
lambda0,401,17,heart_rate,FiO2,48,27,0.0,0.0029754207650288405,0.0029754207650288405,8.853128728964811e-06,2.1054147055360628e-05,2.9907275784325434e-05,0.005468754500279331,-5.082197683525802e-21,2.1054147055360628e-05,0.0,0.0,-0.0,2.990727578432544e-05,-6.776263578034403e-21,0.0,0.0,2.9907275784325434e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,phenylephrine,6,22,0.0,0.007565103709245108,0.007565103709245108,5.7230794131634095e-05,3.0670213981595914e-05,8.790100811323002e-05,0.00937555374968487,6.776263578034403e-21,3.0670213981595914e-05,0.0,0.0,-0.0,8.790100811323002e-05,0.0,0.0,0.0,8.790100811323002e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,phenylephrine,12,22,0.0,0.007036199896981698,0.007036199896981698,4.9508108990285256e-05,3.9270321653633147e-05,8.877843064391839e-05,0.009422230661786962,-1.3552527156068805e-20,3.9270321653633147e-05,0.0,0.0,-0.0,8.87784306439184e-05,-1.3552527156068805e-20,0.0,0.0,8.877843064391839e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,phenylephrine,24,22,0.0,0.007141808094480065,0.007141808094480065,5.100542285838097e-05,3.6878619281117165e-05,8.788404213949814e-05,0.009374648907532385,0.0,3.6878619281117165e-05,0.0,0.0,-0.0,8.788404213949814e-05,0.0,0.0,0.0,8.788404213949814e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,phenylephrine,48,22,0.0,0.0067571832756638806,0.0067571832756638806,4.565952582091165e-05,4.0758191283063294e-05,8.641771710397494e-05,0.00929611301049933,-6.776263578034403e-21,4.0758191283063294e-05,0.0,0.0,-0.0,8.641771710397495e-05,-1.3552527156068805e-20,0.0,0.0,8.641771710397494e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.006329641157305515,0.006329641157305515,4.006435718025591e-05,1.7592682505086003e-05,5.765703968534192e-05,0.007593223273771286,6.776263578034403e-21,1.7592682505086003e-05,0.0,0.0,-0.0,5.765703968534191e-05,1.3552527156068805e-20,0.0,0.0,5.765703968534192e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.006792040708869778,0.006792040708869778,4.613181699094428e-05,2.1932528525588376e-05,6.806434551653267e-05,0.008250111848728639,1.3552527156068805e-20,2.1932528525588376e-05,0.0,0.0,-0.0,6.806434551653265e-05,1.3552527156068805e-20,0.0,0.0,6.806434551653267e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.006656468192186346,0.006656468192186346,4.430856879358857e-05,2.2397566064672457e-05,6.670613485826103e-05,0.008167382374926561,6.776263578034403e-21,2.2397566064672457e-05,0.0,0.0,-0.0,6.670613485826103e-05,0.0,0.0,0.0,6.670613485826103e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.006401297169598869,0.006401297169598869,4.0976605453514495e-05,2.2611082536306912e-05,6.358768798982142e-05,0.007974188860932591,1.3552527156068805e-20,2.2611082536306912e-05,0.0,0.0,-0.0,6.35876879898214e-05,1.3552527156068805e-20,0.0,0.0,6.358768798982142e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,norepinephrine,6,22,0.0,0.0027791759651962684,0.0027791759651962684,7.72381904552461e-06,1.0910106780463338e-05,1.8633925825987946e-05,0.0043167031199733835,-1.6940658945086007e-21,1.0910106780463338e-05,0.0,0.0,-0.0,1.8633925825987946e-05,0.0,0.0,0.0,1.8633925825987946e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.0036302740305268976,0.0036302740305268976,1.3178889536718006e-05,8.314398497864874e-06,2.149328803458288e-05,0.004636085421407039,1.6940658945086007e-21,8.314398497864874e-06,0.0,0.0,-0.0,2.1493288034582878e-05,3.3881317890172014e-21,0.0,0.0,2.149328803458288e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.00381805941556931,0.00381805941556931,1.457757770081746e-05,9.696859827363839e-06,2.4274437528181296e-05,0.004926909531154524,-3.3881317890172014e-21,9.696859827363839e-06,0.0,0.0,-0.0,2.42744375281813e-05,-3.3881317890172014e-21,0.0,0.0,2.4274437528181296e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,norepinephrine,48,22,0.0,0.0039001217124063907,0.0039001217124063907,1.5210949371583758e-05,9.598407006874411e-06,2.4809356378458173e-05,0.004980899153612546,3.3881317890172014e-21,9.598407006874411e-06,0.0,0.0,-0.0,2.480935637845817e-05,3.3881317890172014e-21,0.0,0.0,2.4809356378458173e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.0034060008900880625,0.0034060008900880625,1.1600842063280673e-05,1.3765662578965734e-05,2.5366504642246408e-05,0.005036517114261244,0.0,1.3765662578965734e-05,0.0,0.0,-0.0,2.5366504642246408e-05,0.0,0.0,0.0,2.5366504642246408e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.004243764001749174,0.004243764001749174,1.8009532902542166e-05,1.2083106781095238e-05,3.00926396836374e-05,0.005485675863887457,-6.776263578034403e-21,1.2083106781095238e-05,0.0,0.0,-0.0,3.0092639683637402e-05,-3.3881317890172014e-21,0.0,0.0,3.00926396836374e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.004612631498109642,0.004612631498109642,2.12763693373532e-05,1.1898325896290008e-05,3.317469523364321e-05,0.00575974784462334,0.0,1.1898325896290008e-05,0.0,0.0,-0.0,3.317469523364321e-05,0.0,0.0,0.0,3.317469523364321e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.004702898415453232,0.004702898415453232,2.2117253506072523e-05,1.1597056874124118e-05,3.371431038019664e-05,0.0058064025334277885,-3.3881317890172014e-21,1.1597056874124118e-05,0.0,0.0,-0.0,3.371431038019664e-05,0.0,0.0,0.0,3.371431038019664e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.004382014527126533,-0.004382014527126533,1.9202051315947968e-05,4.416616860244857e-05,6.336821991839654e-05,0.007960415813159294,6.776263578034403e-21,4.416616860244857e-05,0.0,0.0,-0.0,6.336821991839654e-05,0.0,0.0,0.0,6.336821991839654e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.004776960165208295,-0.004776960165208295,2.2819348419986862e-05,4.8065909332244785e-05,7.088525775223165e-05,0.008419338320333234,3.3881317890172014e-21,4.8065909332244785e-05,0.0,0.0,-0.0,7.088525775223165e-05,0.0,0.0,0.0,7.088525775223165e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.0046354022383923305,-0.0046354022383923305,2.1486953911692628e-05,5.315682169405431e-05,7.464377560574694e-05,0.00863966293357252,6.776263578034403e-21,5.315682169405431e-05,0.0,0.0,-0.0,7.464377560574694e-05,0.0,0.0,0.0,7.464377560574694e-05,False
lambda0,401,17,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.004610732438810388,-0.004610732438810388,2.125885362229839e-05,5.830175729311473e-05,7.956061091541311e-05,0.008919675493840182,-1.0164395367051604e-20,5.830175729311473e-05,0.0,0.0,-0.0,7.956061091541312e-05,-1.3552527156068805e-20,0.0,0.0,7.956061091541311e-05,False
lambda0,401,17,respiratory_rate,phenylephrine,6,25,0.08,-0.004676160856731018,-0.08467616085673102,0.007170052217434986,0.07389035909376747,0.08106041131120245,0.28471110148921563,-3.469446951953614e-18,1.7772815986502002e-05,0.0736,-0.0001362931388904793,0.0002725862777809586,0.08106041131120244,1.3877787807814457e-17,0.0736,0.2712931993250107,0.007460411311202453,False
lambda0,401,17,respiratory_rate,phenylephrine,12,25,0.08,-0.0034223222998885387,-0.08342232229988854,0.00695928385790648,0.07406639883966809,0.08102568269757457,0.284650105739616,-1.734723475976807e-18,1.4431331506260486e-05,0.0736,-0.00022598375408090738,0.00045196750816181477,0.08102568269757456,1.3877787807814457e-17,0.0736,0.2712931993250107,0.0074256826975745704,False
lambda0,401,17,respiratory_rate,phenylephrine,24,25,0.08,-0.0023182361501900024,-0.08231823615019002,0.006776292002878451,0.07391983594163613,0.08069612794451458,0.28407063900465773,0.0,1.2523255235878367e-05,0.0736,-0.0001536563432001178,0.0003073126864002356,0.08069612794451456,2.7755575615628914e-17,0.0736,0.2712931993250107,0.007096127944514585,False
lambda0,401,17,respiratory_rate,phenylephrine,48,25,0.08,-0.0021615504237762428,-0.08216155042377624,0.006750520368038725,0.07415270872940213,0.08090322909744088,0.28443492946092414,2.3418766925686896e-17,1.247299507638513e-05,0.0736,-0.00027011786716288013,0.0005402357343257603,0.08090322909744087,1.3877787807814457e-17,0.0736,0.2712931993250107,0.007303229097440883,False
lambda0,401,17,respiratory_rate,NaCL,6,25,0.0,0.006163240082964328,0.006163240082964328,3.798552832025813e-05,7.994147641569975e-06,4.5979675961828105e-05,0.006780831509617983,0.0,7.994147641569975e-06,0.0,0.0,-0.0,4.5979675961828105e-05,0.0,0.0,0.0,4.5979675961828105e-05,False
lambda0,401,17,respiratory_rate,NaCL,12,25,0.0,0.005902186476606488,0.005902186476606488,3.483580520463651e-05,7.917692877615375e-06,4.275349808225188e-05,0.006538615914874636,-6.776263578034403e-21,7.917692877615375e-06,0.0,0.0,-0.0,4.2753498082251884e-05,-6.776263578034403e-21,0.0,0.0,4.275349808225188e-05,False
lambda0,401,17,respiratory_rate,NaCL,24,25,0.0,0.005695340234679392,0.005695340234679392,3.2436900388757915e-05,8.104598299798751e-06,4.0541498688556673e-05,0.006367220640794276,6.776263578034403e-21,8.104598299798751e-06,0.0,0.0,-0.0,4.054149868855667e-05,6.776263578034403e-21,0.0,0.0,4.0541498688556673e-05,False
lambda0,401,17,respiratory_rate,NaCL,48,25,0.0,0.005607500870497076,0.005607500870497076,3.1444066012625466e-05,7.328979430160539e-06,3.877304544278601e-05,0.006226800578369763,6.776263578034403e-21,7.328979430160539e-06,0.0,0.0,-0.0,3.8773045442786005e-05,6.776263578034403e-21,0.0,0.0,3.877304544278601e-05,False
lambda0,401,17,respiratory_rate,norepinephrine,6,25,-0.12,0.004168054129525691,0.1241680541295257,0.015417705666312823,0.10598525777040405,0.12140296343671686,0.34842928039519994,-8.673617379884035e-18,6.131766987791553e-06,0.1056,-0.00018956300170811836,0.0003791260034162367,0.12140296343671685,1.3877787807814457e-17,0.1056,0.32496153618543844,0.01580296343671686,False
lambda0,401,17,respiratory_rate,norepinephrine,12,25,-0.08,0.0040279083288134,0.0840279083288134,0.00706068937811547,0.07385216515408516,0.08091285453220061,0.2844518492332237,-1.9081958235744878e-17,4.857678672584331e-06,0.0736,-0.00012365373770628274,0.0002473074754125655,0.08091285453220061,0.0,0.0736,0.2712931993250107,0.0073128545322006105,False
lambda0,401,17,respiratory_rate,norepinephrine,24,25,-0.08,0.003816689499576232,0.08381668949957623,0.007025237438668372,0.07388805620860996,0.08091329364727833,0.28445262109405556,-2.6020852139652106e-18,4.779295067374383e-06,0.0736,-0.0001416384567712864,0.0002832769135425728,0.08091329364727831,1.3877787807814457e-17,0.0736,0.2712931993250107,0.007313293647278327,False
lambda0,401,17,respiratory_rate,norepinephrine,48,25,-0.08,0.0037943047198113334,0.08379430471981132,0.007021485503476594,0.07387980744259882,0.08090129294607541,0.2844315259356378,-6.071532165918825e-18,4.817115577240706e-06,0.0736,-0.00013749516351079465,0.0002749903270215893,0.08090129294607543,-1.3877787807814457e-17,0.0736,0.2712931993250107,0.007301292946075413,False
lambda0,401,17,respiratory_rate,dextrose,6,25,0.0,0.0030376508562297605,0.0030376508562297605,9.227322724353397e-06,4.027113896633774e-06,1.3254436620987169e-05,0.003640664310395449,-3.3881317890172014e-21,4.027113896633774e-06,0.0,0.0,-0.0,1.325443662098717e-05,-1.6940658945086007e-21,0.0,0.0,1.3254436620987169e-05,False
lambda0,401,17,respiratory_rate,dextrose,12,25,0.0,0.0033115378056909144,0.0033115378056909144,1.0966282638520196e-05,5.121478212020355e-06,1.6087760850540554e-05,0.004010955104528167,3.3881317890172014e-21,5.121478212020355e-06,0.0,0.0,-0.0,1.608776085054055e-05,3.3881317890172014e-21,0.0,0.0,1.6087760850540554e-05,False
lambda0,401,17,respiratory_rate,dextrose,24,25,0.0,0.003333100262926999,0.003333100262926999,1.110955736272403e-05,4.454966425213297e-06,1.5564523787937328e-05,0.003945189955875043,1.6940658945086007e-21,4.454966425213297e-06,0.0,0.0,-0.0,1.5564523787937328e-05,0.0,0.0,0.0,1.5564523787937328e-05,False
lambda0,401,17,respiratory_rate,dextrose,48,25,0.0,0.003310266990269073,0.003310266990269073,1.0957867546865067e-05,4.404626873042354e-06,1.536249441990742e-05,0.003919501807616297,-1.6940658945086007e-21,4.404626873042354e-06,0.0,0.0,-0.0,1.536249441990742e-05,0.0,0.0,0.0,1.536249441990742e-05,False
lambda0,401,17,respiratory_rate,FiO2,6,25,0.0,0.0012702214402074135,0.0012702214402074135,1.6134625071625957e-06,4.2954599538617234e-05,4.4568062045779834e-05,0.006675931548913592,4.446922973085077e-21,4.2954599538617234e-05,0.0,0.0,-0.0,4.456806204577983e-05,6.776263578034403e-21,0.0,0.0,4.4568062045779834e-05,False
lambda0,401,17,respiratory_rate,FiO2,12,25,0.0,0.00043732789028068397,0.00043732789028068397,1.9125568361735395e-07,4.8780926590093496e-05,4.8972182273710846e-05,0.006998012737464175,-3.679299364635867e-21,4.8780926590093496e-05,0.0,0.0,-0.0,4.897218227371085e-05,-6.776263578034403e-21,0.0,0.0,4.8972182273710846e-05,False
lambda0,401,17,respiratory_rate,FiO2,24,25,0.0,-3.9839335751250034e-05,-3.9839335751250034e-05,1.5871726731008291e-09,4.923252565142097e-05,4.9234112824094065e-05,0.007016702418094561,-5.500544278324496e-21,4.923252565142097e-05,0.0,0.0,-0.0,4.923411282409407e-05,-6.776263578034403e-21,0.0,0.0,4.9234112824094065e-05,False
lambda0,401,17,respiratory_rate,FiO2,48,25,0.0,-0.0004970412832056826,-0.0004970412832056826,2.4705003721075155e-07,4.374331694026504e-05,4.399036697747579e-05,0.006632523424570455,-1.641126335305207e-21,4.374331694026504e-05,0.0,0.0,-0.0,4.399036697747579e-05,0.0,0.0,0.0,4.399036697747579e-05,False
lambda0,401,23,heart_rate,phenylephrine,6,27,0.0,-0.0015678892582464095,-0.0015678892582464095,2.4582767261244765e-06,5.379065755828311e-06,7.837342481952789e-06,0.002799525402984011,1.2705494208814505e-21,5.379065755828311e-06,0.0,0.0,-0.0,7.837342481952787e-06,1.6940658945086007e-21,0.0,0.0,7.837342481952789e-06,False
lambda0,401,23,heart_rate,phenylephrine,12,27,-0.037037037037037035,-0.001995804231883156,0.03504123280515388,0.0012278879965049924,0.0357106703003466,0.0369385582968516,0.19219406415613258,8.023096076392733e-18,8.409419079288821e-06,0.03566529492455418,-1.848297835656599e-05,3.696595671313198e-05,0.036938558296851595,6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0012732633722974188,False
lambda0,401,23,heart_rate,phenylephrine,24,27,-0.037037037037037035,-0.0016128422258096292,0.03542419481122741,0.001254873578023791,0.03570645420028285,0.03696132777830664,0.1922532906826477,-5.854691731421724e-18,7.099553873159916e-06,0.03566529492455418,-1.7029860927751018e-05,3.4059721855502036e-05,0.03696132777830664,0.0,0.03566529492455418,0.18885257457751053,0.0012960328537524532,False
lambda0,401,23,heart_rate,phenylephrine,48,27,0.0,-0.0014740464181485142,-0.0014740464181485142,2.172812842856464e-06,6.4969437328257456e-06,8.669756575682211e-06,0.0029444450369606515,1.6940658945086007e-21,6.4969437328257456e-06,0.0,0.0,-0.0,8.66975657568221e-06,1.6940658945086007e-21,0.0,0.0,8.669756575682211e-06,False
lambda0,401,23,heart_rate,NaCL,6,27,0.0,0.0024659348446811006,0.0024659348446811006,6.080834658212404e-06,8.313996322561814e-06,1.4394830980774219e-05,0.0037940520529869144,0.0,8.313996322561814e-06,0.0,0.0,-0.0,1.4394830980774219e-05,0.0,0.0,0.0,1.4394830980774219e-05,False
lambda0,401,23,heart_rate,NaCL,12,27,0.0,0.0024379216710243394,0.0024379216710243394,5.943462074050107e-06,8.427726109392587e-06,1.4371188183442692e-05,0.0037909350012157545,-2.541098841762901e-21,8.427726109392587e-06,0.0,0.0,-0.0,1.4371188183442694e-05,-1.6940658945086007e-21,0.0,0.0,1.4371188183442692e-05,False
lambda0,401,23,heart_rate,NaCL,24,27,0.0,0.002701646064640825,0.002701646064640825,7.298891458589257e-06,7.92283916620615e-06,1.5221730624795408e-05,0.0039015036363939746,8.470329472543003e-22,7.92283916620615e-06,0.0,0.0,-0.0,1.5221730624795408e-05,0.0,0.0,0.0,1.5221730624795408e-05,False
lambda0,401,23,heart_rate,NaCL,48,27,-0.037037037037037035,0.00256266568634147,0.0395997027233785,0.0015681364557799508,0.035586717333076945,0.0371548537888569,0.19275594358892517,2.3852447794681098e-18,7.1770815430210834e-06,0.03566529492455418,4.287733651012677e-05,-8.575467302025353e-05,0.037154853788856905,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0014895588643027147,False
lambda0,401,23,heart_rate,norepinephrine,6,27,0.0,0.00405949086871759,0.00405949086871759,1.6479466113201492e-05,1.337226872674276e-05,2.9851734839944248e-05,0.005463674115459692,-6.776263578034403e-21,1.337226872674276e-05,0.0,0.0,-0.0,2.9851734839944254e-05,-6.776263578034403e-21,0.0,0.0,2.9851734839944248e-05,False
lambda0,401,23,heart_rate,norepinephrine,12,27,0.0,0.004184116532045195,0.004184116532045195,1.750683115373391e-05,1.3720263409911471e-05,3.122709456364538e-05,0.005588120843686666,-3.3881317890172014e-21,1.3720263409911471e-05,0.0,0.0,-0.0,3.1227094563645384e-05,-6.776263578034403e-21,0.0,0.0,3.122709456364538e-05,False
lambda0,401,23,heart_rate,norepinephrine,24,27,0.0,0.004079673126015454,0.004079673126015454,1.6643732815132706e-05,1.3059104966448934e-05,2.970283778158164e-05,0.005450030989047828,3.3881317890172014e-21,1.3059104966448934e-05,0.0,0.0,-0.0,2.9702837781581638e-05,3.3881317890172014e-21,0.0,0.0,2.970283778158164e-05,False
lambda0,401,23,heart_rate,norepinephrine,48,27,0.0,0.003936170987025904,0.003936170987025904,1.5493442039104477e-05,1.3118913613768418e-05,2.8612355652872888e-05,0.005349051846156746,-6.776263578034403e-21,1.3118913613768418e-05,0.0,0.0,-0.0,2.8612355652872895e-05,-6.776263578034403e-21,0.0,0.0,2.8612355652872888e-05,False
lambda0,401,23,heart_rate,dextrose,6,27,-0.037037037037037035,-0.0005547218616878647,0.03648231517534917,0.0013309593205535122,0.035715064372686095,0.0370460236932396,0.19247343633145744,-5.204170427930421e-18,2.40263239918451e-07,0.03566529492455418,-2.4764592445999582e-05,4.9529184891999165e-05,0.037046023693239616,-1.3877787807814457e-17,0.03566529492455418,0.18885257457751053,0.0013807287686854186,False
lambda0,401,23,heart_rate,dextrose,12,27,0.0,-0.0004618255510143178,-0.0004618255510143178,2.1328283956967825e-07,2.2592044798860252e-07,4.3920328755828077e-07,0.0006627241413727742,0.0,2.2592044798860252e-07,0.0,0.0,-0.0,4.3920328755828077e-07,0.0,0.0,0.0,4.3920328755828077e-07,False
lambda0,401,23,heart_rate,dextrose,24,27,0.0,-0.0004616282680750007,-0.0004616282680750007,2.131006578859247e-07,2.2105904470888748e-07,4.3415970259481215e-07,0.0006589079621576994,-2.6469779601696886e-23,2.2105904470888748e-07,0.0,0.0,-0.0,4.341597025948122e-07,-5.293955920339377e-23,0.0,0.0,4.3415970259481215e-07,False
lambda0,401,23,heart_rate,dextrose,48,27,0.0,-0.0004035406692056762,-0.0004035406692056762,1.62845071702965e-07,2.724659034996399e-07,4.35310975202605e-07,0.0006597810054878853,5.293955920339377e-23,2.724659034996399e-07,0.0,0.0,-0.0,4.353109752026049e-07,5.293955920339377e-23,0.0,0.0,4.35310975202605e-07,False
lambda0,401,23,heart_rate,FiO2,6,27,-0.037037037037037035,0.0043131823372354865,0.04135021937427252,0.0017098406423004628,0.03585945365084236,0.03756929429314281,0.1938280018293095,-9.75781955236954e-18,3.549545685582168e-05,0.03566529492455418,-7.933163471617227e-05,0.00015866326943234454,0.03756929429314281,0.0,0.03566529492455418,0.18885257457751053,0.0019039993685886283,False
lambda0,401,23,heart_rate,FiO2,12,27,0.0,0.004249094496704849,0.004249094496704849,1.8054804041927436e-05,3.7219237398494055e-05,5.5274041440421495e-05,0.0074346514000604965,3.3881317890172014e-21,3.7219237398494055e-05,0.0,0.0,-0.0,5.527404144042149e-05,6.776263578034403e-21,0.0,0.0,5.5274041440421495e-05,False
lambda0,401,23,heart_rate,FiO2,24,27,0.0,0.0038249674180855964,0.0038249674180855964,1.4630375749416394e-05,2.8412005897934002e-05,4.304238164735039e-05,0.006560669298733963,-3.3881317890172014e-21,2.8412005897934002e-05,0.0,0.0,-0.0,4.30423816473504e-05,-6.776263578034403e-21,0.0,0.0,4.304238164735039e-05,False
lambda0,401,23,heart_rate,FiO2,48,27,0.0,0.003236128841604439,0.003236128841604439,1.0472529879464088e-05,2.718222487680114e-05,3.7654754756265234e-05,0.006136347020521675,6.776263578034403e-21,2.718222487680114e-05,0.0,0.0,-0.0,3.765475475626523e-05,6.776263578034403e-21,0.0,0.0,3.7654754756265234e-05,False
lambda0,401,23,O2_pulseoxymetry_saturation,phenylephrine,6,22,0.0,0.010891690524059484,0.010891690524059484,0.00011862892247188716,5.907862978373142e-05,0.00017770755225561855,0.013330699616134877,-1.3552527156068805e-20,5.907862978373142e-05,0.0,0.0,-0.0,0.00017770755225561858,-2.710505431213761e-20,0.0,0.0,0.00017770755225561855,False
lambda0,401,23,O2_pulseoxymetry_saturation,phenylephrine,12,22,0.0,0.011132420251323301,0.011132420251323301,0.00012393078065207316,6.646986710583495e-05,0.0001904006477579081,0.013798574120462885,0.0,6.646986710583495e-05,0.0,0.0,-0.0,0.0001904006477579081,0.0,0.0,0.0,0.0001904006477579081,False
lambda0,401,23,O2_pulseoxymetry_saturation,phenylephrine,24,22,0.0,0.011115195023446418,0.011115195023446418,0.000123547560409248,7.058287050283058e-05,0.0001941304309120786,0.013933069687333032,2.710505431213761e-20,7.058287050283058e-05,0.0,0.0,-0.0,0.00019413043091207858,2.710505431213761e-20,0.0,0.0,0.0001941304309120786,False
lambda0,401,23,O2_pulseoxymetry_saturation,phenylephrine,48,22,0.0,0.011093710795519747,0.011093710795519747,0.00012307041921463138,7.131067835529519e-05,0.00019438109756992654,0.01394206217063769,-2.710505431213761e-20,7.131067835529519e-05,0.0,0.0,-0.0,0.00019438109756992657,-2.710505431213761e-20,0.0,0.0,0.00019438109756992654,False
lambda0,401,23,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.010045220018328853,0.010045220018328853,0.00010090644521663472,2.1968459363755612e-05,0.00012287490458039033,0.011084895334661051,0.0,2.1968459363755612e-05,0.0,0.0,-0.0,0.00012287490458039033,0.0,0.0,0.0,0.00012287490458039033,False
lambda0,401,23,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.010834364347531052,0.010834364347531052,0.00011738345081505195,2.3035448217729905e-05,0.00014041889903278182,0.01184984805948084,-4.0657581468206416e-20,2.3035448217729905e-05,0.0,0.0,-0.0,0.00014041889903278185,-2.710505431213761e-20,0.0,0.0,0.00014041889903278182,False
lambda0,401,23,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.010945421463955074,0.010945421463955074,0.00011980225102360844,2.322419445903262e-05,0.00014302644548264107,0.011959366433161962,1.3552527156068805e-20,2.322419445903262e-05,0.0,0.0,-0.0,0.00014302644548264105,2.710505431213761e-20,0.0,0.0,0.00014302644548264107,False
lambda0,401,23,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.011127434390671286,0.011127434390671286,0.00012381979611869405,2.3627862168344946e-05,0.000147447658287039,0.012142802736067115,-2.710505431213761e-20,2.3627862168344946e-05,0.0,0.0,-0.0,0.00014744765828703901,-2.710505431213761e-20,0.0,0.0,0.000147447658287039,False
lambda0,401,23,O2_pulseoxymetry_saturation,norepinephrine,6,22,0.0,-0.00010842970564318499,-0.00010842970564318499,1.1757001065867741e-08,4.029222030540943e-06,4.040979031606811e-06,0.002010218652686023,-1.0918784085699965e-22,4.029222030540943e-06,0.0,0.0,-0.0,4.040979031606811e-06,0.0,0.0,0.0,4.040979031606811e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.00016922132725324325,0.00016922132725324325,2.8635857597349247e-08,6.951188636795314e-06,6.979824494392664e-06,0.00264193574758976,3.8712052667481695e-22,6.951188636795314e-06,0.0,0.0,-0.0,6.979824494392664e-06,0.0,0.0,0.0,6.979824494392664e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.0003038039877734366,0.0003038039877734366,9.229686298704242e-08,7.969683693770236e-06,8.061980556757279e-06,0.002839362702572054,6.220398206398768e-22,7.969683693770236e-06,0.0,0.0,-0.0,8.061980556757279e-06,0.0,0.0,0.0,8.061980556757279e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,norepinephrine,48,22,0.0,0.0003809188759828745,0.0003809188759828745,1.4509919008005652e-07,8.963672391942706e-06,9.108771582022763e-06,0.003018074151180312,2.9116757561866574e-22,8.963672391942706e-06,0.0,0.0,-0.0,9.108771582022763e-06,0.0,0.0,0.0,9.108771582022763e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.0009132202581648996,0.0009132202581648996,8.339712399227658e-07,1.2923184321769859e-06,2.1262896720997518e-06,0.0014581802604958524,1.0587911840678754e-22,1.2923184321769859e-06,0.0,0.0,-0.0,2.1262896720997518e-06,0.0,0.0,0.0,2.1262896720997518e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.0012340569253102465,0.0012340569253102465,1.5228964949061792e-06,1.6667451990658998e-06,3.189641693972079e-06,0.0017859568007015396,0.0,1.6667451990658998e-06,0.0,0.0,-0.0,3.189641693972079e-06,0.0,0.0,0.0,3.189641693972079e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.0014252928197641046,0.0014252928197641046,2.0314596220711125e-06,1.7672133198120208e-06,3.7986729418831324e-06,0.0019490184560139836,-8.470329472543003e-22,1.7672133198120208e-06,0.0,0.0,-0.0,3.7986729418831332e-06,-8.470329472543003e-22,0.0,0.0,3.7986729418831324e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.0013947249536488111,0.0013947249536488111,1.9452576963306784e-06,1.7253007410111184e-06,3.6705584373417964e-06,0.001915870151482557,-4.235164736271502e-22,1.7253007410111184e-06,0.0,0.0,-0.0,3.670558437341797e-06,-4.235164736271502e-22,0.0,0.0,3.6705584373417964e-06,False
lambda0,401,23,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.013953289987222317,-0.013953289987222317,0.00019469430146751857,0.00026014282995587013,0.00045483713142338865,0.02132691096768092,-5.421010862427522e-20,0.00026014282995587013,0.0,0.0,-0.0,0.0004548371314233887,-5.421010862427522e-20,0.0,0.0,0.00045483713142338865,False
lambda0,401,23,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.014445860838515111,-0.014445860838515111,0.0002086828953657445,0.00028515077603286115,0.0004938336713986056,0.02222236871709687,-5.421010862427522e-20,0.00028515077603286115,0.0,0.0,-0.0,0.0004938336713986057,-1.0842021724855044e-19,0.0,0.0,0.0004938336713986056,False
lambda0,401,23,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.013925023951789878,-0.013925023951789878,0.00019390629205792178,0.0002739137773834945,0.00046782006944141624,0.0216291486064851,-5.421010862427522e-20,0.0002739137773834945,0.0,0.0,-0.0,0.0004678200694414163,-5.421010862427522e-20,0.0,0.0,0.00046782006944141624,False
lambda0,401,23,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.014083311467583015,-0.014083311467583015,0.00019833966189295525,0.0002876302022073824,0.0004859698641003376,0.02204472417836834,-2.710505431213761e-20,0.0002876302022073824,0.0,0.0,-0.0,0.00048596986410033766,-5.421010862427522e-20,0.0,0.0,0.0004859698641003376,False
lambda0,401,23,respiratory_rate,phenylephrine,6,25,0.08,-0.0023509536139709876,-0.082350953613971,0.006781679561130404,0.074242612278155,0.0810242918392854,0.284647662627476,8.673617379884035e-19,5.1736950738207685e-05,0.0736,-0.00029543766370839354,0.0005908753274167871,0.0810242918392854,0.0,0.0736,0.2712931993250107,0.007424291839285405,False
lambda0,401,23,respiratory_rate,phenylephrine,12,25,0.08,-0.0011862317914558634,-0.08118623179145587,0.006591204232496,0.0743648334141862,0.0809560376466822,0.28452774495061495,-1.734723475976807e-18,4.701058088166731e-05,0.0736,-0.0003589114166522764,0.0007178228333045528,0.08095603764668222,-1.3877787807814457e-17,0.0736,0.2712931993250107,0.007356037646682204,False
lambda0,401,23,respiratory_rate,phenylephrine,24,25,0.08,-0.0003309694388947002,-0.0803309694388947,0.0064530646509926345,0.07432136352793126,0.08077442817892388,0.28420842383526196,-5.204170427930421e-18,4.505971556706765e-05,0.0736,-0.00033815190618209347,0.0006763038123641869,0.08077442817892388,0.0,0.0736,0.2712931993250107,0.007174428178923886,False
lambda0,401,23,respiratory_rate,phenylephrine,48,25,0.08,-0.0002300117965925493,-0.08023001179659256,0.006436854792881381,0.07410765786105682,0.08054451265393821,0.283803651586688,1.0408340855860843e-17,4.9074046685298e-05,0.0736,-0.00022929190718576776,0.0004585838143715355,0.08054451265393822,-1.3877787807814457e-17,0.0736,0.2712931993250107,0.006944512653938209,False
lambda0,401,23,respiratory_rate,NaCL,6,25,0.0,0.009550589804934213,0.009550589804934213,9.121376562211332e-05,3.312477739776103e-05,0.0001243385430198744,0.011150719394724019,2.710505431213761e-20,3.312477739776103e-05,0.0,0.0,-0.0,0.00012433854301987436,2.710505431213761e-20,0.0,0.0,0.0001243385430198744,False
lambda0,401,23,respiratory_rate,NaCL,12,25,0.0,0.009480030221714574,0.009480030221714574,8.987097300462168e-05,3.3653346065288186e-05,0.00012352431906990986,0.011114149498270656,0.0,3.3653346065288186e-05,0.0,0.0,-0.0,0.00012352431906990986,0.0,0.0,0.0,0.00012352431906990986,False
lambda0,401,23,respiratory_rate,NaCL,24,25,0.0,0.00931654339813706,0.00931654339813706,8.679798088937124e-05,3.2974828797877184e-05,0.00011977280968724842,0.010944076465707301,0.0,3.2974828797877184e-05,0.0,0.0,-0.0,0.00011977280968724842,0.0,0.0,0.0,0.00011977280968724842,False
lambda0,401,23,respiratory_rate,NaCL,48,25,0.0,0.009194039754575604,0.009194039754575604,8.453036700871664e-05,3.179303297406216e-05,0.00011632339998277877,0.01078533263199512,-2.710505431213761e-20,3.179303297406216e-05,0.0,0.0,-0.0,0.0001163233999827788,-2.710505431213761e-20,0.0,0.0,0.00011632339998277877,False
lambda0,401,23,respiratory_rate,norepinephrine,6,25,-0.12,0.00343331886939595,0.12343331886939594,0.015235784207113977,0.10572324060956546,0.12095902481667946,0.34779163994650514,1.734723475976807e-17,6.726402093826268e-06,0.1056,-5.8257103735814746e-05,0.00011651420747162949,0.12095902481667944,1.3877787807814457e-17,0.1056,0.32496153618543844,0.015359024816679459,False
lambda0,401,23,respiratory_rate,norepinephrine,12,25,-0.08,0.0028827500742764907,0.08288275007427648,0.006869550259874978,0.0739179489083135,0.08078749916818849,0.28423141833405485,6.938893903907228e-18,6.6001709446297415e-06,0.0736,-0.00015567436868443778,0.00031134873736887557,0.08078749916818848,1.3877787807814457e-17,0.0736,0.2712931993250107,0.007187499168188491,False
lambda0,401,23,respiratory_rate,norepinephrine,24,25,-0.08,0.0027107126526599206,0.08271071265265992,0.006841061987510878,0.0739457798500625,0.08078684183757337,0.2842302620017323,-3.469446951953614e-18,6.504663142666402e-06,0.0736,-0.00016963759345991672,0.00033927518691983345,0.08078684183757337,0.0,0.0736,0.2712931993250107,0.007186841837573371,False
lambda0,401,23,respiratory_rate,norepinephrine,48,25,-0.08,0.0025188719071570797,0.08251887190715708,0.006809364220829798,0.0738844430605695,0.08069380728139931,0.2840665543167645,1.3010426069826053e-17,6.5436218409444e-06,0.0736,-0.00013894971936428984,0.0002778994387285797,0.08069380728139931,0.0,0.0736,0.2712931993250107,0.007093807281399314,False
lambda0,401,23,respiratory_rate,dextrose,6,25,0.0,0.0011272140878998548,0.0011272140878998548,1.2706115999599016e-06,1.332492546735578e-06,2.6031041466954794e-06,0.0016134138175606032,-2.117582368135751e-22,1.332492546735578e-06,0.0,0.0,-0.0,2.6031041466954794e-06,0.0,0.0,0.0,2.6031041466954794e-06,False
lambda0,401,23,respiratory_rate,dextrose,12,25,0.0,0.0012193636799660162,0.0012193636799660162,1.4868477840202653e-06,2.283870835142475e-06,3.77071861916274e-06,0.0019418338289263425,0.0,2.283870835142475e-06,0.0,0.0,-0.0,3.77071861916274e-06,0.0,0.0,0.0,3.77071861916274e-06,False
lambda0,401,23,respiratory_rate,dextrose,24,25,0.0,0.0013204973044941015,0.0013204973044941015,1.7437131311761877e-06,1.7890731942951176e-06,3.5327863254713058e-06,0.0018795707822455918,4.235164736271502e-22,1.7890731942951176e-06,0.0,0.0,-0.0,3.5327863254713054e-06,4.235164736271502e-22,0.0,0.0,3.5327863254713058e-06,False
lambda0,401,23,respiratory_rate,dextrose,48,25,0.0,0.001246114771418237,0.001246114771418237,1.552802023546725e-06,1.8635591066797303e-06,3.4163611302264554e-06,0.001848340101341324,0.0,1.8635591066797303e-06,0.0,0.0,-0.0,3.4163611302264554e-06,0.0,0.0,0.0,3.4163611302264554e-06,False
lambda0,401,23,respiratory_rate,FiO2,6,25,0.0,-0.0016090694700567785,-0.0016090694700567785,2.5891045594688023e-06,0.00020530940667885832,0.00020789851123832712,0.014418686182808999,-4.235164736271502e-22,0.00020530940667885832,0.0,0.0,-0.0,0.00020789851123832712,0.0,0.0,0.0,0.00020789851123832712,False
lambda0,401,23,respiratory_rate,FiO2,12,25,0.0,-0.0030591322109049814,-0.0030591322109049814,9.3582898837964e-06,0.0002207027746587805,0.0002300610645425769,0.015167763992842745,-1.5246593050577406e-20,0.0002207027746587805,0.0,0.0,-0.0,0.00023006106454257692,-2.710505431213761e-20,0.0,0.0,0.0002300610645425769,False
lambda0,401,23,respiratory_rate,FiO2,24,25,0.0,-0.0035711741595718417,-0.0035711741595718417,1.275328487799365e-05,0.00022182160571817291,0.00023457489059616654,0.015315837900557924,-2.710505431213761e-20,0.00022182160571817291,0.0,0.0,-0.0,0.00023457489059616656,-2.710505431213761e-20,0.0,0.0,0.00023457489059616654,False
lambda0,401,23,respiratory_rate,FiO2,48,25,0.0,-0.0037769223592637817,-0.0037769223592637817,1.4265142507906691e-05,0.00022078166949949688,0.00023504681200740355,0.01533123648005612,-2.541098841762901e-20,0.00022078166949949688,0.0,0.0,-0.0,0.00023504681200740358,-2.710505431213761e-20,0.0,0.0,0.00023504681200740355,False
lambda0,503,13,heart_rate,phenylephrine,6,28,0.0,-0.004506808033929564,-0.004506808033929564,2.0311318654692062e-05,1.5254850625408118e-05,3.556616928010019e-05,0.005963737861450668,1.0164395367051604e-20,1.5254850625408118e-05,0.0,0.0,-0.0,3.556616928010018e-05,6.776263578034403e-21,0.0,0.0,3.556616928010019e-05,False
lambda0,503,13,heart_rate,phenylephrine,12,28,0.0,-0.004080139190806586,-0.004080139190806586,1.664753581635582e-05,1.469427367248813e-05,3.134180948884395e-05,0.005598375611625568,-3.3881317890172014e-21,1.469427367248813e-05,0.0,0.0,-0.0,3.1341809488843954e-05,-6.776263578034403e-21,0.0,0.0,3.134180948884395e-05,False
lambda0,503,13,heart_rate,phenylephrine,24,28,0.0,-0.003916550774941049,-0.003916550774941049,1.5339369972691335e-05,1.5810328760358922e-05,3.114969873305026e-05,0.005581191515532347,0.0,1.5810328760358922e-05,0.0,0.0,-0.0,3.114969873305026e-05,0.0,0.0,0.0,3.114969873305026e-05,False
lambda0,503,13,heart_rate,phenylephrine,48,28,0.0,-0.003573842479360875,-0.003573842479360875,1.2772350067284287e-05,1.4224406664522328e-05,2.6996756731806612e-05,0.005195840329706699,-3.3881317890172014e-21,1.4224406664522328e-05,0.0,0.0,-0.0,2.6996756731806615e-05,-3.3881317890172014e-21,0.0,0.0,2.6996756731806612e-05,False
lambda0,503,13,heart_rate,NaCL,6,28,0.03571428571428571,0.0018872748579979101,-0.0338270108562878,0.001144266663471413,0.034064607928575,0.035208874592046406,0.187640279769687,-5.204170427930421e-18,5.449548593585526e-06,0.034438775510204085,0.0001898085651113367,-0.0003796171302226734,0.03520887459204641,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.0007700990818423209,False
lambda0,503,13,heart_rate,NaCL,12,28,0.03571428571428571,0.0019493533255916062,-0.03376493238869411,0.0011400706592130845,0.03408978946409225,0.03522986012330533,0.18769619101970433,-4.553649124439119e-18,4.666699945831116e-06,0.034438775510204085,0.0001768263730288289,-0.0003536527460576578,0.03522986012330535,-1.3877787807814457e-17,0.034438775510204085,0.18557687223952257,0.0007910846131012478,False
lambda0,503,13,heart_rate,NaCL,24,28,0.0,0.0020397589146956704,0.0020397589146956704,4.160616430080459e-06,5.2224015220198455e-06,9.383017952100306e-06,0.003063171224744106,1.6940658945086007e-21,5.2224015220198455e-06,0.0,0.0,-0.0,9.383017952100304e-06,1.6940658945086007e-21,0.0,0.0,9.383017952100306e-06,False
lambda0,503,13,heart_rate,NaCL,48,28,0.0,0.0020585230109442234,0.0020585230109442234,4.237516986586871e-06,4.17158545149436e-06,8.409102438081232e-06,0.00289984524381582,8.470329472543003e-22,4.17158545149436e-06,0.0,0.0,-0.0,8.409102438081232e-06,0.0,0.0,0.0,8.409102438081232e-06,False
lambda0,503,13,heart_rate,norepinephrine,6,28,0.03571428571428571,0.008820429417554725,-0.02689385629673099,0.0007232795065092172,0.034878412114811276,0.03560169162132049,0.1886841053754144,-4.336808689942018e-19,4.686662852918667e-05,0.034438775510204085,-0.00019638498803900328,0.00039276997607800657,0.03560169162132049,0.0,0.034438775510204085,0.18557687223952257,0.0011629161111164077,False
lambda0,503,13,heart_rate,norepinephrine,12,28,0.0,0.008872779876509234,0.008872779876509234,7.872622273698721e-05,4.354655626632235e-05,0.00012227277900330957,0.01105770224790438,0.0,4.354655626632235e-05,0.0,0.0,-0.0,0.00012227277900330957,0.0,0.0,0.0,0.00012227277900330957,False
lambda0,503,13,heart_rate,norepinephrine,24,28,0.03571428571428571,0.0087292414516632,-0.026985044262622514,0.0007281926138556962,0.033920006766932236,0.034648199380787933,0.18614026802599146,1.734723475976807e-18,4.3625452183793986e-05,0.034438775510204085,0.0002811970977278198,-0.0005623941954556397,0.03464819938078794,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.00020942387058384831,False
lambda0,503,13,heart_rate,norepinephrine,48,28,0.03571428571428571,0.008445952970514004,-0.02726833274377171,0.0007435619706250525,0.03497869819957379,0.03572226017019885,0.18900333375419293,3.7947076036992655e-18,3.683558374505221e-05,0.034438775510204085,-0.0002515435528123313,0.0005030871056246626,0.03572226017019885,0.0,0.034438775510204085,0.18557687223952257,0.0012834846599947616,False
lambda0,503,13,heart_rate,dextrose,6,28,0.03571428571428571,0.0004928280541645336,-0.035221457660121185,0.0012405510797037092,0.034385871665394245,0.03562642274509796,0.1887496297879759,6.071532165918825e-18,6.854224897121022e-07,0.034438775510204085,2.679463364977257e-05,-5.358926729954514e-05,0.03562642274509796,0.0,0.034438775510204085,0.18557687223952257,0.0011876472348938752,False
lambda0,503,13,heart_rate,dextrose,12,28,0.0,0.0004781523897282145,0.0004781523897282145,2.2862970780280234e-07,6.584328216066438e-07,8.870625294094461e-07,0.000941839970169798,-7.940933880509066e-23,6.584328216066438e-07,0.0,0.0,-0.0,8.870625294094462e-07,-1.0587911840678754e-22,0.0,0.0,8.870625294094461e-07,False
lambda0,503,13,heart_rate,dextrose,24,28,0.0,0.000551243191826781,0.000551243191826781,3.038690565353773e-07,6.610804972068425e-07,9.649495537422195e-07,0.0009823184584146934,-2.117582368135751e-22,6.610804972068425e-07,0.0,0.0,-0.0,9.649495537422198e-07,-2.117582368135751e-22,0.0,0.0,9.649495537422195e-07,False
lambda0,503,13,heart_rate,dextrose,48,28,0.0,0.0006567122968758938,0.0006567122968758938,4.312710408680121e-07,5.863204866775239e-07,1.0175915275455359e-06,0.0010087574175913334,-5.293955920339377e-23,5.863204866775239e-07,0.0,0.0,-0.0,1.0175915275455359e-06,0.0,0.0,0.0,1.0175915275455359e-06,False
lambda0,503,13,heart_rate,FiO2,6,28,0.0,0.005053945203463437,0.005053945203463437,2.554236211961108e-05,3.2476081164282644e-05,5.801844328389372e-05,0.007616983870528657,-3.3881317890172014e-21,3.2476081164282644e-05,0.0,0.0,-0.0,5.801844328389372e-05,0.0,0.0,0.0,5.801844328389372e-05,False
lambda0,503,13,heart_rate,FiO2,12,28,0.0,0.0049397511565096985,0.0049397511565096985,2.4401141488238903e-05,2.7018807143201642e-05,5.141994863144054e-05,0.0071707704349979395,-3.3881317890172014e-21,2.7018807143201642e-05,0.0,0.0,-0.0,5.141994863144055e-05,-6.776263578034403e-21,0.0,0.0,5.141994863144054e-05,False
lambda0,503,13,heart_rate,FiO2,24,28,0.0,0.0045935119567775224,0.0045935119567775224,2.1100352097058064e-05,2.308246154919647e-05,4.418281364625453e-05,0.006647015393863214,-3.3881317890172014e-21,2.308246154919647e-05,0.0,0.0,-0.0,4.418281364625453e-05,0.0,0.0,0.0,4.418281364625453e-05,False
lambda0,503,13,heart_rate,FiO2,48,28,0.0,0.004842129795174936,0.004842129795174936,2.3446220953320868e-05,2.04638112419371e-05,4.391003219525798e-05,0.006626464532105939,1.0164395367051604e-20,2.04638112419371e-05,0.0,0.0,-0.0,4.3910032195257966e-05,1.3552527156068805e-20,0.0,0.0,4.391003219525798e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.0076600044960984884,0.053114549950643936,0.0028211554164594495,0.04341673723646695,0.046237892652926396,0.215029980823434,-4.336808689942018e-19,2.0375571859353346e-05,0.043388429752066124,-3.9659562707433356e-06,7.931912541486671e-06,0.04623789265292642,-2.0816681711721685e-17,0.043388429752066124,0.20829889522526548,0.0028494629008602723,False
lambda0,503,13,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.006921500627101462,0.052376046081646914,0.002743250203146801,0.04336775902337373,0.04611100922652053,0.21473474154528543,-4.336808689942018e-19,1.9190134824063952e-05,0.043388429752066124,1.99304317582203e-05,-3.98608635164406e-05,0.04611100922652055,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.002722579474454409,False
lambda0,503,13,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.0066692721374351635,0.05212381759198062,0.0027168923603620686,0.04344376252572496,0.046160654886087026,0.2148503080893463,-3.469446951953614e-18,2.1231430532022106e-05,0.043388429752066124,-1.7050671563407604e-05,3.410134312681521e-05,0.04616065488608703,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0027722251340209017,False
lambda0,503,13,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.045454545454545456,0.006776217231620778,0.05223076268616623,0.0027280525707786144,0.043281718328307676,0.046009770899086304,0.21449888321174612,1.3010426069826053e-17,2.3757881226820325e-05,0.043388429752066124,6.523465249262535e-05,-0.0001304693049852507,0.046009770899086304,0.0,0.043388429752066124,0.20829889522526548,0.00262134114702018,False
lambda0,503,13,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.006493644121212905,0.006493644121212905,4.216741397296292e-05,1.6577397190467264e-05,5.874481116343018e-05,0.007664516368527774,-6.776263578034403e-21,1.6577397190467264e-05,0.0,0.0,-0.0,5.8744811163430186e-05,-6.776263578034403e-21,0.0,0.0,5.874481116343018e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.006965933628660217,0.006965933628660217,4.85242313188993e-05,1.7445222353342617e-05,6.596945367224192e-05,0.008122158190545289,6.776263578034403e-21,1.7445222353342617e-05,0.0,0.0,-0.0,6.596945367224192e-05,0.0,0.0,0.0,6.596945367224192e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.0070170887669353775,0.0070170887669353775,4.9239534763050655e-05,1.7583500039298163e-05,6.682303480234882e-05,0.00817453575454587,6.776263578034403e-21,1.7583500039298163e-05,0.0,0.0,-0.0,6.682303480234882e-05,0.0,0.0,0.0,6.682303480234882e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.0070581109263617384,0.0070581109263617384,4.9816929848826956e-05,1.935668337040751e-05,6.917361321923447e-05,0.008317067585347282,6.776263578034403e-21,1.935668337040751e-05,0.0,0.0,-0.0,6.917361321923446e-05,1.3552527156068805e-20,0.0,0.0,6.917361321923447e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,0.0010228247024138789,0.09193191561150478,0.008451477108000836,0.0825931512034232,0.09104462831142404,0.30173602421889245,6.938893903907228e-18,3.5881245050096577e-06,0.08264462809917354,2.7532510127675063e-05,-5.506502025535013e-05,0.09104462831142404,0.0,0.08264462809917354,0.28747978728803447,0.0084000002122505,False
lambda0,503,13,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.001452540934965849,0.001452540934965849,2.109875167751463e-06,3.947411058523156e-06,6.0572862262746185e-06,0.002461155465685705,-8.470329472543003e-22,3.947411058523156e-06,0.0,0.0,-0.0,6.057286226274619e-06,-8.470329472543003e-22,0.0,0.0,6.0572862262746185e-06,False
lambda0,503,13,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.0015014165621551263,0.0015014165621551263,2.254251693113718e-06,4.197296785920601e-06,6.4515484790343186e-06,0.0025399898580573737,-8.470329472543003e-22,4.197296785920601e-06,0.0,0.0,-0.0,6.451548479034319e-06,-8.470329472543003e-22,0.0,0.0,6.4515484790343186e-06,False
lambda0,503,13,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.045454545454545456,0.001780653649317391,0.04723519910386285,0.0022311640343815656,0.0430879727405042,0.04531913677488576,0.21288291799692563,-4.7704895589362195e-18,4.4449516241194025e-06,0.043388429752066124,0.0001524509815930183,-0.0003049019631860366,0.045319136774885777,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0019307070228196388,False
lambda0,503,13,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.001634058149936315,0.001634058149936315,2.6701460373732926e-06,7.4317382267261045e-06,1.0101884264099396e-05,0.003178346152340773,-8.470329472543003e-22,7.4317382267261045e-06,0.0,0.0,-0.0,1.0101884264099396e-05,0.0,0.0,0.0,1.0101884264099396e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.0023563046764715403,0.0023563046764715403,5.55217172836165e-06,6.085162398910862e-06,1.163733412727251e-05,0.0034113537089068484,-1.6940658945086007e-21,6.085162398910862e-06,0.0,0.0,-0.0,1.1637334127272512e-05,-1.6940658945086007e-21,0.0,0.0,1.163733412727251e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.0028696949495128424,0.0028696949495128424,8.235149103259516e-06,5.871611680489721e-06,1.4106760783749236e-05,0.003755896801530792,0.0,5.871611680489721e-06,0.0,0.0,-0.0,1.4106760783749238e-05,-1.6940658945086007e-21,0.0,0.0,1.4106760783749236e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.0026810012010927485,0.0026810012010927485,7.18776744026076e-06,6.00895424297624e-06,1.3196721683237e-05,0.003632729233405237,8.470329472543003e-22,6.00895424297624e-06,0.0,0.0,-0.0,1.3196721683236998e-05,1.6940658945086007e-21,0.0,0.0,1.3196721683237e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.005053046148728095,-0.005053046148728095,2.5533275381175834e-05,4.885522215130974e-05,7.438849753248557e-05,0.008624876667668098,-3.3881317890172014e-21,4.885522215130974e-05,0.0,0.0,-0.0,7.438849753248557e-05,0.0,0.0,0.0,7.438849753248557e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.006098320471757115,-0.006098320471757115,3.718951257625192e-05,5.930388863544566e-05,9.649340121169757e-05,0.009823105476970996,-1.3552527156068805e-20,5.930388863544566e-05,0.0,0.0,-0.0,9.649340121169759e-05,-1.3552527156068805e-20,0.0,0.0,9.649340121169757e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.0062422851910641924,-0.0062422851910641924,3.896612440657932e-05,5.8741111757887055e-05,9.770723616446638e-05,0.00988469706993929,0.0,5.8741111757887055e-05,0.0,0.0,-0.0,9.770723616446638e-05,0.0,0.0,0.0,9.770723616446638e-05,False
lambda0,503,13,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.006679777865264927,-0.006679777865264927,4.461943232928327e-05,6.129509654222578e-05,0.00010591452887150902,0.010291478458973182,-2.710505431213761e-20,6.129509654222578e-05,0.0,0.0,-0.0,0.00010591452887150905,-2.710505431213761e-20,0.0,0.0,0.00010591452887150902,False
lambda0,503,13,respiratory_rate,phenylephrine,6,24,0.0,-0.0028129753960208534,-0.00281297539602085,7.912830578618657e-06,0.0832208903317637,0.08322880316234234,0.28849402621604203,1.3799860776667061e-17,6.906065386065869e-06,0.08333333333333333,5.967453347783715e-05,-0.0001193490669556743,0.08322880316234235,-1.3877787807814457e-17,0.08333333333333333,0.28867513459481287,-0.00010453017099099071,True
lambda0,503,13,respiratory_rate,phenylephrine,12,24,0.0,-0.002748006281893324,-0.002748006281893324,7.551538525325171e-06,1.0319066669866241e-05,1.7870605195191412e-05,0.004227363858859492,0.0,1.0319066669866241e-05,0.0,0.0,-0.0,1.7870605195191412e-05,0.0,0.0,0.0,1.7870605195191412e-05,False
lambda0,503,13,respiratory_rate,phenylephrine,24,24,0.0,-0.0023485063261599035,-0.0023485063261599035,5.515481964013087e-06,9.750918864984504e-06,1.5266400828997593e-05,0.003907224184635122,2.541098841762901e-21,9.750918864984504e-06,0.0,0.0,-0.0,1.526640082899759e-05,3.3881317890172014e-21,0.0,0.0,1.5266400828997593e-05,False
lambda0,503,13,respiratory_rate,phenylephrine,48,24,0.0,-0.0018340686882704741,-0.0018340686882704741,3.3638079532941778e-06,1.2708896979949702e-05,1.607270493324388e-05,0.004009077815812993,4.235164736271502e-22,1.2708896979949702e-05,0.0,0.0,-0.0,1.607270493324388e-05,0.0,0.0,0.0,1.607270493324388e-05,False
lambda0,503,13,respiratory_rate,NaCL,6,24,0.0,0.009370635862001453,0.009370635862001453,8.780881645822772e-05,1.7890224135000097e-05,0.0001056990405932278,0.010281003870888669,-2.710505431213761e-20,1.7890224135000097e-05,0.0,0.0,-0.0,0.00010569904059322781,-1.3552527156068805e-20,0.0,0.0,0.0001056990405932278,False
lambda0,503,13,respiratory_rate,NaCL,12,24,0.0,0.009349306136367046,0.009349306136367046,8.740952523151051e-05,1.319883896239474e-05,0.00010060836419390524,0.010030372086513303,-1.3552527156068805e-20,1.319883896239474e-05,0.0,0.0,-0.0,0.00010060836419390525,-1.3552527156068805e-20,0.0,0.0,0.00010060836419390524,False
lambda0,503,13,respiratory_rate,NaCL,24,24,0.0,0.008915253683172449,0.008915253683172449,7.948174823531991e-05,1.1512941315584242e-05,9.099468955090413e-05,0.00953911366694538,-2.710505431213761e-20,1.1512941315584242e-05,0.0,0.0,-0.0,9.099468955090416e-05,-2.710505431213761e-20,0.0,0.0,9.099468955090413e-05,False
lambda0,503,13,respiratory_rate,NaCL,48,24,0.0,0.00882940428812197,0.00882940428812197,7.795838008310663e-05,1.2479569051031633e-05,9.043794913413826e-05,0.009509886914897478,-1.3552527156068805e-20,1.2479569051031633e-05,0.0,0.0,-0.0,9.043794913413827e-05,-1.3552527156068805e-20,0.0,0.0,9.043794913413826e-05,False
lambda0,503,13,respiratory_rate,norepinephrine,6,24,0.0,0.005040789973625788,0.005040789973625788,2.5409563558206273e-05,6.690389873573758e-06,3.209995343178003e-05,0.005665682080012964,0.0,6.690389873573758e-06,0.0,0.0,-0.0,3.209995343178003e-05,0.0,0.0,0.0,3.209995343178003e-05,False
lambda0,503,13,respiratory_rate,norepinephrine,12,24,0.041666666666666664,0.004610500049448384,-0.037056166617218285,0.0013731594843630428,0.04058602628244333,0.04195918576680638,0.20483941458324464,5.637851296924623e-18,6.196646757225602e-06,0.03993055555555556,-0.0003246370400652783,0.0006492740801305566,0.04195918576680638,0.0,0.03993055555555556,0.19982631347136331,0.002028630211250819,False
lambda0,503,13,respiratory_rate,norepinephrine,24,24,0.041666666666666664,0.004350589545834056,-0.03731607712083261,0.001392489611687927,0.04072149826549027,0.04211398787717819,0.205216928826981,-7.806255641895632e-18,8.111370980914254e-06,0.03993055555555556,-0.0003914156694768997,0.0007828313389537994,0.0421139878771782,-6.938893903907228e-18,0.03993055555555556,0.19982631347136331,0.0021834323216226303,False
lambda0,503,13,respiratory_rate,norepinephrine,48,24,0.0,0.004161071162344498,0.004161071162344498,1.731451321809499e-05,6.782315022729741e-06,2.4096828240824727e-05,0.0049088520288174025,-3.3881317890172014e-21,6.782315022729741e-06,0.0,0.0,-0.0,2.409682824082473e-05,-3.3881317890172014e-21,0.0,0.0,2.4096828240824727e-05,False
lambda0,503,13,respiratory_rate,dextrose,6,24,0.0,0.004117640007714997,0.004117640007714997,1.6954959233135157e-05,3.2650563160379287e-06,2.022001554917309e-05,0.004496667160150181,3.3881317890172014e-21,3.2650563160379287e-06,0.0,0.0,-0.0,2.0220015549173087e-05,3.3881317890172014e-21,0.0,0.0,2.022001554917309e-05,False
lambda0,503,13,respiratory_rate,dextrose,12,24,0.0,0.004178419374458734,0.004178419374458734,1.7459188468852117e-05,3.492623867421638e-06,2.0951812336273755e-05,0.004577314970184349,0.0,3.492623867421638e-06,0.0,0.0,-0.0,2.0951812336273755e-05,0.0,0.0,0.0,2.0951812336273755e-05,False
lambda0,503,13,respiratory_rate,dextrose,24,24,0.0,0.004274886776527699,0.004274886776527699,1.8274656952131382e-05,3.5474053079565763e-06,2.182206226008796e-05,0.004671409022991667,0.0,3.5474053079565763e-06,0.0,0.0,-0.0,2.1822062260087956e-05,3.3881317890172014e-21,0.0,0.0,2.182206226008796e-05,False
lambda0,503,13,respiratory_rate,dextrose,48,24,0.0,0.004394776303057009,0.004394776303057009,1.931405875391143e-05,3.744113944096736e-06,2.3058172698008165e-05,0.004801892616251239,0.0,3.744113944096736e-06,0.0,0.0,-0.0,2.3058172698008165e-05,0.0,0.0,0.0,2.3058172698008165e-05,False
lambda0,503,13,respiratory_rate,FiO2,6,24,-0.041666666666666664,-0.0025713318986419265,0.03909533476802474,0.0015284452006239244,0.040683846625535654,0.04221229182615958,0.205456301500245,-8.673617379884035e-19,2.3182601004182317e-05,0.03993055555555556,-0.0003650542344879549,0.0007301084689759098,0.04221229182615957,6.938893903907228e-18,0.03993055555555556,0.19982631347136331,0.002281736270604018,False
lambda0,503,13,respiratory_rate,FiO2,12,24,0.0,-0.002874155876610539,-0.002874155876610539,8.260772003054896e-06,3.272377345523732e-05,4.0984545458292214e-05,0.006401917326730502,-3.3881317890172014e-21,3.272377345523732e-05,0.0,0.0,-0.0,4.098454545829222e-05,-6.776263578034403e-21,0.0,0.0,4.0984545458292214e-05,False
lambda0,503,13,respiratory_rate,FiO2,24,24,0.0,-0.0028505619158928617,-0.0028505619158928617,8.125703236338783e-06,3.766803772413894e-05,4.579374096047773e-05,0.006767107281584779,1.6940658945086007e-21,3.766803772413894e-05,0.0,0.0,-0.0,4.579374096047773e-05,0.0,0.0,0.0,4.579374096047773e-05,False
lambda0,503,13,respiratory_rate,FiO2,48,24,0.0,-0.002779757242148462,-0.002779757242148462,7.727050325276824e-06,3.556360065962206e-05,4.329065098489889e-05,0.006579563130246482,1.6940658945086007e-21,3.556360065962206e-05,0.0,0.0,-0.0,4.329065098489889e-05,0.0,0.0,0.0,4.329065098489889e-05,False
lambda0,503,17,heart_rate,phenylephrine,6,28,0.0,-0.0042692966264673525,-0.0042692966264673525,1.8226893684765518e-05,2.5119749632722987e-05,4.33466433174885e-05,0.0065838167742950215,-3.3881317890172014e-21,2.5119749632722987e-05,0.0,0.0,-0.0,4.33466433174885e-05,0.0,0.0,0.0,4.33466433174885e-05,False
lambda0,503,17,heart_rate,phenylephrine,12,28,0.0,-0.004485941016125498,-0.004485941016125498,2.0123666800157065e-05,2.8533521117474218e-05,4.8657187917631277e-05,0.006975470444180183,-6.776263578034403e-21,2.8533521117474218e-05,0.0,0.0,-0.0,4.865718791763128e-05,-6.776263578034403e-21,0.0,0.0,4.8657187917631277e-05,False
lambda0,503,17,heart_rate,phenylephrine,24,28,0.0,-0.003842468976447472,-0.003842468976447472,1.4764567834961282e-05,2.265051877441818e-05,3.741508660937946e-05,0.00611678727841499,-3.3881317890172014e-21,2.265051877441818e-05,0.0,0.0,-0.0,3.7415086609379465e-05,-6.776263578034403e-21,0.0,0.0,3.741508660937946e-05,False
lambda0,503,17,heart_rate,phenylephrine,48,28,0.0,-0.003608320427870244,-0.003608320427870244,1.30199763101857e-05,2.657103746399156e-05,3.959101377417727e-05,0.00629213904599837,6.776263578034403e-21,2.657103746399156e-05,0.0,0.0,-0.0,3.959101377417726e-05,6.776263578034403e-21,0.0,0.0,3.959101377417727e-05,False
lambda0,503,17,heart_rate,NaCL,6,28,0.03571428571428571,0.002002870885600774,-0.033711414828684935,0.0011364594897516785,0.034322015941195924,0.0354584754309476,0.18830420980675816,-2.3852447794681098e-18,6.070581168857588e-06,0.034438775510204085,6.141507508850763e-05,-0.00012283015017701526,0.03545847543094761,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.001019699920743515,False
lambda0,503,17,heart_rate,NaCL,12,28,0.03571428571428571,0.0018291358193443942,-0.03388514989494132,0.0011482033834026417,0.03427912691270865,0.03542733029611129,0.18822149265190544,-5.204170427930421e-18,6.216402876369719e-06,0.034438775510204085,8.293250018590039e-05,-0.00016586500037180077,0.035427330296111295,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.000988554785907203,False
lambda0,503,17,heart_rate,NaCL,24,28,0.0,0.0020233786010298905,0.0020233786010298905,4.094060963105677e-06,6.6904464269844285e-06,1.0784507390090105e-05,0.0032839773735654915,-8.470329472543003e-22,6.6904464269844285e-06,0.0,0.0,-0.0,1.0784507390090105e-05,0.0,0.0,0.0,1.0784507390090105e-05,False
lambda0,503,17,heart_rate,NaCL,48,28,0.0,0.0022749356919852977,0.0022749356919852977,5.175332402668626e-06,6.106010145002186e-06,1.128134254767081e-05,0.0033587709876785007,-8.470329472543003e-22,6.106010145002186e-06,0.0,0.0,-0.0,1.128134254767081e-05,0.0,0.0,0.0,1.128134254767081e-05,False
lambda0,503,17,heart_rate,norepinephrine,6,28,0.03571428571428571,0.011248535343451358,-0.02446575037083436,0.0005985729412079817,0.03489551122515233,0.03549408416636031,0.18839873716763686,-3.469446951953614e-18,7.895900890200159e-05,0.034438775510204085,-0.00018888835302312192,0.00037777670604624385,0.03549408416636031,0.0,0.034438775510204085,0.18557687223952257,0.0010553086561562244,False
lambda0,503,17,heart_rate,norepinephrine,12,28,0.0,0.011090204713513352,0.011090204713513352,0.00012299264058763376,7.527563079660611e-05,0.00019826827138423988,0.014080776661258423,0.0,7.527563079660611e-05,0.0,0.0,-0.0,0.00019826827138423988,0.0,0.0,0.0,0.00019826827138423988,False
lambda0,503,17,heart_rate,norepinephrine,24,28,0.03571428571428571,0.01080456107475693,-0.024909724639528785,0.0006204943816171475,0.033831069311210105,0.03445156369282725,0.18561132425805074,-6.505213034913027e-19,6.709501476207033e-05,0.034438775510204085,0.000337400606878023,-0.000674801213756046,0.03445156369282726,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,1.2788182623166278e-05,False
lambda0,503,17,heart_rate,norepinephrine,48,28,0.03571428571428571,0.010352595059098338,-0.025361690655187376,0.0006432153528894187,0.03514912661380594,0.035792341966695354,0.18918864122006732,-4.0115480381963664e-18,6.960124568937308e-05,0.034438775510204085,-0.00032037492895624104,0.0006407498579124821,0.03579234196669536,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.0013535664564912689,False
lambda0,503,17,heart_rate,dextrose,6,28,0.03571428571428571,0.0001842552496852124,-0.0355300304646005,0.0012623830648154396,0.03432030279936683,0.03558268586418227,0.18863373469287584,3.903127820947816e-18,1.4870367836202236e-06,0.034438775510204085,5.9979873810439265e-05,-0.00011995974762087853,0.03558268586418226,6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.001143910353978185,False
lambda0,503,17,heart_rate,dextrose,12,28,0.0,0.00018917676837175773,0.00018917676837175773,3.578784969158168e-08,1.7645357994189941e-06,1.8003236491105758e-06,0.0013417613979804963,-1.9852334701272664e-23,1.7645357994189941e-06,0.0,0.0,-0.0,1.8003236491105758e-06,0.0,0.0,0.0,1.8003236491105758e-06,False
lambda0,503,17,heart_rate,dextrose,24,28,0.0,0.0002785111045499739,0.0002785111045499739,7.756843535764648e-08,1.5052924647876754e-06,1.582860900145322e-06,0.0012581179992931196,1.1911400820763599e-22,1.5052924647876754e-06,0.0,0.0,-0.0,1.5828609001453218e-06,2.117582368135751e-22,0.0,0.0,1.582860900145322e-06,False
lambda0,503,17,heart_rate,dextrose,48,28,0.0,0.00034810115772319786,0.00034810115772319786,1.2117441600823067e-07,1.5175621008584796e-06,1.6387365168667101e-06,0.0012801314451519072,-1.0587911840678754e-22,1.5175621008584796e-06,0.0,0.0,-0.0,1.6387365168667104e-06,-2.117582368135751e-22,0.0,0.0,1.6387365168667101e-06,False
lambda0,503,17,heart_rate,FiO2,6,28,0.0,0.004143398520392429,0.004143398520392429,1.7167751298790172e-05,3.154999144025888e-05,4.871774273904906e-05,0.0069798096491988275,3.3881317890172014e-21,3.154999144025888e-05,0.0,0.0,-0.0,4.871774273904906e-05,0.0,0.0,0.0,4.871774273904906e-05,False
lambda0,503,17,heart_rate,FiO2,12,28,0.0,0.003740990484581893,0.003740990484581893,1.3995009805732265e-05,2.7693981263444053e-05,4.168899106917632e-05,0.0064567012528981334,5.082197683525802e-21,2.7693981263444053e-05,0.0,0.0,-0.0,4.1688991069176316e-05,6.776263578034403e-21,0.0,0.0,4.168899106917632e-05,False
lambda0,503,17,heart_rate,FiO2,24,28,0.0,0.0037090107854879594,0.0037090107854879594,1.375676100686601e-05,2.9517091333418695e-05,4.327385234028471e-05,0.006578286428872242,1.6940658945086007e-21,2.9517091333418695e-05,0.0,0.0,-0.0,4.327385234028471e-05,0.0,0.0,0.0,4.327385234028471e-05,False
lambda0,503,17,heart_rate,FiO2,48,28,0.0,0.003311923740922499,0.003311923740922499,1.0968838865686081e-05,2.4499031820113124e-05,3.546787068579921e-05,0.005955490801420082,1.6940658945086007e-21,2.4499031820113124e-05,0.0,0.0,-0.0,3.546787068579921e-05,0.0,0.0,0.0,3.546787068579921e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.006057069168988341,0.05151161462353379,0.0026534464411234605,0.04334126668408062,0.04599471312520409,0.21446378045069542,7.37257477290143e-18,2.490313982020629e-05,0.043388429752066124,3.6033103902844186e-05,-7.206620780568837e-05,0.045994713125204104,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.002606283373137966,False
lambda0,503,17,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.005093982996517549,0.05054852845106301,0.0025551537285679266,0.043286094146038394,0.04584124787460631,0.21410569323258621,-7.806255641895632e-18,1.846307892106186e-05,0.043388429752066124,6.039934247439525e-05,-0.0001207986849487905,0.04584124787460632,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0024528181225401888,False
lambda0,503,17,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.00524926558652813,0.050703811041073577,0.0025708764540888947,0.043275656421036424,0.04584653287512532,0.2141180349132817,3.469446951953614e-18,2.050793676007058e-05,0.043388429752066124,6.664063389487726e-05,-0.00013328126778975452,0.04584653287512533,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.002458103123059198,False
lambda0,503,17,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.045454545454545456,0.004710261810153192,0.05016480726469864,0.002516507887904361,0.04327531388134382,0.04579182176924818,0.2139902375559413,1.3010426069826053e-18,2.079345168728156e-05,0.043388429752066124,6.695466120478676e-05,-0.00013390932240957352,0.045791821769248196,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0024033920171820586,False
lambda0,503,17,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.0055456864122708244,0.0055456864122708244,3.075463778324525e-05,1.3657209235908979e-05,4.441184701915422e-05,0.0066642214113243736,-6.776263578034403e-21,1.3657209235908979e-05,0.0,0.0,-0.0,4.441184701915423e-05,-6.776263578034403e-21,0.0,0.0,4.441184701915422e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.0059540418223859495,0.0059540418223859495,3.5450614022720995e-05,1.448138322297621e-05,4.9931997245697215e-05,0.007066257654918706,1.3552527156068805e-20,1.448138322297621e-05,0.0,0.0,-0.0,4.99319972456972e-05,1.3552527156068805e-20,0.0,0.0,4.9931997245697215e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.005874501351053388,0.005874501351053388,3.450976612352808e-05,1.5142767702243354e-05,4.965253382577143e-05,0.007046455408627194,-6.776263578034403e-21,1.5142767702243354e-05,0.0,0.0,-0.0,4.9652533825771434e-05,-6.776263578034403e-21,0.0,0.0,4.965253382577143e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.005830720143047522,0.005830720143047522,3.399729738654012e-05,1.593360880290719e-05,4.993090618944731e-05,0.00706618045265243,6.776263578034403e-21,1.593360880290719e-05,0.0,0.0,-0.0,4.993090618944731e-05,0.0,0.0,0.0,4.993090618944731e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,0.005214442653887263,0.09612353356297816,0.009239733704632989,0.0828869746071321,0.09212670831176509,0.303523818359886,1.734723475976807e-18,1.5090397431240058e-05,0.08264462809917354,-0.00011362805526365622,0.00022725611052731243,0.09212670831176509,0.0,0.08264462809917354,0.28747978728803447,0.009482080212591545,False
lambda0,503,17,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.005827449586872747,0.005827449586872747,3.395916868754335e-05,1.511572462708129e-05,4.907489331462465e-05,0.0070053474799345,1.3552527156068805e-20,1.511572462708129e-05,0.0,0.0,-0.0,4.9074893314624636e-05,1.3552527156068805e-20,0.0,0.0,4.907489331462465e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.005839435191352063,0.005839435191352063,3.409900335400091e-05,1.4208706240660732e-05,4.830770959466163e-05,0.006950374780877765,-6.776263578034403e-21,1.4208706240660732e-05,0.0,0.0,-0.0,4.830770959466164e-05,-6.776263578034403e-21,0.0,0.0,4.830770959466163e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.045454545454545456,0.005946187013254622,0.05140073246780008,0.0026420352982263573,0.043258472328739375,0.04590050762696573,0.2142440375528937,-3.0357660829594124e-18,1.4115456883792228e-05,0.043388429752066124,7.203644010526747e-05,-0.00014407288021053494,0.045900507626965736,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0025120778748996056,False
lambda0,503,17,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.0019015461092182341,0.0019015461092182341,3.6158776054830044e-06,7.33609526501237e-06,1.0951972870495373e-05,0.0033093765078176544,-1.2705494208814505e-21,7.33609526501237e-06,0.0,0.0,-0.0,1.0951972870495375e-05,-1.6940658945086007e-21,0.0,0.0,1.0951972870495373e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.0025006247839217807,0.0025006247839217807,6.253124309963853e-06,5.8037671537927745e-06,1.2056891463756629e-05,0.0034723034809412364,1.6940658945086007e-21,5.8037671537927745e-06,0.0,0.0,-0.0,1.2056891463756627e-05,1.6940658945086007e-21,0.0,0.0,1.2056891463756629e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.003035576233917142,0.003035576233917142,9.21472307192258e-06,6.52743710327396e-06,1.574216017519654e-05,0.0039676391185686916,1.6940658945086007e-21,6.52743710327396e-06,0.0,0.0,-0.0,1.574216017519654e-05,0.0,0.0,0.0,1.574216017519654e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.00292106433973449,0.00292106433973449,8.532616876868491e-06,5.335434437036718e-06,1.3868051313905209e-05,0.003723983259079612,0.0,5.335434437036718e-06,0.0,0.0,-0.0,1.3868051313905209e-05,0.0,0.0,0.0,1.3868051313905209e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.002441715383483156,-0.002441715383483156,5.961974013938295e-06,5.010770042964623e-05,5.606967444358453e-05,0.0074879686460070415,8.470329472543003e-21,5.010770042964623e-05,0.0,0.0,-0.0,5.6069674443584526e-05,6.776263578034403e-21,0.0,0.0,5.606967444358453e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.003006763541358969,-0.003006763541358969,9.040626993645528e-06,4.960825947255279e-05,5.864888646619832e-05,0.007658256098237922,0.0,4.960825947255279e-05,0.0,0.0,-0.0,5.864888646619832e-05,0.0,0.0,0.0,5.864888646619832e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.002820828842265719,-0.002820828842265719,7.957075357358158e-06,5.267282670387763e-05,6.062990206123579e-05,0.007786520536236696,5.082197683525802e-21,5.267282670387763e-05,0.0,0.0,-0.0,6.0629902061235785e-05,6.776263578034403e-21,0.0,0.0,6.062990206123579e-05,False
lambda0,503,17,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.0031643048230608627,-0.0031643048230608627,1.0012825013246237e-05,5.4127676746816564e-05,6.414050176006281e-05,0.008008776545769198,1.1858461261560205e-20,5.4127676746816564e-05,0.0,0.0,-0.0,6.41405017600628e-05,1.3552527156068805e-20,0.0,0.0,6.414050176006281e-05,False
lambda0,503,17,respiratory_rate,phenylephrine,6,24,0.0,-0.0062010781786763815,-0.0062010781786763815,3.8453370578056386e-05,0.08324771100782274,0.08328616437840079,0.2885934240040836,-8.178950138687524e-18,1.1101168133695518e-05,0.08333333333333333,4.836174682215232e-05,-9.672349364430463e-05,0.08328616437840079,0.0,0.08333333333333333,0.28867513459481287,-4.7168954932536034e-05,True
lambda0,503,17,respiratory_rate,phenylephrine,12,24,0.0,-0.005687145924183515,-0.005687145924183515,3.2343628762957165e-05,1.4600365599017866e-05,4.6943994361975024e-05,0.006851568751897264,-6.776263578034403e-21,1.4600365599017866e-05,0.0,0.0,-0.0,4.694399436197503e-05,-6.776263578034403e-21,0.0,0.0,4.6943994361975024e-05,False
lambda0,503,17,respiratory_rate,phenylephrine,24,24,0.0,-0.004593775814621349,-0.004593775814621349,2.110277623500004e-05,1.518048373360516e-05,3.62832599686052e-05,0.00602355874617366,0.0,1.518048373360516e-05,0.0,0.0,-0.0,3.62832599686052e-05,0.0,0.0,0.0,3.62832599686052e-05,False
lambda0,503,17,respiratory_rate,phenylephrine,48,24,0.0,-0.0047134554958991335,-0.0047134554958991335,2.2216662711821745e-05,1.5944638135789916e-05,3.8161300847611664e-05,0.0061774833749360806,3.3881317890172014e-21,1.5944638135789916e-05,0.0,0.0,-0.0,3.8161300847611664e-05,0.0,0.0,0.0,3.8161300847611664e-05,False
lambda0,503,17,respiratory_rate,NaCL,6,24,0.0,0.007075473332258504,0.007075473332258504,5.006232287550126e-05,6.319851491286153e-06,5.638217436678742e-05,0.007508806454210111,0.0,6.319851491286153e-06,0.0,0.0,-0.0,5.638217436678741e-05,6.776263578034403e-21,0.0,0.0,5.638217436678742e-05,False
lambda0,503,17,respiratory_rate,NaCL,12,24,0.0,0.007118606225940076,0.007118606225940076,5.067455459999281e-05,5.563759034989678e-06,5.62383136349825e-05,0.00749922086852911,1.3552527156068805e-20,5.563759034989678e-06,0.0,0.0,-0.0,5.6238313634982486e-05,1.3552527156068805e-20,0.0,0.0,5.62383136349825e-05,False
lambda0,503,17,respiratory_rate,NaCL,24,24,0.0,0.00687170917780365,0.00687170917780365,4.722038702431092e-05,5.8564120169073086e-06,5.307679904121824e-05,0.007285382559702561,1.3552527156068805e-20,5.8564120169073086e-06,0.0,0.0,-0.0,5.3076799041218226e-05,1.3552527156068805e-20,0.0,0.0,5.307679904121824e-05,False
lambda0,503,17,respiratory_rate,NaCL,48,24,0.0,0.006681715604427894,0.006681715604427894,4.464532341845522e-05,5.021146189900189e-06,4.9666469608355405e-05,0.007047444189800683,-6.776263578034403e-21,5.021146189900189e-06,0.0,0.0,-0.0,4.966646960835541e-05,-6.776263578034403e-21,0.0,0.0,4.9666469608355405e-05,False
lambda0,503,17,respiratory_rate,norepinephrine,6,24,0.0,0.005868671723698808,0.005868671723698808,3.444130780054194e-05,1.1026938963166265e-05,4.546824676370821e-05,0.0067430146643551216,0.0,1.1026938963166265e-05,0.0,0.0,-0.0,4.546824676370821e-05,0.0,0.0,0.0,4.546824676370821e-05,False
lambda0,503,17,respiratory_rate,norepinephrine,12,24,0.041666666666666664,0.006022453531961965,-0.03564421313470471,0.0012705099299922555,0.0404796322531899,0.041750142183182154,0.20432851534522084,-2.6020852139652106e-18,8.571264781881387e-06,0.03993055555555556,-0.0002702527164262288,0.0005405054328524576,0.041750142183182154,0.0,0.03993055555555556,0.19982631347136331,0.0018195866276265946,False
lambda0,503,17,respiratory_rate,norepinephrine,24,24,0.041666666666666664,0.00547565365714877,-0.0361910130095179,0.001309789422655094,0.0403565523341794,0.0416663417568345,0.20412334936707877,3.0357660829594124e-18,8.440901255171398e-06,0.03993055555555556,-0.00020877793868433748,0.00041755587736867495,0.04166634175683451,-6.938893903907228e-18,0.03993055555555556,0.19982631347136331,0.001735786201278941,False
lambda0,503,17,respiratory_rate,norepinephrine,48,24,0.0,0.005709057286167087,0.005709057286167087,3.25933350967375e-05,7.375057100407953e-06,3.9968392197145455e-05,0.006322056010282213,0.0,7.375057100407953e-06,0.0,0.0,-0.0,3.9968392197145455e-05,0.0,0.0,0.0,3.9968392197145455e-05,False
lambda0,503,17,respiratory_rate,dextrose,6,24,0.0,0.0027571468737577725,0.0027571468737577725,7.601858883472258e-06,2.3859823240858976e-06,9.987841207558156e-06,0.0031603546015531478,0.0,2.3859823240858976e-06,0.0,0.0,-0.0,9.987841207558156e-06,0.0,0.0,0.0,9.987841207558156e-06,False
lambda0,503,17,respiratory_rate,dextrose,12,24,0.0,0.0028941275708629973,0.0028941275708629973,8.375974396429354e-06,2.837125593337889e-06,1.1213099989767243e-05,0.003348596719488216,0.0,2.837125593337889e-06,0.0,0.0,-0.0,1.1213099989767243e-05,0.0,0.0,0.0,1.1213099989767243e-05,False
lambda0,503,17,respiratory_rate,dextrose,24,24,0.0,0.0028079108087711705,0.0028079108087711705,7.88436311001397e-06,2.9436926357441057e-06,1.0828055745758074e-05,0.003290601122250777,-1.6940658945086007e-21,2.9436926357441057e-06,0.0,0.0,-0.0,1.0828055745758075e-05,-1.6940658945086007e-21,0.0,0.0,1.0828055745758074e-05,False
lambda0,503,17,respiratory_rate,dextrose,48,24,0.0,0.002873250268504586,0.002873250268504586,8.255567105461676e-06,3.185232822877699e-06,1.1440799928339379e-05,0.003382425154876214,3.3881317890172014e-21,3.185232822877699e-06,0.0,0.0,-0.0,1.1440799928339375e-05,3.3881317890172014e-21,0.0,0.0,1.1440799928339379e-05,False
lambda0,503,17,respiratory_rate,FiO2,6,24,-0.041666666666666664,0.0021822922346221773,0.04384895890128885,0.0019227311967269186,0.04109299484505392,0.04301572604178083,0.207402328920822,-9.107298248878237e-18,3.138497102801772e-05,0.03993055555555556,-0.0005655271592351691,0.0011310543184703383,0.04301572604178083,0.0,0.03993055555555556,0.19982631347136331,0.0030851704862252735,False
lambda0,503,17,respiratory_rate,FiO2,12,24,0.0,0.002295081925633689,0.002295081925633689,5.267401045370442e-06,3.479304257064493e-05,4.0060443616015375e-05,0.006329332003933383,2.541098841762901e-21,3.479304257064493e-05,0.0,0.0,-0.0,4.0060443616015375e-05,0.0,0.0,0.0,4.0060443616015375e-05,False
lambda0,503,17,respiratory_rate,FiO2,24,24,0.0,0.0019043403121607471,0.0019043403121607471,3.626512024520492e-06,3.5658686383772325e-05,3.928519840829282e-05,0.006267790552363155,3.3881317890172014e-21,3.5658686383772325e-05,0.0,0.0,-0.0,3.928519840829282e-05,0.0,0.0,0.0,3.928519840829282e-05,False
lambda0,503,17,respiratory_rate,FiO2,48,24,0.0,0.0022209390882488374,0.0022209390882488374,4.932570433711577e-06,3.868174538241457e-05,4.361431581612614e-05,0.006604113552637185,-5.929230630780102e-21,3.868174538241457e-05,0.0,0.0,-0.0,4.3614315816126146e-05,-6.776263578034403e-21,0.0,0.0,4.361431581612614e-05,False
lambda0,503,23,heart_rate,phenylephrine,6,28,0.0,-0.0013210628669012763,-0.0013210628669012763,1.745207098305419e-06,1.067208427792579e-05,1.2417291376231208e-05,0.0035238177274415326,-1.0587911840678754e-21,1.067208427792579e-05,0.0,0.0,-0.0,1.241729137623121e-05,-1.6940658945086007e-21,0.0,0.0,1.2417291376231208e-05,False
lambda0,503,23,heart_rate,phenylephrine,12,28,0.0,-0.0011872323867252556,-0.0011872323867252556,1.409520740089347e-06,8.564273500623333e-06,9.973794240712679e-06,0.003158131447662158,-1.0587911840678754e-21,8.564273500623333e-06,0.0,0.0,-0.0,9.97379424071268e-06,-1.6940658945086007e-21,0.0,0.0,9.973794240712679e-06,False
lambda0,503,23,heart_rate,phenylephrine,24,28,0.0,-0.0013815505969823284,-0.0013815505969823284,1.908682052022228e-06,1.2146383671712355e-05,1.4055065723734584e-05,0.003749008632123242,1.2705494208814505e-21,1.2146383671712355e-05,0.0,0.0,-0.0,1.4055065723734582e-05,1.6940658945086007e-21,0.0,0.0,1.4055065723734584e-05,False
lambda0,503,23,heart_rate,phenylephrine,48,28,0.0,-0.0007571912310677274,-0.0007571912310677274,5.733385604058605e-07,9.316568414627941e-06,9.889906975033803e-06,0.003144822248559337,1.4823076576950256e-21,9.316568414627941e-06,0.0,0.0,-0.0,9.889906975033801e-06,1.6940658945086007e-21,0.0,0.0,9.889906975033803e-06,False
lambda0,503,23,heart_rate,NaCL,6,28,0.03571428571428571,0.0036588822856032702,-0.03205540342868245,0.0010275488889755864,0.03356442805386588,0.03459197694284146,0.18598918501579995,-2.6020852139652106e-18,2.016198026768386e-05,0.034438775510204085,0.0004472547183029463,-0.0008945094366058926,0.03459197694284146,0.0,0.034438775510204085,0.18557687223952257,0.00015320143263737596,False
lambda0,503,23,heart_rate,NaCL,12,28,0.03571428571428571,0.003850666841762977,-0.03186361887252274,0.0010152902076533872,0.03356583362666612,0.034581123834319515,0.1859600060075271,9.324138683375338e-18,2.0745898220276764e-05,0.034438775510204085,0.0004468438908791175,-0.000893687781758235,0.03458112383431952,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.00014234832411542941,False
lambda0,503,23,heart_rate,NaCL,24,28,0.0,0.003750520686693581,0.003750520686693581,1.4066405421316492e-05,2.02097590386238e-05,3.42761644599403e-05,0.00585458490927754,5.082197683525802e-21,2.02097590386238e-05,0.0,0.0,-0.0,3.427616445994029e-05,6.776263578034403e-21,0.0,0.0,3.42761644599403e-05,False
lambda0,503,23,heart_rate,NaCL,48,28,0.0,0.003954306117315712,0.003954306117315712,1.5636536869440462e-05,1.967339114675757e-05,3.530992801619804e-05,0.005942215749718116,3.3881317890172014e-21,1.967339114675757e-05,0.0,0.0,-0.0,3.530992801619804e-05,0.0,0.0,0.0,3.530992801619804e-05,False
lambda0,503,23,heart_rate,norepinephrine,6,28,0.03571428571428571,0.007029803914717518,-0.028684481799568198,0.0008227994961097592,0.03481239814243042,0.03563519763854018,0.188772873153269,-2.710505431213761e-18,3.2237968788156335e-05,0.034438775510204085,-0.0001706923317190923,0.0003413846634381846,0.035635197638540186,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.0011964221283360943,False
lambda0,503,23,heart_rate,norepinephrine,12,28,0.0,0.007125747280967402,0.007125747280967402,5.0776274312214324e-05,3.251439781407004e-05,8.329067212628437e-05,0.009126372342080087,6.776263578034403e-21,3.251439781407004e-05,0.0,0.0,-0.0,8.329067212628437e-05,0.0,0.0,0.0,8.329067212628437e-05,False
lambda0,503,23,heart_rate,norepinephrine,24,28,0.03571428571428571,0.006988474389161123,-0.02872581132512459,0.0008251722362866562,0.03382166559571564,0.0346468378320023,0.18613661067077134,6.613633252161577e-18,3.2553418592935906e-05,0.034438775510204085,0.000324831666540688,-0.000649663333081376,0.0346468378320023,0.0,0.034438775510204085,0.18557687223952257,0.000208062321798215,False
lambda0,503,23,heart_rate,norepinephrine,48,28,0.03571428571428571,0.006879916827681626,-0.02883436888660409,0.0008314208290887621,0.03491212666198709,0.03574354749107585,0.18905964003741213,-6.7220534694101275e-18,3.10749162677324e-05,0.034438775510204085,-0.00022113811775763655,0.0004422762355152731,0.035743547491075854,-6.938893903907228e-18,0.034438775510204085,0.18557687223952257,0.001304771980871762,False
lambda0,503,23,heart_rate,dextrose,6,28,0.03571428571428571,-0.0003524821672571459,-0.03606676788154286,0.0013008117454210916,0.034318428193130766,0.03561923993855186,0.18873060148940304,2.168404344971009e-19,2.648085375563541e-07,0.034438775510204085,6.0306062805432006e-05,-0.00012061212561086401,0.03561923993855187,-1.3877787807814457e-17,0.034438775510204085,0.18557687223952257,0.001180464428347773,False
lambda0,503,23,heart_rate,dextrose,12,28,0.0,-0.00028245829163051604,-0.00028245829163051604,7.978268651082964e-08,3.4229625234553317e-07,4.220789388563628e-07,0.0006496760260748143,-1.3234889800848443e-23,3.4229625234553317e-07,0.0,0.0,-0.0,4.220789388563628e-07,0.0,0.0,0.0,4.220789388563628e-07,False
lambda0,503,23,heart_rate,dextrose,24,28,0.0,-0.0002941969609100784,-0.0002941969609100784,8.655185180872618e-08,3.4887320090466e-07,4.3542505271338616e-07,0.0006598674508667526,0.0,3.4887320090466e-07,0.0,0.0,-0.0,4.3542505271338616e-07,0.0,0.0,0.0,4.3542505271338616e-07,False
lambda0,503,23,heart_rate,dextrose,48,28,0.0,-0.00019860008033325858,-0.00019860008033325858,3.944199190837676e-08,1.9370161459035811e-07,2.3314360649873484e-07,0.00048284946567096336,-3.3087224502121107e-23,1.9370161459035811e-07,0.0,0.0,-0.0,2.3314360649873487e-07,-2.6469779601696886e-23,0.0,0.0,2.3314360649873484e-07,False
lambda0,503,23,heart_rate,FiO2,6,28,0.0,0.003968005275142807,0.003968005275142807,1.5745065863561146e-05,3.637115557869802e-05,5.211622144225916e-05,0.007219156560309464,0.0,3.637115557869802e-05,0.0,0.0,-0.0,5.211622144225916e-05,0.0,0.0,0.0,5.211622144225916e-05,False
lambda0,503,23,heart_rate,FiO2,12,28,0.0,0.003651245699838165,0.003651245699838165,1.333159516058669e-05,3.4417867339562916e-05,4.77494625001496e-05,0.006910098588308968,-5.082197683525802e-21,3.4417867339562916e-05,0.0,0.0,-0.0,4.774946250014961e-05,-6.776263578034403e-21,0.0,0.0,4.77494625001496e-05,False
lambda0,503,23,heart_rate,FiO2,24,28,0.0,0.0036464298913945945,0.0036464298913945945,1.3296450952855994e-05,3.328823943907678e-05,4.658469039193277e-05,0.006825297824412702,-1.6940658945086007e-21,3.328823943907678e-05,0.0,0.0,-0.0,4.658469039193277e-05,0.0,0.0,0.0,4.658469039193277e-05,False
lambda0,503,23,heart_rate,FiO2,48,28,0.0,0.0028002809906163685,0.0028002809906163685,7.84157362640739e-06,2.8631064064345104e-05,3.647263769075249e-05,0.006039258041411419,-3.3881317890172014e-21,2.8631064064345104e-05,0.0,0.0,-0.0,3.64726376907525e-05,-6.776263578034403e-21,0.0,0.0,3.647263769075249e-05,False
lambda0,503,23,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.009706202743107205,0.05516074819765266,0.0030427081417248414,0.043421612741377284,0.04646432088310213,0.21555584168169076,3.903127820947816e-18,5.110954292612803e-05,0.043388429752066124,8.9632768074808e-06,-1.79265536149616e-05,0.04646432088310213,0.0,0.043388429752066124,0.20829889522526548,0.0030758911310360057,False
lambda0,503,23,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.009591325522064023,0.055045870976609484,0.0030300479115735386,0.04343737609154868,0.046467424003122225,0.21556303951077102,8.239936510889834e-18,5.2691553309387715e-05,0.043388429752066124,1.8726069134103992e-06,-3.7452138268207983e-06,0.046467424003122225,0.0,0.043388429752066124,0.20829889522526548,0.003078994251056101,False
lambda0,503,23,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.009469354151700332,0.05492389960624578,0.0030166347479569653,0.043499363524043745,0.04651599827200071,0.21567567844335325,-8.673617379884035e-19,5.647000496862965e-05,0.043388429752066124,-2.7231883504503184e-05,5.446376700900637e-05,0.04651599827200073,-2.0816681711721685e-17,0.043388429752066124,0.20829889522526548,0.0031275685199345857,False
lambda0,503,23,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.045454545454545456,0.009408843363965831,0.05486338881851128,0.0030099914326511485,0.043322625250770415,0.04633261668342157,0.21525012586156964,6.071532165918825e-18,5.244966015148143e-05,0.043388429752066124,5.9127080723585576e-05,-0.00011825416144717115,0.046332616683421576,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0029441869313554456,False
lambda0,503,23,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.009875820624062647,0.009875820624062647,9.753183299866114e-05,3.9997527611775514e-05,0.00013752936061043664,0.011727291273368998,0.0,3.9997527611775514e-05,0.0,0.0,-0.0,0.00013752936061043664,0.0,0.0,0.0,0.00013752936061043664,False
lambda0,503,23,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.010646914139185667,0.010646914139185667,0.00011335678068719167,4.4045919647404754e-05,0.0001574027003345964,0.012546023287663561,-2.710505431213761e-20,4.4045919647404754e-05,0.0,0.0,-0.0,0.00015740270033459642,-2.710505431213761e-20,0.0,0.0,0.0001574027003345964,False
lambda0,503,23,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.01088144873375525,0.01088144873375525,0.00011840592654534372,4.7840492252001994e-05,0.00016624641879734573,0.012893658084397373,1.3552527156068805e-20,4.7840492252001994e-05,0.0,0.0,-0.0,0.0001662464187973457,2.710505431213761e-20,0.0,0.0,0.00016624641879734573,False
lambda0,503,23,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.011006909275806182,0.011006909275806182,0.00012115205180582818,4.9071187449680925e-05,0.0001702232392555091,0.013046962836442398,0.0,4.9071187449680925e-05,0.0,0.0,-0.0,0.0001702232392555091,0.0,0.0,0.0,0.0001702232392555091,False
lambda0,503,23,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,0.0016311428562273968,0.0925402337653183,0.008563694865339757,0.08250287439808163,0.09106656926342138,0.30177237988825517,-1.734723475976807e-18,8.07451238835028e-06,0.08264462809917354,7.491410674013875e-05,-0.0001498282134802775,0.09106656926342137,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.00842194116424784,False
lambda0,503,23,O2_pulseoxymetry_saturation,norepinephrine,12,22,0.0,0.0017976815516994537,0.0017976815516994537,3.2316589613205554e-06,8.749542556008647e-06,1.1981201517329204e-05,0.0034613872244129524,1.2705494208814505e-21,8.749542556008647e-06,0.0,0.0,-0.0,1.1981201517329202e-05,1.6940658945086007e-21,0.0,0.0,1.1981201517329204e-05,False
lambda0,503,23,O2_pulseoxymetry_saturation,norepinephrine,24,22,0.0,0.0020600884705185064,0.0020600884705185064,4.243964506363279e-06,1.146453220015928e-05,1.570849670652256e-05,0.003963394593845352,1.6940658945086007e-21,1.146453220015928e-05,0.0,0.0,-0.0,1.5708496706522558e-05,3.3881317890172014e-21,0.0,0.0,1.570849670652256e-05,False
lambda0,503,23,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.045454545454545456,0.0019332964479681003,0.04738784190251356,0.0022456075601776197,0.0430082325736921,0.04525384013386972,0.2127294999144917,-3.469446951953614e-18,8.709928214060282e-06,0.043388429752066124,0.00019445355329403914,-0.0003889071065880783,0.045253840133869724,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0018654103818035936,False
lambda0,503,23,O2_pulseoxymetry_saturation,dextrose,6,22,0.0,0.0004838015819023257,0.0004838015819023257,2.3406397065119276e-07,1.2802770101192325e-06,1.5143409807704252e-06,0.001230585625127494,0.0,1.2802770101192325e-06,0.0,0.0,-0.0,1.5143409807704252e-06,0.0,0.0,0.0,1.5143409807704252e-06,False
lambda0,503,23,O2_pulseoxymetry_saturation,dextrose,12,22,0.0,0.0007456538187502533,0.0007456538187502533,5.559996174168356e-07,9.733587023892076e-07,1.5293583198060431e-06,0.001236672276638416,-1.0587911840678754e-22,9.733587023892076e-07,0.0,0.0,-0.0,1.5293583198060431e-06,0.0,0.0,0.0,1.5293583198060431e-06,False
lambda0,503,23,O2_pulseoxymetry_saturation,dextrose,24,22,0.0,0.0008780501781437734,0.0008780501781437734,7.709721153383122e-07,9.055195286679839e-07,1.6764916440062961e-06,0.0012947940546690411,0.0,9.055195286679839e-07,0.0,0.0,-0.0,1.6764916440062961e-06,0.0,0.0,0.0,1.6764916440062961e-06,False
lambda0,503,23,O2_pulseoxymetry_saturation,dextrose,48,22,0.0,0.0008085795327173951,0.0008085795327173951,6.53800860729481e-07,9.214447585260884e-07,1.5752456192555695e-06,0.0012550878930399933,1.0587911840678754e-22,9.214447585260884e-07,0.0,0.0,-0.0,1.5752456192555695e-06,0.0,0.0,0.0,1.5752456192555695e-06,False
lambda0,503,23,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.010708697486975637,-0.010708697486975637,0.00011467620186755831,0.00016823624562397227,0.0002829124474915306,0.016820001411757688,2.710505431213761e-20,0.00016823624562397227,0.0,0.0,-0.0,0.00028291244749153056,5.421010862427522e-20,0.0,0.0,0.0002829124474915306,False
lambda0,503,23,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.010726242464554496,-0.010726242464554496,0.00011505227740841211,0.00018813448137075192,0.000303186758779164,0.017412258864925135,-2.710505431213761e-20,0.00018813448137075192,0.0,0.0,-0.0,0.00030318675877916406,-5.421010862427522e-20,0.0,0.0,0.000303186758779164,False
lambda0,503,23,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.011030487715048956,-0.011030487715048956,0.00012167165923184595,0.00019472115837369433,0.00031639281760554027,0.017787434261453794,-1.3552527156068805e-20,0.00019472115837369433,0.0,0.0,-0.0,0.00031639281760554027,0.0,0.0,0.0,0.00031639281760554027,False
lambda0,503,23,O2_pulseoxymetry_saturation,FiO2,48,22,0.0,-0.010694677299586279,-0.010694677299586279,0.00011437612254228607,0.00019690163744129447,0.00031127775998358056,0.01764306549280993,2.710505431213761e-20,0.00019690163744129447,0.0,0.0,-0.0,0.0003112777599835805,5.421010862427522e-20,0.0,0.0,0.00031127775998358056,False
lambda0,503,23,respiratory_rate,phenylephrine,6,24,0.0,-0.004517953105807184,-0.004517953105807183,2.0411900266272773e-05,0.08365448354303053,0.08367489544329682,0.2892661325549481,1.7255755201464607e-17,1.1732400568522534e-05,0.08333333333333333,-0.00015470890456433675,0.0003094178091286735,0.0836748954432968,1.3877787807814457e-17,0.08333333333333333,0.28867513459481287,0.00034156210996348635,False
lambda0,503,23,respiratory_rate,phenylephrine,12,24,0.0,-0.0033295186604295566,-0.0033295186604295566,1.1085694510148628e-05,1.1651145269427481e-05,2.273683977957611e-05,0.004768316241565372,0.0,1.1651145269427481e-05,0.0,0.0,-0.0,2.273683977957611e-05,0.0,0.0,0.0,2.273683977957611e-05,False
lambda0,503,23,respiratory_rate,phenylephrine,24,24,0.0,-0.003086514044415487,-0.003086514044415487,9.526568946374047e-06,1.2812662001892395e-05,2.2339230948266442e-05,0.004726439563589748,0.0,1.2812662001892395e-05,0.0,0.0,-0.0,2.2339230948266442e-05,0.0,0.0,0.0,2.2339230948266442e-05,False
lambda0,503,23,respiratory_rate,phenylephrine,48,24,0.0,-0.0026322579104233646,-0.0026322579104233646,6.9287817069863775e-06,1.3740222587496194e-05,2.0669004294482574e-05,0.004546317663173414,2.541098841762901e-21,1.3740222587496194e-05,0.0,0.0,-0.0,2.066900429448257e-05,3.3881317890172014e-21,0.0,0.0,2.0669004294482574e-05,False
lambda0,503,23,respiratory_rate,NaCL,6,24,0.0,0.010195952746917229,0.010195952746917229,0.00010395745241736898,2.1101141055113523e-05,0.0001250585934724825,0.011182959960246772,-1.3552527156068805e-20,2.1101141055113523e-05,0.0,0.0,-0.0,0.0001250585934724825,0.0,0.0,0.0,0.0001250585934724825,False
lambda0,503,23,respiratory_rate,NaCL,12,24,0.0,0.010419638625498558,0.010419638625498558,0.00010856886908598147,2.0255303075720206e-05,0.00012882417216170168,0.011350073663272044,1.3552527156068805e-20,2.0255303075720206e-05,0.0,0.0,-0.0,0.00012882417216170168,0.0,0.0,0.0,0.00012882417216170168,False
lambda0,503,23,respiratory_rate,NaCL,24,24,0.0,0.010380025332991382,0.010380025332991382,0.00010774492591354285,1.8925170043744618e-05,0.00012667009595728745,0.011254781026625416,-1.3552527156068805e-20,1.8925170043744618e-05,0.0,0.0,-0.0,0.00012667009595728748,-2.710505431213761e-20,0.0,0.0,0.00012667009595728745,False
lambda0,503,23,respiratory_rate,NaCL,48,24,0.0,0.010162740056102045,0.010162740056102045,0.000103281285447901,1.889925106613288e-05,0.00012218053651403386,0.011053530499982069,-1.3552527156068805e-20,1.889925106613288e-05,0.0,0.0,-0.0,0.00012218053651403388,-2.710505431213761e-20,0.0,0.0,0.00012218053651403386,False
lambda0,503,23,respiratory_rate,norepinephrine,6,24,0.0,0.004937173907415993,0.004937173907415993,2.43756861920693e-05,8.119651858126426e-06,3.249533805019573e-05,0.005700468230785584,6.776263578034403e-21,8.119651858126426e-06,0.0,0.0,-0.0,3.2495338050195726e-05,6.776263578034403e-21,0.0,0.0,3.249533805019573e-05,False
lambda0,503,23,respiratory_rate,norepinephrine,12,24,0.041666666666666664,0.004632734363801604,-0.037033932302865065,0.0013715121418131926,0.04023512597146757,0.04160663811328077,0.20397705290860726,5.854691731421724e-18,7.9548905843753e-06,0.03993055555555556,-0.00014830776266382007,0.00029661552532764013,0.04160663811328077,0.0,0.03993055555555556,0.19982631347136331,0.0016760825577252086,False
lambda0,503,23,respiratory_rate,norepinephrine,24,24,0.041666666666666664,0.004365698582620489,-0.03730096808404618,0.0013913622200070314,0.04028060521438546,0.04167196743439248,0.20413712899517442,-1.1709383462843448e-17,7.777060360497134e-06,0.03993055555555556,-0.00017113629923470018,0.00034227259846940036,0.04167196743439249,-1.3877787807814457e-17,0.03993055555555556,0.19982631347136331,0.0017414118788369182,False
lambda0,503,23,respiratory_rate,norepinephrine,48,24,0.0,0.004327366565463326,0.004327366565463326,1.8726101391889866e-05,7.337604020223817e-06,2.606370541211368e-05,0.005105262521370833,-3.3881317890172014e-21,7.337604020223817e-06,0.0,0.0,-0.0,2.6063705412113682e-05,-3.3881317890172014e-21,0.0,0.0,2.606370541211368e-05,False
lambda0,503,23,respiratory_rate,dextrose,6,24,0.0,0.0010013446192249694,0.0010013446192249694,1.002691046450799e-06,2.2650500878311227e-07,1.2291960552339111e-06,0.0011086911451048535,-2.117582368135751e-22,2.2650500878311227e-07,0.0,0.0,-0.0,1.2291960552339113e-06,-2.117582368135751e-22,0.0,0.0,1.2291960552339111e-06,False
lambda0,503,23,respiratory_rate,dextrose,12,24,0.0,0.0009874708938388415,0.0009874708938388415,9.750987661788806e-07,3.083559014431053e-07,1.283454667621986e-06,0.001132896582933317,2.117582368135751e-22,3.083559014431053e-07,0.0,0.0,-0.0,1.2834546676219859e-06,2.117582368135751e-22,0.0,0.0,1.283454667621986e-06,False
lambda0,503,23,respiratory_rate,dextrose,24,24,0.0,0.0010019719075315637,0.0010019719075315637,1.0039477034824405e-06,3.5552506137862747e-07,1.3594727648610682e-06,0.0011659643068555178,2.117582368135751e-22,3.5552506137862747e-07,0.0,0.0,-0.0,1.359472764861068e-06,2.117582368135751e-22,0.0,0.0,1.3594727648610682e-06,False
lambda0,503,23,respiratory_rate,dextrose,48,24,0.0,0.0010126666677962213,0.0010126666677962213,1.0254937800655024e-06,4.3259390362511615e-07,1.4580876836906187e-06,0.001207513015950809,2.117582368135751e-22,4.3259390362511615e-07,0.0,0.0,-0.0,1.4580876836906185e-06,2.117582368135751e-22,0.0,0.0,1.4580876836906187e-06,False
lambda0,503,23,respiratory_rate,FiO2,6,24,-0.041666666666666664,0.0010329288205979353,0.042699595487264604,0.0018232554547760278,0.040941428132866865,0.0427646835876429,0.20679623687979165,4.336808689942018e-18,3.921752303625183e-05,0.03993055555555556,-0.0004858275271375271,0.0009716550542750542,0.04276468358764289,6.938893903907228e-18,0.03993055555555556,0.19982631347136331,0.002834128032087338,False
lambda0,503,23,respiratory_rate,FiO2,12,24,0.0,-7.529099903106308e-05,-7.529099903106308e-05,5.668734535095542e-09,5.6663350757181414e-05,5.666901949171651e-05,0.0075278828027352095,2.365736551901659e-21,5.6663350757181414e-05,0.0,0.0,-0.0,5.666901949171651e-05,0.0,0.0,0.0,5.666901949171651e-05,False
lambda0,503,23,respiratory_rate,FiO2,24,24,0.0,-0.0004104812058985668,-0.0004104812058985668,1.6849482039594156e-07,6.21300147984054e-05,6.229850961880133e-05,0.007892940492541505,-4.896909226313924e-21,6.21300147984054e-05,0.0,0.0,-0.0,6.229850961880133e-05,0.0,0.0,0.0,6.229850961880133e-05,False
lambda0,503,23,respiratory_rate,FiO2,48,24,0.0,-0.0005970758603986184,-0.0005970758603986184,3.5649958307075046e-07,5.566590004155135e-05,5.60223996246221e-05,0.007484811261790246,-2.276401045745932e-21,5.566590004155135e-05,0.0,0.0,-0.0,5.60223996246221e-05,0.0,0.0,0.0,5.60223996246221e-05,False
lambda0,607,13,heart_rate,phenylephrine,6,30,0.1,-0.004119498705679566,-0.10411949870567956,0.010840870010722007,0.08945259549420716,0.10029346550492918,0.3166914357934694,1.5612511283791264e-17,1.9954218057685948e-05,0.09000000000000001,0.00028367936192525854,-0.0005673587238505171,0.1002934655049292,-1.3877787807814457e-17,0.09000000000000001,0.30000000000000004,0.01029346550492917,False
lambda0,607,13,heart_rate,phenylephrine,12,30,0.06666666666666667,-0.004238649646308916,-0.07090531631297559,0.005027563881443122,0.062461569934889376,0.0674891338163325,0.25978670831344025,-3.469446951953614e-18,2.365104813927465e-05,0.06222222222222222,-0.00010784833226393887,0.00021569666452787774,0.0674891338163325,0.0,0.06222222222222222,0.24944382578492943,0.005266911594110274,False
lambda0,607,13,heart_rate,phenylephrine,24,30,0.0,-0.004111000153169331,-0.004111000153169331,1.690032225935826e-05,2.5170945436597366e-05,4.207126769595563e-05,0.006486236790000472,3.3881317890172014e-21,2.5170945436597366e-05,0.0,0.0,-0.0,4.2071267695955624e-05,6.776263578034403e-21,0.0,0.0,4.207126769595563e-05,False
lambda0,607,13,heart_rate,phenylephrine,48,30,0.0,-0.0036585259291559377,-0.0036585259291559377,1.3384811974306317e-05,1.983820828145079e-05,3.3223020255757104e-05,0.00576394138205422,-3.3881317890172014e-21,1.983820828145079e-05,0.0,0.0,-0.0,3.3223020255757104e-05,0.0,0.0,0.0,3.3223020255757104e-05,False
lambda0,607,13,heart_rate,NaCL,6,30,0.0,0.0012157009506249888,0.0012157009506249888,1.4779288013505014e-06,3.850791817204312e-06,5.328720618554814e-06,0.0023084021786843848,4.235164736271502e-22,3.850791817204312e-06,0.0,0.0,-0.0,5.328720618554814e-06,0.0,0.0,0.0,5.328720618554814e-06,False
lambda0,607,13,heart_rate,NaCL,12,30,0.0,0.0012079334291494896,0.0012079334291494896,1.459103169256845e-06,3.7893097510475785e-06,5.2484129203044235e-06,0.0022909414921172527,0.0,3.7893097510475785e-06,0.0,0.0,-0.0,5.2484129203044235e-06,0.0,0.0,0.0,5.2484129203044235e-06,False
lambda0,607,13,heart_rate,NaCL,24,30,0.0,0.001472290096478391,0.001472290096478391,2.16763812818835e-06,3.547815745541487e-06,5.715453873729836e-06,0.0023907015442605623,-8.470329472543003e-22,3.547815745541487e-06,0.0,0.0,-0.0,5.715453873729837e-06,-8.470329472543003e-22,0.0,0.0,5.715453873729836e-06,False
lambda0,607,13,heart_rate,NaCL,48,30,0.0,0.0017338226247488053,0.0017338226247488053,3.0061408940908365e-06,3.871203358800043e-06,6.877344252890879e-06,0.002622469113810662,-4.235164736271502e-22,3.871203358800043e-06,0.0,0.0,-0.0,6.87734425289088e-06,-8.470329472543003e-22,0.0,0.0,6.877344252890879e-06,False
lambda0,607,13,heart_rate,norepinephrine,6,30,0.06666666666666667,0.00494548701921386,-0.06172117964745281,0.003809504017073143,0.06235791125623667,0.06616741527330981,0.25723027674305726,-3.0357660829594124e-18,1.873719621288383e-05,0.06222222222222222,-5.847591890078736e-05,0.00011695183780157472,0.06616741527330983,-1.3877787807814457e-17,0.06222222222222222,0.24944382578492943,0.003945193051087592,False
lambda0,607,13,heart_rate,norepinephrine,12,30,0.0,0.005246191435414828,0.005246191435414828,2.7522524577019896e-05,2.4394026303612338e-05,5.191655088063224e-05,0.0072053140723102585,3.3881317890172014e-21,2.4394026303612338e-05,0.0,0.0,-0.0,5.191655088063223e-05,6.776263578034403e-21,0.0,0.0,5.191655088063224e-05,False
lambda0,607,13,heart_rate,norepinephrine,24,30,0.03333333333333333,0.004918395018471676,-0.028414938314861655,0.0008074087194373929,0.032277359617496656,0.03308476833693405,0.18189218877382846,1.1926223897340549e-18,1.8400824603909352e-05,0.03222222222222222,-1.836828533526372e-05,3.673657067052744e-05,0.03308476833693405,0.0,0.03222222222222222,0.17950549357115014,0.0008625461147118291,False
lambda0,607,13,heart_rate,norepinephrine,48,30,0.0,0.004846101108854716,0.004846101108854716,2.348469595724291e-05,1.4313701883306141e-05,3.7798397840549045e-05,0.006148040162567991,-6.776263578034403e-21,1.4313701883306141e-05,0.0,0.0,-0.0,3.779839784054905e-05,-6.776263578034403e-21,0.0,0.0,3.7798397840549045e-05,False
lambda0,607,13,heart_rate,dextrose,6,30,0.0,0.0004474323499462598,0.0004474323499462554,2.0019570777842836e-07,0.0667240075177688,0.06672420771347658,0.258310293471779,-3.2424421220894617e-18,4.926619790027431e-07,0.06666666666666667,-2.8424094561564814e-05,5.684818912312963e-05,0.06672420771347658,0.0,0.06666666666666667,0.2581988897471611,5.7541046809911345e-05,False
lambda0,607,13,heart_rate,dextrose,12,30,0.0,0.0005760407870780109,0.0005760407870780109,3.3182298837745435e-07,5.114575508586977e-07,8.432805392361521e-07,0.0009183030759156544,5.293955920339377e-23,5.114575508586977e-07,0.0,0.0,-0.0,8.43280539236152e-07,1.0587911840678754e-22,0.0,0.0,8.432805392361521e-07,False
lambda0,607,13,heart_rate,dextrose,24,30,0.0,0.0006257807016818364,0.0006257807016818364,3.9160148659741147e-07,4.3684198495351715e-07,8.284434715509286e-07,0.0009101887010674922,-5.293955920339377e-23,4.3684198495351715e-07,0.0,0.0,-0.0,8.284434715509287e-07,-1.0587911840678754e-22,0.0,0.0,8.284434715509286e-07,False
lambda0,607,13,heart_rate,dextrose,48,30,0.0,0.0006912740650476385,0.0006912740650476385,4.778598330074867e-07,5.005620089765845e-07,9.784218419840712e-07,0.0009891520823331825,0.0,5.005620089765845e-07,0.0,0.0,-0.0,9.784218419840712e-07,0.0,0.0,0.0,9.784218419840712e-07,False
lambda0,607,13,heart_rate,FiO2,6,30,0.03333333333333333,0.004137158784489702,-0.029196174548843632,0.0008524166082865447,0.032528959607444834,0.03338137621573137,0.18270570931345131,-1.0733601507606494e-17,3.033808197604482e-05,0.03222222222222222,-0.00013819965162328382,0.00027639930324656765,0.03338137621573138,-1.3877787807814457e-17,0.03222222222222222,0.17950549357115014,0.001159153993509146,False
lambda0,607,13,heart_rate,FiO2,12,30,0.0,0.004039521439733653,0.004039521439733653,1.6317733462067845e-05,2.729635309335304e-05,4.3614086555420884e-05,0.006604096195197408,0.0,2.729635309335304e-05,0.0,0.0,-0.0,4.3614086555420884e-05,0.0,0.0,0.0,4.3614086555420884e-05,False
lambda0,607,13,heart_rate,FiO2,24,30,0.0,0.003785217322152814,0.003785217322152814,1.432787017592572e-05,2.6034317601628487e-05,4.0362187777554205e-05,0.0063531242532752505,-1.6940658945086007e-21,2.6034317601628487e-05,0.0,0.0,-0.0,4.0362187777554205e-05,0.0,0.0,0.0,4.0362187777554205e-05,False
lambda0,607,13,heart_rate,FiO2,48,30,0.0,0.003454324807681104,0.003454324807681104,1.1932359876961095e-05,2.3747464756577473e-05,3.567982463353857e-05,0.005973259129950632,5.082197683525802e-21,2.3747464756577473e-05,0.0,0.0,-0.0,3.5679824633538566e-05,6.776263578034403e-21,0.0,0.0,3.567982463353857e-05,False
lambda0,607,13,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.008669270970056663,0.054123816424602116,0.0029293875043640296,0.0435192311439993,0.04644861864836332,0.21551941594288743,-8.239936510889834e-18,2.556292816177939e-05,0.043388429752066124,-5.261923188569386e-05,0.00010523846377138772,0.04644861864836332,0.0,0.043388429752066124,0.20829889522526548,0.0030601888962971946,False
lambda0,607,13,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.008610025100689296,0.054064570555234746,0.002922977789321956,0.04345931815986395,0.0463822959491859,0.21536549386841408,-7.806255641895632e-18,3.269600531824028e-05,0.043388429752066124,-1.9096201239795947e-05,3.8192402479591894e-05,0.04638229594918591,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0029938661971197766,False
lambda0,607,13,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.008287471995019996,0.05374201744956546,0.0028882044395493983,0.04348646049741433,0.04637466493696372,0.2153477767170205,-9.974659986866641e-18,3.2897911374236116e-05,0.043388429752066124,-3.256641698698611e-05,6.513283397397222e-05,0.04637466493696373,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.002986235184897594,False
lambda0,607,13,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.09090909090909091,0.00807293225220342,0.09898202316129434,0.00979744090910301,0.08362431244745765,0.09342175335656065,0.3056497233052251,-3.469446951953614e-18,3.2211125536208606e-05,0.08264462809917354,-0.0004737366113739373,0.0009474732227478746,0.09342175335656064,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.01077712525738711,False
lambda0,607,13,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.0083216588387291,0.0083216588387291,6.925000582819814e-05,3.438451284328013e-05,0.00010363451867147828,0.01018010405995333,0.0,3.438451284328013e-05,0.0,0.0,-0.0,0.00010363451867147828,0.0,0.0,0.0,0.00010363451867147828,False
lambda0,607,13,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.009286394347793782,0.009286394347793782,8.623711998273629e-05,4.3349414679189425e-05,0.0001295865346619257,0.011383608156552373,-1.3552527156068805e-20,4.3349414679189425e-05,0.0,0.0,-0.0,0.0001295865346619257,0.0,0.0,0.0,0.0001295865346619257,False
lambda0,607,13,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.009110339573369987,0.009110339573369987,8.299828714211124e-05,3.5259238571227093e-05,0.00011825752571333834,0.010874627612628321,1.3552527156068805e-20,3.5259238571227093e-05,0.0,0.0,-0.0,0.00011825752571333834,0.0,0.0,0.0,0.00011825752571333834,False
lambda0,607,13,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.009161135178854385,0.009161135178854385,8.392639776524337e-05,4.101574295577287e-05,0.00012494214072101626,0.011177752042383847,1.3552527156068805e-20,4.101574295577287e-05,0.0,0.0,-0.0,0.00012494214072101623,2.710505431213761e-20,0.0,0.0,0.00012494214072101626,False
lambda0,607,13,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,3.60239841751849e-05,0.09094511489326608,0.008271013922949367,0.08265207605655513,0.09092308997950448,0.3015345585161085,-1.734723475976807e-17,3.40739755820508e-06,0.08264462809917354,-2.0202799116796635e-06,4.040559823359327e-06,0.09092308997950448,0.0,0.08264462809917354,0.28747978728803447,0.008278461880330934,False
lambda0,607,13,O2_pulseoxymetry_saturation,norepinephrine,12,22,-0.09090909090909091,0.00029065330169108367,0.091199744210782,0.008317393344112065,0.08269135070155022,0.0910087440456623,0.301676555346388,1.3877787807814457e-17,3.400479891836728e-06,0.08264462809917354,-2.1661061242414014e-05,4.332212248482803e-05,0.09100874404566227,2.7755575615628914e-17,0.08264462809917354,0.28747978728803447,0.008364115946488754,False
lambda0,607,13,O2_pulseoxymetry_saturation,norepinephrine,24,22,-0.09090909090909091,0.00039568466314958054,0.09130477557224048,0.008336562042297203,0.08266809159414555,0.09100465363644275,0.3016697758086527,-3.469446951953614e-18,3.250574447273848e-06,0.08264462809917354,-1.0106460262372997e-05,2.0212920524745993e-05,0.09100465363644276,-1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.008360025537269208,False
lambda0,607,13,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.09090909090909091,0.0003275273987514294,0.09123661830784234,0.008324120520250913,0.08271452008030683,0.09103864060055775,0.30172610195433497,3.469446951953614e-18,3.3609912852884225e-06,0.08264462809917354,-3.3265494923988186e-05,6.653098984797637e-05,0.09103864060055772,2.7755575615628914e-17,0.08264462809917354,0.28747978728803447,0.008394012501384204,False
lambda0,607,13,O2_pulseoxymetry_saturation,dextrose,6,22,-0.045454545454545456,0.0017523221619438957,0.04720686761648935,0.002228488350160751,0.04290512292811467,0.04513361127827543,0.21244672574147955,4.336808689942018e-18,9.591745650520468e-06,0.043388429752066124,0.00024644928480097635,-0.0004928985696019527,0.04513361127827544,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0017451815262093037,False
lambda0,607,13,O2_pulseoxymetry_saturation,dextrose,12,22,-0.045454545454545456,0.0026541723250838407,0.0481087177796293,0.00231444872640002,0.0428997535495464,0.04521420227594643,0.21263631457478382,6.938893903907228e-18,9.012228428119872e-06,0.043388429752066124,0.0002488442154739142,-0.0004976884309478283,0.045214202275946434,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0018257725238803035,False
lambda0,607,13,O2_pulseoxymetry_saturation,dextrose,24,22,-0.045454545454545456,0.0028701660515668397,0.04832471150611229,0.0023352777421489818,0.042745810791136686,0.04508108853328567,0.21232307583794482,3.0357660829594124e-18,9.698529979158958e-06,0.043388429752066124,0.00032615874545429416,-0.0006523174909085883,0.04508108853328568,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.001692658781219547,False
lambda0,607,13,O2_pulseoxymetry_saturation,dextrose,48,22,-0.045454545454545456,0.0030342807254439704,0.048488826179989425,0.002351166264313228,0.04273692467839257,0.0450880909427058,0.21233956518441352,4.7704895589362195e-18,1.0083141281126788e-05,0.043388429752066124,0.0003307941074773391,-0.0006615882149546783,0.0450880909427058,0.0,0.043388429752066124,0.20829889522526548,0.0016996611906396758,False
lambda0,607,13,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.006949115076398735,-0.006949115076398735,4.82902003450322e-05,0.00012072713368879607,0.00016901733403382825,0.013000666676514257,-2.0328790734103208e-20,0.00012072713368879607,0.0,0.0,-0.0,0.00016901733403382828,-2.710505431213761e-20,0.0,0.0,0.00016901733403382825,False
lambda0,607,13,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.008249928704233057,-0.008249928704233057,6.806132362492853e-05,0.00013893511732972823,0.00020699644095465675,0.014387370884030784,-1.3552527156068805e-20,0.00013893511732972823,0.0,0.0,-0.0,0.00020699644095465678,-2.710505431213761e-20,0.0,0.0,0.00020699644095465675,False
lambda0,607,13,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.008543598984964863,-0.008543598984964863,7.299308361589264e-05,0.00014896389203355767,0.00022195697564945027,0.014898220553121445,-4.0657581468206416e-20,0.00014896389203355767,0.0,0.0,-0.0,0.00022195697564945032,-5.421010862427522e-20,0.0,0.0,0.00022195697564945027,False
lambda0,607,13,O2_pulseoxymetry_saturation,FiO2,48,22,0.045454545454545456,-0.008368964752235235,-0.05382351020678069,0.0028969702509794248,0.04341208699745045,0.04630905724842988,0.2151953931858902,5.637851296924623e-18,0.00015131669550454192,0.043388429752066124,6.382972506010357e-05,-0.00012765945012020713,0.04630905724842988,0.0,0.043388429752066124,0.20829889522526548,0.0029206274963637577,False
lambda0,607,13,respiratory_rate,phenylephrine,6,19,0.0,-0.0014292488641540133,-0.0014292488641540133,2.042752315685537e-06,4.707012134499536e-06,6.749764450185072e-06,0.0025980308793748146,-8.470329472543003e-22,4.707012134499536e-06,0.0,0.0,-0.0,6.749764450185073e-06,-8.470329472543003e-22,0.0,0.0,6.749764450185072e-06,False
lambda0,607,13,respiratory_rate,phenylephrine,12,19,0.0,-0.0011448250052674307,-0.0011448250052674307,1.3106242926855728e-06,2.74182217361253e-06,4.052446466298103e-06,0.002013068917423868,2.117582368135751e-22,2.74182217361253e-06,0.0,0.0,-0.0,4.052446466298103e-06,0.0,0.0,0.0,4.052446466298103e-06,False
lambda0,607,13,respiratory_rate,phenylephrine,24,19,0.0,-0.0007594318660375931,-0.0007594318660375931,5.767367591533407e-07,4.2506667656695874e-06,4.827403524822928e-06,0.0021971352996169643,2.117582368135751e-22,4.2506667656695874e-06,0.0,0.0,-0.0,4.827403524822928e-06,0.0,0.0,0.0,4.827403524822928e-06,False
lambda0,607,13,respiratory_rate,phenylephrine,48,19,0.0,-0.000590445027991648,-0.000590445027991648,3.4862533108005803e-07,4.8615030705644715e-06,5.21012840164453e-06,0.0022825705688202785,1.5881867761018131e-22,4.8615030705644715e-06,0.0,0.0,-0.0,5.21012840164453e-06,0.0,0.0,0.0,5.21012840164453e-06,False
lambda0,607,13,respiratory_rate,NaCL,6,19,0.0,0.00812003427877559,0.008120034278775588,6.593495668849058e-05,0.10471396095529421,0.1047798959119827,0.3236972287678452,-8.538092108323347e-18,1.9290940370960378e-05,0.10526315789473684,0.00028424393990679784,-0.0005684878798135957,0.10477989591198271,-1.3877787807814457e-17,0.10526315789473684,0.3244428422615251,-0.0004832619827541407,True
lambda0,607,13,respiratory_rate,NaCL,12,19,-0.05263157894736842,0.00789133636189893,0.06052291530926735,0.003663023277532748,0.04967453592195195,0.0533375591994847,0.23094925676322212,0.0,1.9053123023178218e-05,0.04986149584487535,0.00010300652297328208,-0.00020601304594656416,0.05333755919948471,-1.3877787807814457e-17,0.04986149584487535,0.22329687826943606,0.0034760633546093503,False
lambda0,607,13,respiratory_rate,NaCL,24,19,-0.10526315789473684,0.007390618316034007,0.11265377621077084,0.01269087329454644,0.09368854293558361,0.10637941623013006,0.3261585752822238,8.673617379884035e-18,1.6739203367558965e-05,0.09418282548476455,0.00025551087627423945,-0.0005110217525484789,0.10637941623013006,0.0,0.09418282548476455,0.30689220499185793,0.012196590745365513,False
lambda0,607,13,respiratory_rate,NaCL,48,19,-0.10526315789473684,0.0074517089539709635,0.11271486684870781,0.012704641208721931,0.09377590656073327,0.1064805477694552,0.32631357276315553,0.0,1.783285269567552e-05,0.09418282548476455,0.0002123758883634772,-0.0004247517767269544,0.1064805477694552,0.0,0.09418282548476455,0.30689220499185793,0.012297722284690657,False
lambda0,607,13,respiratory_rate,norepinephrine,6,19,0.0,0.00353622124554458,0.00353622124554458,1.250486069744086e-05,6.475805744950747e-06,1.8980666442391603e-05,0.004356680667938793,-3.3881317890172014e-21,6.475805744950747e-06,0.0,0.0,-0.0,1.8980666442391606e-05,-3.3881317890172014e-21,0.0,0.0,1.8980666442391603e-05,False
lambda0,607,13,respiratory_rate,norepinephrine,12,19,0.0,0.003309902831059273,0.003309902831059273,1.095545675105419e-05,4.953716364098139e-06,1.5909173115152333e-05,0.0039886304811491795,3.3881317890172014e-21,4.953716364098139e-06,0.0,0.0,-0.0,1.590917311515233e-05,3.3881317890172014e-21,0.0,0.0,1.5909173115152333e-05,False
lambda0,607,13,respiratory_rate,norepinephrine,24,19,0.0,0.0029805393442098606,0.0029805393442098606,8.883614782382947e-06,3.2164487284257115e-06,1.2100063510808657e-05,0.00347851455521012,-1.6940658945086007e-21,3.2164487284257115e-06,0.0,0.0,-0.0,1.2100063510808659e-05,-1.6940658945086007e-21,0.0,0.0,1.2100063510808657e-05,False
lambda0,607,13,respiratory_rate,norepinephrine,48,19,-0.05263157894736842,0.0025421092805659956,0.055173688227934406,0.0030441358726733076,0.04985280930459301,0.05289694517726632,0.22999335898513748,4.336808689942018e-18,2.3878000869408947e-06,0.04986149584487535,5.5371701846311306e-06,-1.1074340369262261e-05,0.052896945177266334,-1.3877787807814457e-17,0.04986149584487535,0.22329687826943606,0.0030354493323909715,False
lambda0,607,13,respiratory_rate,dextrose,6,19,0.0,0.0032870722391388895,0.0032870722391388895,1.0804843905317553e-05,3.122377414973098e-06,1.3927221320290649e-05,0.0037319192542565344,-1.6940658945086007e-21,3.122377414973098e-06,0.0,0.0,-0.0,1.392722132029065e-05,-1.6940658945086007e-21,0.0,0.0,1.3927221320290649e-05,False
lambda0,607,13,respiratory_rate,dextrose,12,19,0.0,0.0034519389983447835,0.0034519389983447835,1.1915882848293588e-05,2.8563171199350943e-06,1.477219996822868e-05,0.0038434619769458734,-1.6940658945086007e-21,2.8563171199350943e-06,0.0,0.0,-0.0,1.4772199968228682e-05,-1.6940658945086007e-21,0.0,0.0,1.477219996822868e-05,False
lambda0,607,13,respiratory_rate,dextrose,24,19,0.0,0.00371099806531581,0.00371099806531581,1.3771506640777685e-05,2.953811708880157e-06,1.6725318349657843e-05,0.004089659930808165,0.0,2.953811708880157e-06,0.0,0.0,-0.0,1.6725318349657843e-05,0.0,0.0,0.0,1.6725318349657843e-05,False
lambda0,607,13,respiratory_rate,dextrose,48,19,0.0,0.003748993500579123,0.003748993500579123,1.4054952267384505e-05,3.121492099882954e-06,1.717644436726746e-05,0.004144447413982648,0.0,3.121492099882954e-06,0.0,0.0,-0.0,1.717644436726746e-05,0.0,0.0,0.0,1.717644436726746e-05,False
lambda0,607,13,respiratory_rate,FiO2,6,19,0.0,-0.002593033201591693,-0.002593033201591693,6.7238211845568645e-06,1.8830189785693977e-05,2.555401097025084e-05,0.0050550975233175114,-8.470329472543003e-22,1.8830189785693977e-05,0.0,0.0,-0.0,2.555401097025084e-05,0.0,0.0,0.0,2.555401097025084e-05,False
lambda0,607,13,respiratory_rate,FiO2,12,19,0.0,-0.0034075225767577154,-0.0034075225767577154,1.161121011111354e-05,2.209412078574398e-05,3.370533089685752e-05,0.005805629242111273,-3.3881317890172014e-21,2.209412078574398e-05,0.0,0.0,-0.0,3.3705330896857525e-05,-6.776263578034403e-21,0.0,0.0,3.370533089685752e-05,False
lambda0,607,13,respiratory_rate,FiO2,24,19,0.0,-0.004306216557608725,-0.004306216557608725,1.8543501041023536e-05,2.2241192210943863e-05,4.07846932519674e-05,0.006386289474488876,3.3881317890172014e-21,2.2241192210943863e-05,0.0,0.0,-0.0,4.0784693251967396e-05,6.776263578034403e-21,0.0,0.0,4.07846932519674e-05,False
lambda0,607,13,respiratory_rate,FiO2,48,19,0.0,-0.004473551240999698,-0.004473551240999698,2.0012660705849936e-05,2.6480758986115616e-05,4.6493419691965545e-05,0.00681860833982753,-6.776263578034403e-21,2.6480758986115616e-05,0.0,0.0,-0.0,4.649341969196555e-05,-6.776263578034403e-21,0.0,0.0,4.6493419691965545e-05,False
lambda0,607,17,heart_rate,phenylephrine,6,30,0.1,-0.004745897609858667,-0.10474589760985868,0.010971703066094999,0.08913480500999779,0.10010650807609278,0.3163961252545498,-8.673617379884035e-18,3.4161473588504744e-05,0.09000000000000001,0.0004496782317953625,-0.000899356463590725,0.1001065080760928,-1.3877787807814457e-17,0.09000000000000001,0.30000000000000004,0.010106508076092771,False
lambda0,607,17,heart_rate,phenylephrine,12,30,0.06666666666666667,-0.004563069795831252,-0.07122973646249792,0.005073675356516905,0.06249198607426777,0.06756566143078467,0.25993395590184953,-6.071532165918825e-18,3.2769757994835766e-05,0.06222222222222222,-0.00011849704702535346,0.00023699409405070692,0.06756566143078467,0.0,0.06222222222222222,0.24944382578492943,0.0053434392085624505,False
lambda0,607,17,heart_rate,phenylephrine,24,30,0.0,-0.003902162596807394,-0.003902162596807394,1.5226872931922625e-05,2.991212456377769e-05,4.513899749570032e-05,0.006718556206187481,3.3881317890172014e-21,2.991212456377769e-05,0.0,0.0,-0.0,4.513899749570031e-05,6.776263578034403e-21,0.0,0.0,4.513899749570032e-05,False
lambda0,607,17,heart_rate,phenylephrine,48,30,0.0,-0.003637918642831813,-0.003637918642831813,1.323445205186326e-05,3.132239782860788e-05,4.4556849880471146e-05,0.006675091750715577,3.3881317890172014e-21,3.132239782860788e-05,0.0,0.0,-0.0,4.4556849880471146e-05,0.0,0.0,0.0,4.4556849880471146e-05,False
lambda0,607,17,heart_rate,NaCL,6,30,0.0,0.0015563130719925752,0.0015563130719925752,2.4221103780549667e-06,4.824028487962596e-06,7.246138866017563e-06,0.0026918653134987204,8.470329472543003e-22,4.824028487962596e-06,0.0,0.0,-0.0,7.2461388660175625e-06,8.470329472543003e-22,0.0,0.0,7.246138866017563e-06,False
lambda0,607,17,heart_rate,NaCL,12,30,0.0,0.0015951073493576493,0.0015951073493576493,2.5443674559747858e-06,4.129434412148436e-06,6.673801868123221e-06,0.002583370253781525,-8.470329472543003e-22,4.129434412148436e-06,0.0,0.0,-0.0,6.673801868123222e-06,-8.470329472543003e-22,0.0,0.0,6.673801868123221e-06,False
lambda0,607,17,heart_rate,NaCL,24,30,0.0,0.0018035894873815075,0.0018035894873815075,3.252935038993089e-06,4.445653237758927e-06,7.698588276752017e-06,0.002774632998569724,4.235164736271502e-22,4.445653237758927e-06,0.0,0.0,-0.0,7.698588276752017e-06,0.0,0.0,0.0,7.698588276752017e-06,False
lambda0,607,17,heart_rate,NaCL,48,30,0.0,0.0019199543742545089,0.0019199543742545089,3.6862247992190226e-06,4.582260898689194e-06,8.268485697908217e-06,0.002875497469640378,8.470329472543003e-22,4.582260898689194e-06,0.0,0.0,-0.0,8.268485697908216e-06,1.6940658945086007e-21,0.0,0.0,8.268485697908217e-06,False
lambda0,607,17,heart_rate,norepinephrine,6,30,0.06666666666666667,0.005670796287880166,-0.060995870378786496,0.003720496203265724,0.0622394204291301,0.06595991663239582,0.25682662757665103,-3.469446951953614e-18,2.6517131925705515e-05,0.06222222222222222,4.659462508911361e-06,-9.318925017822722e-06,0.06595991663239582,0.0,0.06222222222222222,0.24944382578492943,0.003737694410173603,False
lambda0,607,17,heart_rate,norepinephrine,12,30,0.0,0.0057834051168623385,0.0057834051168623385,3.344777474574948e-05,2.48270888293441e-05,5.827486357509357e-05,0.0076337974544189715,-1.3552527156068805e-20,2.48270888293441e-05,0.0,0.0,-0.0,5.827486357509358e-05,-1.3552527156068805e-20,0.0,0.0,5.827486357509357e-05,False
lambda0,607,17,heart_rate,norepinephrine,24,30,0.03333333333333333,0.0054441169041820935,-0.02788921642915124,0.0007778083930320395,0.032374814561398256,0.03315262295443029,0.1820786175102126,-4.119968255444917e-18,2.3707704093034837e-05,0.03222222222222222,-6.444231754149838e-05,0.00012888463508299675,0.03315262295443029,0.0,0.03222222222222222,0.17950549357115014,0.0009304007322080698,False
lambda0,607,17,heart_rate,norepinephrine,48,30,0.0,0.005213542181764452,0.005213542181764452,2.7181022081037244e-05,2.0297036402457057e-05,4.74780584834943e-05,0.006890432387266731,0.0,2.0297036402457057e-05,0.0,0.0,-0.0,4.74780584834943e-05,0.0,0.0,0.0,4.74780584834943e-05,False
lambda0,607,17,heart_rate,dextrose,6,30,0.0,0.00014337767412316634,0.0001433776741231639,2.0557157436968184e-08,0.06673663179212798,0.06673665234928543,0.25833438088896615,1.156263169600919e-17,6.834035681661113e-07,0.06666666666666667,-3.464086094657804e-05,6.928172189315608e-05,0.06673665234928543,0.0,0.06666666666666667,0.2581988897471611,6.99856826187617e-05,False
lambda0,607,17,heart_rate,dextrose,12,30,0.0,0.0002960172458673711,0.0002960172458673711,8.762620985090363e-08,7.494778665598693e-07,8.37104076410773e-07,0.0009149339191497783,5.293955920339377e-23,7.494778665598693e-07,0.0,0.0,-0.0,8.37104076410773e-07,0.0,0.0,0.0,8.37104076410773e-07,False
lambda0,607,17,heart_rate,dextrose,24,30,0.0,0.00028904435525703307,0.00028904435525703307,8.354663930595394e-08,7.163675368004055e-07,7.999141761063595e-07,0.0008943792126980364,9.26442286059391e-23,7.163675368004055e-07,0.0,0.0,-0.0,7.999141761063594e-07,1.0587911840678754e-22,0.0,0.0,7.999141761063595e-07,False
lambda0,607,17,heart_rate,dextrose,48,30,0.0,0.00042498788064162287,0.00042498788064162287,1.806146986922583e-07,6.348123064560108e-07,8.154270051482691e-07,0.0009030099695730215,0.0,6.348123064560108e-07,0.0,0.0,-0.0,8.154270051482691e-07,0.0,0.0,0.0,8.154270051482691e-07,False
lambda0,607,17,heart_rate,FiO2,6,30,0.03333333333333333,0.0035589632153190335,-0.0297743701180143,0.000886513115924503,0.03255595641477774,0.03344246953070224,0.18287282337926059,1.6263032587282567e-18,3.830281661236395e-05,0.03222222222222222,-0.0001477156879715771,0.0002954313759431542,0.03344246953070225,-6.938893903907228e-18,0.03222222222222222,0.17950549357115014,0.00122024730848002,False
lambda0,607,17,heart_rate,FiO2,12,30,0.0,0.003231802953832052,0.003231802953832052,1.0444550332397578e-05,3.456022747207436e-05,4.500477780447194e-05,0.0067085600395667576,-1.6940658945086007e-21,3.456022747207436e-05,0.0,0.0,-0.0,4.500477780447194e-05,0.0,0.0,0.0,4.500477780447194e-05,False
lambda0,607,17,heart_rate,FiO2,24,30,0.0,0.002845413489509527,0.002845413489509527,8.096377926282783e-06,3.254932811398081e-05,4.064570604026359e-05,0.00637539850050674,-6.776263578034403e-21,3.254932811398081e-05,0.0,0.0,-0.0,4.0645706040263595e-05,-6.776263578034403e-21,0.0,0.0,4.064570604026359e-05,False
lambda0,607,17,heart_rate,FiO2,48,30,0.0,0.002610296465382614,0.002610296465382614,6.813647637188969e-06,3.204829912242572e-05,3.886194675961469e-05,0.006233935094273495,2.541098841762901e-21,3.204829912242572e-05,0.0,0.0,-0.0,3.886194675961469e-05,0.0,0.0,0.0,3.886194675961469e-05,False
lambda0,607,17,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.008479827169434807,0.053934372623980265,0.0029089165503423517,0.04349005842558979,0.04639897497593215,0.21540421299485335,7.806255641895632e-18,3.0794989922740314e-05,0.043388429752066124,-3.541684180046572e-05,7.083368360093144e-05,0.04639897497593215,0.0,0.043388429752066124,0.20829889522526548,0.0030105452238660263,False
lambda0,607,17,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.008017979814379966,0.053472525268925424,0.002859310958635868,0.04336495376893728,0.04622426472757315,0.21499829005732382,8.673617379884035e-19,4.1088475769252476e-05,0.043388429752066124,3.228222944904704e-05,-6.456445889809409e-05,0.04622426472757315,0.0,0.043388429752066124,0.20829889522526548,0.0028358349755070247,False
lambda0,607,17,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.007947564377837543,0.053402109832383,0.002851785334549897,0.04366614334830905,0.04651792868285895,0.21568015366013385,4.336808689942018e-19,4.880099068178565e-05,0.043388429752066124,-0.00011445630278057792,0.00022891260556115583,0.046517928682858964,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.003129498930792826,False
lambda0,607,17,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.09090909090909091,0.0077727549598880265,0.09868184586897893,0.009738106704108915,0.08393543916918687,0.09367354587329578,0.30606134331747253,-8.673617379884035e-18,3.961225135421669e-05,0.08264462809917354,-0.0006255994093295375,0.001251198818659075,0.09367354587329577,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.011028917774122238,False
lambda0,607,17,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.00719446687484567,0.00719446687484567,5.176035361325162e-05,2.7960022468429935e-05,7.972037608168155e-05,0.008928626774688342,-6.776263578034403e-21,2.7960022468429935e-05,0.0,0.0,-0.0,7.972037608168156e-05,-1.3552527156068805e-20,0.0,0.0,7.972037608168155e-05,False
lambda0,607,17,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.00815029435364094,0.00815029435364094,6.642729805099139e-05,4.9678809464289076e-05,0.00011610610751528048,0.010775254406058378,1.3552527156068805e-20,4.9678809464289076e-05,0.0,0.0,-0.0,0.00011610610751528047,1.3552527156068805e-20,0.0,0.0,0.00011610610751528048,False
lambda0,607,17,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.00796884684796985,0.00796884684796985,6.350252008639903e-05,4.660603647803432e-05,0.00011010855656443334,0.010493262436651118,0.0,4.660603647803432e-05,0.0,0.0,-0.0,0.00011010855656443334,0.0,0.0,0.0,0.00011010855656443334,False
lambda0,607,17,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.008274926607197213,0.008274926607197213,6.847441035450038e-05,4.998668352614025e-05,0.0001184610938806406,0.010883983364588564,-2.710505431213761e-20,4.998668352614025e-05,0.0,0.0,-0.0,0.00011846109388064062,-2.710505431213761e-20,0.0,0.0,0.0001184610938806406,False
lambda0,607,17,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,0.0014273924062649377,0.09233648331535585,0.00852602615104699,0.08264672641620054,0.09117275256724754,0.3019482614078901,1.0408340855860843e-17,5.193507819634898e-06,0.08264462809917354,1.5475953963315071e-06,-3.0951907926630143e-06,0.0911727525672475,4.163336342344337e-17,0.08264462809917354,0.28747978728803447,0.008528124468073994,False
lambda0,607,17,O2_pulseoxymetry_saturation,norepinephrine,12,22,-0.09090909090909091,0.0015483418123647273,0.09245743272145565,0.008548376865442499,0.08268918420129702,0.09123756106673953,0.30205555956932745,6.938893903907228e-18,5.659519018987364e-06,0.08264462809917354,-1.9448291552238258e-05,3.8896583104476516e-05,0.0912375610667395,2.7755575615628914e-17,0.08264462809917354,0.28747978728803447,0.008592932967565983,False
lambda0,607,17,O2_pulseoxymetry_saturation,norepinephrine,24,22,-0.09090909090909091,0.001298896434568061,0.09220798734365897,0.008502312929968373,0.0827045522200941,0.09120686515006247,0.3020047435886769,5.204170427930421e-18,6.579792641105433e-06,0.08264462809917354,-2.6672164139720365e-05,5.334432827944073e-05,0.09120686515006247,0.0,0.08264462809917354,0.28747978728803447,0.008562237050888932,False
lambda0,607,17,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.09090909090909091,0.0014260745966872652,0.09233516550577817,0.008525782788979447,0.08274120357665797,0.09126698636563742,0.30210426406397745,0.0,5.567955584204876e-06,0.08264462809917354,-4.550376095010131e-05,9.100752190020262e-05,0.0912669863656374,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.008622358266463875,False
lambda0,607,17,O2_pulseoxymetry_saturation,dextrose,6,22,-0.045454545454545456,0.0025565824633790495,0.0480111279179245,0.0023050684039513094,0.04409100659794414,0.04639607500189546,0.21539748141957338,7.806255641895632e-18,1.0663704665702258e-05,0.043388429752066124,-0.00034595657060616336,0.0006919131412123267,0.046396075001895465,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.003007645249829334,False
lambda0,607,17,O2_pulseoxymetry_saturation,dextrose,12,22,-0.045454545454545456,0.003362061374366189,0.048816606828911646,0.002383061102288543,0.04407233029568095,0.046455391397969496,0.2155351279907048,1.3010426069826053e-18,1.0119363167740839e-05,0.043388429752066124,-0.00033689059022354897,0.0006737811804470979,0.04645539139796951,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0030669616459033724,False
lambda0,607,17,O2_pulseoxymetry_saturation,dextrose,24,22,-0.045454545454545456,0.0036340731735926483,0.0490886186281381,0.0024096924788187864,0.04421024366909744,0.04661993614791622,0.215916502722502,-5.204170427930421e-18,1.1335931637454401e-05,0.043388429752066124,-0.0004052389926969353,0.0008104779853938707,0.046619936147916236,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.003231506395850098,False
lambda0,607,17,O2_pulseoxymetry_saturation,dextrose,48,22,-0.045454545454545456,0.003823299739007632,0.04927784519355309,0.0024283060269197835,0.04402448133831089,0.04645278736523068,0.21552908705144808,7.37257477290143e-18,1.159699465342787e-05,0.043388429752066124,-0.0003122272957956726,0.0006244545915913452,0.046452787365230674,6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0030643576131645575,False
lambda0,607,17,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.007643492783829851,-0.007643492783829851,5.8422981936459e-05,0.00013767094811846468,0.00019609393005492367,0.0140033542429992,-1.3552527156068805e-20,0.00013767094811846468,0.0,0.0,-0.0,0.0001960939300549237,-2.710505431213761e-20,0.0,0.0,0.00019609393005492367,False
lambda0,607,17,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.00883426829553139,-0.00883426829553139,7.80442963174311e-05,0.0001683965917060109,0.000246440888023442,0.01569843584639699,1.3552527156068805e-20,0.0001683965917060109,0.0,0.0,-0.0,0.000246440888023442,0.0,0.0,0.0,0.000246440888023442,False
lambda0,607,17,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.008747637125465066,-0.008747637125465066,7.652115527881473e-05,0.00019316683368831984,0.0002696879889671346,0.016422179787322223,2.710505431213761e-20,0.00019316683368831984,0.0,0.0,-0.0,0.00026968798896713454,5.421010862427522e-20,0.0,0.0,0.0002696879889671346,False
lambda0,607,17,O2_pulseoxymetry_saturation,FiO2,48,22,0.045454545454545456,-0.008779742712102252,-0.05423428816664771,0.0029413580129429837,0.042719164051204545,0.04566052206414752,0.21368322831740333,-5.637851296924623e-18,0.00017542709685256777,0.043388429752066124,0.000422346398857074,-0.000844692797714148,0.04566052206414753,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0022720923120813988,False
lambda0,607,17,respiratory_rate,phenylephrine,6,19,0.0,-0.004285315890515197,-0.004285315890515197,1.8363932281502055e-05,1.1032238081192417e-05,2.9396170362694466e-05,0.005421823527439312,-6.776263578034403e-21,1.1032238081192417e-05,0.0,0.0,-0.0,2.9396170362694473e-05,-6.776263578034403e-21,0.0,0.0,2.9396170362694466e-05,False
lambda0,607,17,respiratory_rate,phenylephrine,12,19,0.0,-0.002779303502340226,-0.002779303502340226,7.724527958120648e-06,6.411301507256614e-06,1.4135829465377264e-05,0.0037597645491941733,1.6940658945086007e-21,6.411301507256614e-06,0.0,0.0,-0.0,1.4135829465377262e-05,1.6940658945086007e-21,0.0,0.0,1.4135829465377264e-05,False
lambda0,607,17,respiratory_rate,phenylephrine,24,19,0.0,-0.001878315152618274,-0.001878315152618274,3.5280678125554095e-06,6.301578038848372e-06,9.829645851403783e-06,0.0031352266028795723,8.470329472543003e-22,6.301578038848372e-06,0.0,0.0,-0.0,9.829645851403781e-06,1.6940658945086007e-21,0.0,0.0,9.829645851403783e-06,False
lambda0,607,17,respiratory_rate,phenylephrine,48,19,0.0,-0.0014789886400376386,-0.0014789886400376386,2.1874073973603838e-06,5.9984392927251295e-06,8.185846690085514e-06,0.0028610918702630843,8.470329472543003e-22,5.9984392927251295e-06,0.0,0.0,-0.0,8.185846690085512e-06,1.6940658945086007e-21,0.0,0.0,8.185846690085514e-06,False
lambda0,607,17,respiratory_rate,NaCL,6,19,0.0,0.006176993856070833,0.006176993856070832,3.8155253097936804e-05,0.10507453411193923,0.10511268936503716,0.32421087175638813,-7.250602028496811e-18,6.4296997572625585e-06,0.10526315789473684,9.752674127744162e-05,-0.00019505348255488325,0.10511268936503716,0.0,0.10526315789473684,0.3244428422615251,-0.00015046852969967384,True
lambda0,607,17,respiratory_rate,NaCL,12,19,-0.05263157894736842,0.006141011005545745,0.05877258995291417,0.0034542173297733877,0.049698611431662286,0.05315282876143566,0.23054897258811555,-1.691355389077387e-17,9.726113032153161e-06,0.04986149584487535,8.630526312260755e-05,-0.0001726105262452151,0.05315282876143567,-1.3877787807814457e-17,0.04986149584487535,0.22329687826943606,0.003291332916560308,False
lambda0,607,17,respiratory_rate,NaCL,24,19,-0.10526315789473684,0.006230490711421286,0.11149364860615812,0.012430833679513465,0.09435066678941974,0.10678150046893323,0.326774387718703,2.42861286636753e-17,8.591051614006607e-06,0.09418282548476455,-7.962512652060161e-05,0.00015925025304120322,0.10678150046893321,1.3877787807814457e-17,0.09418282548476455,0.30689220499185793,0.012598674984168681,False
lambda0,607,17,respiratory_rate,NaCL,48,19,-0.10526315789473684,0.006188883673330862,0.1114520415680677,0.012421557569690291,0.09430657980540913,0.10672813737509941,0.32669272623537154,-1.0408340855860843e-17,8.516925592571038e-06,0.09418282548476455,-5.761869752600804e-05,0.00011523739505201608,0.10672813737509942,-1.3877787807814457e-17,0.09418282548476455,0.30689220499185793,0.012545311890334865,False
lambda0,607,17,respiratory_rate,norepinephrine,6,19,0.0,0.0036062374922280886,0.0036062374922280886,1.3004948850351534e-05,6.085016986570199e-06,1.908996583692173e-05,0.004369206545463573,0.0,6.085016986570199e-06,0.0,0.0,-0.0,1.908996583692173e-05,0.0,0.0,0.0,1.908996583692173e-05,False
lambda0,607,17,respiratory_rate,norepinephrine,12,19,0.0,0.0032361328904269905,0.0032361328904269905,1.0472556084503347e-05,5.1390379491429035e-06,1.561159403364625e-05,0.003951150975810245,0.0,5.1390379491429035e-06,0.0,0.0,-0.0,1.561159403364625e-05,0.0,0.0,0.0,1.561159403364625e-05,False
lambda0,607,17,respiratory_rate,norepinephrine,24,19,0.0,0.0027359306382711097,0.0027359306382711097,7.485316457430562e-06,3.5766901726944293e-06,1.106200663012499e-05,0.003325959505184179,-8.470329472543003e-22,3.5766901726944293e-06,0.0,0.0,-0.0,1.106200663012499e-05,0.0,0.0,0.0,1.106200663012499e-05,False
lambda0,607,17,respiratory_rate,norepinephrine,48,19,-0.05263157894736842,0.00258005963999705,0.05521163858736547,0.0030483250355018638,0.049780231368437115,0.05282855640393897,0.22984463536036462,-7.806255641895632e-18,3.743213644764162e-06,0.04986149584487535,4.250384504150203e-05,-8.500769008300405e-05,0.05282855640393897,0.0,0.04986149584487535,0.22329687826943606,0.0029670605590636223,False
lambda0,607,17,respiratory_rate,dextrose,6,19,0.0,0.0025809671628281754,0.0025809671628281754,6.661391495597321e-06,1.9718113910711345e-06,8.633202886668458e-06,0.002938231251394018,1.6940658945086007e-21,1.9718113910711345e-06,0.0,0.0,-0.0,8.633202886668456e-06,1.6940658945086007e-21,0.0,0.0,8.633202886668458e-06,False
lambda0,607,17,respiratory_rate,dextrose,12,19,0.0,0.002865262831617945,0.002865262831617945,8.209731094251284e-06,3.2822238541735414e-06,1.1491954948424824e-05,0.0033899786058948548,-1.6940658945086007e-21,3.2822238541735414e-06,0.0,0.0,-0.0,1.1491954948424826e-05,-1.6940658945086007e-21,0.0,0.0,1.1491954948424824e-05,False
lambda0,607,17,respiratory_rate,dextrose,24,19,0.0,0.0028459797543538678,0.0028459797543538678,8.099600762192102e-06,2.6779697707286028e-06,1.0777570532920704e-05,0.003282921036656335,-1.6940658945086007e-21,2.6779697707286028e-06,0.0,0.0,-0.0,1.0777570532920706e-05,-1.6940658945086007e-21,0.0,0.0,1.0777570532920704e-05,False
lambda0,607,17,respiratory_rate,dextrose,48,19,0.0,0.0028613273954363277,0.0028613273954363277,8.187194463874438e-06,2.871421956370642e-06,1.1058616420245082e-05,0.003325449807205798,1.6940658945086007e-21,2.871421956370642e-06,0.0,0.0,-0.0,1.105861642024508e-05,1.6940658945086007e-21,0.0,0.0,1.1058616420245082e-05,False
lambda0,607,17,respiratory_rate,FiO2,6,19,0.0,-0.0017877868608751652,-0.0017877868608751652,3.196181859917877e-06,3.1251265170752966e-05,3.444744703067084e-05,0.005869194751468965,-3.8116482626443515e-21,3.1251265170752966e-05,0.0,0.0,-0.0,3.4447447030670846e-05,-6.776263578034403e-21,0.0,0.0,3.444744703067084e-05,False
lambda0,607,17,respiratory_rate,FiO2,12,19,0.0,-0.002434088031469321,-0.002434088031469321,5.924784544942195e-06,3.744914343829961e-05,4.33739279832418e-05,0.006585888549257556,-6.776263578034403e-21,3.744914343829961e-05,0.0,0.0,-0.0,4.3373927983241804e-05,-6.776263578034403e-21,0.0,0.0,4.33739279832418e-05,False
lambda0,607,17,respiratory_rate,FiO2,24,19,0.0,-0.0033654724092837575,-0.0033654724092837575,1.132640453765022e-05,4.331297468188591e-05,5.4639379219536134e-05,0.0073918454542513355,5.082197683525802e-21,4.331297468188591e-05,0.0,0.0,-0.0,5.463937921953613e-05,6.776263578034403e-21,0.0,0.0,5.4639379219536134e-05,False
lambda0,607,17,respiratory_rate,FiO2,48,19,0.0,-0.0035605275559641727,-0.0035605275559641727,1.2677356476780205e-05,4.1858008733980334e-05,5.453536521076054e-05,0.007384806375983093,-1.6940658945086007e-21,4.1858008733980334e-05,0.0,0.0,-0.0,5.453536521076054e-05,0.0,0.0,0.0,5.453536521076054e-05,False
lambda0,607,23,heart_rate,phenylephrine,6,30,0.1,-0.002035168603074266,-0.10203516860307427,0.010411175631857792,0.08955903088674286,0.09997020651860065,0.3161806548772405,5.204170427930421e-18,8.071692906106625e-06,0.09000000000000001,0.00022452040308161903,-0.00044904080616323805,0.09997020651860068,-2.7755575615628914e-17,0.09000000000000001,0.30000000000000004,0.009970206518600644,False
lambda0,607,23,heart_rate,phenylephrine,12,30,0.06666666666666667,-0.002466774656120034,-0.0691334413227867,0.004779432709131192,0.062165648457502214,0.0669450811666334,0.2587374753811929,-8.673617379884035e-19,1.6258892258116766e-05,0.06222222222222222,3.6416328489063565e-05,-7.283265697812713e-05,0.0669450811666334,0.0,0.06222222222222222,0.24944382578492943,0.004722858944411185,False
lambda0,607,23,heart_rate,phenylephrine,24,30,0.0,-0.001942982315751207,-0.001942982315751207,3.7751802793219234e-06,1.5165176277243324e-05,1.8940356556565247e-05,0.004352051993780089,-8.470329472543003e-22,1.5165176277243324e-05,0.0,0.0,-0.0,1.8940356556565247e-05,0.0,0.0,0.0,1.8940356556565247e-05,False
lambda0,607,23,heart_rate,phenylephrine,48,30,0.0,-0.0013560493881275078,-0.0013560493881275078,1.8388699430409884e-06,8.267373979865267e-06,1.0106243922906255e-05,0.0031790319159936496,-2.117582368135751e-22,8.267373979865267e-06,0.0,0.0,-0.0,1.0106243922906255e-05,0.0,0.0,0.0,1.0106243922906255e-05,False
lambda0,607,23,heart_rate,NaCL,6,30,0.0,0.0030055018337061096,0.0030055018337061096,9.033041272410787e-06,1.5034788100427888e-05,2.4067829372838678e-05,0.004905897407492199,3.3881317890172014e-21,1.5034788100427888e-05,0.0,0.0,-0.0,2.4067829372838675e-05,3.3881317890172014e-21,0.0,0.0,2.4067829372838678e-05,False
lambda0,607,23,heart_rate,NaCL,12,30,0.0,0.003156988602423474,0.003156988602423474,9.966577035831719e-06,1.4952907209963628e-05,2.4919484245795345e-05,0.004991941931332469,-1.6940658945086007e-21,1.4952907209963628e-05,0.0,0.0,-0.0,2.4919484245795348e-05,-3.3881317890172014e-21,0.0,0.0,2.4919484245795345e-05,False
lambda0,607,23,heart_rate,NaCL,24,30,0.0,0.003278011265888006,0.003278011265888006,1.0745357859288687e-05,1.4162685518611502e-05,2.4908043377900192e-05,0.004990795866182085,3.3881317890172014e-21,1.4162685518611502e-05,0.0,0.0,-0.0,2.490804337790019e-05,3.3881317890172014e-21,0.0,0.0,2.4908043377900192e-05,False
lambda0,607,23,heart_rate,NaCL,48,30,0.0,0.0034651042435648294,0.0034651042435648294,1.2006947418770989e-05,1.3993986876054553e-05,2.6000934294825545e-05,0.005099111127914898,3.3881317890172014e-21,1.3993986876054553e-05,0.0,0.0,-0.0,2.600093429482554e-05,3.3881317890172014e-21,0.0,0.0,2.6000934294825545e-05,False
lambda0,607,23,heart_rate,norepinephrine,6,30,0.06666666666666667,0.003983197294287545,-0.06268346937237912,0.003929217332557991,0.06214570113833629,0.06607491847089428,0.25705042009476325,-4.336808689942018e-18,1.405595921871083e-05,0.06222222222222222,4.528852155232087e-05,-9.057704310464173e-05,0.06607491847089428,0.0,0.06222222222222222,0.24944382578492943,0.003852696248672058,False
lambda0,607,23,heart_rate,norepinephrine,12,30,0.0,0.00427494487195361,0.00427494487195361,1.827515365824247e-05,1.7043206025133754e-05,3.531835968337622e-05,0.005942925179015484,-3.3881317890172014e-21,1.7043206025133754e-05,0.0,0.0,-0.0,3.5318359683376226e-05,-6.776263578034403e-21,0.0,0.0,3.531835968337622e-05,False
lambda0,607,23,heart_rate,norepinephrine,24,30,0.03333333333333333,0.004275762882461801,-0.029057570450871532,0.0008443424005073624,0.03240584598148985,0.03325018838199721,0.1823463418388129,-1.0842021724855044e-18,1.638198992290855e-05,0.03222222222222222,-8.362088467235946e-05,0.00016724176934471892,0.03325018838199721,0.0,0.03222222222222222,0.17950549357115014,0.00102796615977499,False
lambda0,607,23,heart_rate,norepinephrine,48,30,0.0,0.004058245909799352,0.004058245909799352,1.6469359864403174e-05,1.7193506982685115e-05,3.366286684708829e-05,0.005801970945039994,0.0,1.7193506982685115e-05,0.0,0.0,-0.0,3.366286684708829e-05,0.0,0.0,0.0,3.366286684708829e-05,False
lambda0,607,23,heart_rate,dextrose,6,30,0.0,-0.0003587886170553722,-0.00035878861705537134,1.287292717285059e-07,0.0666557481872472,0.06665587691651892,0.25817799464036223,-1.4027553820800858e-17,1.469001735033666e-07,0.06666666666666667,5.532689796487867e-06,-1.1065379592975733e-05,0.06665587691651892,0.0,0.06666666666666667,0.2581988897471611,-1.0789750147746635e-05,True
lambda0,607,23,heart_rate,dextrose,12,30,0.0,-0.00035138158285716027,-0.00035138158285716027,1.234690167712034e-07,1.579305206134625e-07,2.8139953738466586e-07,0.000530471052353157,-2.6469779601696886e-23,1.579305206134625e-07,0.0,0.0,-0.0,2.813995373846659e-07,-5.293955920339377e-23,0.0,0.0,2.8139953738466586e-07,False
lambda0,607,23,heart_rate,dextrose,24,30,0.0,-0.00027585459835665146,-0.00027585459835665146,7.60957594345095e-08,1.570749313866602e-07,2.331706908211697e-07,0.0004828775111984091,0.0,1.570749313866602e-07,0.0,0.0,-0.0,2.331706908211697e-07,0.0,0.0,0.0,2.331706908211697e-07,False
lambda0,607,23,heart_rate,dextrose,48,30,0.0,-0.0002244071175460914,-0.0002244071175460914,5.0358554405345286e-08,1.2282292419520793e-07,1.7318147860055322e-07,0.00041615078829740696,6.617444900424222e-24,1.2282292419520793e-07,0.0,0.0,-0.0,1.7318147860055322e-07,0.0,0.0,0.0,1.7318147860055322e-07,False
lambda0,607,23,heart_rate,FiO2,6,30,0.03333333333333333,0.00433596591983857,-0.028997367413494766,0.0008408473169132082,0.0325321064627326,0.0333729537796458,0.18268265867247993,-5.421010862427522e-18,2.8595920727259002e-05,0.03222222222222222,-0.00014064415989155677,0.00028128831978311354,0.0333729537796458,0.0,0.03222222222222222,0.17950549357115014,0.0011507315574235816,False
lambda0,607,23,heart_rate,FiO2,12,30,0.0,0.004086943391976759,0.004086943391976759,1.67031062892225e-05,2.626048880299256e-05,4.296359509221506e-05,0.006554662088331865,-3.3881317890172014e-21,2.626048880299256e-05,0.0,0.0,-0.0,4.2963595092215064e-05,-6.776263578034403e-21,0.0,0.0,4.296359509221506e-05,False
lambda0,607,23,heart_rate,FiO2,24,30,0.0,0.003983417956782746,0.003983417956782746,1.586761861841923e-05,3.073919769624961e-05,4.660681631466884e-05,0.006826918507985052,6.776263578034403e-21,3.073919769624961e-05,0.0,0.0,-0.0,4.6606816314668836e-05,6.776263578034403e-21,0.0,0.0,4.660681631466884e-05,False
lambda0,607,23,heart_rate,FiO2,48,30,0.0,0.003663803436673378,0.003663803436673378,1.3423455622579656e-05,2.4215970791282605e-05,3.763942641386226e-05,0.006135097913958852,-3.3881317890172014e-21,2.4215970791282605e-05,0.0,0.0,-0.0,3.7639426413862265e-05,-6.776263578034403e-21,0.0,0.0,3.763942641386226e-05,False
lambda0,607,23,O2_pulseoxymetry_saturation,phenylephrine,6,22,-0.045454545454545456,0.010693432495054361,0.05614797794959981,0.0031525954278287466,0.043762928368631465,0.046915523796460204,0.216599916427639,-7.806255641895632e-18,4.6372535082460845e-05,0.043388429752066124,-0.00016406304074144363,0.00032812608148288726,0.04691552379646022,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.00352709404439408,False
lambda0,607,23,O2_pulseoxymetry_saturation,phenylephrine,12,22,-0.045454545454545456,0.01007328752474592,0.055527832979291376,0.003083340235376079,0.0436053542993696,0.04668869453474569,0.21607566853939314,1.1709383462843448e-17,4.9516114994044396e-05,0.043388429752066124,-8.370421615472164e-05,0.00016740843230944328,0.04668869453474569,0.0,0.043388429752066124,0.20829889522526548,0.003300264782679564,False
lambda0,607,23,O2_pulseoxymetry_saturation,phenylephrine,24,22,-0.045454545454545456,0.010352281593969883,0.05580682704851534,0.0031144019452229036,0.04371873833703181,0.04683314028225472,0.21640965847728405,6.071532165918825e-18,5.221302321825614e-05,0.043388429752066124,-0.00013904778087372004,0.0002780955617474401,0.04683314028225472,0.0,0.043388429752066124,0.20829889522526548,0.003444710530188598,False
lambda0,607,23,O2_pulseoxymetry_saturation,phenylephrine,48,22,-0.09090909090909091,0.010155068879276731,0.10106415978836765,0.010213964393728708,0.08448360535887459,0.09469756975260331,0.3077297024217898,1.3877787807814457e-17,5.16085205789712e-05,0.08264462809917354,-0.0008936843695610291,0.0017873687391220582,0.09469756975260328,2.7755575615628914e-17,0.08264462809917354,0.28747978728803447,0.012052941653429766,False
lambda0,607,23,O2_pulseoxymetry_saturation,NaCL,6,22,0.0,0.010590459808201705,0.010590459808201705,0.0001121578389491357,4.108283395814642e-05,0.0001532406729072821,0.012379041679681109,-1.3552527156068805e-20,4.108283395814642e-05,0.0,0.0,-0.0,0.0001532406729072821,0.0,0.0,0.0,0.0001532406729072821,False
lambda0,607,23,O2_pulseoxymetry_saturation,NaCL,12,22,0.0,0.011611227673018604,0.011611227673018604,0.00013482060807467304,4.505873032900113e-05,0.00017987933840367417,0.01341191031895435,0.0,4.505873032900113e-05,0.0,0.0,-0.0,0.00017987933840367417,0.0,0.0,0.0,0.00017987933840367417,False
lambda0,607,23,O2_pulseoxymetry_saturation,NaCL,24,22,0.0,0.01161402515236453,0.01161402515236453,0.00013488558023975596,4.209935938614271e-05,0.00017698493962589864,0.013303568680091016,-2.710505431213761e-20,4.209935938614271e-05,0.0,0.0,-0.0,0.00017698493962589867,-2.710505431213761e-20,0.0,0.0,0.00017698493962589864,False
lambda0,607,23,O2_pulseoxymetry_saturation,NaCL,48,22,0.0,0.011629817692539396,0.011629817692539396,0.00013525265956170236,4.0733969760153044e-05,0.00017598662932185544,0.013265995225457284,2.710505431213761e-20,4.0733969760153044e-05,0.0,0.0,-0.0,0.00017598662932185542,2.710505431213761e-20,0.0,0.0,0.00017598662932185544,False
lambda0,607,23,O2_pulseoxymetry_saturation,norepinephrine,6,22,-0.09090909090909091,-0.00012070378852930153,0.0907883871205616,0.008242531235952956,0.08261773656221377,0.09086026779816674,0.3014303697343165,6.938893903907228e-18,3.4588315850199048e-06,0.08264462809917354,1.5175184272396873e-05,-3.0350368544793745e-05,0.09086026779816672,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.008215639698993193,False
lambda0,607,23,O2_pulseoxymetry_saturation,norepinephrine,12,22,-0.09090909090909091,-0.00015266926849747127,0.09075642164059344,0.008236728069005177,0.08258830153095888,0.09082502959996405,0.30137191242709405,-1.734723475976807e-18,5.166176197013058e-06,0.08264462809917354,3.07463722058429e-05,-6.14927444116858e-05,0.09082502959996405,0.0,0.08264462809917354,0.28747978728803447,0.00818040150079051,False
lambda0,607,23,O2_pulseoxymetry_saturation,norepinephrine,24,22,-0.09090909090909091,-0.0001273329424197942,0.09078175796667111,0.008241327579519253,0.08256929637254758,0.09081062395206684,0.30134801136238953,5.204170427930421e-18,5.204656250886198e-06,0.08264462809917354,4.026819143843785e-05,-8.05363828768757e-05,0.09081062395206681,2.7755575615628914e-17,0.08264462809917354,0.28747978728803447,0.008165995852893293,False
lambda0,607,23,O2_pulseoxymetry_saturation,norepinephrine,48,22,-0.09090909090909091,-0.00019200874147518718,0.09071708216761572,0.00822958899700594,0.0825913049366898,0.09082089393369575,0.30136505094933574,5.204170427930421e-18,4.871384850725098e-06,0.08264462809917354,2.9097273667237424e-05,-5.819454733447485e-05,0.09082089393369573,1.3877787807814457e-17,0.08264462809917354,0.28747978728803447,0.008176265834522203,False
lambda0,607,23,O2_pulseoxymetry_saturation,dextrose,6,22,-0.045454545454545456,0.000217093944469071,0.04567163939901452,0.002085898645393616,0.043089753325436325,0.04517565197082994,0.21254564679341223,4.336808689942018e-19,2.103113550477213e-06,0.043388429752066124,0.0001503897700901323,-0.0003007795401802646,0.045175651970829955,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0017872222187638176,False
lambda0,607,23,O2_pulseoxymetry_saturation,dextrose,12,22,-0.045454545454545456,0.0005498605540930333,0.04600440600863849,0.002116405372207653,0.04297883375340789,0.04509523912561555,0.21235639647916318,2.168404344971009e-18,2.2894723571083277e-06,0.043388429752066124,0.0002059427355076677,-0.0004118854710153354,0.04509523912561555,0.0,0.043388429752066124,0.20829889522526548,0.0017068093735494241,False
lambda0,607,23,O2_pulseoxymetry_saturation,dextrose,24,22,-0.045454545454545456,0.0006890901247798196,0.04614363557932528,0.0021292351044775734,0.043040539796637856,0.045169774901115435,0.21253182091422318,6.071532165918825e-18,1.7776405411033759e-06,0.043388429752066124,0.00017483379798468007,-0.00034966759596936014,0.045169774901115435,0.0,0.043388429752066124,0.20829889522526548,0.0017813451490493112,False
lambda0,607,23,O2_pulseoxymetry_saturation,dextrose,48,22,-0.045454545454545456,0.0007164444743010735,0.04617098992884652,0.002131760311009647,0.04304121069827489,0.04517297100928454,0.2125393399097789,-2.168404344971009e-18,1.8746026633495517e-06,0.043388429752066124,0.00017454682822728464,-0.0003490936564545693,0.04517297100928455,-1.3877787807814457e-17,0.043388429752066124,0.20829889522526548,0.0017845412572184138,False
lambda0,607,23,O2_pulseoxymetry_saturation,FiO2,6,22,0.0,-0.0131258129589862,-0.0131258129589862,0.00017228696583429008,0.00018924853102150228,0.0003615354968557924,0.019014086800469603,5.421010862427522e-20,0.00018924853102150228,0.0,0.0,-0.0,0.00036153549685579236,5.421010862427522e-20,0.0,0.0,0.0003615354968557924,False
lambda0,607,23,O2_pulseoxymetry_saturation,FiO2,12,22,0.0,-0.013813276086865856,-0.013813276086865856,0.0001908065962519801,0.00021555840376711225,0.00040636500001909226,0.020158496968253666,-8.131516293641283e-20,0.00021555840376711225,0.0,0.0,-0.0,0.00040636500001909237,-1.0842021724855044e-19,0.0,0.0,0.00040636500001909226,False
lambda0,607,23,O2_pulseoxymetry_saturation,FiO2,24,22,0.0,-0.01392907408408472,-0.01392907408408472,0.00019401910483992057,0.00023378911378415238,0.0004278082186240729,0.020683525294883192,-5.421010862427522e-20,0.00023378911378415238,0.0,0.0,-0.0,0.00042780821862407295,-5.421010862427522e-20,0.0,0.0,0.0004278082186240729,False
lambda0,607,23,O2_pulseoxymetry_saturation,FiO2,48,22,0.045454545454545456,-0.01379149683697556,-0.05924604229152102,0.0035100935272086974,0.04413140825618335,0.047641501783392055,0.21826933312628244,8.673617379884035e-18,0.00025324132218802514,0.043388429752066124,-0.000244868590964601,0.000489737181929202,0.047641501783392055,0.0,0.043388429752066124,0.20829889522526548,0.0042530720313259315,False
lambda0,607,23,respiratory_rate,phenylephrine,6,19,0.0,-0.0030509726763887465,-0.0030509726763887465,9.308434272070711e-06,8.275078928371735e-06,1.7583513200442447e-05,0.004193269988975483,0.0,8.275078928371735e-06,0.0,0.0,-0.0,1.7583513200442447e-05,0.0,0.0,0.0,1.7583513200442447e-05,False
lambda0,607,23,respiratory_rate,phenylephrine,12,19,0.0,-0.002265587632993648,-0.002265587632993648,5.13288732277376e-06,7.358759118859171e-06,1.2491646441632931e-05,0.0035343523369399566,0.0,7.358759118859171e-06,0.0,0.0,-0.0,1.2491646441632931e-05,0.0,0.0,0.0,1.2491646441632931e-05,False
lambda0,607,23,respiratory_rate,phenylephrine,24,19,0.0,-0.0014026258380049372,-0.0014026258380049372,1.967359241439052e-06,6.425834864553399e-06,8.393194105992451e-06,0.0028971009830505478,4.235164736271502e-22,6.425834864553399e-06,0.0,0.0,-0.0,8.393194105992451e-06,0.0,0.0,0.0,8.393194105992451e-06,False
lambda0,607,23,respiratory_rate,phenylephrine,48,19,0.0,-0.001001212185848069,-0.001001212185848069,1.002425841090668e-06,6.0237606219893125e-06,7.02618646307998e-06,0.0026506954678121703,-8.470329472543003e-22,6.0237606219893125e-06,0.0,0.0,-0.0,7.0261864630799805e-06,-8.470329472543003e-22,0.0,0.0,7.02618646307998e-06,False
lambda0,607,23,respiratory_rate,NaCL,6,19,0.0,0.009173975314131236,0.009173975314131232,8.416182306428925e-05,0.10425783552522078,0.10434199734828506,0.3230201191075953,-6.5865281978494394e-18,2.2314525587832086e-05,0.10526315789473684,0.0005138184475519517,-0.0010276368951039035,0.10434199734828505,1.3877787807814457e-17,0.10526315789473684,0.3244428422615251,-0.0009211605464517769,True
lambda0,607,23,respiratory_rate,NaCL,12,19,-0.05263157894736842,0.009154839948048854,0.06178641889541728,0.0038175615599199773,0.04954628446878693,0.053363846028706904,0.23100616015315892,-1.734723475976807e-18,2.1319122228925285e-05,0.04986149584487535,0.00016826524915867008,-0.00033653049831734017,0.05336384602870691,-6.938893903907228e-18,0.04986149584487535,0.22329687826943606,0.0035023501838315554,False
lambda0,607,23,respiratory_rate,NaCL,24,19,-0.10526315789473684,0.009054678238741115,0.11431783613347796,0.013068567658240719,0.09346049607555285,0.10652906373379356,0.32638790377983307,-3.469446951953614e-18,1.9381381998297706e-05,0.09418282548476455,0.0003708553956049917,-0.0007417107912099834,0.10652906373379357,-1.3877787807814457e-17,0.09418282548476455,0.30689220499185793,0.012346238249029015,False
lambda0,607,23,respiratory_rate,NaCL,48,19,-0.10526315789473684,0.008997158999234482,0.11426031689397134,0.013055420016710752,0.0934208607340291,0.10647628075073982,0.3263070344793992,-2.42861286636753e-17,2.0762737553285307e-05,0.09418282548476455,0.00039136374414437143,-0.0007827274882887429,0.10647628075073985,-2.7755575615628914e-17,0.09418282548476455,0.30689220499185793,0.012293455265975278,False
lambda0,607,23,respiratory_rate,norepinephrine,6,19,0.0,0.0033370622784660584,0.0033370622784660584,1.1135984650361081e-05,8.687311071255797e-06,1.9823295721616875e-05,0.004452335984808074,-3.3881317890172014e-21,8.687311071255797e-06,0.0,0.0,-0.0,1.982329572161688e-05,-3.3881317890172014e-21,0.0,0.0,1.9823295721616875e-05,False
lambda0,607,23,respiratory_rate,norepinephrine,12,19,0.0,0.002951161204095016,0.002951161204095016,8.709352452555545e-06,8.232693538136902e-06,1.6942045990692447e-05,0.004116071669771124,0.0,8.232693538136902e-06,0.0,0.0,-0.0,1.6942045990692447e-05,0.0,0.0,0.0,1.6942045990692447e-05,False
lambda0,607,23,respiratory_rate,norepinephrine,24,19,0.0,0.0023730038668847023,0.0023730038668847023,5.63114735224975e-06,5.641780811411658e-06,1.1272928163661406e-05,0.0033575181553733117,-2.541098841762901e-21,5.641780811411658e-06,0.0,0.0,-0.0,1.1272928163661407e-05,-1.6940658945086007e-21,0.0,0.0,1.1272928163661406e-05,False
lambda0,607,23,respiratory_rate,norepinephrine,48,19,-0.05263157894736842,0.002369182198158539,0.055000761145526954,0.0030250837265873073,0.049853987958135795,0.05287907168472311,0.22995449916173225,8.673617379884035e-18,5.814026153225051e-06,0.04986149584487535,6.660956446380852e-06,-1.3321912892761705e-05,0.05287907168472312,-6.938893903907228e-18,0.04986149584487535,0.22329687826943606,0.0030175758398477623,False
lambda0,607,23,respiratory_rate,dextrose,6,19,0.0,0.000792409722859952,0.000792409722859952,6.27913168882986e-07,2.599550904910537e-07,8.878682593740396e-07,0.0009422676155817092,0.0,2.599550904910537e-07,0.0,0.0,-0.0,8.878682593740396e-07,0.0,0.0,0.0,8.878682593740396e-07,False
lambda0,607,23,respiratory_rate,dextrose,12,19,0.0,0.0008416218705031057,0.0008416218705031057,7.083273729091463e-07,2.6444324791839434e-07,9.727706208275408e-07,0.0009862913468278735,1.0587911840678754e-22,2.6444324791839434e-07,0.0,0.0,-0.0,9.727706208275406e-07,2.117582368135751e-22,0.0,0.0,9.727706208275408e-07,False
lambda0,607,23,respiratory_rate,dextrose,24,19,0.0,0.0008864575531124183,0.0008864575531124183,7.858069934700559e-07,3.051197784292555e-07,1.0909267718993116e-06,0.0010444743998295563,2.117582368135751e-22,3.051197784292555e-07,0.0,0.0,-0.0,1.0909267718993114e-06,2.117582368135751e-22,0.0,0.0,1.0909267718993116e-06,False
lambda0,607,23,respiratory_rate,dextrose,48,19,0.0,0.0008888647001591974,0.0008888647001591974,7.900804551890999e-07,3.067639602172732e-07,1.096844415406373e-06,0.00104730340179261,0.0,3.067639602172732e-07,0.0,0.0,-0.0,1.096844415406373e-06,0.0,0.0,0.0,1.096844415406373e-06,False
lambda0,607,23,respiratory_rate,FiO2,6,19,0.0,-0.0017738288152206942,-0.0017738288152206942,3.1464686657072518e-06,2.999550197995011e-05,3.3141970645657356e-05,0.005756906343311254,-5.929230630780102e-21,2.999550197995011e-05,0.0,0.0,-0.0,3.314197064565736e-05,-6.776263578034403e-21,0.0,0.0,3.3141970645657356e-05,False
lambda0,607,23,respiratory_rate,FiO2,12,19,0.0,-0.003258026261924606,-0.003258026261924606,1.0614735123390421e-05,4.179678088658833e-05,5.241151600997874e-05,0.007239579822750678,-6.776263578034403e-21,4.179678088658833e-05,0.0,0.0,-0.0,5.241151600997875e-05,-6.776263578034403e-21,0.0,0.0,5.241151600997874e-05,False
lambda0,607,23,respiratory_rate,FiO2,24,19,0.0,-0.004710772279856337,-0.004710772279856337,2.219137547266287e-05,5.083759041091958e-05,7.302896588358245e-05,0.008545698677321968,-3.3881317890172014e-21,5.083759041091958e-05,0.0,0.0,-0.0,7.302896588358245e-05,0.0,0.0,0.0,7.302896588358245e-05,False
lambda0,607,23,respiratory_rate,FiO2,48,19,0.0,-0.004944338185564601,-0.004944338185564601,2.4446480093232255e-05,5.1344221422654295e-05,7.579070151588656e-05,0.008705785519749872,1.3552527156068805e-20,5.1344221422654295e-05,0.0,0.0,-0.0,7.579070151588655e-05,1.3552527156068805e-20,0.0,0.0,7.579070151588656e-05,False
lambda0,709,13,heart_rate,phenylephrine,6,27,0.0,-0.0038723632524002,-0.0038723632524002,1.4995197158539455e-05,2.1386328588160965e-05,3.638152574670042e-05,0.006031710018452514,3.3881317890172014e-21,2.1386328588160965e-05,0.0,0.0,-0.0,3.638152574670042e-05,0.0,0.0,0.0,3.638152574670042e-05,False
lambda0,709,13,heart_rate,phenylephrine,12,27,0.0,-0.0035635413812048935,-0.0035635413812048935,1.269882717555968e-05,1.760625249851167e-05,3.0305079674071352e-05,0.005505004965853469,1.6940658945086007e-21,1.760625249851167e-05,0.0,0.0,-0.0,3.0305079674071352e-05,0.0,0.0,0.0,3.0305079674071352e-05,False
lambda0,709,13,heart_rate,phenylephrine,24,27,0.0,-0.0036733593345084324,-0.0036733593345084324,1.3493568800420233e-05,1.5992138227634304e-05,2.9485707028054535e-05,0.0054300743114670666,-1.6940658945086007e-21,1.5992138227634304e-05,0.0,0.0,-0.0,2.9485707028054538e-05,-3.3881317890172014e-21,0.0,0.0,2.9485707028054535e-05,False
lambda0,709,13,heart_rate,phenylephrine,48,27,-0.037037037037037035,-0.0030123008659233767,0.034024736171113665,0.0011576826715138907,0.03579788416582136,0.036955566837335245,0.19223830741383272,-4.336808689942018e-18,1.2321877472297797e-05,0.03566529492455418,-6.013368189743607e-05,0.00012026736379487214,0.036955566837335245,0.0,0.03566529492455418,0.18885257457751053,0.0012902719127810616,False
lambda0,709,13,heart_rate,NaCL,6,27,-0.07407407407407407,0.0008831504955719923,0.07495722456964606,0.005618585515184351,0.06866406521503275,0.0742826507302171,0.27254843740189943,-1.734723475976807e-18,1.6192625637539903e-06,0.06858710562414266,-3.7670164163163976e-05,7.534032832632795e-05,0.0742826507302171,0.0,0.06858710562414266,0.2618914004394621,0.005695545106074437,False
lambda0,709,13,heart_rate,NaCL,12,27,-0.07407407407407407,0.0010037985564305526,0.07507787263050464,0.005636686958722278,0.06876373710535286,0.07440042406407513,0.27276441128577444,-7.806255641895632e-18,2.126976225476189e-06,0.06858710562414266,-8.725225249234762e-05,0.00017450450498469525,0.07440042406407513,0.0,0.06858710562414266,0.2618914004394621,0.005813318439932463,False
lambda0,709,13,heart_rate,NaCL,24,27,-0.1111111111111111,0.0010135163114275711,0.11212462742253868,0.012571932074643112,0.09888088532014273,0.11145281739478585,0.3338454992878979,6.938893903907228e-18,2.443182734671007e-06,0.09876543209876543,-5.6505019321316826e-05,0.00011301003864263365,0.11145281739478582,2.7755575615628914e-17,0.09876543209876543,0.31426968052735443,0.012687385296020426,False
lambda0,709,13,heart_rate,NaCL,48,27,-0.1111111111111111,0.0009777948616999934,0.11208890597281111,0.01256392284218169,0.09891414084115165,0.11147806368333334,0.33388330848266934,0.0,2.44494871679476e-06,0.09876543209876543,-7.313189683470321e-05,0.00014626379366940642,0.11147806368333331,2.7755575615628914e-17,0.09876543209876543,0.31426968052735443,0.01271263158456791,False
lambda0,709,13,heart_rate,norepinephrine,6,27,0.0,0.005036716058578954,0.005036716058578954,2.5368508654747115e-05,2.571191332149799e-05,5.10804219762451e-05,0.007147056875123152,-3.3881317890172014e-21,2.571191332149799e-05,0.0,0.0,-0.0,5.10804219762451e-05,0.0,0.0,0.0,5.10804219762451e-05,False
lambda0,709,13,heart_rate,norepinephrine,12,27,0.0,0.004870318136679512,0.004870318136679512,2.371999875246939e-05,2.1184992225684403e-05,4.490499097815379e-05,0.006701118636328847,-6.776263578034403e-21,2.1184992225684403e-05,0.0,0.0,-0.0,4.4904990978153794e-05,-6.776263578034403e-21,0.0,0.0,4.490499097815379e-05,False
lambda0,709,13,heart_rate,norepinephrine,24,27,-0.037037037037037035,0.004742720322359767,0.041779757359396805,0.0017455481250100715,0.03590441188669049,0.03764996001170056,0.19403597607583126,-2.168404344971009e-19,2.0771291360519595e-05,0.03566529492455418,-0.00010917283538789416,0.00021834567077578832,0.03764996001170057,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.001984665087146377,False
lambda0,709,13,heart_rate,norepinephrine,48,27,-0.07407407407407407,0.004502534370728419,0.07857660844480249,0.006174283394687807,0.06899995358437984,0.07517423697906765,0.27417920595673856,6.071532165918825e-18,1.9297381707865286e-05,0.06858710562414266,-0.00019677528926466303,0.00039355057852932606,0.07517423697906767,-1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.006587131354924988,False
lambda0,709,13,heart_rate,dextrose,6,27,0.0,0.0003551821630942566,0.0003551821630942566,1.2615436898031508e-07,3.5138016591143295e-06,3.6399560280946445e-06,0.0019078668790286823,0.0,3.5138016591143295e-06,0.0,0.0,-0.0,3.6399560280946445e-06,0.0,0.0,0.0,3.6399560280946445e-06,False
lambda0,709,13,heart_rate,dextrose,12,27,0.0,0.00011645081812838032,0.00011645081812838032,1.356079304276911e-08,4.076544162952878e-06,4.090104955995648e-06,0.002022400790149086,6.948317145445432e-22,4.076544162952878e-06,0.0,0.0,-0.0,4.090104955995647e-06,8.470329472543003e-22,0.0,0.0,4.090104955995648e-06,False
lambda0,709,13,heart_rate,dextrose,24,27,0.0,0.00031999142669286625,0.00031999142669286625,1.0239451315693599e-07,4.264557087172012e-06,4.366951600328948e-06,0.002089725245176731,5.426304818347862e-22,4.264557087172012e-06,0.0,0.0,-0.0,4.366951600328947e-06,8.470329472543003e-22,0.0,0.0,4.366951600328948e-06,False
lambda0,709,13,heart_rate,dextrose,48,27,0.0,0.0005542722825506084,0.0005542722825506084,3.072177632038615e-07,1.9091559516592943e-06,2.2163737148631556e-06,0.0014887490436145225,-2.117582368135751e-22,1.9091559516592943e-06,0.0,0.0,-0.0,2.216373714863156e-06,-4.235164736271502e-22,0.0,0.0,2.2163737148631556e-06,False
lambda0,709,13,heart_rate,FiO2,6,27,0.0,0.0036233224557279432,0.0036233224557279432,1.3128465618182372e-05,2.1733815012005573e-05,3.486228063018795e-05,0.005904428899579361,5.082197683525802e-21,2.1733815012005573e-05,0.0,0.0,-0.0,3.4862280630187944e-05,6.776263578034403e-21,0.0,0.0,3.486228063018795e-05,False
lambda0,709,13,heart_rate,FiO2,12,27,0.0,0.003357997664210747,0.003357997664210747,1.1276148312844833e-05,2.2834688955130364e-05,3.41108372679752e-05,0.005840448379018104,0.0,2.2834688955130364e-05,0.0,0.0,-0.0,3.41108372679752e-05,0.0,0.0,0.0,3.41108372679752e-05,False
lambda0,709,13,heart_rate,FiO2,24,27,0.0,0.003238066855859878,0.003238066855859878,1.0485076963018277e-05,2.10661195487741e-05,3.155119651179237e-05,0.005617045176228545,-6.776263578034403e-21,2.10661195487741e-05,0.0,0.0,-0.0,3.1551196511792377e-05,-6.776263578034403e-21,0.0,0.0,3.155119651179237e-05,False
lambda0,709,13,heart_rate,FiO2,48,27,0.0,0.00301581026430839,0.00301581026430839,9.095111550307842e-06,2.1238254376546285e-05,3.0333365926854125e-05,0.005507573506259733,-1.6940658945086007e-21,2.1238254376546285e-05,0.0,0.0,-0.0,3.0333365926854128e-05,-3.3881317890172014e-21,0.0,0.0,3.0333365926854125e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.009034866092360282,0.009034866092360282,8.162880530688155e-05,2.7450387482674835e-05,0.00010907919278955639,0.010444098467055756,0.0,2.7450387482674835e-05,0.0,0.0,-0.0,0.00010907919278955639,0.0,0.0,0.0,0.00010907919278955639,False
lambda0,709,13,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.007848512069677101,0.007848512069677101,6.159914170786714e-05,2.981023522349172e-05,9.140937693135885e-05,0.009560825117706047,0.0,2.981023522349172e-05,0.0,0.0,-0.0,9.140937693135885e-05,0.0,0.0,0.0,9.140937693135885e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,phenylephrine,24,21,-0.047619047619047616,0.00798654076818499,0.055605588387232605,0.0030919814598903373,0.045053808878279984,0.048145790338170326,0.21942149014663612,4.336808689942018e-18,2.9162842173881278e-05,0.045351473922902494,0.00016341394339819577,-0.00032682788679639155,0.04814579033817031,1.3877787807814457e-17,0.045351473922902494,0.21295885499997996,0.002794316415267832,False
lambda0,709,13,O2_pulseoxymetry_saturation,phenylephrine,48,21,-0.047619047619047616,0.008083113450179355,0.05570216106922697,0.0031027307477821046,0.04503649848740948,0.048139229235191594,0.2194065387247873,7.37257477290143e-18,2.7577340278686207e-05,0.045351473922902494,0.00017127638788584794,-0.0003425527757716959,0.048139229235191594,0.0,0.045351473922902494,0.21295885499997996,0.0027877553122891002,False
lambda0,709,13,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.006520526734319455,0.006520526734319455,4.251726889297473e-05,2.4015879515329964e-05,6.65331484083047e-05,0.008156785421249275,0.0,2.4015879515329964e-05,0.0,0.0,-0.0,6.65331484083047e-05,0.0,0.0,0.0,6.65331484083047e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.006968012267487843,0.006968012267487843,4.855319495986107e-05,2.8855829266336705e-05,7.740902422619777e-05,0.008798239836819509,-6.776263578034403e-21,2.8855829266336705e-05,0.0,0.0,-0.0,7.740902422619778e-05,-1.3552527156068805e-20,0.0,0.0,7.740902422619777e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.007448052656973262,0.007448052656973262,5.5473488381046476e-05,2.869642764685499e-05,8.416991602790147e-05,0.009174416386228689,0.0,2.869642764685499e-05,0.0,0.0,-0.0,8.416991602790147e-05,0.0,0.0,0.0,8.416991602790147e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.007439538046723298,0.007439538046723298,5.53467263486435e-05,3.012027705802109e-05,8.54670034066646e-05,0.009244836580852287,1.3552527156068805e-20,3.012027705802109e-05,0.0,0.0,-0.0,8.546700340666459e-05,1.3552527156068805e-20,0.0,0.0,8.54670034066646e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,norepinephrine,6,21,0.0,-0.0004549323591965796,-0.0004549323591965796,2.0696345144416573e-07,7.367481950976575e-06,7.574445402420742e-06,0.0027521710343691836,9.529120656610879e-22,7.367481950976575e-06,0.0,0.0,-0.0,7.574445402420741e-06,8.470329472543003e-22,0.0,0.0,7.574445402420742e-06,False
lambda0,709,13,O2_pulseoxymetry_saturation,norepinephrine,12,21,0.0,0.00016960886727240447,0.00016960886727240447,2.8767167857428115e-08,1.2206216583648134e-05,1.2234983751505563e-05,0.0034978541638418206,9.496033432108758e-22,1.2206216583648134e-05,0.0,0.0,-0.0,1.2234983751505562e-05,1.6940658945086007e-21,0.0,0.0,1.2234983751505563e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,0.00045269366691307245,0.00045269366691307245,2.049315560632038e-07,8.525057531699269e-06,8.729989087762474e-06,0.0029546554939218336,1.0058516248644817e-21,8.525057531699269e-06,0.0,0.0,-0.0,8.729989087762472e-06,1.6940658945086007e-21,0.0,0.0,8.729989087762474e-06,False
lambda0,709,13,O2_pulseoxymetry_saturation,norepinephrine,48,21,0.0,0.00021344163824903455,0.00021344163824903455,4.555733293843173e-08,8.350436180309019e-06,8.39599351324745e-06,0.0028975840821704297,1.522012327097571e-22,8.350436180309019e-06,0.0,0.0,-0.0,8.39599351324745e-06,0.0,0.0,0.0,8.39599351324745e-06,False
lambda0,709,13,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,0.003083930494947979,0.003083930494947979,9.510627297670086e-06,1.323942184845513e-05,2.2750049146125216e-05,0.004769701158995731,0.0,1.323942184845513e-05,0.0,0.0,-0.0,2.2750049146125216e-05,0.0,0.0,0.0,2.2750049146125216e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.003797489384383476,0.003797489384383476,1.442092562450519e-05,1.657015708528115e-05,3.099108270978634e-05,0.005566963508932526,1.6940658945086007e-21,1.657015708528115e-05,0.0,0.0,-0.0,3.099108270978634e-05,0.0,0.0,0.0,3.099108270978634e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.0041444827530938465,0.0041444827530938465,1.717673729069235e-05,1.7780017410588415e-05,3.495675470128077e-05,0.005912423758601946,3.3881317890172014e-21,1.7780017410588415e-05,0.0,0.0,-0.0,3.495675470128077e-05,0.0,0.0,0.0,3.495675470128077e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.00419833014050316,0.00419833014050316,1.762597596865728e-05,1.7217898574672848e-05,3.484387454333013e-05,0.005902870025956028,0.0,1.7217898574672848e-05,0.0,0.0,-0.0,3.484387454333013e-05,0.0,0.0,0.0,3.484387454333013e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.005713004425038126,-0.005713004425038126,3.263841956050521e-05,4.61762658261653e-05,7.881468538667051e-05,0.008877763535185565,0.0,4.61762658261653e-05,0.0,0.0,-0.0,7.881468538667051e-05,0.0,0.0,0.0,7.881468538667051e-05,False
lambda0,709,13,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.007280493898349338,-0.007280493898349338,5.300559140390194e-05,7.144410923228656e-05,0.00012444970063618853,0.01115570260611982,2.0328790734103208e-20,7.144410923228656e-05,0.0,0.0,-0.0,0.0001244497006361885,2.710505431213761e-20,0.0,0.0,0.00012444970063618853,False
lambda0,709,13,O2_pulseoxymetry_saturation,FiO2,24,21,0.0,-0.007983759673944482,-0.007983759673944482,6.37404185313021e-05,8.451148277752251e-05,0.0001482519013088246,0.012175873739030995,-1.3552527156068805e-20,8.451148277752251e-05,0.0,0.0,-0.0,0.00014825190130882463,-2.710505431213761e-20,0.0,0.0,0.0001482519013088246,False
lambda0,709,13,O2_pulseoxymetry_saturation,FiO2,48,21,0.0,-0.007982340440191846,-0.007982340440191846,6.371775890312215e-05,8.566865304916216e-05,0.0001493864119522843,0.012222373417314834,-1.3552527156068805e-20,8.566865304916216e-05,0.0,0.0,-0.0,0.0001493864119522843,0.0,0.0,0.0,0.0001493864119522843,False
lambda0,709,13,respiratory_rate,phenylephrine,6,22,0.0,-0.0009995551507012616,-0.0009995551507012616,9.99110499293422e-07,1.4685451372283399e-05,1.568456187157682e-05,0.003960373956026984,-8.470329472543003e-22,1.4685451372283399e-05,0.0,0.0,-0.0,1.568456187157682e-05,0.0,0.0,0.0,1.568456187157682e-05,False
lambda0,709,13,respiratory_rate,phenylephrine,12,22,0.0,-0.0008551156755228661,-0.0008551156755228689,7.312228185249324e-07,0.09026555479278475,0.09026628601560327,0.3004434822318555,-7.480571473676353e-18,2.0734178797429192e-05,0.09090909090909091,0.0003321351475518004,-0.0006642702951036009,0.09026628601560327,0.0,0.09090909090909091,0.30151134457776363,-0.0006428048934876418,True
lambda0,709,13,respiratory_rate,phenylephrine,24,22,0.0,-0.0008219250957482569,-0.000821925095748259,6.755608630207847e-07,0.09066657673328284,0.09066725229414585,0.3011100335328364,-6.4385091903167505e-18,1.8452175524189603e-05,0.09090909090909091,0.00013048317566614456,-0.0002609663513322891,0.09066725229414584,1.3877787807814457e-17,0.09090909090909091,0.30151134457776363,-0.00024183861494506131,True
lambda0,709,13,respiratory_rate,phenylephrine,48,22,0.045454545454545456,-5.2699132455028145e-05,-0.045507244587000485,0.002070909309901085,0.04361664491239804,0.045687554222299136,0.21374647183590922,8.673617379884035e-18,1.4492395903566715e-05,0.043388429752066124,-0.00010686138221417766,0.00021372276442835532,0.04568755422229913,6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.002299124470233012,False
lambda0,709,13,respiratory_rate,NaCL,6,22,0.0,0.007626980808590054,0.007626980808590054,5.817083625460099e-05,1.939070428898569e-05,7.756154054358668e-05,0.008806903005233263,0.0,1.939070428898569e-05,0.0,0.0,-0.0,7.756154054358668e-05,0.0,0.0,0.0,7.756154054358668e-05,False
lambda0,709,13,respiratory_rate,NaCL,12,22,0.0,0.007490520128216067,0.007490520128216067,5.610789179121004e-05,1.8532509213756862e-05,7.464040100496691e-05,0.008639467634349174,6.776263578034403e-21,1.8532509213756862e-05,0.0,0.0,-0.0,7.464040100496691e-05,0.0,0.0,0.0,7.464040100496691e-05,False
lambda0,709,13,respiratory_rate,NaCL,24,22,0.0,0.006899320410080372,0.006899320410080372,4.7600622120951595e-05,1.7004832596589514e-05,6.460545471754111e-05,0.008037751844735014,0.0,1.7004832596589514e-05,0.0,0.0,-0.0,6.460545471754111e-05,0.0,0.0,0.0,6.460545471754111e-05,False
lambda0,709,13,respiratory_rate,NaCL,48,22,0.0,0.006650325342665819,0.006650325342665819,4.422682716330324e-05,1.6054044969616016e-05,6.028087213291924e-05,0.007764075742348167,-1.3552527156068805e-20,1.6054044969616016e-05,0.0,0.0,-0.0,6.0280872132919254e-05,-1.3552527156068805e-20,0.0,0.0,6.028087213291924e-05,False
lambda0,709,13,respiratory_rate,norepinephrine,6,22,0.0,0.0029234441825436237,0.0029234441825436237,8.546525888448156e-06,2.6105429001388304e-06,1.115706878858699e-05,0.003340219871293953,5.082197683525802e-21,2.6105429001388304e-06,0.0,0.0,-0.0,1.1157068788586987e-05,3.3881317890172014e-21,0.0,0.0,1.115706878858699e-05,False
lambda0,709,13,respiratory_rate,norepinephrine,12,22,0.0,0.0026647179849509975,0.0026647179849509975,7.100721939321305e-06,2.3109060662459656e-06,9.41162800556727e-06,0.00306783767588301,-8.470329472543003e-22,2.3109060662459656e-06,0.0,0.0,-0.0,9.41162800556727e-06,0.0,0.0,0.0,9.41162800556727e-06,False
lambda0,709,13,respiratory_rate,norepinephrine,24,22,0.0,0.0022624120884528177,0.0022624120884528177,5.11850845797744e-06,2.01636500418691e-06,7.1348734621643495e-06,0.0026711183916412894,-8.470329472543003e-22,2.01636500418691e-06,0.0,0.0,-0.0,7.13487346216435e-06,-8.470329472543003e-22,0.0,0.0,7.1348734621643495e-06,False
lambda0,709,13,respiratory_rate,norepinephrine,48,22,0.0,0.002110718145191578,0.002110718145191578,4.4551310884409755e-06,2.7185152050298468e-06,7.173646293470823e-06,0.002678366347882758,0.0,2.7185152050298468e-06,0.0,0.0,-0.0,7.173646293470822e-06,8.470329472543003e-22,0.0,0.0,7.173646293470823e-06,False
lambda0,709,13,respiratory_rate,dextrose,6,22,0.0,0.004465102805821548,0.004465102805821548,1.9937143066555458e-05,6.82438256913769e-06,2.6761525635693154e-05,0.005173154321658417,6.776263578034403e-21,6.82438256913769e-06,0.0,0.0,-0.0,2.6761525635693148e-05,6.776263578034403e-21,0.0,0.0,2.6761525635693154e-05,False
lambda0,709,13,respiratory_rate,dextrose,12,22,0.0,0.004326918725049808,0.004326918725049808,1.872222565318666e-05,1.0043529937272233e-05,2.8765755590458894e-05,0.005363371662532711,3.3881317890172014e-21,1.0043529937272233e-05,0.0,0.0,-0.0,2.8765755590458894e-05,0.0,0.0,0.0,2.8765755590458894e-05,False
lambda0,709,13,respiratory_rate,dextrose,24,22,0.0,0.004482801955693302,0.004482801955693302,2.0095513373967692e-05,9.906097230141239e-06,3.000161060410893e-05,0.005477372600445302,0.0,9.906097230141239e-06,0.0,0.0,-0.0,3.000161060410893e-05,0.0,0.0,0.0,3.000161060410893e-05,False
lambda0,709,13,respiratory_rate,dextrose,48,22,0.0,0.004563719045766469,0.004563719045766469,2.0827531528691608e-05,1.0372536215283659e-05,3.1200067743975264e-05,0.005585702081562824,0.0,1.0372536215283659e-05,0.0,0.0,-0.0,3.1200067743975264e-05,0.0,0.0,0.0,3.1200067743975264e-05,False
lambda0,709,13,respiratory_rate,FiO2,6,22,0.0,-0.004449718247416078,-0.004449718247416078,1.9799992481387613e-05,5.1781925272332776e-05,7.15819177537204e-05,0.008460609774343715,6.776263578034403e-21,5.1781925272332776e-05,0.0,0.0,-0.0,7.158191775372038e-05,1.3552527156068805e-20,0.0,0.0,7.15819177537204e-05,False
lambda0,709,13,respiratory_rate,FiO2,12,22,0.0,-0.00530469274300658,-0.00530469274300658,2.813976509770667e-05,5.480164636230505e-05,8.294141146001171e-05,0.00910721754763834,-6.776263578034403e-21,5.480164636230505e-05,0.0,0.0,-0.0,8.294141146001171e-05,0.0,0.0,0.0,8.294141146001171e-05,False
lambda0,709,13,respiratory_rate,FiO2,24,22,0.0,-0.005471551496390996,-0.005471551496390996,2.9937875777658545e-05,5.6609027841050564e-05,8.654690361870911e-05,0.00930305883130431,0.0,5.6609027841050564e-05,0.0,0.0,-0.0,8.654690361870911e-05,0.0,0.0,0.0,8.654690361870911e-05,False
lambda0,709,13,respiratory_rate,FiO2,48,22,0.0,-0.005819521284813205,-0.005819521284813205,3.386682798439394e-05,5.276812404170347e-05,8.663495202609741e-05,0.009307789857216234,0.0,5.276812404170347e-05,0.0,0.0,-0.0,8.663495202609741e-05,0.0,0.0,0.0,8.663495202609741e-05,False
lambda0,709,17,heart_rate,phenylephrine,6,27,0.0,-0.004553738803415249,-0.004553738803415249,2.0736537089729746e-05,3.5006859621230064e-05,5.574339671095981e-05,0.007466150059499193,0.0,3.5006859621230064e-05,0.0,0.0,-0.0,5.574339671095981e-05,0.0,0.0,0.0,5.574339671095981e-05,False
lambda0,709,17,heart_rate,phenylephrine,12,27,0.0,-0.003963031583943273,-0.003963031583943273,1.5705619335331924e-05,2.764197899684672e-05,4.334759833217865e-05,0.006583889301330836,3.3881317890172014e-21,2.764197899684672e-05,0.0,0.0,-0.0,4.334759833217865e-05,0.0,0.0,0.0,4.334759833217865e-05,False
lambda0,709,17,heart_rate,phenylephrine,24,27,0.0,-0.0038109648009825195,-0.0038109648009825195,1.4523452714327734e-05,2.3297404798424443e-05,3.782085751275218e-05,0.00614986646300163,1.6940658945086007e-21,2.3297404798424443e-05,0.0,0.0,-0.0,3.782085751275218e-05,0.0,0.0,0.0,3.782085751275218e-05,False
lambda0,709,17,heart_rate,phenylephrine,48,27,-0.037037037037037035,-0.0036582929897467495,0.03337874404729029,0.001114140554174517,0.03583954614947135,0.03695368670364586,0.1922334172396825,-5.637851296924623e-18,2.224658153765989e-05,0.03566529492455418,-7.600232168975298e-05,0.00015200464337950597,0.03695368670364587,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.00128839177909168,False
lambda0,709,17,heart_rate,NaCL,6,27,-0.07407407407407407,0.0011984753344498544,0.07527254940852393,0.005665956694458676,0.06914181678484872,0.0748077734793074,0.2735100975819858,-5.204170427930421e-18,4.360286113987306e-06,0.06858710562414266,-0.00027517543729603945,0.0005503508745920789,0.07480777347930741,-1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.00622066785516473,False
lambda0,709,17,heart_rate,NaCL,12,27,-0.07407407407407407,0.0013417163442619071,0.07541579041833597,0.005687541444422376,0.06914482477240148,0.07483236621682386,0.2735550515286162,2.6020852139652106e-18,4.127760499883116e-06,0.06858710562414266,-0.0002767956938794746,0.0005535913877589492,0.07483236621682388,-1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.006245260592681198,False
lambda0,709,17,heart_rate,NaCL,24,27,-0.1111111111111111,0.0012302015814876026,0.11234131269259871,0.012620570537496241,0.0993736356036874,0.11199420614118365,0.334655354269409,1.214306433183765e-17,4.134132911436217e-06,0.09876543209876543,-0.00030203468600526856,0.0006040693720105371,0.11199420614118363,1.3877787807814457e-17,0.09876543209876543,0.31426968052735443,0.01322877404241822,False
lambda0,709,17,heart_rate,NaCL,48,27,-0.1111111111111111,0.0013213176721948675,0.11243242878330599,0.012641051042113173,0.09937909901344899,0.11202015005556215,0.3346941141633091,-1.214306433183765e-17,4.562232895769372e-06,0.09876543209876543,-0.0003045523408938885,0.000609104681787777,0.11202015005556215,0.0,0.09876543209876543,0.31426968052735443,0.013254717956796724,False
lambda0,709,17,heart_rate,norepinephrine,6,27,0.0,0.0061668695486100334,0.0061668695486100334,3.8030280029573714e-05,4.1925323438843893e-05,7.995560346841763e-05,0.00894178972401038,2.0328790734103208e-20,4.1925323438843893e-05,0.0,0.0,-0.0,7.995560346841761e-05,1.3552527156068805e-20,0.0,0.0,7.995560346841763e-05,False
lambda0,709,17,heart_rate,norepinephrine,12,27,0.0,0.005589347486374584,0.005589347486374584,3.1240805323441883e-05,3.504104476308756e-05,6.628185008652946e-05,0.008141366598214912,1.3552527156068805e-20,3.504104476308756e-05,0.0,0.0,-0.0,6.628185008652945e-05,1.3552527156068805e-20,0.0,0.0,6.628185008652946e-05,False
lambda0,709,17,heart_rate,norepinephrine,24,27,-0.037037037037037035,0.00535194163444339,0.04238897867148043,0.0017968255128112227,0.036123415870946134,0.03792024138375735,0.19473120290225024,-3.686287386450715e-18,3.059560293292994e-05,0.03566529492455418,-0.00021376267172951377,0.00042752534345902755,0.037920241383757367,-1.3877787807814457e-17,0.03566529492455418,0.18885257457751053,0.0022549464592031693,False
lambda0,709,17,heart_rate,norepinephrine,48,27,-0.07407407407407407,0.005243006193051724,0.0793170802671258,0.006291199222101678,0.06915768352244038,0.07544888274454206,0.2746796001608821,3.469446951953614e-18,2.7278869958994026e-05,0.06858710562414266,-0.0002716495141693606,0.0005432990283387213,0.07544888274454206,0.0,0.06858710562414266,0.2618914004394621,0.006861777120399398,False
lambda0,709,17,heart_rate,dextrose,6,27,0.0,-1.1113166754785282e-05,-1.1113166754785282e-05,1.2350247531966483e-10,9.729029025141206e-06,9.729152527616523e-06,0.003119158945551913,-1.9102185283263637e-21,9.729029025141206e-06,0.0,0.0,-0.0,9.729152527616525e-06,-1.6940658945086007e-21,0.0,0.0,9.729152527616523e-06,False
lambda0,709,17,heart_rate,dextrose,12,27,0.0,9.992631704156077e-05,9.992631704156077e-05,9.98526883749052e-09,7.789547373941096e-06,7.799532642778587e-06,0.002792764337135983,4.963083675318166e-24,7.789547373941096e-06,0.0,0.0,-0.0,7.799532642778587e-06,0.0,0.0,0.0,7.799532642778587e-06,False
lambda0,709,17,heart_rate,dextrose,24,27,0.0,0.0001867726027106569,0.0001867726027106569,3.488400512331288e-08,6.7317804728080635e-06,6.7666644779313785e-06,0.0026012813146469526,2.177139372239569e-21,6.7317804728080635e-06,0.0,0.0,-0.0,6.766664477931376e-06,2.541098841762901e-21,0.0,0.0,6.7666644779313785e-06,False
lambda0,709,17,heart_rate,dextrose,48,27,0.0,0.0002746682799804063,0.0002746682799804063,7.544266402739487e-08,6.225848819509548e-06,6.3012914835369425e-06,0.0025102373360973147,-2.117582368135751e-22,6.225848819509548e-06,0.0,0.0,-0.0,6.3012914835369425e-06,0.0,0.0,0.0,6.3012914835369425e-06,False
lambda0,709,17,heart_rate,FiO2,6,27,0.0,0.0027915519885462225,0.0027915519885462225,7.79276250475637e-06,2.000936669317966e-05,2.7802129197936027e-05,0.00527277243942274,-3.3881317890172014e-21,2.000936669317966e-05,0.0,0.0,-0.0,2.780212919793603e-05,-3.3881317890172014e-21,0.0,0.0,2.7802129197936027e-05,False
lambda0,709,17,heart_rate,FiO2,12,27,0.0,0.002798077458335821,0.002798077458335821,7.829237462847048e-06,2.4500000346067765e-05,3.2329237808914815e-05,0.005685880565832773,1.6940658945086007e-21,2.4500000346067765e-05,0.0,0.0,-0.0,3.2329237808914815e-05,0.0,0.0,0.0,3.2329237808914815e-05,False
lambda0,709,17,heart_rate,FiO2,24,27,0.0,0.0025341619983650083,0.0025341619983650083,6.421977033957332e-06,2.2477541044745408e-05,2.8899518078702743e-05,0.005375827199483141,2.541098841762901e-21,2.2477541044745408e-05,0.0,0.0,-0.0,2.889951807870274e-05,3.3881317890172014e-21,0.0,0.0,2.8899518078702743e-05,False
lambda0,709,17,heart_rate,FiO2,48,27,0.0,0.001999478216450932,0.001999478216450932,3.997913138061801e-06,1.9081182702657988e-05,2.3079095840719787e-05,0.004804070757255745,-8.470329472543003e-22,1.9081182702657988e-05,0.0,0.0,-0.0,2.3079095840719787e-05,0.0,0.0,0.0,2.3079095840719787e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.006355796634028695,0.006355796634028695,4.0396150853130495e-05,2.229452443142447e-05,6.269067528455496e-05,0.007917744330587782,-6.776263578034403e-21,2.229452443142447e-05,0.0,0.0,-0.0,6.269067528455496e-05,0.0,0.0,0.0,6.269067528455496e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.00618596688661602,0.00618596688661602,3.82661863223099e-05,2.3995737455584293e-05,6.226192377789419e-05,0.007890622521569144,0.0,2.3995737455584293e-05,0.0,0.0,-0.0,6.226192377789419e-05,0.0,0.0,0.0,6.226192377789419e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,phenylephrine,24,21,-0.047619047619047616,0.00606542827876687,0.05368447589781449,0.002882022952423025,0.04493761297127235,0.04781963592369537,0.2186770127921437,-4.7704895589362195e-18,3.3042792909495806e-05,0.045351473922902494,0.00022345187226982335,-0.0004469037445396467,0.047819635923695376,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0024681620007928756,False
lambda0,709,17,O2_pulseoxymetry_saturation,phenylephrine,48,21,-0.047619047619047616,0.005847331109113013,0.05346637872816064,0.0028586536543031083,0.04499889291961385,0.047857546573916956,0.2187636774556438,-8.673617379884035e-19,3.29090204942626e-05,0.045351473922902494,0.0001927450118914509,-0.0003854900237829018,0.04785754657391696,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0025060726510144626,False
lambda0,709,17,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.005326752217303822,0.005326752217303822,2.8374289184551186e-05,1.6756507579532516e-05,4.51307967640837e-05,0.006717945873857849,0.0,1.6756507579532516e-05,0.0,0.0,-0.0,4.51307967640837e-05,0.0,0.0,0.0,4.51307967640837e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.005720262642850293,0.005720262642850293,3.272140470318862e-05,1.7019447345288112e-05,4.974085204847674e-05,0.007052719478929864,6.776263578034403e-21,1.7019447345288112e-05,0.0,0.0,-0.0,4.974085204847673e-05,6.776263578034403e-21,0.0,0.0,4.974085204847674e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.005862190490611653,0.005862190490611653,3.436527734821769e-05,1.9922638413748315e-05,5.4287915761966004e-05,0.007368033371393346,0.0,1.9922638413748315e-05,0.0,0.0,-0.0,5.4287915761966004e-05,0.0,0.0,0.0,5.4287915761966004e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.005891237138551175,0.005891237138551175,3.470667502264464e-05,1.7907170706081516e-05,5.261384572872615e-05,0.007253540220383848,-6.776263578034403e-21,1.7907170706081516e-05,0.0,0.0,-0.0,5.261384572872616e-05,-6.776263578034403e-21,0.0,0.0,5.261384572872615e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,norepinephrine,6,21,0.0,0.0016456167933347923,0.0016456167933347923,2.7080546305054846e-06,6.620019200502153e-06,9.328073831007637e-06,0.003054189553876386,-4.235164736271502e-22,6.620019200502153e-06,0.0,0.0,-0.0,9.328073831007637e-06,0.0,0.0,0.0,9.328073831007637e-06,False
lambda0,709,17,O2_pulseoxymetry_saturation,norepinephrine,12,21,0.0,0.0020813452410169413,0.0020813452410169413,4.331998012303869e-06,7.614197975830898e-06,1.1946195988134766e-05,0.0034563269504106183,-8.470329472543003e-22,7.614197975830898e-06,0.0,0.0,-0.0,1.1946195988134766e-05,0.0,0.0,0.0,1.1946195988134766e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,0.0019541277177265266,0.0019541277177265266,3.818615137187084e-06,6.932084907561636e-06,1.0750700044748719e-05,0.003278826016236409,-8.470329472543003e-22,6.932084907561636e-06,0.0,0.0,-0.0,1.0750700044748719e-05,0.0,0.0,0.0,1.0750700044748719e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,norepinephrine,48,21,0.0,0.0021175325720744864,0.0021175325720744864,4.48394419379639e-06,5.3552389960534185e-06,9.839183189849808e-06,0.0031367472307869833,0.0,5.3552389960534185e-06,0.0,0.0,-0.0,9.839183189849808e-06,0.0,0.0,0.0,9.839183189849808e-06,False
lambda0,709,17,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,0.0029227261351081543,0.0029227261351081543,8.54232806084425e-06,1.3234053641436788e-05,2.1776381702281036e-05,0.004666517084751864,-1.6940658945086007e-21,1.3234053641436788e-05,0.0,0.0,-0.0,2.177638170228104e-05,-3.3881317890172014e-21,0.0,0.0,2.1776381702281036e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.003617720700452219,0.003617720700452219,1.3087903066480493e-05,1.4856749267859154e-05,2.7944652334339648e-05,0.005286270172280229,1.6940658945086007e-21,1.4856749267859154e-05,0.0,0.0,-0.0,2.7944652334339645e-05,3.3881317890172014e-21,0.0,0.0,2.7944652334339648e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.00376864221702703,0.00376864221702703,1.4202664159958408e-05,1.5244404103881363e-05,2.944706826383977e-05,0.005426515296563695,-1.6940658945086007e-21,1.5244404103881363e-05,0.0,0.0,-0.0,2.944706826383977e-05,0.0,0.0,0.0,2.944706826383977e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.0038640968749585384,0.0038640968749585384,1.4931244659064343e-05,1.462358229048388e-05,2.9554826949548228e-05,0.00543643513246946,5.082197683525802e-21,1.462358229048388e-05,0.0,0.0,-0.0,2.955482694954822e-05,6.776263578034403e-21,0.0,0.0,2.9554826949548228e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.0030829695128459828,-0.0030829695128459828,9.504701017137796e-06,3.6437809740775595e-05,4.594251075791339e-05,0.0067780904949634145,-1.6940658945086007e-21,3.6437809740775595e-05,0.0,0.0,-0.0,4.594251075791339e-05,0.0,0.0,0.0,4.594251075791339e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.003974873774684355,-0.003974873774684355,1.5799621524673452e-05,5.6340137527056156e-05,7.213975905172961e-05,0.00849351276279312,6.776263578034403e-21,5.6340137527056156e-05,0.0,0.0,-0.0,7.21397590517296e-05,1.3552527156068805e-20,0.0,0.0,7.213975905172961e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,FiO2,24,21,0.0,-0.004119841366309136,-0.004119841366309136,1.6973092883551926e-05,5.3411556236486945e-05,7.038464912003887e-05,0.008389555954878593,0.0,5.3411556236486945e-05,0.0,0.0,-0.0,7.038464912003887e-05,0.0,0.0,0.0,7.038464912003887e-05,False
lambda0,709,17,O2_pulseoxymetry_saturation,FiO2,48,21,0.0,-0.0038702964371310654,-0.0038702964371310654,1.4979194511269418e-05,4.8008196782022126e-05,6.298739129329155e-05,0.00793645961958426,5.082197683525802e-21,4.8008196782022126e-05,0.0,0.0,-0.0,6.298739129329155e-05,0.0,0.0,0.0,6.298739129329155e-05,False
lambda0,709,17,respiratory_rate,phenylephrine,6,22,0.0,-0.004128458250971376,-0.004128458250971376,1.7044167530013636e-05,1.540991243787351e-05,3.245407996788714e-05,0.00569684824862723,-3.3881317890172014e-21,1.540991243787351e-05,0.0,0.0,-0.0,3.245407996788714e-05,0.0,0.0,0.0,3.245407996788714e-05,False
lambda0,709,17,respiratory_rate,phenylephrine,12,22,0.0,-0.003186230636914811,-0.003186230636914811,1.0152065671614562e-05,0.09006647526602202,0.09007662733169362,0.3001276850470373,-8.136598491324809e-18,1.855677630590854e-05,0.09090909090909091,0.0004305862096874006,-0.0008611724193748012,0.09007662733169364,-1.3877787807814457e-17,0.09090909090909091,0.30151134457776363,-0.0008324635773972883,True
lambda0,709,17,respiratory_rate,phenylephrine,24,22,0.0,-0.002611202501289,-0.002611202501288996,6.818378502737909e-06,0.09019970819332336,0.0902065265718261,0.30034401371065494,-3.096752455161722e-18,1.521558470611841e-05,0.09090909090909091,0.0003622991502368318,-0.0007245983004736637,0.0902065265718261,0.0,0.09090909090909091,0.30151134457776363,-0.000702564337264816,True
lambda0,709,17,respiratory_rate,phenylephrine,48,22,0.045454545454545456,-0.0025154202211893142,-0.04796996567573477,0.002301117606931172,0.043661496041305405,0.045962613648236575,0.21438893079689672,-1.734723475976807e-18,1.7321888135755612e-05,0.043388429752066124,-0.00012787220055176664,0.0002557444011035333,0.04596261364823658,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.002574183896170451,False
lambda0,709,17,respiratory_rate,NaCL,6,22,0.0,0.005928665065705055,0.005928665065705055,3.514906946131152e-05,9.7327778754598e-06,4.4881847336771324e-05,0.006699391564669983,6.776263578034403e-21,9.7327778754598e-06,0.0,0.0,-0.0,4.488184733677132e-05,6.776263578034403e-21,0.0,0.0,4.4881847336771324e-05,False
lambda0,709,17,respiratory_rate,NaCL,12,22,0.0,0.005807573027460138,0.005807573027460138,3.3727904469282515e-05,1.0205361106786715e-05,4.393326557606923e-05,0.0066282173754388315,0.0,1.0205361106786715e-05,0.0,0.0,-0.0,4.393326557606923e-05,0.0,0.0,0.0,4.393326557606923e-05,False
lambda0,709,17,respiratory_rate,NaCL,24,22,0.0,0.005715176020309531,0.005715176020309531,3.2663236943121084e-05,1.1195048554078249e-05,4.3858285497199326e-05,0.006622558833049301,-6.776263578034403e-21,1.1195048554078249e-05,0.0,0.0,-0.0,4.385828549719933e-05,-6.776263578034403e-21,0.0,0.0,4.3858285497199326e-05,False
lambda0,709,17,respiratory_rate,NaCL,48,22,0.0,0.005499874027746136,0.005499874027746136,3.0248614321076508e-05,1.0685427114897336e-05,4.093404143597384e-05,0.006397971665768287,-3.3881317890172014e-21,1.0685427114897336e-05,0.0,0.0,-0.0,4.0934041435973845e-05,-6.776263578034403e-21,0.0,0.0,4.093404143597384e-05,False
lambda0,709,17,respiratory_rate,norepinephrine,6,22,0.0,0.0036657563927952968,0.0036657563927952968,1.3437769931319585e-05,4.2099342695240295e-06,1.7647704200843612e-05,0.004200917066646712,-1.6940658945086007e-21,4.2099342695240295e-06,0.0,0.0,-0.0,1.7647704200843616e-05,-3.3881317890172014e-21,0.0,0.0,1.7647704200843612e-05,False
lambda0,709,17,respiratory_rate,norepinephrine,12,22,0.0,0.003186700072078774,0.003186700072078774,1.0155057349386865e-05,3.3852291751980976e-06,1.3540286524584963e-05,0.0036797128318097,0.0,3.3852291751980976e-06,0.0,0.0,-0.0,1.3540286524584963e-05,0.0,0.0,0.0,1.3540286524584963e-05,False
lambda0,709,17,respiratory_rate,norepinephrine,24,22,0.0,0.00278106528484157,0.00278106528484157,7.734324118550923e-06,4.2865337269282694e-06,1.2020857845479193e-05,0.0034671108787402796,1.6940658945086007e-21,4.2865337269282694e-06,0.0,0.0,-0.0,1.2020857845479192e-05,1.6940658945086007e-21,0.0,0.0,1.2020857845479193e-05,False
lambda0,709,17,respiratory_rate,norepinephrine,48,22,0.0,0.002960195855535433,0.002960195855535433,8.762759503129154e-06,3.973024737627193e-06,1.273578424075635e-05,0.0035687230546452256,1.6940658945086007e-21,3.973024737627193e-06,0.0,0.0,-0.0,1.2735784240756348e-05,1.6940658945086007e-21,0.0,0.0,1.273578424075635e-05,False
lambda0,709,17,respiratory_rate,dextrose,6,22,0.0,0.003151481513000645,0.003151481513000645,9.931835726784834e-06,4.272167942828537e-06,1.4204003669613368e-05,0.0037688199306431937,-3.3881317890172014e-21,4.272167942828537e-06,0.0,0.0,-0.0,1.4204003669613372e-05,-3.3881317890172014e-21,0.0,0.0,1.4204003669613368e-05,False
lambda0,709,17,respiratory_rate,dextrose,12,22,0.0,0.003459958825663217,0.003459958825663217,1.1971315075284788e-05,6.079111413433586e-06,1.8050426488718373e-05,0.00424857934946711,0.0,6.079111413433586e-06,0.0,0.0,-0.0,1.8050426488718373e-05,0.0,0.0,0.0,1.8050426488718373e-05,False
lambda0,709,17,respiratory_rate,dextrose,24,22,0.0,0.0033440620483822406,0.0033440620483822406,1.1182750983430426e-05,6.189408637849068e-06,1.7372159621279497e-05,0.004167992277017737,3.3881317890172014e-21,6.189408637849068e-06,0.0,0.0,-0.0,1.7372159621279494e-05,3.3881317890172014e-21,0.0,0.0,1.7372159621279497e-05,False
lambda0,709,17,respiratory_rate,dextrose,48,22,0.0,0.003357842072145466,0.003357842072145466,1.1275103381470158e-05,6.35540285347749e-06,1.7630506234947647e-05,0.0041988696377653414,0.0,6.35540285347749e-06,0.0,0.0,-0.0,1.7630506234947647e-05,0.0,0.0,0.0,1.7630506234947647e-05,False
lambda0,709,17,respiratory_rate,FiO2,6,22,0.0,-0.001371193642980179,-0.001371193642980179,1.8801720065492546e-06,3.4926846609097244e-05,3.6807018615646495e-05,0.006066878819924335,-3.1763735522036263e-21,3.4926846609097244e-05,0.0,0.0,-0.0,3.6807018615646495e-05,0.0,0.0,0.0,3.6807018615646495e-05,False
lambda0,709,17,respiratory_rate,FiO2,12,22,0.0,-0.002102340086226751,-0.002102340086226751,4.419833838155902e-06,5.365628189098578e-05,5.807611572914169e-05,0.007620768709857405,2.541098841762901e-21,5.365628189098578e-05,0.0,0.0,-0.0,5.807611572914169e-05,0.0,0.0,0.0,5.807611572914169e-05,False
lambda0,709,17,respiratory_rate,FiO2,24,22,0.0,-0.002839499805284461,-0.002839499805284461,8.062759144210493e-06,4.4144420370761e-05,5.2207179514971495e-05,0.007225453585413963,5.082197683525802e-21,4.4144420370761e-05,0.0,0.0,-0.0,5.220717951497149e-05,6.776263578034403e-21,0.0,0.0,5.2207179514971495e-05,False
lambda0,709,17,respiratory_rate,FiO2,48,22,0.0,-0.0027052604216914458,-0.0027052604216914458,7.318433949170179e-06,5.163480127869961e-05,5.8953235227869785e-05,0.007678101017039941,-2.541098841762901e-21,5.163480127869961e-05,0.0,0.0,-0.0,5.8953235227869785e-05,0.0,0.0,0.0,5.8953235227869785e-05,False
lambda0,709,23,heart_rate,phenylephrine,6,27,0.0,-0.002205049319036754,-0.002205049319036754,4.862242499384454e-06,7.400250486897351e-06,1.2262492986281806e-05,0.0035017842575295536,8.470329472543003e-22,7.400250486897351e-06,0.0,0.0,-0.0,1.2262492986281804e-05,1.6940658945086007e-21,0.0,0.0,1.2262492986281806e-05,False
lambda0,709,23,heart_rate,phenylephrine,12,27,0.0,-0.001736688958047411,-0.001736688958047411,3.0160885370038024e-06,6.6639989701675985e-06,9.6800875071714e-06,0.003111283900124095,-1.6940658945086007e-21,6.6639989701675985e-06,0.0,0.0,-0.0,9.680087507171401e-06,-1.6940658945086007e-21,0.0,0.0,9.6800875071714e-06,False
lambda0,709,23,heart_rate,phenylephrine,24,27,0.0,-0.0015239247742459179,-0.0015239247742459179,2.3223467175604717e-06,6.24010105538948e-06,8.562447772949951e-06,0.0029261660535502684,-4.235164736271502e-22,6.24010105538948e-06,0.0,0.0,-0.0,8.562447772949951e-06,0.0,0.0,0.0,8.562447772949951e-06,False
lambda0,709,23,heart_rate,phenylephrine,48,27,-0.037037037037037035,-0.0013929304694440103,0.03564410656759303,0.0012705023330019285,0.03577360003619935,0.037044102369201276,0.19246844512595118,-4.119968255444917e-18,6.498584287624662e-06,0.03566529492455418,-5.090326367876971e-05,0.00010180652735753943,0.03704410236920128,-6.938893903907228e-18,0.03566529492455418,0.18885257457751053,0.0013788074446470927,False
lambda0,709,23,heart_rate,NaCL,6,27,-0.07407407407407407,0.00202744115923825,0.07610151523331232,0.005791440620806067,0.0693570211270025,0.07514846174780855,0.2741321975759297,-1.3010426069826053e-17,8.852760899281926e-06,0.06858710562414266,-0.00038053137098027464,0.0007610627419605493,0.07514846174780856,-1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.006561356123665887,False
lambda0,709,23,heart_rate,NaCL,12,27,-0.07407407407407407,0.0022335094980276363,0.07630758357210173,0.005822847310613289,0.06904792620948413,0.07487077352009743,0.2736252428415504,1.734723475976807e-18,8.527845555042504e-06,0.06858710562414266,-0.00022614636989321291,0.00045229273978642583,0.07487077352009741,1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.0062836678959547615,False
lambda0,709,23,heart_rate,NaCL,24,27,-0.1111111111111111,0.0022436991210318647,0.11335481023214297,0.012849313002765145,0.09915889095512126,0.11200820395788641,0.33467626739565265,5.204170427930421e-18,8.272804894176503e-06,0.09876543209876543,-0.0001925930257308365,0.000385186051461673,0.11200820395788644,-2.7755575615628914e-17,0.09876543209876543,0.31426968052735443,0.013242771859120983,False
lambda0,709,23,heart_rate,NaCL,48,27,-0.1111111111111111,0.002418874398174681,0.1135299855092858,0.012889057609738642,0.09926619811237437,0.11215525572211302,0.334895887884747,1.734723475976807e-18,9.60148956938195e-06,0.09876543209876543,-0.00024558226201977946,0.0004911645240395589,0.11215525572211302,0.0,0.09876543209876543,0.31426968052735443,0.013389823623347591,False
lambda0,709,23,heart_rate,norepinephrine,6,27,0.0,0.004081708113321523,0.004081708113321523,1.666034112235475e-05,1.5944807586157905e-05,3.2605148708512644e-05,0.005710091830129586,-1.0164395367051604e-20,1.5944807586157905e-05,0.0,0.0,-0.0,3.260514870851266e-05,-1.3552527156068805e-20,0.0,0.0,3.2605148708512644e-05,False
lambda0,709,23,heart_rate,norepinephrine,12,27,0.0,0.0038018114326938434,0.0038018114326938434,1.4453770169761615e-05,1.4871095109747913e-05,2.9324865279509524e-05,0.005415243787634082,-3.3881317890172014e-21,1.4871095109747913e-05,0.0,0.0,-0.0,2.9324865279509528e-05,-3.3881317890172014e-21,0.0,0.0,2.9324865279509524e-05,False
lambda0,709,23,heart_rate,norepinephrine,24,27,-0.037037037037037035,0.0037067732388115287,0.040743810275848565,0.001660058075794343,0.035834970385499175,0.03749502846129352,0.19363633042715284,-1.0842021724855044e-18,1.3401166893760838e-05,0.03566529492455418,-7.813714702561732e-05,0.00015627429405123464,0.03749502846129352,0.0,0.03566529492455418,0.18885257457751053,0.0018297335367393336,False
lambda0,709,23,heart_rate,norepinephrine,48,27,-0.07407407407407407,0.003438489974158814,0.07751256404823288,0.006008197585331405,0.06862411693695984,0.07463231452229124,0.27318915520622566,-3.469446951953614e-18,1.4854670066998334e-05,0.06858710562414266,-1.107832137509478e-05,2.215664275018956e-05,0.07463231452229126,-1.3877787807814457e-17,0.06858710562414266,0.2618914004394621,0.00604520889814858,False
lambda0,709,23,heart_rate,dextrose,6,27,0.0,-0.0004423716925258157,-0.0004423716925258157,1.9569271434815484e-07,2.570317416469019e-06,2.766010130817174e-06,0.0016631326257449145,3.970466940254533e-22,2.570317416469019e-06,0.0,0.0,-0.0,2.7660101308171737e-06,4.235164736271502e-22,0.0,0.0,2.766010130817174e-06,False
lambda0,709,23,heart_rate,dextrose,12,27,0.0,-0.00043554541988912967,-0.00043554541988912967,1.8969981278639827e-07,1.924684785767836e-06,2.1143845985542343e-06,0.0014540923624564686,5.293955920339377e-23,1.924684785767836e-06,0.0,0.0,-0.0,2.1143845985542343e-06,0.0,0.0,0.0,2.1143845985542343e-06,False
lambda0,709,23,heart_rate,dextrose,24,27,0.0,-0.00032849877577356684,-0.00032849877577356684,1.0791144568473215e-07,1.3404020984353532e-06,1.4483135441200855e-06,0.001203458991457576,1.4558378780933287e-22,1.3404020984353532e-06,0.0,0.0,-0.0,1.4483135441200853e-06,2.117582368135751e-22,0.0,0.0,1.4483135441200855e-06,False
lambda0,709,23,heart_rate,dextrose,48,27,0.0,-0.00027626407098913116,-0.00027626407098913116,7.63218369194877e-08,1.4706295997629078e-06,1.5469514366823954e-06,0.0012437650247061924,-1.5881867761018131e-22,1.4706295997629078e-06,0.0,0.0,-0.0,1.5469514366823956e-06,-2.117582368135751e-22,0.0,0.0,1.5469514366823954e-06,False
lambda0,709,23,heart_rate,FiO2,6,27,0.0,0.0038660676328205515,0.0038660676328205515,1.4946478941542703e-05,2.43562177791019e-05,3.93026967206446e-05,0.006269186288558077,-1.6940658945086007e-21,2.43562177791019e-05,0.0,0.0,-0.0,3.93026967206446e-05,0.0,0.0,0.0,3.93026967206446e-05,False
lambda0,709,23,heart_rate,FiO2,12,27,0.0,0.003263652713861598,0.003263652713861598,1.0651429036696173e-05,2.155751594787834e-05,3.220894498457451e-05,0.005675292502116037,-1.6940658945086007e-21,2.155751594787834e-05,0.0,0.0,-0.0,3.220894498457451e-05,0.0,0.0,0.0,3.220894498457451e-05,False
lambda0,709,23,heart_rate,FiO2,24,27,0.0,0.0027582005148713224,0.0027582005148713224,7.607670080236428e-06,1.8326384773380804e-05,2.5934054853617233e-05,0.005092548954464477,8.470329472543003e-22,1.8326384773380804e-05,0.0,0.0,-0.0,2.5934054853617233e-05,0.0,0.0,0.0,2.5934054853617233e-05,False
lambda0,709,23,heart_rate,FiO2,48,27,0.0,0.002595293101544783,0.002595293101544783,6.735546282925938e-06,1.9173333984201275e-05,2.5908880267127212e-05,0.005090076646488461,-8.470329472543003e-22,1.9173333984201275e-05,0.0,0.0,-0.0,2.5908880267127212e-05,0.0,0.0,0.0,2.5908880267127212e-05,False
lambda0,709,23,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.011130284309721112,0.011130284309721112,0.000123883228815224,4.8552587308491965e-05,0.00017243581612371594,0.013131481870821585,-2.710505431213761e-20,4.8552587308491965e-05,0.0,0.0,-0.0,0.00017243581612371594,0.0,0.0,0.0,0.00017243581612371594,False
lambda0,709,23,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.010785722938698034,0.010785722938698034,0.00011633181931035694,5.918582536421624e-05,0.00017551764467457317,0.013248307238080388,-1.3552527156068805e-20,5.918582536421624e-05,0.0,0.0,-0.0,0.00017551764467457317,0.0,0.0,0.0,0.00017551764467457317,False
lambda0,709,23,O2_pulseoxymetry_saturation,phenylephrine,24,21,-0.047619047619047616,0.010975416029005704,0.05859446364805332,0.003433311170203042,0.04457518048865733,0.048008491658860376,0.2191084016163241,5.637851296924623e-18,5.786861972687306e-05,0.045351473922902494,0.0004170810269860167,-0.0008341620539720334,0.04800849165886037,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0026570177359578825,False
lambda0,709,23,O2_pulseoxymetry_saturation,phenylephrine,48,21,-0.047619047619047616,0.010902071709742538,0.05852111932879015,0.0034247214074944964,0.04454369495879375,0.04796841636628824,0.21901693168859854,-1.3010426069826053e-18,5.689111540486009e-05,0.045351473922902494,0.00043233503975680164,-0.0008646700795136033,0.04796841636628825,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002616942443385749,False
lambda0,709,23,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.009908090828223224,0.009908090828223224,9.817026386032117e-05,5.7051231880078106e-05,0.00015522149574039926,0.012458791905333328,-1.3552527156068805e-20,5.7051231880078106e-05,0.0,0.0,-0.0,0.0001552214957403993,-2.710505431213761e-20,0.0,0.0,0.00015522149574039926,False
lambda0,709,23,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.01061153002851386,0.01061153002851386,0.00011260456954605137,6.052336457193918e-05,0.00017312793411799056,0.01315780886462448,0.0,6.052336457193918e-05,0.0,0.0,-0.0,0.00017312793411799056,0.0,0.0,0.0,0.00017312793411799056,False
lambda0,709,23,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.010715087741546815,0.010715087741546815,0.00011481310530904683,6.01426429357169e-05,0.00017495574824476372,0.013227083890440996,-1.3552527156068805e-20,6.01426429357169e-05,0.0,0.0,-0.0,0.00017495574824476372,0.0,0.0,0.0,0.00017495574824476372,False
lambda0,709,23,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.010644803587484044,0.010644803587484044,0.00011331184341611317,5.750470884516792e-05,0.00017081655226128107,0.01306968064878714,-1.3552527156068805e-20,5.750470884516792e-05,0.0,0.0,-0.0,0.0001708165522612811,-2.710505431213761e-20,0.0,0.0,0.00017081655226128107,False
lambda0,709,23,O2_pulseoxymetry_saturation,norepinephrine,6,21,0.0,-0.0009574292821415149,-0.0009574292821415149,9.166708303020165e-07,7.986710780505297e-06,8.903381610807315e-06,0.0029838534834685355,1.0587911840678754e-21,7.986710780505297e-06,0.0,0.0,-0.0,8.903381610807313e-06,1.6940658945086007e-21,0.0,0.0,8.903381610807315e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,norepinephrine,12,21,0.0,-0.0006100836422577858,-0.0006100836422577858,3.722020505505259e-07,1.1256127250002421e-05,1.1628329300552946e-05,0.003410033621616207,-1.0587911840678754e-21,1.1256127250002421e-05,0.0,0.0,-0.0,1.1628329300552947e-05,-1.6940658945086007e-21,0.0,0.0,1.1628329300552946e-05,False
lambda0,709,23,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,-0.0008551829296720543,-0.0008551829296720543,7.313378432024778e-07,8.341740394373268e-06,9.073078237575745e-06,0.0030121550819265175,-1.0587911840678754e-21,8.341740394373268e-06,0.0,0.0,-0.0,9.073078237575746e-06,-1.6940658945086007e-21,0.0,0.0,9.073078237575745e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,norepinephrine,48,21,0.0,-0.0009893175776871015,-0.0009893175776871015,9.78749269520674e-07,8.66134381300625e-06,9.640093082526923e-06,0.0031048499291474498,-8.470329472543003e-22,8.66134381300625e-06,0.0,0.0,-0.0,9.640093082526925e-06,-1.6940658945086007e-21,0.0,0.0,9.640093082526923e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,0.0011853731423852724,0.0011853731423852724,1.4051094866883352e-06,3.504466908656899e-06,4.909576395345234e-06,0.0022157563935020553,0.0,3.504466908656899e-06,0.0,0.0,-0.0,4.909576395345234e-06,0.0,0.0,0.0,4.909576395345234e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.0013984526033148095,0.0013984526033148095,1.955669683717968e-06,2.591637896606808e-06,4.547307580324776e-06,0.0021324416944725065,-4.235164736271502e-22,2.591637896606808e-06,0.0,0.0,-0.0,4.547307580324777e-06,-8.470329472543003e-22,0.0,0.0,4.547307580324776e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.001419633211037528,0.001419633211037528,2.0153584538807226e-06,2.399442162023685e-06,4.4148006159044074e-06,0.0021011426928946087,0.0,2.399442162023685e-06,0.0,0.0,-0.0,4.4148006159044074e-06,0.0,0.0,0.0,4.4148006159044074e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.0014973951117064825,0.0014973951117064825,2.2421921205624694e-06,2.5118142273423634e-06,4.754006347904834e-06,0.0021803683972908875,8.470329472543003e-22,2.5118142273423634e-06,0.0,0.0,-0.0,4.754006347904833e-06,8.470329472543003e-22,0.0,0.0,4.754006347904834e-06,False
lambda0,709,23,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.01413866128173006,-0.01413866128173006,0.00019990174283949269,0.00018655520645489678,0.00038645694929438944,0.019658508318140252,-2.710505431213761e-20,0.00018655520645489678,0.0,0.0,-0.0,0.0003864569492943895,-5.421010862427522e-20,0.0,0.0,0.00038645694929438944,False
lambda0,709,23,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.014956767613152159,-0.014956767613152159,0.0002237048974338373,0.00021105771709064862,0.0004347626145244859,0.02085096195681355,0.0,0.00021105771709064862,0.0,0.0,-0.0,0.0004347626145244859,0.0,0.0,0.0,0.0004347626145244859,False
lambda0,709,23,O2_pulseoxymetry_saturation,FiO2,24,21,0.0,-0.015253206756052032,-0.015253206756052032,0.00023266031634287134,0.00023933360455659003,0.0004719939208994614,0.02172542107530856,0.0,0.00023933360455659003,0.0,0.0,-0.0,0.0004719939208994614,0.0,0.0,0.0,0.0004719939208994614,False
lambda0,709,23,O2_pulseoxymetry_saturation,FiO2,48,21,0.0,-0.014837008925933365,-0.014837008925933365,0.00022013683386822635,0.0002507034498371123,0.0004708402837053386,0.021698854433018777,-2.710505431213761e-20,0.0002507034498371123,0.0,0.0,-0.0,0.00047084028370533867,-5.421010862427522e-20,0.0,0.0,0.0004708402837053386,False
lambda0,709,23,respiratory_rate,phenylephrine,6,22,0.0,-0.0029009983970803076,-0.0029009983970803076,8.415791699862515e-06,1.1713121779839462e-05,2.0128913479701973e-05,0.004486525769423594,-3.3881317890172014e-21,1.1713121779839462e-05,0.0,0.0,-0.0,2.0128913479701977e-05,-3.3881317890172014e-21,0.0,0.0,2.0128913479701973e-05,False
lambda0,709,23,respiratory_rate,phenylephrine,12,22,0.0,-0.002125291971285922,-0.0021252919712859207,4.5168659632123946e-06,0.09033135622706247,0.09033587309302568,0.30055926718872883,1.4840017235895342e-18,1.5989827675797866e-05,0.09090909090909091,0.0002968622548521216,-0.0005937245097042432,0.09033587309302568,0.0,0.09090909090909091,0.30151134457776363,-0.0005732178160652301,True
lambda0,709,23,respiratory_rate,phenylephrine,24,22,0.0,-0.0012019296668245216,-0.0012019296668245166,1.4446349239928936e-06,0.09055437165520071,0.0905558162901247,0.3009249346433836,-1.2879135963001637e-18,1.111605714389522e-05,0.09090909090909091,0.00018291765551704903,-0.00036583531103409806,0.0905558162901247,0.0,0.09090909090909091,0.30151134457776363,-0.00035327461896621226,True
lambda0,709,23,respiratory_rate,phenylephrine,48,22,0.045454545454545456,-0.0010773707652486256,-0.046531916219794085,0.002165219227085936,0.043597173445144105,0.045762392672230034,0.21392146379508073,-6.5052130349130266e-18,1.2004298145384231e-05,0.043388429752066124,-9.836969746629833e-05,0.00019673939493259666,0.04576239267223004,-6.938893903907228e-18,0.043388429752066124,0.20829889522526548,0.0023739629201639106,False
lambda0,709,23,respiratory_rate,NaCL,6,22,0.0,0.007878727276988014,0.007878727276988014,6.207434350515497e-05,2.3495383581725774e-05,8.556972708688075e-05,0.009250390645096062,0.0,2.3495383581725774e-05,0.0,0.0,-0.0,8.556972708688074e-05,1.3552527156068805e-20,0.0,0.0,8.556972708688075e-05,False
lambda0,709,23,respiratory_rate,NaCL,12,22,0.0,0.007934161387973837,0.007934161387973837,6.295091693041494e-05,2.4181176344179545e-05,8.713209327459449e-05,0.009334457310127595,0.0,2.4181176344179545e-05,0.0,0.0,-0.0,8.713209327459447e-05,1.3552527156068805e-20,0.0,0.0,8.713209327459449e-05,False
lambda0,709,23,respiratory_rate,NaCL,24,22,0.0,0.007778120502491345,0.007778120502491345,6.049915855127621e-05,2.239124256755684e-05,8.289040111883306e-05,0.009104416572127676,0.0,2.239124256755684e-05,0.0,0.0,-0.0,8.289040111883306e-05,0.0,0.0,0.0,8.289040111883306e-05,False
lambda0,709,23,respiratory_rate,NaCL,48,22,0.0,0.007766971789347784,0.007766971789347784,6.032585077652432e-05,2.4309243905688287e-05,8.46350946822126e-05,0.009199733402779268,-1.3552527156068805e-20,2.4309243905688287e-05,0.0,0.0,-0.0,8.463509468221261e-05,-1.3552527156068805e-20,0.0,0.0,8.46350946822126e-05,False
lambda0,709,23,respiratory_rate,norepinephrine,6,22,0.0,0.0025757272342980275,0.0025757272342980275,6.634370785504565e-06,2.902258476180109e-06,9.536629261684675e-06,0.003088143335676742,0.0,2.902258476180109e-06,0.0,0.0,-0.0,9.536629261684675e-06,0.0,0.0,0.0,9.536629261684675e-06,False
lambda0,709,23,respiratory_rate,norepinephrine,12,22,0.0,0.0021763505564482157,0.0021763505564482157,4.7365017445524585e-06,2.9753984798044865e-06,7.711900224356945e-06,0.0027770308288452518,8.470329472543003e-22,2.9753984798044865e-06,0.0,0.0,-0.0,7.711900224356945e-06,0.0,0.0,0.0,7.711900224356945e-06,False
lambda0,709,23,respiratory_rate,norepinephrine,24,22,0.0,0.001743393038185359,0.001743393038185359,3.0394192855931764e-06,3.023749800554945e-06,6.063169086148121e-06,0.002462350317511325,0.0,3.023749800554945e-06,0.0,0.0,-0.0,6.063169086148121e-06,0.0,0.0,0.0,6.063169086148121e-06,False
lambda0,709,23,respiratory_rate,norepinephrine,48,22,0.0,0.001779858848555571,0.001779858848555571,3.167897520781563e-06,3.008609953731724e-06,6.176507474513286e-06,0.0024852580297653774,-1.2705494208814505e-21,3.008609953731724e-06,0.0,0.0,-0.0,6.176507474513287e-06,-8.470329472543003e-22,0.0,0.0,6.176507474513286e-06,False
lambda0,709,23,respiratory_rate,dextrose,6,22,0.0,0.000982693314448905,0.000982693314448905,9.656861502625746e-07,6.523011046669489e-07,1.6179872549295235e-06,0.0012720012794527856,0.0,6.523011046669489e-07,0.0,0.0,-0.0,1.6179872549295235e-06,0.0,0.0,0.0,1.6179872549295235e-06,False
lambda0,709,23,respiratory_rate,dextrose,12,22,0.0,0.0010121504435504501,0.0010121504435504501,1.0244485203793728e-06,8.486083289185938e-07,1.8730568492979667e-06,0.0013685966715208564,0.0,8.486083289185938e-07,0.0,0.0,-0.0,1.8730568492979667e-06,0.0,0.0,0.0,1.8730568492979667e-06,False
lambda0,709,23,respiratory_rate,dextrose,24,22,0.0,0.001082787628548267,0.001082787628548267,1.17242904853718e-06,7.464433284069344e-07,1.9188723769441145e-06,0.0013852336903728967,2.117582368135751e-22,7.464433284069344e-07,0.0,0.0,-0.0,1.9188723769441145e-06,0.0,0.0,0.0,1.9188723769441145e-06,False
lambda0,709,23,respiratory_rate,dextrose,48,22,0.0,0.0010522994705508065,0.0010522994705508065,1.1073341757215077e-06,9.58902388058002e-07,2.06623656377951e-06,0.00143744097749421,2.117582368135751e-22,9.58902388058002e-07,0.0,0.0,-0.0,2.0662365637795096e-06,4.235164736271502e-22,0.0,0.0,2.06623656377951e-06,False
lambda0,709,23,respiratory_rate,FiO2,6,22,0.0,-0.0021104982202300713,-0.0021104982202300713,4.454202737594298e-06,6.883891401602487e-05,7.329311675361917e-05,0.008561139921390093,8.470329472543003e-22,6.883891401602487e-05,0.0,0.0,-0.0,7.329311675361917e-05,0.0,0.0,0.0,7.329311675361917e-05,False
lambda0,709,23,respiratory_rate,FiO2,12,22,0.0,-0.003400699865875,-0.003400699865875,1.1564759577762242e-05,8.652928941420858e-05,9.809404899197081e-05,0.0099042439889156,-8.470329472543003e-21,8.652928941420858e-05,0.0,0.0,-0.0,9.809404899197083e-05,-1.3552527156068805e-20,0.0,0.0,9.809404899197081e-05,False
lambda0,709,23,respiratory_rate,FiO2,24,22,0.0,-0.003914120097177821,-0.003914120097177821,1.532033613513131e-05,9.579423277568674e-05,0.00011111456891081807,0.01054108955046005,1.0164395367051604e-20,9.579423277568674e-05,0.0,0.0,-0.0,0.00011111456891081805,1.3552527156068805e-20,0.0,0.0,0.00011111456891081807,False
lambda0,709,23,respiratory_rate,FiO2,48,22,0.0,-0.003934079013326632,-0.003934079013326632,1.547697768309705e-05,0.00010038701772924673,0.00011586399541234378,0.01076401390803374,0.0,0.00010038701772924673,0.0,0.0,-0.0,0.00011586399541234378,0.0,0.0,0.0,0.00011586399541234378,False
lambda0,811,13,heart_rate,phenylephrine,6,29,0.034482758620689655,-0.0038758253013346585,-0.03835858392202432,0.0014713809605029827,0.03327073339029458,0.03474211435079756,0.18639236666451114,1.3010426069826053e-18,1.6598457718541667e-05,0.033293697978596916,1.978152301043893e-05,-3.956304602087786e-05,0.03474211435079756,0.0,0.033293697978596916,0.18246560765962697,0.0014484163722006463,False
lambda0,811,13,heart_rate,phenylephrine,12,29,-0.034482758620689655,-0.0042058484068531665,0.030276910213836487,0.0009166912920967162,0.033536507980526896,0.03445319927262361,0.18561573013250685,-4.119968255444917e-18,1.9981514099651397e-05,0.033293697978596916,-0.00011141424391516835,0.0002228284878303367,0.03445319927262363,-2.0816681711721685e-17,0.033293697978596916,0.18246560765962697,0.0011595012940266922,False
lambda0,811,13,heart_rate,phenylephrine,24,29,-0.034482758620689655,-0.003555093020913219,0.030927665599776437,0.0009565204994515948,0.033604563252851424,0.03456108375230302,0.18590611542470306,-1.1926223897340549e-18,1.4100869331630042e-05,0.033293697978596916,-0.00014838220246144183,0.00029676440492288367,0.034561083752303025,-6.938893903907228e-18,0.033293697978596916,0.18246560765962697,0.001267385773706102,False
lambda0,811,13,heart_rate,phenylephrine,48,29,-0.06896551724137931,-0.0030455323816650183,0.0659199848597143,0.004345444403904963,0.06462124112751692,0.06896668553142189,0.26261509006799644,6.071532165918825e-18,1.2580629177266974e-05,0.06420927467300833,-0.00019969291266566669,0.00039938582533133337,0.06896668553142189,0.0,0.06420927467300833,0.2533954906327426,0.004757410858413566,False
lambda0,811,13,heart_rate,NaCL,6,29,0.0,0.0016244181370788345,0.0016244181370788345,2.638734284070671e-06,5.259060824243907e-06,7.897795108314577e-06,0.002810301604510551,-4.235164736271502e-22,5.259060824243907e-06,0.0,0.0,-0.0,7.897795108314577e-06,0.0,0.0,0.0,7.897795108314577e-06,False
lambda0,811,13,heart_rate,NaCL,12,29,0.0,0.0016183948438017372,0.0016183948438017372,2.6192018704440495e-06,5.8650997096306555e-06,8.484301580074705e-06,0.002912782446403216,4.235164736271502e-22,5.8650997096306555e-06,0.0,0.0,-0.0,8.484301580074705e-06,0.0,0.0,0.0,8.484301580074705e-06,False
lambda0,811,13,heart_rate,NaCL,24,29,-0.06896551724137931,0.0017429348639490785,0.07070845210532839,0.004999685199131519,0.0639952488645105,0.06899493406364202,0.26266886770921677,1.734723475976807e-18,6.444465794192376e-06,0.06420927467300833,0.00011023513714601014,-0.00022047027429202028,0.06899493406364202,0.0,0.06420927467300833,0.2533954906327426,0.00478565939063369,False
lambda0,811,13,heart_rate,NaCL,48,29,-0.06896551724137931,0.0017657450953805505,0.07073126233675987,0.0050029114717515455,0.06413404569333304,0.06913695716508458,0.2629390750061401,-6.071532165918825e-18,6.302547325118841e-06,0.06420927467300833,4.0765763500204215e-05,-8.153152700040843e-05,0.06913695716508457,1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.004927682492076257,False
lambda0,811,13,heart_rate,norepinephrine,6,29,-0.06896551724137931,0.006803004058068653,0.07576852129944796,0.005740868819904899,0.06443878784842731,0.07017965666833223,0.2649144327293857,1.9081958235744878e-17,3.3764208058873675e-05,0.06420927467300833,-9.787448368006427e-05,0.00019574896736012853,0.07017965666833223,0.0,0.06420927467300833,0.2533954906327426,0.0059703819953239035,False
lambda0,811,13,heart_rate,norepinephrine,12,29,-0.10344827586206896,0.006475805148480927,0.1099240810105499,0.012083303586013937,0.09270811196750887,0.10479141555352281,0.3237150221313846,-1.734723475976807e-18,2.7169994564524385e-05,0.09274673008323425,3.28940551449492e-05,-6.57881102898984e-05,0.10479141555352281,0.0,0.09274673008323425,0.3045434781492361,0.012044685470288558,False
lambda0,811,13,heart_rate,norepinephrine,24,29,-0.10344827586206896,0.006415376321289118,0.10986365218335808,0.012070022071065882,0.09311087151495868,0.10518089358602456,0.32431603966813694,-6.938893903907228e-18,2.5611754614141887e-05,0.09274673008323425,-0.00016926483855514622,0.00033852967711029243,0.10518089358602456,0.0,0.09274673008323425,0.3045434781492361,0.012434163502790307,False
lambda0,811,13,heart_rate,norepinephrine,48,29,-0.06896551724137931,0.006012325884626335,0.07497784312600565,0.005621676959827913,0.06404025665184067,0.06966193361166857,0.26393547243913346,-9.540979117872439e-18,2.2724916819490448e-05,0.06420927467300833,9.58714689935695e-05,-0.000191742937987139,0.0696619336116686,-2.7755575615628914e-17,0.06420927467300833,0.2533954906327426,0.005452658938660246,False
lambda0,811,13,heart_rate,dextrose,6,29,0.0,0.00023922123073603696,0.00023922123073603696,5.7226797234864235e-08,4.598742152384001e-07,5.171010124732644e-07,0.0007190973595232181,1.9852334701272664e-23,4.598742152384001e-07,0.0,0.0,-0.0,5.171010124732644e-07,0.0,0.0,0.0,5.171010124732644e-07,False
lambda0,811,13,heart_rate,dextrose,12,29,0.0,0.00029919513803761317,0.00029919513803761317,8.95177306253464e-08,3.028232814013052e-07,3.923410120266517e-07,0.0006263713052388748,7.940933880509066e-23,3.028232814013052e-07,0.0,0.0,-0.0,3.923410120266516e-07,5.293955920339377e-23,0.0,0.0,3.923410120266517e-07,False
lambda0,811,13,heart_rate,dextrose,24,29,0.0,0.0003880266994823216,0.0003880266994823216,1.5056471951114392e-07,5.240770654870235e-07,6.746417849981674e-07,0.0008213658046194566,-7.940933880509066e-23,5.240770654870235e-07,0.0,0.0,-0.0,6.746417849981675e-07,-1.0587911840678754e-22,0.0,0.0,6.746417849981674e-07,False
lambda0,811,13,heart_rate,dextrose,48,29,0.0,0.00043748566466979066,0.00043748566466979066,1.913937067915685e-07,4.348693145880052e-07,6.262630213795737e-07,0.00079136781674489,0.0,4.348693145880052e-07,0.0,0.0,-0.0,6.262630213795737e-07,0.0,0.0,0.0,6.262630213795737e-07,False
lambda0,811,13,heart_rate,FiO2,6,29,0.0,0.0036932366487595985,0.0036932366487595976,1.3639996943741024e-05,0.06910413022711662,0.06911777022406036,0.26290258694820856,4.6010829694853594e-18,3.8561831551869476e-05,0.06896551724137931,-5.002557709271359e-05,0.00010005115418542718,0.06911777022406036,0.0,0.06896551724137931,0.2626128657194451,0.00015225298268105314,False
lambda0,811,13,heart_rate,FiO2,12,29,-0.034482758620689655,0.0034701034803672178,0.037952862101056875,0.0014404197416618392,0.03377018718443661,0.03521060692609845,0.18764489581680194,2.168404344971009e-18,3.245973470995703e-05,0.033293697978596916,-0.0002220147355648736,0.0004440294711297472,0.03521060692609846,-6.938893903907228e-18,0.033293697978596916,0.18246560765962697,0.0019169089475015375,False
lambda0,811,13,heart_rate,FiO2,24,29,-0.034482758620689655,0.0036252980370949477,0.0381080566577846,0.0014522239822329212,0.03370265479389893,0.035154878776131854,0.18749634336736237,1.3010426069826053e-18,3.1266979360758325e-05,0.033293697978596916,-0.00018884491797063548,0.00037768983594127097,0.03515487877613187,-1.3877787807814457e-17,0.033293697978596916,0.18246560765962697,0.0018611807975349379,False
lambda0,811,13,heart_rate,FiO2,48,29,0.0,0.00347906194765065,0.00347906194765065,1.2103872035590735e-05,2.7250714322409564e-05,3.9354586358000304e-05,0.0062733233901976,5.082197683525802e-21,2.7250714322409564e-05,0.0,0.0,-0.0,3.93545863580003e-05,6.776263578034403e-21,0.0,0.0,3.9354586358000304e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.008297721230082676,0.008297721230082676,6.885217761216476e-05,2.5786469578743575e-05,9.463864719090834e-05,0.009728239675856487,0.0,2.5786469578743575e-05,0.0,0.0,-0.0,9.463864719090834e-05,0.0,0.0,0.0,9.463864719090834e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.007980805678889204,0.007980805678889204,6.369325928419018e-05,3.139817840156124e-05,9.50914376857514e-05,0.00975148387096812,-1.3552527156068805e-20,3.139817840156124e-05,0.0,0.0,-0.0,9.509143768575141e-05,-1.3552527156068805e-20,0.0,0.0,9.50914376857514e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,phenylephrine,24,21,0.0,0.007815586793002108,0.007815586793002108,6.108339691894897e-05,3.3433320732977113e-05,9.45167176519261e-05,0.009721970872818233,1.3552527156068805e-20,3.3433320732977113e-05,0.0,0.0,-0.0,9.451671765192609e-05,1.3552527156068805e-20,0.0,0.0,9.45167176519261e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,phenylephrine,48,21,0.0,0.007643514091130395,0.007643514091130395,5.8423307661308904e-05,3.314117361033279e-05,9.15644812716417e-05,0.009568933131318335,6.776263578034403e-21,3.314117361033279e-05,0.0,0.0,-0.0,9.156448127164169e-05,1.3552527156068805e-20,0.0,0.0,9.15644812716417e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.0073723433729598,0.0073723433729598,5.435144680882428e-05,1.7301177471847598e-05,7.165262428067189e-05,0.00846478731455622,6.776263578034403e-21,1.7301177471847598e-05,0.0,0.0,-0.0,7.165262428067187e-05,1.3552527156068805e-20,0.0,0.0,7.165262428067189e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.008408096037297672,0.008408096037297672,7.069607897242082e-05,1.6735930942937577e-05,8.74320099153584e-05,0.009350508537793996,0.0,1.6735930942937577e-05,0.0,0.0,-0.0,8.74320099153584e-05,0.0,0.0,0.0,8.74320099153584e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.008051325101079206,0.008051325101079206,6.482383588326808e-05,1.684048037628061e-05,8.166431625954868e-05,0.009036831096106018,0.0,1.684048037628061e-05,0.0,0.0,-0.0,8.166431625954868e-05,0.0,0.0,0.0,8.166431625954868e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.008331245969497473,0.008331245969497473,6.940965940426788e-05,1.8291285992841837e-05,8.770094539710972e-05,0.009364878290565752,0.0,1.8291285992841837e-05,0.0,0.0,-0.0,8.770094539710972e-05,0.0,0.0,0.0,8.770094539710972e-05,False
lambda0,811,13,O2_pulseoxymetry_saturation,norepinephrine,6,21,-0.047619047619047616,0.0005595115005488857,0.04817855911959651,0.002321173558840456,0.045269504872822025,0.04759067843166248,0.21815287857752985,0.0,3.8020022712732842e-06,0.045351473922902494,4.2885526175868325e-05,-8.577105235173665e-05,0.04759067843166248,0.0,0.045351473922902494,0.21295885499997996,0.002239204508759987,False
lambda0,811,13,O2_pulseoxymetry_saturation,norepinephrine,12,21,-0.047619047619047616,0.0011146805835046164,0.048733728202552236,0.002374976264520235,0.04531640536619877,0.04769138163071901,0.21838356538604045,4.7704895589362195e-18,4.926762081625504e-06,0.045351473922902494,1.9997659392669202e-05,-3.9995318785338404e-05,0.04769138163071901,0.0,0.045351473922902494,0.21295885499997996,0.002339907707816516,False
lambda0,811,13,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,0.0013794564654120139,0.0013794564654120139,1.9029001399670067e-06,6.2148126541115175e-06,8.117712794078526e-06,0.0028491600155271246,1.4823076576950256e-21,6.2148126541115175e-06,0.0,0.0,-0.0,8.117712794078524e-06,1.6940658945086007e-21,0.0,0.0,8.117712794078526e-06,False
lambda0,811,13,O2_pulseoxymetry_saturation,norepinephrine,48,21,-0.047619047619047616,0.001213281173629265,0.048832328792676884,0.0023845963353160997,0.04540197565644511,0.04778657199176121,0.21860139979369117,-2.6020852139652106e-18,5.575935941818504e-06,0.045351473922902494,-2.2462898800398677e-05,4.4925797600797354e-05,0.04778657199176121,0.0,0.045351473922902494,0.21295885499997996,0.002435098068858714,False
lambda0,811,13,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,0.000759795514742604,0.000759795514742604,5.772892242229785e-07,4.888966641142607e-06,5.4662558653655845e-06,0.0023380025375019558,-1.0587911840678754e-21,4.888966641142607e-06,0.0,0.0,-0.0,5.466255865365585e-06,-8.470329472543003e-22,0.0,0.0,5.4662558653655845e-06,False
lambda0,811,13,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.0013187143010579315,0.0013187143010579315,1.739007407814709e-06,4.472202482047686e-06,6.2112098898623944e-06,0.002492229903091285,-4.235164736271502e-22,4.472202482047686e-06,0.0,0.0,-0.0,6.2112098898623944e-06,0.0,0.0,0.0,6.2112098898623944e-06,False
lambda0,811,13,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.0018086891636160283,0.0018086891636160283,3.271356490582048e-06,4.4169705533207684e-06,7.688327043902817e-06,0.0027727832666659714,0.0,4.4169705533207684e-06,0.0,0.0,-0.0,7.688327043902817e-06,0.0,0.0,0.0,7.688327043902817e-06,False
lambda0,811,13,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.0018574406203296513,0.0018574406203296513,3.4500856580505997e-06,4.296622759407112e-06,7.746708417457711e-06,0.0027832909329528798,0.0,4.296622759407112e-06,0.0,0.0,-0.0,7.746708417457711e-06,0.0,0.0,0.0,7.746708417457711e-06,False
lambda0,811,13,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.006334469148004328,-0.006334469148004328,4.0125499387018676e-05,6.535747468457996e-05,0.00010548297407159865,0.0102704904494186,1.3552527156068805e-20,6.535747468457996e-05,0.0,0.0,-0.0,0.00010548297407159864,1.3552527156068805e-20,0.0,0.0,0.00010548297407159865,False
lambda0,811,13,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.008244148270132211,-0.008244148270132211,6.796598069992393e-05,7.975751538022395e-05,0.00014772349608014788,0.012154155506663055,0.0,7.975751538022395e-05,0.0,0.0,-0.0,0.00014772349608014788,0.0,0.0,0.0,0.00014772349608014788,False
lambda0,811,13,O2_pulseoxymetry_saturation,FiO2,24,21,-0.047619047619047616,-0.008638365122661744,0.03898068249638587,0.001519493607884044,0.045347600348844684,0.04686709395672873,0.2164880919513328,1.5178830414797062e-18,8.175714780682401e-05,0.045351473922902494,4.281536093231505e-05,-8.56307218646301e-05,0.046867093956728736,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0015156200338262357,False
lambda0,811,13,O2_pulseoxymetry_saturation,FiO2,48,21,-0.047619047619047616,-0.008562582771068415,0.03905646484797921,0.0015254074464214355,0.04524144984701211,0.04676685729343355,0.21625646185359074,5.421010862427522e-18,8.471779680885862e-05,0.045351473922902494,9.737093634962236e-05,-0.00019474187269924472,0.04676685729343354,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0014153833705310565,False
lambda0,811,13,respiratory_rate,phenylephrine,6,21,-0.047619047619047616,-0.0016065699864204013,0.046012477632627224,0.0021171480978930206,0.04573868941013735,0.047855837508030366,0.2187597712286936,-1.3010426069826053e-18,5.253934116220693e-06,0.045351473922902494,-0.0001909807765593088,0.0003819615531186176,0.04785583750803035,1.3877787807814457e-17,0.045351473922902494,0.21295885499997996,0.0025043635851278723,False
lambda0,811,13,respiratory_rate,phenylephrine,12,21,-0.047619047619047616,-0.0011499673144070995,0.04646908030464052,0.0021593754243591293,0.04549480478385332,0.04765418020821245,0.21829837426836796,0.0,7.917720052711198e-06,0.045351473922902494,-6.770657044905786e-05,0.0001354131408981157,0.047654180208212445,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002302706285309958,False
lambda0,811,13,respiratory_rate,phenylephrine,24,21,-0.047619047619047616,-0.000593497425478605,0.047025550193569014,0.002211402371007879,0.045389456017469,0.04760085838847688,0.21817620949241207,-4.336808689942018e-19,7.78288828427044e-06,0.045351473922902494,-1.5099603141116626e-05,3.0199206282233252e-05,0.04760085838847688,0.0,0.045351473922902494,0.21295885499997996,0.0022493844655743847,False
lambda0,811,13,respiratory_rate,phenylephrine,48,21,-0.047619047619047616,-0.0003816915457007535,0.047237356073346864,0.00223136780880016,0.04536409818450585,0.04759546599330601,0.21816385125246118,3.903127820947816e-18,1.0061530884652702e-05,0.045351473922902494,-1.281365359348715e-06,2.56273071869743e-06,0.047595465993306,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0022439920704035166,False
lambda0,811,13,respiratory_rate,NaCL,6,21,0.0,0.008876279633019771,0.008876279633019771,7.87883401235616e-05,2.3481398926456194e-05,0.00010226973905001779,0.010112850194184515,0.0,2.3481398926456194e-05,0.0,0.0,-0.0,0.00010226973905001779,0.0,0.0,0.0,0.00010226973905001779,False
lambda0,811,13,respiratory_rate,NaCL,12,21,0.0,0.008548692773069041,0.008548692773069041,7.308014812832285e-05,2.3159558824587736e-05,9.623970695291061e-05,0.009810183838894693,2.710505431213761e-20,2.3159558824587736e-05,0.0,0.0,-0.0,9.623970695291058e-05,2.710505431213761e-20,0.0,0.0,9.623970695291061e-05,False
lambda0,811,13,respiratory_rate,NaCL,24,21,-0.047619047619047616,0.008348727382904972,0.05596777500195259,0.003132391838669189,0.04512051668076431,0.0482529085194335,0.21966544680361885,-1.3010426069826053e-18,2.42962776807558e-05,0.045351473922902494,0.0001276267599094694,-0.0002552535198189388,0.04825290851943349,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0029014345965310065,False
lambda0,811,13,respiratory_rate,NaCL,48,21,-0.047619047619047616,0.008491285697042102,0.05611033331608972,0.0031483695048426883,0.04527836500540623,0.04842673451024891,0.22006075186240937,-8.673617379884035e-18,2.147283169204509e-05,0.045351473922902494,4.7290874594152745e-05,-9.458174918830549e-05,0.04842673451024892,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.003075260587346418,False
lambda0,811,13,respiratory_rate,norepinephrine,6,21,0.0,0.003993269244576492,0.003993269244576492,1.5946199259680505e-05,3.6733071907905774e-06,1.9619506450471085e-05,0.004429391205399574,3.3881317890172014e-21,3.6733071907905774e-06,0.0,0.0,-0.0,1.9619506450471082e-05,3.3881317890172014e-21,0.0,0.0,1.9619506450471085e-05,False
lambda0,811,13,respiratory_rate,norepinephrine,12,21,0.0,0.0037614865091678386,0.0037614865091678386,1.4148780758651652e-05,3.04624951970353e-06,1.719503027835518e-05,0.004146689074232017,-3.3881317890172014e-21,3.04624951970353e-06,0.0,0.0,-0.0,1.7195030278355182e-05,-3.3881317890172014e-21,0.0,0.0,1.719503027835518e-05,False
lambda0,811,13,respiratory_rate,norepinephrine,24,21,0.0,0.0034484189855225104,0.0034484189855225104,1.1891593499712099e-05,3.886657993464119e-06,1.577825149317622e-05,0.0039721847254598095,1.6940658945086007e-21,3.886657993464119e-06,0.0,0.0,-0.0,1.5778251493176216e-05,3.3881317890172014e-21,0.0,0.0,1.577825149317622e-05,False
lambda0,811,13,respiratory_rate,norepinephrine,48,21,0.0,0.0033548508019800444,0.0033548508019800444,1.1255023903546146e-05,3.571815215097531e-06,1.4826839118643676e-05,0.0038505634806666514,-1.6940658945086007e-21,3.571815215097531e-06,0.0,0.0,-0.0,1.4826839118643676e-05,0.0,0.0,0.0,1.4826839118643676e-05,False
lambda0,811,13,respiratory_rate,dextrose,6,21,0.0,0.002779548903127007,0.002779548903127007,7.725892104874547e-06,2.2832711654643817e-06,1.0009163270338928e-05,0.0031637261686718286,-1.6940658945086007e-21,2.2832711654643817e-06,0.0,0.0,-0.0,1.0009163270338928e-05,0.0,0.0,0.0,1.0009163270338928e-05,False
lambda0,811,13,respiratory_rate,dextrose,12,21,0.0,0.003024574984452982,0.003024574984452982,9.148053836578758e-06,2.5965651643282e-06,1.174461900090696e-05,0.0034270423109303686,3.3881317890172014e-21,2.5965651643282e-06,0.0,0.0,-0.0,1.1744619000906957e-05,3.3881317890172014e-21,0.0,0.0,1.174461900090696e-05,False
lambda0,811,13,respiratory_rate,dextrose,24,21,0.0,0.0032467979441605913,0.0032467979441605913,1.0541696890205442e-05,3.142421294796061e-06,1.3684118185001502e-05,0.0036992050747426133,-1.6940658945086007e-21,3.142421294796061e-06,0.0,0.0,-0.0,1.3684118185001504e-05,-1.6940658945086007e-21,0.0,0.0,1.3684118185001502e-05,False
lambda0,811,13,respiratory_rate,dextrose,48,21,0.0,0.0031891719619794915,0.0031891719619794915,1.0170817803076119e-05,3.441243208418935e-06,1.3612061011495052e-05,0.0036894526709926843,-3.3881317890172014e-21,3.441243208418935e-06,0.0,0.0,-0.0,1.3612061011495055e-05,-3.3881317890172014e-21,0.0,0.0,1.3612061011495052e-05,False
lambda0,811,13,respiratory_rate,FiO2,6,21,0.0,-0.0036057904678894596,-0.0036057904678894596,1.3001724898322488e-05,2.4218384898932636e-05,3.722010979725513e-05,0.006100828615627153,5.082197683525802e-21,2.4218384898932636e-05,0.0,0.0,-0.0,3.722010979725512e-05,6.776263578034403e-21,0.0,0.0,3.722010979725513e-05,False
lambda0,811,13,respiratory_rate,FiO2,12,21,-0.09523809523809523,-0.0043223983985201135,0.09091569683957512,0.00826566393182553,0.08460630819060729,0.09287197212243282,0.30474903137242754,1.0408340855860843e-17,2.6005708160179083e-05,0.08616780045351474,0.0007937489855338143,-0.0015874979710676286,0.09287197212243282,0.0,0.08616780045351474,0.29354352395090366,0.0067041716689180825,False
lambda0,811,13,respiratory_rate,FiO2,24,21,-0.09523809523809523,-0.004928881176495354,0.09030921406159988,0.008155754144423868,0.08433693182699141,0.09249268597141527,0.30412610208828716,-5.204170427930421e-18,3.0105776049835915e-05,0.08616780045351474,0.0009304872012865797,-0.0018609744025731593,0.09249268597141529,-1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.00632488551790053,False
lambda0,811,13,respiratory_rate,FiO2,48,21,-0.09523809523809523,-0.005292140147571395,0.08994595509052383,0.00809027483714653,0.08430359321365002,0.09239386805079657,0.30396359658813843,1.0408340855860843e-17,3.066171367936122e-05,0.08616780045351474,0.0009474344767720337,-0.0018948689535440673,0.09239386805079657,0.0,0.08616780045351474,0.29354352395090366,0.006226067597281823,False
lambda0,811,17,heart_rate,phenylephrine,6,29,0.034482758620689655,-0.005216612113190243,-0.0396993707338799,0.00157604003666604,0.03359272893872046,0.0351687689753865,0.1875333809629275,-8.673617379884035e-19,4.1685514336281056e-05,0.033293697978596916,-0.00012867272289363555,0.0002573454457872711,0.03516876897538651,-1.3877787807814457e-17,0.033293697978596916,0.18246560765962697,0.001875070996789581,False
lambda0,811,17,heart_rate,phenylephrine,12,29,-0.034482758620689655,-0.004993770337279864,0.029488988283409793,0.00086960042997908,0.033527584450932305,0.03439718488091138,0.18546478070218989,-1.734723475976807e-18,3.2896267423554063e-05,0.033293697978596916,-0.00010049510245592037,0.00020099020491184074,0.03439718488091139,-6.938893903907228e-18,0.033293697978596916,0.18246560765962697,0.001103486902314467,False
lambda0,811,17,heart_rate,phenylephrine,24,29,-0.034482758620689655,-0.004246202652982005,0.03023655596770765,0.000914249316788317,0.03357450831468905,0.034488757631477365,0.18571149030546646,-3.2526065174565133e-19,2.626116216130844e-05,0.033293697978596916,-0.00012727458696541776,0.0002545491739308355,0.03448875763147738,-1.3877787807814457e-17,0.033293697978596916,0.18246560765962697,0.0011950596528804494,False
lambda0,811,17,heart_rate,phenylephrine,48,29,-0.06896551724137931,-0.0037251257423683835,0.06524039149901092,0.004256308682944217,0.06478907809536762,0.06904538677831183,0.2627648887852253,-1.734723475976807e-18,2.293545323584714e-05,0.06420927467300833,-0.0002784339845617222,0.0005568679691234444,0.06904538677831185,-1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.0048361121053035055,False
lambda0,811,17,heart_rate,NaCL,6,29,0.0,0.0019388721574747805,0.0019388721574747805,3.75922524303091e-06,5.7892248283803934e-06,9.548450071411305e-06,0.003090056645340228,1.2705494208814505e-21,5.7892248283803934e-06,0.0,0.0,-0.0,9.548450071411303e-06,1.6940658945086007e-21,0.0,0.0,9.548450071411305e-06,False
lambda0,811,17,heart_rate,NaCL,12,29,0.0,0.0020230166791440516,0.0020230166791440516,4.092596484095027e-06,6.22147194125445e-06,1.0314068425349478e-05,0.00321155233887749,8.470329472543003e-22,6.22147194125445e-06,0.0,0.0,-0.0,1.0314068425349476e-05,1.6940658945086007e-21,0.0,0.0,1.0314068425349478e-05,False
lambda0,811,17,heart_rate,NaCL,24,29,-0.06896551724137931,0.0019149784547222205,0.07088049569610153,0.005024044670125067,0.06404992796858094,0.06907397263870602,0.26281927752489165,5.204170427930421e-18,6.104844692228974e-06,0.06420927467300833,8.272577455980104e-05,-0.00016545154911960208,0.06907397263870602,0.0,0.06420927467300833,0.2533954906327426,0.00486469796569769,False
lambda0,811,17,heart_rate,NaCL,48,29,-0.06896551724137931,0.0021014641780079707,0.07106698141938729,0.005050515848063538,0.06405911906253392,0.06910963491059746,0.26288711438676005,3.469446951953614e-18,6.031537145684233e-06,0.06420927467300833,7.809357381004417e-05,-0.00015618714762008834,0.06910963491059746,0.0,0.06420927467300833,0.2533954906327426,0.004900360237589135,False
lambda0,811,17,heart_rate,norepinephrine,6,29,-0.06896551724137931,0.008436135420576963,0.07740165266195627,0.005991015834802122,0.06444128350748117,0.07043229934228329,0.26539084261195467,-3.469446951953614e-18,5.505896112936618e-05,0.06420927467300833,-8.847493667174209e-05,0.00017694987334348418,0.0704322993422833,-1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.0062230246692749625,False
lambda0,811,17,heart_rate,norepinephrine,12,29,-0.10344827586206896,0.00820333419783931,0.11165161005990829,0.012466082028969813,0.09276103612146516,0.10522711815043499,0.3243872965306055,1.734723475976807e-17,4.9578064285410917e-05,0.09274673008323425,1.7636013027245456e-05,-3.527202605449091e-05,0.10522711815043498,1.3877787807814457e-17,0.09274673008323425,0.3045434781492361,0.01248038806720074,False
lambda0,811,17,heart_rate,norepinephrine,24,29,-0.10344827586206896,0.007933976233498044,0.111382252095567,0.012406006081880439,0.09283091201521422,0.10523691809709465,0.32440240149711386,-8.673617379884035e-18,4.7388190001429874e-05,0.09274673008323425,-1.8396870989266413e-05,3.6793741978532825e-05,0.10523691809709465,0.0,0.09274673008323425,0.3045434781492361,0.012490188013860398,False
lambda0,811,17,heart_rate,norepinephrine,48,29,-0.06896551724137931,0.007793032362469077,0.07675854960384838,0.0058918749372864525,0.06357500751233423,0.0694668824496207,0.26356570803050366,9.540979117872439e-18,4.418572413052656e-05,0.06420927467300833,0.000339226442402304,-0.000678452884804608,0.06946688244962068,1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.005257607776612369,False
lambda0,811,17,heart_rate,dextrose,6,29,0.0,0.00032754122380106247,0.00032754122380106247,1.0728325328909769e-07,5.095834717377617e-07,6.168667250268594e-07,0.0007854086356966413,-1.3234889800848443e-23,5.095834717377617e-07,0.0,0.0,-0.0,6.168667250268594e-07,0.0,0.0,0.0,6.168667250268594e-07,False
lambda0,811,17,heart_rate,dextrose,12,29,0.0,0.0003555321494464988,0.0003555321494464988,1.2640310929004756e-07,4.112374319338783e-07,5.376405412239259e-07,0.0007332397569853438,5.293955920339377e-23,4.112374319338783e-07,0.0,0.0,-0.0,5.376405412239258e-07,1.0587911840678754e-22,0.0,0.0,5.376405412239259e-07,False
lambda0,811,17,heart_rate,dextrose,24,29,0.0,0.0003252070058466289,0.0003252070058466289,1.0575959665172932e-07,3.9264729097975033e-07,4.984068876314795e-07,0.0007059793818742014,-1.1911400820763599e-22,3.9264729097975033e-07,0.0,0.0,-0.0,4.984068876314796e-07,-1.0587911840678754e-22,0.0,0.0,4.984068876314795e-07,False
lambda0,811,17,heart_rate,dextrose,48,29,0.0,0.0004755256647119022,0.0004755256647119022,2.2612465779969643e-07,5.700007622109223e-07,7.961254200106188e-07,0.0008922586060165622,1.0587911840678754e-22,5.700007622109223e-07,0.0,0.0,-0.0,7.961254200106187e-07,1.0587911840678754e-22,0.0,0.0,7.961254200106188e-07,False
lambda0,811,17,heart_rate,FiO2,6,29,0.0,0.004152215021384123,0.004152215021384124,1.7240889583807965e-05,0.06850906696359049,0.0685263078531743,0.26177530031149676,3.127245641262877e-18,3.6352741957229874e-05,0.06896551724137931,0.0002464015098730237,-0.0004928030197460475,0.0685263078531743,0.0,0.06896551724137931,0.2626128657194451,-0.00043920938820500577,True
lambda0,811,17,heart_rate,FiO2,12,29,-0.034482758620689655,0.0038652279982130285,0.03834798661890269,0.0014705680777235394,0.03324903844517338,0.03471960652289692,0.18633197933499476,1.951563910473908e-18,2.9636674914894922e-05,0.033293697978596916,3.714810416921038e-05,-7.429620833842076e-05,0.034719606522896934,-1.3877787807814457e-17,0.033293697978596916,0.18246560765962697,0.0014259085443000044,False
lambda0,811,17,heart_rate,FiO2,24,29,-0.034482758620689655,0.00362961966736259,0.038112378288052244,0.0014525533787715962,0.033286695006093284,0.034739248384864876,0.18638467851426221,-3.469446951953614e-18,3.3175713377588996e-05,0.033293697978596916,2.0089342940611815e-05,-4.017868588122363e-05,0.034739248384864876,0.0,0.033293697978596916,0.18246560765962697,0.0014455504062679606,False
lambda0,811,17,heart_rate,FiO2,48,29,0.0,0.0030225756313889593,0.0030225756313889593,9.135963447466367e-06,2.4195046400060943e-05,3.3331009847527304e-05,0.005773301468616316,-5.082197683525802e-21,2.4195046400060943e-05,0.0,0.0,-0.0,3.333100984752731e-05,-6.776263578034403e-21,0.0,0.0,3.3331009847527304e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.007616523174192661,0.007616523174192661,5.8011425263013854e-05,4.593329476031544e-05,0.0001039447200233293,0.010195328343085832,0.0,4.593329476031544e-05,0.0,0.0,-0.0,0.0001039447200233293,0.0,0.0,0.0,0.0001039447200233293,False
lambda0,811,17,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.0069916609305988205,0.0069916609305988205,4.8883322568461965e-05,5.108948745652403e-05,9.9972810024986e-05,0.009998640408824892,0.0,5.108948745652403e-05,0.0,0.0,-0.0,9.9972810024986e-05,0.0,0.0,0.0,9.9972810024986e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,phenylephrine,24,21,0.0,0.006564459963938481,0.006564459963938481,4.30921346181512e-05,5.538572003631583e-05,9.847785465446702e-05,0.009923600891534635,-1.3552527156068805e-20,5.538572003631583e-05,0.0,0.0,-0.0,9.847785465446703e-05,-1.3552527156068805e-20,0.0,0.0,9.847785465446702e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,phenylephrine,48,21,0.0,0.006398333747844968,0.006398333747844968,4.093867474881184e-05,5.511365319585217e-05,9.605232794466401e-05,0.009800628956585592,6.776263578034403e-21,5.511365319585217e-05,0.0,0.0,-0.0,9.6052327944664e-05,1.3552527156068805e-20,0.0,0.0,9.605232794466401e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.005859026020258135,0.005859026020258135,3.432818590606188e-05,9.807426528447869e-06,4.413561243450975e-05,0.0066434638882521034,0.0,9.807426528447869e-06,0.0,0.0,-0.0,4.4135612434509746e-05,6.776263578034403e-21,0.0,0.0,4.413561243450975e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.006576296010124549,0.006576296010124549,4.324766921278007e-05,1.0894645596373603e-05,5.4142314809153664e-05,0.007358146153016646,-6.776263578034403e-21,1.0894645596373603e-05,0.0,0.0,-0.0,5.414231480915367e-05,-6.776263578034403e-21,0.0,0.0,5.4142314809153664e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.006769240565102974,0.006769240565102974,4.582261782823563e-05,1.3979251528305724e-05,5.980186935654135e-05,0.007733166838788709,0.0,1.3979251528305724e-05,0.0,0.0,-0.0,5.980186935654135e-05,0.0,0.0,0.0,5.980186935654135e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.0064879325980558115,0.0064879325980558115,4.2093269396915235e-05,1.2813081969147728e-05,5.490635136606296e-05,0.007409882007566852,0.0,1.2813081969147728e-05,0.0,0.0,-0.0,5.490635136606296e-05,0.0,0.0,0.0,5.490635136606296e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,norepinephrine,6,21,-0.047619047619047616,0.0029558667921594796,0.050574914411207095,0.002557821967700923,0.04485802758588895,0.04741584955358987,0.2177518072338089,-1.734723475976807e-18,1.0079374073878084e-05,0.045351473922902494,0.00025176285554371014,-0.0005035257110874203,0.04741584955358987,0.0,0.045351473922902494,0.21295885499997996,0.0020643756306873776,False
lambda0,811,17,O2_pulseoxymetry_saturation,norepinephrine,12,21,-0.047619047619047616,0.0035147917622713742,0.05113383938131899,0.002614669529874529,0.04481427484231298,0.047428944372187504,0.2177818733783588,-2.6020852139652106e-18,1.0301843788122773e-05,0.045351473922902494,0.00027375046218882054,-0.0005475009243776411,0.0474289443721875,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.00207747044928501,False
lambda0,811,17,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,0.003560871568866761,0.003560871568866761,1.267980632996363e-05,1.1760654419220915e-05,2.4440460749184546e-05,0.004943729437295749,1.6940658945086007e-21,1.1760654419220915e-05,0.0,0.0,-0.0,2.4440460749184543e-05,3.3881317890172014e-21,0.0,0.0,2.4440460749184546e-05,False
lambda0,811,17,O2_pulseoxymetry_saturation,norepinephrine,48,21,-0.047619047619047616,0.0036682839926127954,0.051287331611660415,0.0026303903838444218,0.045597075530205325,0.04822746591404974,0.21960752699770958,-3.903127820947816e-18,1.030983230018904e-05,0.045351473922902494,-0.0001176458875013145,0.000235291775002629,0.048227465914049736,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002875991991147249,False
lambda0,811,17,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,0.0011624874731213665,0.0011624874731213665,1.3513771251641e-06,3.1086664398191824e-06,4.460043564983282e-06,0.0021118815224778313,-2.117582368135751e-22,3.1086664398191824e-06,0.0,0.0,-0.0,4.460043564983282e-06,0.0,0.0,0.0,4.460043564983282e-06,False
lambda0,811,17,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.0016808631577999841,0.0016808631577999841,2.8253009552493344e-06,2.8275280201178994e-06,5.652828975367234e-06,0.002377567869770963,0.0,2.8275280201178994e-06,0.0,0.0,-0.0,5.652828975367234e-06,0.0,0.0,0.0,5.652828975367234e-06,False
lambda0,811,17,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.001960603281078039,0.001960603281078039,3.843965225773972e-06,2.947850452143599e-06,6.7918156779175696e-06,0.0026061112174881503,-8.470329472543003e-22,2.947850452143599e-06,0.0,0.0,-0.0,6.79181567791757e-06,-8.470329472543003e-22,0.0,0.0,6.7918156779175696e-06,False
lambda0,811,17,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.002069354394539252,0.002069354394539252,4.282227610198915e-06,2.3200863683471435e-06,6.602313978546058e-06,0.0025694968337295256,0.0,2.3200863683471435e-06,0.0,0.0,-0.0,6.602313978546058e-06,0.0,0.0,0.0,6.602313978546058e-06,False
lambda0,811,17,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.00591629492400287,-0.00591629492400287,3.500254562778212e-05,8.501861017429881e-05,0.00012002115580208093,0.010955416733382666,0.0,8.501861017429881e-05,0.0,0.0,-0.0,0.00012002115580208093,0.0,0.0,0.0,0.00012002115580208093,False
lambda0,811,17,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.006386519802034817,-0.006386519802034817,4.078763518178284e-05,9.206150415749628e-05,0.00013284913933927912,0.011526020099725625,-6.776263578034403e-21,9.206150415749628e-05,0.0,0.0,-0.0,0.00013284913933927912,0.0,0.0,0.0,0.00013284913933927912,False
lambda0,811,17,O2_pulseoxymetry_saturation,FiO2,24,21,-0.047619047619047616,-0.0066322775717183105,0.04098677004732931,0.0016799153189126514,0.04382304345439018,0.04550295877330283,0.2133142254358645,-1.0842021724855044e-18,9.602371294750096e-05,0.045351473922902494,0.000812227090729911,-0.001624454181459822,0.04550295877330282,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.00015148485040033383,False
lambda0,811,17,O2_pulseoxymetry_saturation,FiO2,48,21,-0.047619047619047616,-0.00696809977429963,0.04065094784474799,0.001652499560676421,0.04302589501269068,0.0446783945733671,0.21137264386236715,-4.336808689942018e-18,0.00011716915768562598,0.045351473922902494,0.00122137403394872,-0.00244274806789744,0.04467839457336711,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,-0.0006730793495353937,True
lambda0,811,17,respiratory_rate,phenylephrine,6,21,-0.047619047619047616,-0.004231197053657896,0.04338785056538973,0.0018825055766845897,0.04553709551410885,0.04741960109079345,0.21776042131386836,5.854691731421724e-18,1.5301263616902756e-05,0.045351473922902494,-8.516016379472742e-05,0.00017032032758945484,0.04741960109079344,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002068127167890954,False
lambda0,811,17,respiratory_rate,phenylephrine,12,21,-0.047619047619047616,-0.002566915680927908,0.04505213193811971,0.002029694592169746,0.0450854022697567,0.047115096861926456,0.21706012268937483,1.0408340855860843e-17,2.3745379484310956e-05,0.045351473922902494,0.00014490851631505133,-0.00028981703263010266,0.04711509686192644,1.3877787807814457e-17,0.045351473922902494,0.21295885499997996,0.0017636229390239622,False
lambda0,811,17,respiratory_rate,phenylephrine,24,21,-0.047619047619047616,-0.001988569210383232,0.04563047840866439,0.002082140559803587,0.04515869918104107,0.047240839740844656,0.21734957957365517,1.734723475976807e-18,1.82573460702482e-05,0.045351473922902494,0.00010551604396583844,-0.00021103208793167688,0.047240839740844656,0.0,0.045351473922902494,0.21295885499997996,0.0018893658179421624,False
lambda0,811,17,respiratory_rate,phenylephrine,48,21,-0.047619047619047616,-0.001760479903091827,0.04585856771595579,0.0021030082329589026,0.04513359956294144,0.047236607795900346,0.21733984401370207,3.0357660829594124e-18,1.6943816686808902e-05,0.045351473922902494,0.00011740908832393148,-0.00023481817664786295,0.047236607795900346,0.0,0.045351473922902494,0.21295885499997996,0.0018851338729978517,False
lambda0,811,17,respiratory_rate,NaCL,6,21,0.0,0.00680928863999228,0.00680928863999228,4.6366411782727914e-05,8.634963331251931e-06,5.500137511397984e-05,0.007416291196681792,-6.776263578034403e-21,8.634963331251931e-06,0.0,0.0,-0.0,5.500137511397985e-05,-6.776263578034403e-21,0.0,0.0,5.500137511397984e-05,False
lambda0,811,17,respiratory_rate,NaCL,12,21,0.0,0.0066642620834927845,0.0066642620834927845,4.441238911747959e-05,1.0790488624285498e-05,5.520287774176509e-05,0.007429863911389299,0.0,1.0790488624285498e-05,0.0,0.0,-0.0,5.520287774176509e-05,0.0,0.0,0.0,5.520287774176509e-05,False
lambda0,811,17,respiratory_rate,NaCL,24,21,-0.047619047619047616,0.006602955264551095,0.05422200288359872,0.002940025596708988,0.04566993036149894,0.048609955958207926,0.22047665626593652,-1.3010426069826053e-18,1.243108455223984e-05,0.045351473922902494,-0.00015301267702210226,0.0003060253540442045,0.048609955958207926,0.0,0.045351473922902494,0.21295885499997996,0.0032584820353054322,False
lambda0,811,17,respiratory_rate,NaCL,48,21,-0.047619047619047616,0.0066005544554077426,0.05421960207445536,0.0029397652491122838,0.04566871319468873,0.048608478443801006,0.22047330551293734,-7.37257477290143e-18,1.1877259190075603e-05,0.045351473922902494,-0.00015268100629808203,0.00030536201259616407,0.04860847844380101,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0032570045208985127,False
lambda0,811,17,respiratory_rate,norepinephrine,6,21,0.0,0.004523804375529982,0.004523804375529982,2.0464806028064215e-05,5.787023527174611e-06,2.625182955523883e-05,0.00512365392617796,3.3881317890172014e-21,5.787023527174611e-06,0.0,0.0,-0.0,2.6251829555238826e-05,3.3881317890172014e-21,0.0,0.0,2.625182955523883e-05,False
lambda0,811,17,respiratory_rate,norepinephrine,12,21,0.0,0.0045088354987365105,0.0045088354987365105,2.0329597554666516e-05,4.653781536747847e-06,2.4983379091414365e-05,0.004998337632794964,0.0,4.653781536747847e-06,0.0,0.0,-0.0,2.4983379091414362e-05,3.3881317890172014e-21,0.0,0.0,2.4983379091414365e-05,False
lambda0,811,17,respiratory_rate,norepinephrine,24,21,0.0,0.004067772782320007,0.004067772782320007,1.6546775408583453e-05,6.47784104267684e-06,2.3024616451260296e-05,0.004798397279431987,3.3881317890172014e-21,6.47784104267684e-06,0.0,0.0,-0.0,2.3024616451260293e-05,3.3881317890172014e-21,0.0,0.0,2.3024616451260296e-05,False
lambda0,811,17,respiratory_rate,norepinephrine,48,21,0.0,0.0040393924845243115,0.0040393924845243115,1.631669164403149e-05,6.128444821513315e-06,2.244513646554481e-05,0.004737629836273072,3.3881317890172014e-21,6.128444821513315e-06,0.0,0.0,-0.0,2.2445136465544807e-05,3.3881317890172014e-21,0.0,0.0,2.244513646554481e-05,False
lambda0,811,17,respiratory_rate,dextrose,6,21,0.0,0.002154396900246671,0.002154396900246671,4.641426003792464e-06,1.5910091904997553e-06,6.232435194292219e-06,0.0024964845672048965,-8.470329472543003e-22,1.5910091904997553e-06,0.0,0.0,-0.0,6.23243519429222e-06,-8.470329472543003e-22,0.0,0.0,6.232435194292219e-06,False
lambda0,811,17,respiratory_rate,dextrose,12,21,0.0,0.0023707799132720356,0.0023707799132720356,5.620597397174161e-06,3.1572464431323472e-06,8.777843840306508e-06,0.0029627426213403195,0.0,3.1572464431323472e-06,0.0,0.0,-0.0,8.777843840306508e-06,0.0,0.0,0.0,8.777843840306508e-06,False
lambda0,811,17,respiratory_rate,dextrose,24,21,0.0,0.002309162888545418,0.002309162888545418,5.332233245835417e-06,3.1891230653352745e-06,8.521356311170691e-06,0.0029191362268949856,0.0,3.1891230653352745e-06,0.0,0.0,-0.0,8.521356311170691e-06,0.0,0.0,0.0,8.521356311170691e-06,False
lambda0,811,17,respiratory_rate,dextrose,48,21,0.0,0.002289606870015105,0.002289606870015105,5.242299619220367e-06,3.4938096908036523e-06,8.73610931002402e-06,0.002955691003813494,8.470329472543003e-22,3.4938096908036523e-06,0.0,0.0,-0.0,8.736109310024019e-06,1.6940658945086007e-21,0.0,0.0,8.73610931002402e-06,False
lambda0,811,17,respiratory_rate,FiO2,6,21,0.0,-0.0010228453521533606,-0.0010228453521533606,1.0462126144217323e-06,4.308520732067519e-05,4.4131419935096924e-05,0.006643148345106929,-8.470329472543003e-22,4.308520732067519e-05,0.0,0.0,-0.0,4.4131419935096924e-05,0.0,0.0,0.0,4.4131419935096924e-05,False
lambda0,811,17,respiratory_rate,FiO2,12,21,-0.09523809523809523,-0.001919862062618734,0.09331823317547651,0.008708292642992605,0.08655504577742817,0.09526333842042078,0.3086475958442262,5.204170427930421e-18,5.618498953558382e-05,0.08616780045351474,-0.00016553016718892267,0.00033106033437784534,0.09526333842042077,1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.009095537966906042,False
lambda0,811,17,respiratory_rate,FiO2,24,21,-0.09523809523809523,-0.002638189356270126,0.09259990588182512,0.008574742569322872,0.08668702387771897,0.09526176644704182,0.30864504928322084,-2.2551405187698492e-17,6.395363738814238e-05,0.08616780045351474,-0.00022763489340803372,0.00045526978681606744,0.09526176644704183,-1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.009093965993527076,False
lambda0,811,17,respiratory_rate,FiO2,48,21,-0.09523809523809523,-0.0026256539689135452,0.0926124412691817,0.008577064277837628,0.08676083905268775,0.09533790333052539,0.3087683651712484,8.673617379884035e-18,6.68140458530263e-05,0.08616780045351474,-0.0002631122766599905,0.000526224553319981,0.09533790333052537,1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.009170102877010644,False
lambda0,811,23,heart_rate,phenylephrine,6,29,0.034482758620689655,-0.0020589217909249098,-0.03654168041161456,0.0013352944073045754,0.0336698763961131,0.03500517080341768,0.18709668838175003,4.336808689942018e-18,1.0868779358979132e-05,0.033293697978596916,-0.00018265481907860727,0.00036530963815721454,0.03500517080341768,0.0,0.033293697978596916,0.18246560765962697,0.0017114728248207658,False
lambda0,811,23,heart_rate,phenylephrine,12,29,-0.034482758620689655,-0.002211719760704851,0.03227103885998481,0.0010414199491026496,0.03338804092261729,0.03442946087171994,0.18555177410016843,2.8189256484623115e-18,1.458344101246003e-05,0.033293697978596916,-3.987975150396126e-05,7.975950300792253e-05,0.034429460871719955,-1.3877787807814457e-17,0.033293697978596916,0.18246560765962697,0.0011357628931230254,False
lambda0,811,23,heart_rate,phenylephrine,24,29,-0.034482758620689655,-0.0020331692079544094,0.03244958941273525,0.0010529758530550997,0.03349429071983325,0.034547266572888355,0.18586894999673387,3.686287386450715e-18,1.7654937840835245e-05,0.033293697978596916,-9.146890169775188e-05,0.00018293780339550376,0.034547266572888355,0.0,0.033293697978596916,0.18246560765962697,0.001253568594291439,False
lambda0,811,23,heart_rate,phenylephrine,48,29,-0.06896551724137931,-0.0013012081186012285,0.06766430912277809,0.00457845872906287,0.06457335545080285,0.06915181417986573,0.26296732530842254,3.469446951953614e-18,1.1431987993708513e-05,0.06420927467300833,-0.00017632439490041375,0.0003526487898008275,0.06915181417986574,-1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.004942539506857399,False
lambda0,811,23,heart_rate,NaCL,6,29,0.0,0.0031258136400131586,0.0031258136400131586,9.770710912092313e-06,1.4525758053340622e-05,2.4296468965432937e-05,0.0049291448513340465,1.6940658945086007e-21,1.4525758053340622e-05,0.0,0.0,-0.0,2.4296468965432933e-05,3.3881317890172014e-21,0.0,0.0,2.4296468965432937e-05,False
lambda0,811,23,heart_rate,NaCL,12,29,0.0,0.0031923367549989462,0.0031923367549989462,1.0191013957317201e-05,1.611314175694423e-05,2.6304155714261432e-05,0.005128757716471059,1.6940658945086007e-21,1.611314175694423e-05,0.0,0.0,-0.0,2.630415571426143e-05,3.3881317890172014e-21,0.0,0.0,2.6304155714261432e-05,False
lambda0,811,23,heart_rate,NaCL,24,29,-0.06896551724137931,0.003344838771531769,0.07231035601291107,0.005228787586713943,0.06385999687487547,0.0690887844615894,0.262847454736753,-3.469446951953614e-18,1.5672034508583042e-05,0.06420927467300833,0.00018247491632072203,-0.00036494983264144407,0.0690887844615894,0.0,0.06420927467300833,0.2533954906327426,0.0048795097885810795,False
lambda0,811,23,heart_rate,NaCL,48,29,-0.06896551724137931,0.003448512406763047,0.07241402964814236,0.0052437916898820415,0.0640109187231099,0.06925471041299194,0.26316289710556073,-3.469446951953614e-18,1.4891038282960254e-05,0.06420927467300833,0.00010662349409069314,-0.00021324698818138627,0.06925471041299194,0.0,0.06420927467300833,0.2533954906327426,0.005045435739983617,False
lambda0,811,23,heart_rate,norepinephrine,6,29,-0.06896551724137931,0.005535206708599332,0.07450072394997864,0.005550357869070922,0.06429931362799277,0.06984967149706367,0.26429088424889663,-1.734723475976807e-17,2.3823609129294197e-05,0.06420927467300833,-3.310767292757865e-05,6.62153458551573e-05,0.0698496714970637,-2.7755575615628914e-17,0.06420927467300833,0.2533954906327426,0.005640396824055344,False
lambda0,811,23,heart_rate,norepinephrine,12,29,-0.10344827586206896,0.005716514706877502,0.10916479056894646,0.011916951499961942,0.09262534877405171,0.10454230027401366,0.32333001758886176,1.3877787807814457e-17,2.5802491429838024e-05,0.09274673008323425,7.359190030618383e-05,-0.00014718380061236767,0.10454230027401366,0.0,0.09274673008323425,0.3045434781492361,0.011795570190779411,False
lambda0,811,23,heart_rate,norepinephrine,24,29,-0.10344827586206896,0.005657545037295955,0.10910582089936492,0.011904080154124296,0.09276600173893877,0.10467008189306307,0.3235275597117857,-1.734723475976807e-18,2.5358506309538447e-05,0.09274673008323425,3.0434253025041354e-06,-6.086850605008271e-06,0.10467008189306308,-1.3877787807814457e-17,0.09274673008323425,0.3045434781492361,0.011923351809828814,False
lambda0,811,23,heart_rate,norepinephrine,48,29,-0.06896551724137931,0.005397227198332653,0.07436274443971196,0.005529817760605912,0.06377992778534874,0.06930974554595466,0.26326744110496203,6.071532165918825e-18,2.2847795608217827e-05,0.06420927467300833,0.00022609734163389953,-0.00045219468326779906,0.06930974554595468,-1.3877787807814457e-17,0.06420927467300833,0.2533954906327426,0.005100470872946336,False
lambda0,811,23,heart_rate,dextrose,6,29,0.0,-0.00018509797719756476,-0.00018509797719756476,3.4261261162630205e-08,1.8254381062113301e-07,2.1680507178376322e-07,0.0004656233153352216,0.0,1.8254381062113301e-07,0.0,0.0,-0.0,2.1680507178376322e-07,0.0,0.0,0.0,2.1680507178376322e-07,False
lambda0,811,23,heart_rate,dextrose,12,29,0.0,-0.00014624950498398355,-0.00014624950498398355,2.138891770806023e-08,2.011933720730463e-07,2.225822897811065e-07,0.0004717862755327952,-6.617444900424222e-24,2.011933720730463e-07,0.0,0.0,-0.0,2.225822897811065e-07,0.0,0.0,0.0,2.225822897811065e-07,False
lambda0,811,23,heart_rate,dextrose,24,29,0.0,-0.00010855574861968091,-0.00010855574861968091,1.1784350558379354e-08,3.667300864281186e-07,3.78514436986498e-07,0.0006152352696217098,3.143286327701505e-23,3.667300864281186e-07,0.0,0.0,-0.0,3.7851443698649794e-07,5.293955920339377e-23,0.0,0.0,3.78514436986498e-07,False
lambda0,811,23,heart_rate,dextrose,48,29,0.0,-0.00010194053478325467,-0.00010194053478325467,1.0391872631895956e-08,2.7143864316711473e-07,2.818305157990107e-07,0.0005308771193025846,3.639594695233322e-23,2.7143864316711473e-07,0.0,0.0,-0.0,2.8183051579901067e-07,5.293955920339377e-23,0.0,0.0,2.818305157990107e-07,False
lambda0,811,23,heart_rate,FiO2,6,29,0.0,0.004938339354955037,0.004938339354955039,2.4387195584697752e-05,0.06849844040996823,0.06852282760555294,0.261768652832139,4.174178364069192e-18,3.2677620002870095e-05,0.06896551724137931,0.0002498772257069715,-0.000499754451413943,0.06852282760555294,0.0,0.06896551724137931,0.2626128657194451,-0.0004426896358263738,True
lambda0,811,23,heart_rate,FiO2,12,29,-0.034482758620689655,0.004322892196340165,0.03880565081702982,0.0015058785353332473,0.03294856352814122,0.034454442063474464,0.18561907785428325,-2.168404344971009e-18,2.9000570511683726e-05,0.033293697978596916,0.00018706751048368865,-0.0003741350209673773,0.034454442063474464,0.0,0.033293697978596916,0.18246560765962697,0.0011607440848775477,False
lambda0,811,23,heart_rate,FiO2,24,29,-0.034482758620689655,0.004087462501854934,0.03857022112254459,0.0014876619574419846,0.03300681259169286,0.03449447454913484,0.18572688160073877,-3.469446951953614e-18,2.8923832011688604e-05,0.033293697978596916,0.00015790460945787091,-0.00031580921891574183,0.034494474549134846,-6.938893903907228e-18,0.033293697978596916,0.18246560765962697,0.001200776570537923,False
lambda0,811,23,heart_rate,FiO2,48,29,0.0,0.003525059214846726,0.003525059214846726,1.2426042468175816e-05,2.4483598061462315e-05,3.6909640529638134e-05,0.006075330487277061,3.3881317890172014e-21,2.4483598061462315e-05,0.0,0.0,-0.0,3.690964052963813e-05,6.776263578034403e-21,0.0,0.0,3.6909640529638134e-05,False
lambda0,811,23,O2_pulseoxymetry_saturation,phenylephrine,6,21,0.0,0.010394716778076707,0.010394716778076707,0.0001080501368964294,6.538575065613337e-05,0.00017343588755256277,0.013169505972228525,0.0,6.538575065613337e-05,0.0,0.0,-0.0,0.00017343588755256277,0.0,0.0,0.0,0.00017343588755256277,False
lambda0,811,23,O2_pulseoxymetry_saturation,phenylephrine,12,21,0.0,0.009899272789988398,0.009899272789988398,9.799560177060469e-05,6.928600904207392e-05,0.0001672816108126786,0.012933739243261346,-1.3552527156068805e-20,6.928600904207392e-05,0.0,0.0,-0.0,0.00016728161081267862,-2.710505431213761e-20,0.0,0.0,0.0001672816108126786,False
lambda0,811,23,O2_pulseoxymetry_saturation,phenylephrine,24,21,0.0,0.009718031011411605,0.009718031011411605,9.444012673875766e-05,7.458846921519964e-05,0.0001690285959539573,0.013001099797861614,0.0,7.458846921519964e-05,0.0,0.0,-0.0,0.0001690285959539573,0.0,0.0,0.0,0.0001690285959539573,False
lambda0,811,23,O2_pulseoxymetry_saturation,phenylephrine,48,21,0.0,0.009734403621498586,0.009734403621498586,9.475861386624479e-05,6.80051111332136e-05,0.00016276372499945838,0.012757888735972672,-1.3552527156068805e-20,6.80051111332136e-05,0.0,0.0,-0.0,0.00016276372499945838,0.0,0.0,0.0,0.00016276372499945838,False
lambda0,811,23,O2_pulseoxymetry_saturation,NaCL,6,21,0.0,0.009645606594451276,0.009645606594451276,9.303772657492194e-05,3.9156849375580465e-05,0.0001321945759505024,0.011497590006192706,0.0,3.9156849375580465e-05,0.0,0.0,-0.0,0.0001321945759505024,0.0,0.0,0.0,0.0001321945759505024,False
lambda0,811,23,O2_pulseoxymetry_saturation,NaCL,12,21,0.0,0.010473803912204097,0.010473803912204097,0.00010970056839130185,3.419964626022983e-05,0.00014390021465153168,0.011995841556620014,1.3552527156068805e-20,3.419964626022983e-05,0.0,0.0,-0.0,0.00014390021465153168,0.0,0.0,0.0,0.00014390021465153168,False
lambda0,811,23,O2_pulseoxymetry_saturation,NaCL,24,21,0.0,0.010623507154441941,0.010623507154441941,0.0001128589042604791,3.713679291742041e-05,0.0001499956971778995,0.012247273050679465,-1.3552527156068805e-20,3.713679291742041e-05,0.0,0.0,-0.0,0.0001499956971778995,0.0,0.0,0.0,0.0001499956971778995,False
lambda0,811,23,O2_pulseoxymetry_saturation,NaCL,48,21,0.0,0.0105008538345835,0.0105008538345835,0.000110267931255287,3.567403175515089e-05,0.00014594196301043788,0.012080644147165245,-1.3552527156068805e-20,3.567403175515089e-05,0.0,0.0,-0.0,0.0001459419630104379,-2.710505431213761e-20,0.0,0.0,0.00014594196301043788,False
lambda0,811,23,O2_pulseoxymetry_saturation,norepinephrine,6,21,-0.047619047619047616,0.00025778085090415626,0.04787682846995177,0.0022921907043411843,0.04521489994419266,0.047507090648533846,0.21796121363337526,4.7704895589362195e-18,8.184205466181373e-06,0.045351473922902494,7.237909208800781e-05,-0.00014475818417601562,0.04750709064853384,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0021556167256313527,False
lambda0,811,23,O2_pulseoxymetry_saturation,norepinephrine,12,21,-0.047619047619047616,0.00045639697567922196,0.048075444594726846,0.002311248372980651,0.045199753232333016,0.047511001605313664,0.21797018512932834,-2.6020852139652106e-18,1.1121521001710642e-05,0.045351473922902494,8.142110578559616e-05,-0.00016284221157119233,0.04751100160531366,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0021595276824111706,False
lambda0,811,23,O2_pulseoxymetry_saturation,norepinephrine,24,21,0.0,0.00040243398819853423,0.00040243398819853423,1.6195311485737798e-07,1.1674518785288678e-05,1.1836471900146057e-05,0.0034404174020234895,8.999725064576941e-22,1.1674518785288678e-05,0.0,0.0,-0.0,1.1836471900146055e-05,1.6940658945086007e-21,0.0,0.0,1.1836471900146057e-05,False
lambda0,811,23,O2_pulseoxymetry_saturation,norepinephrine,48,21,-0.047619047619047616,0.00042913521450708584,0.048048182833554706,0.002308627873606701,0.04535353695530219,0.0476621648289089,0.21831666182155887,7.37257477290143e-18,1.2108444119074736e-05,0.045351473922902494,5.022705859685973e-06,-1.0045411719371947e-05,0.04766216482890889,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002310690906006406,False
lambda0,811,23,O2_pulseoxymetry_saturation,dextrose,6,21,0.0,-9.719372328424772e-05,-9.719372328424772e-05,9.446619845854917e-09,9.271387215123884e-07,9.365853413582434e-07,0.0009677733935990612,1.108422020821057e-22,9.271387215123884e-07,0.0,0.0,-0.0,9.365853413582433e-07,1.0587911840678754e-22,0.0,0.0,9.365853413582434e-07,False
lambda0,811,23,O2_pulseoxymetry_saturation,dextrose,12,21,0.0,0.0001547402818112375,0.0001547402818112375,2.3944554815021204e-08,7.978883126687405e-07,8.218328674837617e-07,0.0009065499806870891,-2.3161057151484775e-23,7.978883126687405e-07,0.0,0.0,-0.0,8.218328674837617e-07,0.0,0.0,0.0,8.218328674837617e-07,False
lambda0,811,23,O2_pulseoxymetry_saturation,dextrose,24,21,0.0,0.00030546964582393177,0.00030546964582393177,9.331170451979832e-08,7.422309419429941e-07,8.355426464627923e-07,0.000914080218833551,-1.1911400820763599e-22,7.422309419429941e-07,0.0,0.0,-0.0,8.355426464627924e-07,-1.0587911840678754e-22,0.0,0.0,8.355426464627923e-07,False
lambda0,811,23,O2_pulseoxymetry_saturation,dextrose,48,21,0.0,0.00025930869414924013,0.00025930869414924013,6.724099886138417e-08,7.527099617646631e-07,8.199509606260471e-07,0.0009055114359443767,-1.1911400820763599e-22,7.527099617646631e-07,0.0,0.0,-0.0,8.199509606260472e-07,-1.0587911840678754e-22,0.0,0.0,8.199509606260471e-07,False
lambda0,811,23,O2_pulseoxymetry_saturation,FiO2,6,21,0.0,-0.013478917536777591,-0.013478917536777591,0.00018168121796325047,0.00014299757574095238,0.0003246787937042029,0.018018845515298778,5.421010862427522e-20,0.00014299757574095238,0.0,0.0,-0.0,0.00032467879370420285,5.421010862427522e-20,0.0,0.0,0.0003246787937042029,False
lambda0,811,23,O2_pulseoxymetry_saturation,FiO2,12,21,0.0,-0.014146596438078094,-0.014146596438078094,0.00020012619078184382,0.00018792433377006179,0.0003880505245519055,0.01969899805959444,-8.131516293641283e-20,0.00018792433377006179,0.0,0.0,-0.0,0.00038805052455190563,-1.0842021724855044e-19,0.0,0.0,0.0003880505245519055,False
lambda0,811,23,O2_pulseoxymetry_saturation,FiO2,24,21,-0.047619047619047616,-0.01414435535816829,0.033474692260879325,0.0011205550219605743,0.04691602710136256,0.04803658212332313,0.21917249399348251,-6.7220534694101275e-18,0.00017625935478821498,0.045351473922902494,-0.0006941469118359263,0.0013882938236718526,0.04803658212332314,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002685108200420637,False
lambda0,811,23,O2_pulseoxymetry_saturation,FiO2,48,21,-0.047619047619047616,-0.014003433128578663,0.03361561449046896,0.0011300095375718266,0.047028491845306726,0.04815850138287855,0.21945045313892278,-4.9873299934333204e-18,0.00018634501896712678,0.045351473922902494,-0.0007453364517185479,0.0014906729034370957,0.04815850138287854,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002807027459976054,False
lambda0,811,23,respiratory_rate,phenylephrine,6,21,-0.047619047619047616,-0.0022058875342440784,0.04541316008480353,0.002062355108887993,0.04585209545321548,0.04791445056210348,0.21889369694466645,4.7704895589362195e-18,9.257344692345164e-06,0.045351473922902494,-0.00024568209281032913,0.0004913641856206583,0.047914450562103486,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0025629766392009853,False
lambda0,811,23,respiratory_rate,phenylephrine,12,21,-0.047619047619047616,-0.001510653803019057,0.04610839381602856,0.002125983980293981,0.045464473673725365,0.04759045765401935,0.2181523725610596,1.734723475976807e-18,1.3030202246407137e-05,0.045351473922902494,-4.9984774288234116e-05,9.996954857646823e-05,0.04759045765401935,0.0,0.045351473922902494,0.21295885499997996,0.0022389837311168545,False
lambda0,811,23,respiratory_rate,phenylephrine,24,21,-0.047619047619047616,-0.0006614131568617261,0.04695763446218589,0.002205019434284268,0.04540399283531886,0.04760901226960314,0.21819489515019166,9.540979117872439e-18,1.0661144853548796e-05,0.045351473922902494,-2.0928883781409485e-05,4.185776756281897e-05,0.04760901226960313,6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.002257538346700644,False
lambda0,811,23,respiratory_rate,phenylephrine,48,21,-0.047619047619047616,-0.00026467810590691547,0.047354369513140704,0.00224243631198707,0.045475195612041705,0.047717631924028774,0.21844365846604194,-1.3010426069826053e-18,1.0298560315917476e-05,0.045351473922902494,-5.671156441163981e-05,0.00011342312882327961,0.04771763192402876,1.3877787807814457e-17,0.045351473922902494,0.21295885499997996,0.0023661580011262798,False
lambda0,811,23,respiratory_rate,NaCL,6,21,0.0,0.009186981069532769,0.009186981069532769,8.440062117195345e-05,2.3995772040269046e-05,0.00010839639321222249,0.010411358855222621,-1.3552527156068805e-20,2.3995772040269046e-05,0.0,0.0,-0.0,0.00010839639321222249,0.0,0.0,0.0,0.00010839639321222249,False
lambda0,811,23,respiratory_rate,NaCL,12,21,0.0,0.00922770837206082,0.00922770837206082,8.515060179980137e-05,2.4425540521843695e-05,0.00010957614232164507,0.010467862356835089,0.0,2.4425540521843695e-05,0.0,0.0,-0.0,0.00010957614232164507,0.0,0.0,0.0,0.00010957614232164507,False
lambda0,811,23,respiratory_rate,NaCL,24,21,-0.047619047619047616,0.009140698484928236,0.056759746103975856,0.0032216687777878025,0.04516859809324142,0.04839026687102921,0.21997787814011938,-1.3010426069826053e-17,2.477067525500102e-05,0.045351473922902494,0.00010382325245803511,-0.00020764650491607021,0.04839026687102922,-1.3877787807814457e-17,0.045351473922902494,0.21295885499997996,0.0030387929481267145,False
lambda0,811,23,respiratory_rate,NaCL,48,21,-0.047619047619047616,0.008989312560835691,0.056608360179883306,0.003204506442255398,0.04520192942804589,0.048406435870301294,0.22001462649174325,3.903127820947816e-18,2.6272262693532348e-05,0.045351473922902494,8.790837877506124e-05,-0.00017581675755012248,0.0484064358703013,-6.938893903907228e-18,0.045351473922902494,0.21295885499997996,0.0030549619473988,False
lambda0,811,23,respiratory_rate,norepinephrine,6,21,0.0,0.0033758783479586997,0.0033758783479586997,1.139655462021636e-05,4.8431120968208e-06,1.6239666717037158e-05,0.004029846984320516,-1.6940658945086007e-21,4.8431120968208e-06,0.0,0.0,-0.0,1.623966671703716e-05,-3.3881317890172014e-21,0.0,0.0,1.6239666717037158e-05,False
lambda0,811,23,respiratory_rate,norepinephrine,12,21,0.0,0.002965767328728145,0.002965767328728145,8.795775848151278e-06,4.104919414894542e-06,1.290069526304582e-05,0.003591753786529057,0.0,4.104919414894542e-06,0.0,0.0,-0.0,1.290069526304582e-05,0.0,0.0,0.0,1.290069526304582e-05,False
lambda0,811,23,respiratory_rate,norepinephrine,24,21,0.0,0.0026663708483006246,0.0026663708483006246,7.109533500667392e-06,4.073306359074886e-06,1.118283985974228e-05,0.003344075337031491,1.6940658945086007e-21,4.073306359074886e-06,0.0,0.0,-0.0,1.1182839859742278e-05,1.6940658945086007e-21,0.0,0.0,1.118283985974228e-05,False
lambda0,811,23,respiratory_rate,norepinephrine,48,21,0.0,0.0026572689403011004,0.0026572689403011004,7.061078221088933e-06,4.544827442707261e-06,1.1605905663796192e-05,0.0034067441441640715,-1.6940658945086007e-21,4.544827442707261e-06,0.0,0.0,-0.0,1.1605905663796194e-05,-1.6940658945086007e-21,0.0,0.0,1.1605905663796192e-05,False
lambda0,811,23,respiratory_rate,dextrose,6,21,0.0,0.0009660534581116151,0.0009660534581116151,9.3325928392941e-07,7.786346292199466e-07,1.7118939131493564e-06,0.00130839363845494,-2.117582368135751e-22,7.786346292199466e-07,0.0,0.0,-0.0,1.7118939131493566e-06,-2.117582368135751e-22,0.0,0.0,1.7118939131493564e-06,False
lambda0,811,23,respiratory_rate,dextrose,12,21,0.0,0.000986488336486332,0.000986488336486332,9.731592380235708e-07,1.2832890679386973e-06,2.2564483059622683e-06,0.0015021478974995334,2.117582368135751e-22,1.2832890679386973e-06,0.0,0.0,-0.0,2.256448305962268e-06,4.235164736271502e-22,0.0,0.0,2.2564483059622683e-06,False
lambda0,811,23,respiratory_rate,dextrose,24,21,0.0,0.001021154348144548,0.001021154348144548,1.0427562027345166e-06,1.6339739098057086e-06,2.676730112540225e-06,0.0016360715487228011,-2.117582368135751e-22,1.6339739098057086e-06,0.0,0.0,-0.0,2.676730112540225e-06,0.0,0.0,0.0,2.676730112540225e-06,False
lambda0,811,23,respiratory_rate,dextrose,48,21,0.0,0.0008775272041084515,0.0008775272041084515,7.700539939503959e-07,1.0569224167022174e-06,1.826976410652613e-06,0.0013516569130709957,-2.117582368135751e-22,1.0569224167022174e-06,0.0,0.0,-0.0,1.8269764106526133e-06,-2.117582368135751e-22,0.0,0.0,1.826976410652613e-06,False
lambda0,811,23,respiratory_rate,FiO2,6,21,0.0,-0.0024842426508443105,-0.0024842426508443105,6.171461548273967e-06,3.471825940930504e-05,4.0889720957579004e-05,0.0063945070926209,-2.541098841762901e-21,3.471825940930504e-05,0.0,0.0,-0.0,4.0889720957579004e-05,0.0,0.0,0.0,4.0889720957579004e-05,False
lambda0,811,23,respiratory_rate,FiO2,12,21,-0.09523809523809523,-0.004182343632338582,0.09105575160575666,0.008291149900489255,0.08580427878905945,0.0940954286895487,0.30674978188997737,-5.204170427930421e-18,4.1679811653533065e-05,0.08616780045351474,0.00020260073805440954,-0.0004052014761088191,0.09409542868954872,-1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.007927628236033962,False
lambda0,811,23,respiratory_rate,FiO2,24,21,-0.09523809523809523,-0.004876019065388555,0.09036207617270668,0.008165304810242045,0.08563345894046036,0.0937987637507024,0.30626583836709964,-6.938893903907228e-18,3.975620463248516e-05,0.08616780045351474,0.00028704885884343553,-0.0005740977176868711,0.0937987637507024,0.0,0.08616780045351474,0.29354352395090366,0.007630963297187654,False
lambda0,811,23,respiratory_rate,FiO2,48,21,-0.09523809523809523,-0.0052347238316366234,0.09000337140645862,0.008100606864528933,0.08558105497550746,0.0936816618400364,0.3060746017559059,1.214306433183765e-17,3.967860782983939e-05,0.08616780045351474,0.00031321204291855423,-0.0006264240858371085,0.09368166184003641,-1.3877787807814457e-17,0.08616780045351474,0.29354352395090366,0.007513861386521659,False


==> source_data/Supplementary_Figure_S2/r10_terminal/r10_breakdown.csv <==
schema_version,axis,axis_order,cell_id,lambda,gamma,overlap_level,dgp_replicates,inferential_unit,mean_ate_absolute_error_mean,mean_ate_absolute_error_ci_low,mean_ate_absolute_error_ci_high,mean_pehe_mean,mean_pehe_ci_low,mean_pehe_ci_high,mean_constant_effect_floor_mean,mean_constant_effect_floor_ci_low,mean_constant_effect_floor_ci_high,zero_truth_mean_abs_predicted_ate_mean,zero_truth_mean_abs_predicted_ate_ci_low,zero_truth_mean_abs_predicted_ate_ci_high,total_decisions_mean,total_decisions_min,total_decisions_max,both_factual_arm_cells_mean,both_factual_arm_cells_min,both_factual_arm_cells_max,one_factual_arm_cells_mean,one_factual_arm_cells_min,one_factual_arm_cells_max,available_point_treatment_cells_mean,available_point_treatment_cells_min,available_point_treatment_cells_max,unavailable_point_treatment_cells_mean,unavailable_point_treatment_cells_min,unavailable_point_treatment_cells_max,cells_beating_constant_floor_mean,cells_beating_constant_floor_min,cells_beating_constant_floor_max,cells_tying_constant_floor_mean,cells_tying_constant_floor_min,cells_tying_constant_floor_max,zero_truth_control_cells_mean,zero_truth_control_cells_min,zero_truth_control_cells_max
icare_dt_revision_v3_r10_terminal_v1,lambda,0,anchor_immediate,0,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.020626014387400894,0.01204623712959638,0.029205791645205408,0.07884884475063901,0.04551660935694677,0.11218108014433126,0.07235638769311774,0.03914925830463857,0.1055635170815969,0.0042386751647926196,0.0038447024265815827,0.004632647903003656,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.8,0,2,0.0,0,0,41.6,33,48
icare_dt_revision_v3_r10_terminal_v1,lambda,1,confound_0p25,0.25,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.019303299789547968,0.015602810121554352,0.023003789457541585,0.07314245898152019,0.0551685044917266,0.09111641347131379,0.06675333507887142,0.04878943229763666,0.08471723786010618,0.004543918427244612,0.004271095770634685,0.004816741083854539,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.0,0,0,0.0,0,0,42.2,36,45
icare_dt_revision_v3_r10_terminal_v1,lambda,2,confound_0p5,0.5,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.02008121910552128,0.017695823270001666,0.022466614941040894,0.07412551270315895,0.06581169799541198,0.08243932741090593,0.06764998175509426,0.05990776802276845,0.07539219548742009,0.004378576446277977,0.003953672049135517,0.0048034808434204365,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.0,0,0,0.0,0,0,41.8,40,44
icare_dt_revision_v3_r10_terminal_v1,lambda,3,confound_1,1,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.019676933992452773,0.01223656302213403,0.027117304962771517,0.07402996591064608,0.046203316883299074,0.10185661493799308,0.06780818422293894,0.04027974324685997,0.09533662519901791,0.0041881822611310685,0.0036508130247644016,0.004725551497497735,1440.0,1400,1480,58.4,56,60,1.6,0,4,60.0,60,60,0.0,0,0,0.0,0,0,0.0,0,0,41.4,34,47
icare_dt_revision_v3_r10_terminal_v1,lambda,4,confound_2,2,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.02171697405096329,0.010818183045799809,0.03261576505612677,0.08043803611032202,0.03940043606018751,0.12147563616045653,0.07386375828166027,0.03336002159125109,0.11436749497206944,0.004188734537015723,0.0036523384453776855,0.00472513062865376,1440.0,1400,1480,57.6,52,60,2.4,0,8,60.0,60,60,0.0,0,0,0.2,0,1,0.0,0,0,40.4,28,50
icare_dt_revision_v3_r10_terminal_v1,overlap,0,anchor_immediate,0,0.5,strong,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.020626014387400894,0.01204623712959638,0.029205791645205408,0.07884884475063901,0.04551660935694677,0.11218108014433126,0.07235638769311774,0.03914925830463857,0.1055635170815969,0.0042386751647926196,0.0038447024265815827,0.004632647903003656,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.8,0,2,0.0,0,0,41.6,33,48
icare_dt_revision_v3_r10_terminal_v1,overlap,1,overlap_moderate,0,2,moderate,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.019912444435213034,0.011293198621898575,0.028531690248527492,0.07642772880578598,0.04614255393872502,0.10671290367284694,0.06982797001332815,0.040137414356630166,0.09951852567002613,0.004493131433405489,0.003434938109863848,0.00555132475694713,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.0,0,0,0.0,0,0,40.6,32,46
icare_dt_revision_v3_r10_terminal_v1,overlap,2,overlap_weak,0,4,weak,5,DGP_REPLICATE_MODEL_SEEDS_NESTED,0.02076744797977292,0.014540174111332158,0.026994721848213683,0.08705731986445207,0.05524003157086754,0.1188746081580366,0.08077747684506306,0.04882864530989063,0.1127263083802355,0.004196724681498494,0.0037719204573957704,0.004621528905601217,1440.0,1400,1480,60.0,60,60,0.0,0,0,60.0,60,60,0.0,0,0,0.8,0,2,0.0,0,0,38.6,32,48


==> source_data/Supplementary_Figure_S3/route_b_p0_result_13003_v1/score/contrasts.csv <==
endpoint,contrast,delta_auroc,ci_low,ci_high,delta_nll
E1_icu_death,c_29_minus_b,-0.0249468914413844,-0.03309949694626595,-0.016815001006231678,0.004679636235541858
E1_icu_death,c_23_minus_b,-0.02770194425340644,-0.03590281571692874,-0.019624788296583796,0.005724084462226629
E1_icu_death,d_29_minus_b,-0.0212566079182106,-0.02851853506183494,-0.013940958143554666,0.004196209392406322
E1_icu_death,d_23_minus_b,-0.01961324788518104,-0.026825342618316244,-0.012436530322699165,0.004722131105566046
E1_icu_death,e_29_minus_b,-0.0011001506633865343,-0.0043402821207834535,0.002061195053527616,-0.0004383606741304377
E1_icu_death,e_23_minus_b,0.000836598086882967,-0.0016689446987421697,0.0034629219645279843,-0.00042416081270849754
E1_icu_death,c_mean_minus_b,-0.026324417847395365,-0.034186236399003006,-0.01887967582908173,0.0052018603488842435
E1_icu_death,d_mean_minus_b,-0.020434927901695765,-0.027159270939945086,-0.013758628117912067,0.004459170248986184
E1_icu_death,e_mean_minus_b,-0.00013177628825178367,-0.0027433648177235676,0.002522523955498003,-0.00043126074341946763
E1_icu_death,a_minus_b,-0.20491771680529747,-0.22972887398432879,-0.18060435114500634,0.022756221815789353
E2_circulatory_map,c_29_minus_b,-0.08848464138696632,-0.09734224190007992,-0.08026479306302693,0.04087647303881925
E2_circulatory_map,c_23_minus_b,-0.09078025163348069,-0.09935688986996448,-0.08178935822504549,0.041685834718275194
E2_circulatory_map,d_29_minus_b,-0.07606936636271289,-0.08474837128027003,-0.06806403990425713,0.03645796073181218
E2_circulatory_map,d_23_minus_b,-0.08005944173567114,-0.08838918627533393,-0.07159629633341813,0.0378092775586748
E2_circulatory_map,e_29_minus_b,0.0008838115955552839,-0.0004698663448102325,0.0021660181295864497,-0.00016509635477324203
E2_circulatory_map,e_23_minus_b,0.0006865454856775921,-0.0006466646644807978,0.0019129209827878624,-0.00018053193783956756
E2_circulatory_map,c_mean_minus_b,-0.0896324465102235,-0.09763917984521919,-0.08176420925459259,0.041281153878547194
E2_circulatory_map,d_mean_minus_b,-0.07806440404919202,-0.08563971841146639,-0.0705368564063482,0.03713361914524349
E2_circulatory_map,e_mean_minus_b,0.000785178540616438,-0.0004344457561976517,0.0019331319493576193,-0.00017281414630637704
E2_circulatory_map,a_minus_b,-0.057973491759528484,-0.06556642935028892,-0.050774164978707854,0.032015936395132005
E3_aki_kdigo_creatinine,c_29_minus_b,-0.09364575604590586,-0.106074200872728,-0.0812356925968053,0.02429812404345974
E3_aki_kdigo_creatinine,c_23_minus_b,-0.09711357466784476,-0.10981601321671917,-0.08449637287989414,0.02463495947676836
E3_aki_kdigo_creatinine,d_29_minus_b,-0.08472867575315945,-0.09704940998266173,-0.07287287923417715,0.02249359505077894
E3_aki_kdigo_creatinine,d_23_minus_b,-0.08728642108226892,-0.09913861825431067,-0.0751222297372363,0.022857008971149284
E3_aki_kdigo_creatinine,e_29_minus_b,0.0009547635026854184,-0.0012810473091377367,0.0032846122596860896,-0.0003629024460943542
E3_aki_kdigo_creatinine,e_23_minus_b,0.001780281767456926,-0.00044289969007438036,0.004013169016276634,-0.0008089896591580159
E3_aki_kdigo_creatinine,c_mean_minus_b,-0.09537966535687525,-0.10762032139325908,-0.08326726107898152,0.024466541760114063
E3_aki_kdigo_creatinine,d_mean_minus_b,-0.08600754841771419,-0.09798254168597671,-0.07445489729349071,0.0226753020109641
E3_aki_kdigo_creatinine,e_mean_minus_b,0.0013675226350711167,-0.0007263502869416488,0.003481088014184051,-0.000585946052626185
E3_aki_kdigo_creatinine,a_minus_b,-0.11538423398456932,-0.12863338846162853,-0.10173452203856732,0.02903546114324798
E4_hypoxemia_spo2,c_29_minus_b,-0.05976302067884143,-0.07237403896466331,-0.047866895131876454,0.005999177781702683
E4_hypoxemia_spo2,c_23_minus_b,-0.06003044542068792,-0.07241053576510195,-0.04827543382042406,0.006039411736497802
E4_hypoxemia_spo2,d_29_minus_b,-0.054046221027867936,-0.06688834793208723,-0.042433462224469656,0.005732453638604057
E4_hypoxemia_spo2,d_23_minus_b,-0.05585606968092005,-0.06889824799169603,-0.04383334263621843,0.005682967078686152
E4_hypoxemia_spo2,e_29_minus_b,0.0016169964966850081,-0.0016506956585804005,0.0049898295406300254,-0.00020195563878847023
E4_hypoxemia_spo2,e_23_minus_b,0.000907689273458967,-0.0027764606037595395,0.004614367565781731,-0.00018046226041511237
E4_hypoxemia_spo2,c_mean_minus_b,-0.05989673304976473,-0.07167039432113273,-0.0490167035617569,0.006019294759100249
E4_hypoxemia_spo2,d_mean_minus_b,-0.05495114535439394,-0.06707688487396742,-0.04376527302159971,0.0057077103586451045
E4_hypoxemia_spo2,e_mean_minus_b,0.0012623428850719876,-0.0019083310892627741,0.004660795928753712,-0.00019120894960179824
E4_hypoxemia_spo2,a_minus_b,-0.12640481284941874,-0.14482085164390765,-0.10846652164082007,0.010528787701550801


==> source_data/Supplementary_Figure_S3/route_b_p0_result_13003_v1/score/metrics.csv <==
endpoint,rows,persons,positives,at_risk_rows,excluded_unknown,variant,auroc,auroc_ci_low,auroc_ci_high,nll,nll_ci_low,nll_ci_high,auroc_by_landmark_descriptive
E1_icu_death,40050,13682,555,40183,133,a,0.7361100561252479,0.7101119937425463,0.7617164864174519,0.06511454951664086,0.06009421829285,0.07081645043696898,"{""12"": 0.7533729718957983, ""24"": 0.7303801103214378, ""48"": 0.711071886253557}"
E1_icu_death,40050,13682,555,40183,133,b,0.9410277729305454,0.9294547457414554,0.9518488787242168,0.04235832770085151,0.038611715031650715,0.046485866603816504,"{""12"": 0.937518654006005, ""24"": 0.948975849965949, ""48"": 0.9351064944300349}"
E1_icu_death,40050,13682,555,40183,133,c_29,0.916080881489161,0.9010139124513972,0.9299178689099158,0.04703796393639337,0.04307151202596329,0.05145191807624081,"{""12"": 0.9153082709349066, ""24"": 0.9184618638230666, ""48"": 0.9139800990286556}"
E1_icu_death,40050,13682,555,40183,133,c_23,0.913325828677139,0.8980358254925557,0.9273886849340165,0.04808241216307814,0.04399237931337608,0.05259777380547938,"{""12"": 0.9166121591245173, ""24"": 0.9144405445835588, ""48"": 0.9043968172837703}"
E1_icu_death,40050,13682,555,40183,133,d_29,0.9197711650123348,0.9059300674640337,0.9326730341425151,0.04655453709325783,0.04268134060695105,0.05096625234509885,"{""12"": 0.9166182594504781, ""24"": 0.92366478270402, ""48"": 0.9191738652393333}"
E1_icu_death,40050,13682,555,40183,133,d_23,0.9214145250453644,0.907995546674833,0.9344068245306023,0.047080458806417556,0.042904242316665314,0.05160723698970619,"{""12"": 0.9201605153916872, ""24"": 0.924196793577065, ""48"": 0.9190892072733892}"
E1_icu_death,40050,13682,555,40183,133,e_29,0.9399276222671589,0.9274719706795852,0.9514597385410888,0.04191996702672107,0.038147900808759294,0.04604065535068894,"{""12"": 0.9367631173388661, ""24"": 0.947336356210577, ""48"": 0.9340948317370016}"
E1_icu_death,40050,13682,555,40183,133,e_23,0.9418643710174284,0.9299532939468038,0.9526393839753693,0.04193416688814301,0.03817986134188212,0.045996194210371925,"{""12"": 0.9373071760393656, ""24"": 0.9514189866958477, ""48"": 0.9352334813789512}"
E1_icu_death,40050,13682,555,40183,133,c_mean,0.91470335508315,0.9000399225415137,0.9285543765672004,0.047560188049735753,0.043590646031282355,0.051982327888598925,{}
E1_icu_death,40050,13682,555,40183,133,d_mean,0.9205928450288496,0.9078799209193831,0.933267485642828,0.046817497949837694,0.04278294464215603,0.05128080548642241,{}
E1_icu_death,40050,13682,555,40183,133,e_mean,0.9408959966422936,0.9286944278377686,0.9519306670253733,0.04192706695743204,0.03818366771890931,0.04599643531532333,{}
E2_circulatory_map,26318,10530,3136,27755,1437,a,0.7578269637971227,0.7475300414992212,0.7675099068639895,0.3216961851390318,0.3122775003094686,0.3311771516090691,"{""12"": 0.7505985162428971, ""24"": 0.7470016714895932, ""48"": 0.7529954316060297}"
E2_circulatory_map,26318,10530,3136,27755,1437,b,0.8158004555566511,0.8075214270816992,0.8243204785296849,0.2896802487438998,0.2807642577743836,0.2988195954848954,"{""12"": 0.8099870128232841, ""24"": 0.8107284662647809, ""48"": 0.8093140812085629}"
E2_circulatory_map,26318,10530,3136,27755,1437,c_29,0.7273158141696848,0.7168350530621125,0.7373517657785376,0.33055672178271905,0.32105582426338675,0.3396708688361333,"{""12"": 0.7133713626725922, ""24"": 0.7191149242451266, ""48"": 0.7149157238513045}"
E2_circulatory_map,26318,10530,3136,27755,1437,c_23,0.7250202039231705,0.7145353202670043,0.7350300041122638,0.331366083462175,0.32206539383005034,0.34055417011553574,"{""12"": 0.7109763314616817, ""24"": 0.7132896520358843, ""48"": 0.719629250915328}"
E2_circulatory_map,26318,10530,3136,27755,1437,d_29,0.7397310891939383,0.729309236648611,0.7494504261229374,0.326138209475712,0.31697548186335756,0.33538386581808144,"{""12"": 0.7257617485729335, ""24"": 0.7357466358415524, ""48"": 0.7275653923541248}"
E2_circulatory_map,26318,10530,3136,27755,1437,d_23,0.73574101382098,0.7252680091906393,0.745671654154797,0.3274895263025746,0.3183045562249115,0.33687478811945176,"{""12"": 0.7214463167095079, ""24"": 0.7304843557714602, ""48"": 0.7210921265296698}"
E2_circulatory_map,26318,10530,3136,27755,1437,e_29,0.8166842671522064,0.8081956158538431,0.8251117961406018,0.28951515238912656,0.2804662754225921,0.29867429678084795,"{""12"": 0.8088117437279335, ""24"": 0.8139590002942803, ""48"": 0.8134355312201075}"
E2_circulatory_map,26318,10530,3136,27755,1437,e_23,0.8164870010423287,0.8078476479850989,0.8249642078236529,0.28949971680606024,0.28045308882948167,0.2984570940714162,"{""12"": 0.8092127330465719, ""24"": 0.8133035578929533, ""48"": 0.8112692548735033}"
E2_circulatory_map,26318,10530,3136,27755,1437,c_mean,0.7261680090464276,0.716094701283998,0.7357975746503541,0.330961402622447,0.3214553889433529,0.3400814160310523,{}
E2_circulatory_map,26318,10530,3136,27755,1437,d_mean,0.7377360515074591,0.7278614084498151,0.7471783207893843,0.3268138678891433,0.31754220700063146,0.336027019588771,{}
E2_circulatory_map,26318,10530,3136,27755,1437,e_mean,0.8165856340972676,0.8080763088835448,0.8250637204333399,0.2895074345975934,0.28052900758627103,0.29853651074407866,{}
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,a,0.708477349877196,0.6924405117054092,0.7250741119281999,0.22122872051960935,0.21208484704263858,0.23070556972505796,"{""12"": 0.7337762451297319, ""24"": 0.7036337799029805, ""48"": 0.6728059340736136}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,b,0.8238615838617653,0.8118151164814202,0.836032826033918,0.19219325937636136,0.18378255825501572,0.20099488219542427,"{""12"": 0.8301216722893123, ""24"": 0.8301144561502121, ""48"": 0.7908049368528534}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,c_29,0.7302158278158595,0.7163336330287667,0.7437410382934829,0.2164913834198211,0.20751401329960645,0.22582781376003067,"{""12"": 0.7529057186563198, ""24"": 0.7211769277406901, ""48"": 0.6898515871506052}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,c_23,0.7267480091939206,0.7129902935935273,0.7413741526217523,0.21682821885312972,0.20813701806035984,0.2262538425924331,"{""12"": 0.7468645309421675, ""24"": 0.7268124532830357, ""48"": 0.6729864654181256}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,d_29,0.7391329081086059,0.7251660374770842,0.7537301382669953,0.2146868544271403,0.20627783448614853,0.22396802104777028,"{""12"": 0.756651604435871, ""24"": 0.7412294816453872, ""48"": 0.6831242294140191}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,d_23,0.7365751627794964,0.7226325319351967,0.7505230632567431,0.21505026834751065,0.20624990873729304,0.22456214115830686,"{""12"": 0.7556707977697329, ""24"": 0.7375459582775039, ""48"": 0.6775377410343032}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,e_29,0.8248163473644508,0.8129001431081382,0.8368758392764984,0.191830356930267,0.18354837995670695,0.20056316762833482,"{""12"": 0.8308871154800389, ""24"": 0.8304931398220187, ""48"": 0.7930739191275039}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,e_23,0.8256418656292223,0.8137975992917776,0.8378667241611576,0.19138426971720335,0.1831875923689443,0.20001304132180095,"{""12"": 0.8302253168793876, ""24"": 0.8321734661497041, ""48"": 0.7962569279943383}"
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,c_mean,0.7284819185048901,0.714749550897204,0.7423568139541201,0.21665980113647543,0.20793777050189613,0.22597608153598,{}
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,d_mean,0.7378540354440511,0.7240301262679887,0.7518567006915624,0.21486856138732546,0.20642081148683658,0.2241964401186786,{}
E3_aki_kdigo_creatinine,27402,11075,1762,28641,1239,e_mean,0.8252291064968365,0.8134266842961018,0.8373207120824971,0.19160731332373518,0.1833737953838222,0.20030797099662104,{}
E4_hypoxemia_spo2,37401,12983,587,39337,1936,a,0.7413670027207078,0.7189583227485296,0.7620468597364473,0.07345240236899934,0.06795588089658212,0.07905121036145046,"{""12"": 0.7563643946164054, ""24"": 0.7255448315788634, ""48"": 0.7343876992810253}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,b,0.8677718155701265,0.8523209724906246,0.8823093843610635,0.06292361466744854,0.05789380378944856,0.06777108898302263,"{""12"": 0.8649499823977036, ""24"": 0.8772376282043246, ""48"": 0.8562832135042201}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,c_29,0.8080087948912851,0.7876346795402659,0.827969970392482,0.06892279244915123,0.06355873417872236,0.07430407146393292,"{""12"": 0.8043122918189942, ""24"": 0.8171073829812048, ""48"": 0.8005483484422216}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,c_23,0.8077413701494386,0.7869038692391166,0.827559117419505,0.06896302640394635,0.06361681445252182,0.07429312233522348,"{""12"": 0.8093737373737374, ""24"": 0.8126935719579595, ""48"": 0.7928649577993123}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,d_29,0.8137255945422586,0.7923207115521443,0.8333408515924906,0.0686560683060526,0.06321556320304268,0.07404661117490943,"{""12"": 0.8135571262220056, ""24"": 0.8200890511730845, ""48"": 0.8006460352193394}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,d_23,0.8119157458892065,0.7902699504315841,0.831364785128122,0.0686065817461347,0.06325260775114248,0.07392062296975047,"{""12"": 0.8152123920166816, ""24"": 0.8184897616982707, ""48"": 0.7891945399604043}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,e_29,0.8693888120668115,0.8538898422431879,0.8837977925190489,0.06272165902866007,0.057690821343225555,0.06753236075263483,"{""12"": 0.8660334172827471, ""24"": 0.8812400305574455, ""48"": 0.8543346879233094}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,e_23,0.8686795048435855,0.8531486524982951,0.8833090444097037,0.06274315240703343,0.05768226376807667,0.06755264357369493,"{""12"": 0.8659872721856636, ""24"": 0.879604272724061, ""48"": 0.8533187454412837}"
E4_hypoxemia_spo2,37401,12983,587,39337,1936,c_mean,0.8078750825203618,0.7875221230664294,0.8274574947772751,0.06894290942654879,0.06358931375481645,0.07431371939206402,{}
E4_hypoxemia_spo2,37401,12983,587,39337,1936,d_mean,0.8128206702157326,0.7915974690401116,0.8318844585593529,0.06863132502609365,0.0632737145733261,0.07402263463737851,{}
E4_hypoxemia_spo2,37401,12983,587,39337,1936,e_mean,0.8690341584551985,0.8536942640765843,0.8835130924730508,0.06273240571784675,0.05771105473227231,0.0675683756952244,{}


==> source_data/Supplementary_Figure_S3/route_b_p1_result_13032_v1/score/contrasts.csv <==
endpoint,contrast,role,delta_auroc,ci_low,ci_high,delta_nll_raw
E1_icu_death,f_mean_minus_b,g1b_input,-0.011920792801916935,-0.017509236164760696,-0.006139036365802203,0.002504974963876777
E1_icu_death,g_mean_minus_b,g1b_input,-0.01187336976170994,-0.017415484353620513,-0.006447947895889226,0.0026347426525806933
E1_icu_death,h_mean_minus_b,g1b_input,-0.001838640767619082,-0.005861406075424297,0.0023069414097065455,0.0004383620382948164
E1_icu_death,i_mean_minus_b,descriptive,-0.0020417226949698275,-0.00517962178863055,0.0011420482778951098,0.00013123483087838783
E1_icu_death,d_mean_minus_b,descriptive,-0.020434927901695765,-0.027159270939945086,-0.013758628117912067,0.004432597493120208
E1_icu_death,e_mean_minus_b,descriptive,-0.00013177628825178367,-0.0027433648177235676,0.002522523955498003,-0.00043646732103817115
E1_icu_death,f_29_minus_b,descriptive,-0.012660879641510081,-0.019270756476394986,-0.006205336602552672,0.0025252339723601316
E1_icu_death,f_23_minus_b,descriptive,-0.0111807059623239,-0.016879317002196345,-0.005273030394772553,0.0024847159553934225
E1_icu_death,g_29_minus_b,descriptive,-0.010869342567025764,-0.016274673266323484,-0.0056172560329741245,0.0026336489707614805
E1_icu_death,g_23_minus_b,descriptive,-0.012877396956394227,-0.019051241830426825,-0.006854033594994803,0.002635836334399913
E1_icu_death,h_29_minus_b,descriptive,-0.0014602372976850742,-0.005969920950043936,0.003290441204145519,0.0004320252258687776
E1_icu_death,h_23_minus_b,descriptive,-0.0022170442375530897,-0.006222225549857097,0.0020247578787129343,0.0004446988507208552
E1_icu_death,i_29_minus_b,descriptive,-0.0021111122516362935,-0.005502878284889634,0.0013263822218480186,0.00014681727665235428
E1_icu_death,i_23_minus_b,descriptive,-0.0019723331383034726,-0.005258626358091048,0.0015420162549473712,0.00011565238510442138
E1_icu_death,f_mean_minus_g_mean,descriptive_value_of_pretraining,-4.742304020699528e-05,-0.004430756177834202,0.004525208451349758,-0.0001297676887039162
E1_icu_death,f_mean_minus_d_mean,descriptive_training_vs_frozen_state_mlp,0.00851413509977883,0.0027165600922767234,0.014141867126731577,-0.0019276225292434307
E1_icu_death,h_mean_minus_e_mean,descriptive_finetuned_vs_frozen_state_in_tree,-0.0017068644793672982,-0.005812696028101008,0.0024931328691421965,0.0008748293593329876
E1_icu_death,i_mean_minus_f_mean,descriptive_ensemble_vs_sequence,0.009879070106947108,0.007161447356087691,0.012564970345072117,-0.0023737401329983893
E2_circulatory_map,f_mean_minus_b,g1b_input,-0.010444780400081788,-0.014872077588667931,-0.006390491251366492,0.00791492649748865
E2_circulatory_map,g_mean_minus_b,g1b_input,-0.0044311730413200134,-0.007937095441566807,-0.0010191124943348068,0.00687222151020106
E2_circulatory_map,h_mean_minus_b,g1b_input,0.004197561740812206,0.0015164571673828592,0.006682337551817292,-0.002054076317447029
E2_circulatory_map,i_mean_minus_b,descriptive,0.0022992691814021082,4.1151263678485004e-05,0.0043465422282042915,0.00023086780447878485
E2_circulatory_map,d_mean_minus_b,descriptive,-0.07806440404919202,-0.08563971841146639,-0.0705368564063482,0.036766218441409704
E2_circulatory_map,e_mean_minus_b,descriptive,0.000785178540616438,-0.0004344457561976517,0.0019331319493576193,-0.00022998625105663528
E2_circulatory_map,f_29_minus_b,descriptive,-0.009596161980882423,-0.014236487597137127,-0.005342038713181513,0.00761426599724957
E2_circulatory_map,f_23_minus_b,descriptive,-0.011293398819281042,-0.0158033140108256,-0.006998649630494431,0.00821558699772773
E2_circulatory_map,g_29_minus_b,descriptive,-0.003232703361950473,-0.006954751761214714,0.000570843884449755,0.008316115165766802
E2_circulatory_map,g_23_minus_b,descriptive,-0.005629642720689443,-0.009198244964687463,-0.0019791315011330928,0.005428327854635262
E2_circulatory_map,h_29_minus_b,descriptive,0.0036253442149872805,0.0007587296688114697,0.006371003574574288,-0.001767736743920001
E2_circulatory_map,h_23_minus_b,descriptive,0.004769779266637131,0.0020984782510195337,0.0073018168280147315,-0.0023404158909740014
E2_circulatory_map,i_29_minus_b,descriptive,0.0026244054368360636,0.00020864680456207654,0.004850231495216572,1.3122417432398503e-05
E2_circulatory_map,i_23_minus_b,descriptive,0.001974132925968153,-0.0003147003856847075,0.00407722358419717,0.0004486131915252267
E2_circulatory_map,f_mean_minus_g_mean,descriptive_value_of_pretraining,-0.0060136073587617744,-0.008908724576963628,-0.003168714116083398,0.0010427049872875904
E2_circulatory_map,f_mean_minus_d_mean,descriptive_training_vs_frozen_state_mlp,0.06761962364911023,0.061200431869268046,0.07375141676368187,-0.028851291943921054
E2_circulatory_map,h_mean_minus_e_mean,descriptive_finetuned_vs_frozen_state_in_tree,0.0034123832001957677,0.0010707990365569687,0.00565658313937028,-0.0018240900663903936
E2_circulatory_map,i_mean_minus_f_mean,descriptive_ensemble_vs_sequence,0.012744049581483896,0.010700969634897917,0.01497092165744477,-0.007684058693009865
E3_aki_kdigo_creatinine,f_mean_minus_b,g1b_input,-0.028957701015191573,-0.037802995059197854,-0.020442652409289566,0.008831832542833706
E3_aki_kdigo_creatinine,g_mean_minus_b,g1b_input,-0.020880078392693013,-0.02911044685002563,-0.0127598885963877,0.0050607423191566525
E3_aki_kdigo_creatinine,h_mean_minus_b,g1b_input,0.00746026577726,0.0035076847414583973,0.011598705033483488,-0.003239363962522279
E3_aki_kdigo_creatinine,i_mean_minus_b,descriptive,-0.0017232071235175894,-0.006267202596188959,0.0027699793568187504,0.0005790120352284767
E3_aki_kdigo_creatinine,d_mean_minus_b,descriptive,-0.08600754841771419,-0.09798254168597671,-0.07445489729349071,0.022289045011932018
E3_aki_kdigo_creatinine,e_mean_minus_b,descriptive,0.0013675226350711167,-0.0007263502869416488,0.003481088014184051,-0.0006226183938969065
E3_aki_kdigo_creatinine,f_29_minus_b,descriptive,-0.027366334437713413,-0.03622330071992623,-0.018764317445757957,0.007873986656077442
E3_aki_kdigo_creatinine,f_23_minus_b,descriptive,-0.03054906759266962,-0.039702902250467846,-0.02143947245842757,0.00978967842958997
E3_aki_kdigo_creatinine,g_29_minus_b,descriptive,-0.01955584040614744,-0.02757698132064298,-0.011320326860369488,0.0045806806198724626
E3_aki_kdigo_creatinine,g_23_minus_b,descriptive,-0.022204316379238587,-0.03085560755253864,-0.013876403598811194,0.0055408040184408425
E3_aki_kdigo_creatinine,h_29_minus_b,descriptive,0.006575282307546559,0.0022704363206993874,0.011045707379830273,-0.0030665350000657343
E3_aki_kdigo_creatinine,h_23_minus_b,descriptive,0.00834524924697333,0.004211786882302754,0.012728245494311495,-0.003412192924978824
E3_aki_kdigo_creatinine,i_29_minus_b,descriptive,-0.0013472582036084813,-0.005990084768042791,0.0032294798052756746,0.00024951917307178273
E3_aki_kdigo_creatinine,i_23_minus_b,descriptive,-0.0020991560434266976,-0.007213492419132636,0.0028781356244924725,0.0009085048973851706
E3_aki_kdigo_creatinine,f_mean_minus_g_mean,descriptive_value_of_pretraining,-0.00807762262249856,-0.012783698450401133,-0.003565189046286074,0.003771090223677054
E3_aki_kdigo_creatinine,f_mean_minus_d_mean,descriptive_training_vs_frozen_state_mlp,0.05704984740252261,0.04857051605576382,0.06598827273023004,-0.013457212469098312
E3_aki_kdigo_creatinine,h_mean_minus_e_mean,descriptive_finetuned_vs_frozen_state_in_tree,0.006092743142188883,0.002448429990036127,0.00989034980540837,-0.0026167455686253727
E3_aki_kdigo_creatinine,i_mean_minus_f_mean,descriptive_ensemble_vs_sequence,0.027234493891673983,0.022909141245056656,0.0319670043164115,-0.00825282050760523
E4_hypoxemia_spo2,f_mean_minus_b,g1b_input,-0.02685728311085267,-0.03613390946280272,-0.017850920288985956,0.0031659119849963002
E4_hypoxemia_spo2,g_mean_minus_b,g1b_input,-0.012538467468814374,-0.020242308230210115,-0.005400658716557972,0.002078712248009318
E4_hypoxemia_spo2,h_mean_minus_b,g1b_input,0.0013499650945695274,-0.003191233088622164,0.0059389234655501276,-0.000221526568773861
E4_hypoxemia_spo2,i_mean_minus_b,descriptive,-0.002353814363452833,-0.006987769447546444,0.002263267956911268,0.000489507685085877
E4_hypoxemia_spo2,d_mean_minus_b,descriptive,-0.05495114535439394,-0.06707688487396742,-0.04376527302159971,0.0055695875334946104
E4_hypoxemia_spo2,e_mean_minus_b,descriptive,0.0012623428850719876,-0.0019083310892627741,0.004660795928753712,-0.00020601592414901115
E4_hypoxemia_spo2,f_29_minus_b,descriptive,-0.02762940900288935,-0.03726288464327598,-0.018199779428796636,0.0034146251812077616
E4_hypoxemia_spo2,f_23_minus_b,descriptive,-0.02608515721881599,-0.03576154205240198,-0.016907357462767118,0.002917198788784839
E4_hypoxemia_spo2,g_29_minus_b,descriptive,-0.01074659675523415,-0.018491343027758077,-0.0034296149759805573,0.0018672404360517147
E4_hypoxemia_spo2,g_23_minus_b,descriptive,-0.014330338182394708,-0.022338156449447522,-0.006846636845907469,0.002290184059966921
E4_hypoxemia_spo2,h_29_minus_b,descriptive,0.0002841301116002226,-0.004494463667873022,0.005059948260170168,-0.00010215487551598623
E4_hypoxemia_spo2,h_23_minus_b,descriptive,0.002415800077538832,-0.002560616566350313,0.007468269045124354,-0.0003408982620317358
E4_hypoxemia_spo2,i_29_minus_b,descriptive,-0.002408072108705417,-0.007460296025559579,0.0025048927717545425,0.0005865008692802764
E4_hypoxemia_spo2,i_23_minus_b,descriptive,-0.002299556618200138,-0.007229324536701243,0.002433513507231507,0.00039251450089149154
E4_hypoxemia_spo2,f_mean_minus_g_mean,descriptive_value_of_pretraining,-0.014318815642038296,-0.021623505591849987,-0.0070662220301988266,0.0010871997369869824
E4_hypoxemia_spo2,f_mean_minus_d_mean,descriptive_training_vs_frozen_state_mlp,0.028093862243541268,0.019953086493009,0.03706212785140002,-0.0024036755484983102
E4_hypoxemia_spo2,h_mean_minus_e_mean,descriptive_finetuned_vs_frozen_state_in_tree,8.762220949753985e-05,-0.0037366247109443,0.004088914108836173,-1.5510644624849856e-05
E4_hypoxemia_spo2,i_mean_minus_f_mean,descriptive_ensemble_vs_sequence,0.024503468747399837,0.02006651376653591,0.029142432573695996,-0.002676404299910423


==> source_data/Supplementary_Figure_S3/route_b_p1_result_13032_v1/score/metrics.csv <==
endpoint,rows,persons,positives,variant,arm,auroc,auroc_ci_low,auroc_ci_high,nll_raw,nll_raw_ci_low,nll_raw_ci_high,auroc_by_landmark_descriptive
E1_icu_death,40050,13682,555,b,p0_fixed_multivariate_catboost,0.9410277729305454,0.9294547457414554,0.9518488787242168,0.04243992389580345,0.03873369229536874,0.046563057506649845,"{""12"": 0.937518654006005, ""24"": 0.948975849965949, ""48"": 0.9351064944300349}"
E1_icu_death,40050,13682,555,d_29,p0_frozen_state_mlp,0.9197711650123348,0.9059300674640337,0.9326730341425151,0.04660143521903269,0.042626558163033186,0.05114428453821574,"{""12"": 0.9166182594504781, ""24"": 0.92366478270402, ""48"": 0.9191738652393333}"
E1_icu_death,40050,13682,555,d_23,p0_frozen_state_mlp,0.9214145250453644,0.907995546674833,0.9344068245306023,0.047143607558814624,0.04291174079461012,0.05173744675117341,"{""12"": 0.9201605153916872, ""24"": 0.924196793577065, ""48"": 0.9190892072733892}"
E1_icu_death,40050,13682,555,e_29,p0_frozen_state_fusion_catboost,0.9399276222671589,0.9274719706795852,0.9514597385410888,0.04199208986693504,0.03828955891728943,0.04605432527726437,"{""12"": 0.9367631173388661, ""24"": 0.947336356210577, ""48"": 0.9340948317370016}"
E1_icu_death,40050,13682,555,e_23,p0_frozen_state_fusion_catboost,0.9418643710174284,0.9299532939468038,0.9526393839753693,0.042014823282595516,0.03828857312665094,0.04603867945592273,"{""12"": 0.9373071760393656, ""24"": 0.9514189866958477, ""48"": 0.9352334813789512}"
E1_icu_death,40050,13682,555,f_29,pretrained_encoder_trained_on_endpoints,0.9283668932890353,0.9154426518520155,0.9407987782282438,0.04496515786816358,0.04108622424749758,0.049238314033027045,"{""12"": 0.9256643650362755, ""24"": 0.9314905035477092, ""48"": 0.929334937601788}"
E1_icu_death,40050,13682,555,g_29,same_architecture_random_init_trained_on_endpoints,0.9301584303635196,0.917344671242594,0.9425039520067179,0.04507357286656493,0.04085146303128092,0.04973699174885035,"{""12"": 0.9265229294307514, ""24"": 0.9346996428037866, ""48"": 0.9315296953688917}"
E1_icu_death,40050,13682,555,h_29,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.9395675356328603,0.9281325672407091,0.9506301685121529,0.04287194912167223,0.03894655380563433,0.04717291104471828,"{""12"": 0.9382086686535654, ""24"": 0.9455393158363455, ""48"": 0.9335138664457093}"
E1_icu_death,40050,13682,555,i_29,mean_logit_ensemble_of_f_and_b,0.9389166606789091,0.9271783729857714,0.950041132442821,0.042586741172455804,0.03878347613276967,0.04663813582760492,"{""12"": 0.9354716557391753, ""24"": 0.9441574845315219, ""48"": 0.9379679336789495}"
E1_icu_death,40050,13682,555,f_23,pretrained_encoder_trained_on_endpoints,0.9298470669682215,0.9164495410701069,0.9421179331842711,0.04492463985119687,0.04082545018147441,0.04930974033669273,"{""12"": 0.9298991209430291, ""24"": 0.9318416850503393, ""48"": 0.9281338527099544}"
E1_icu_death,40050,13682,555,g_23,same_architecture_random_init_trained_on_endpoints,0.9281503759741512,0.9146041920112955,0.9405300285979503,0.04507576023020336,0.040710030986465584,0.04983016334095802,"{""12"": 0.9241442541820558, ""24"": 0.933752810907193, ""48"": 0.9299349509354176}"
E1_icu_death,40050,13682,555,h_23,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.9388107286929923,0.9268169406312288,0.9499453097353702,0.042884622746524305,0.0390251851058539,0.047108564587633614,"{""12"": 0.9402891057441799, ""24"": 0.9425075135379499, ""48"": 0.9303973950743879}"
E1_icu_death,40050,13682,555,i_23,mean_logit_ensemble_of_f_and_b,0.9390554397922419,0.9265428759440518,0.9502145294636666,0.04255557628090787,0.038662649113470504,0.04673709062046423,"{""12"": 0.9370263351071726, ""24"": 0.9435338948356917, ""48"": 0.9371784981465197}"
E1_icu_death,40050,13682,555,f_mean,pretrained_encoder_trained_on_endpoints,0.9291069801286285,0.9160373675510183,0.9412471417963407,0.04494489885968023,0.04098912062735646,0.049237994608723086,{}
E1_icu_death,40050,13682,555,g_mean,same_architecture_random_init_trained_on_endpoints,0.9291544031688355,0.9160902883397662,0.9414577999697576,0.04507466654838414,0.04082565653392586,0.04977904825236375,{}
E1_icu_death,40050,13682,555,h_mean,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.9391891321629263,0.9277142332435565,0.9502744501312086,0.042878285934098266,0.038994384835717204,0.04711149047750544,{}
E1_icu_death,40050,13682,555,i_mean,mean_logit_ensemble_of_f_and_b,0.9389860502355756,0.926906353674345,0.950166040053971,0.04257115872668184,0.03869522847834588,0.046674999925748736,{}
E1_icu_death,40050,13682,555,d_mean,p0_frozen_state_mlp,0.9205928450288496,0.9078799209193831,0.933267485642828,0.04687252138892366,0.04277748037595098,0.05142920240612463,{}
E1_icu_death,40050,13682,555,e_mean,p0_frozen_state_fusion_catboost,0.9408959966422936,0.9286944278377686,0.9519306670253733,0.04200345657476528,0.038317919502758584,0.04606488113549511,{}
E2_circulatory_map,26318,10530,3136,b,p0_fixed_multivariate_catboost,0.8158004555566511,0.8075214270816992,0.8243204785296849,0.29003194462962845,0.2811876044242419,0.2990431419804531,"{""12"": 0.8099870128232841, ""24"": 0.8107284662647809, ""48"": 0.8093140812085629}"
E2_circulatory_map,26318,10530,3136,d_29,p0_frozen_state_mlp,0.7397310891939383,0.729309236648611,0.7494504261229374,0.32613407034638603,0.3170022309274159,0.33534855100674377,"{""12"": 0.7257617485729335, ""24"": 0.7357466358415524, ""48"": 0.7275653923541248}"
E2_circulatory_map,26318,10530,3136,d_23,p0_frozen_state_mlp,0.73574101382098,0.7252680091906393,0.745671654154797,0.3274622557956903,0.31838469369465033,0.33670937335585516,"{""12"": 0.7214463167095079, ""24"": 0.7304843557714602, ""48"": 0.7210921265296698}"
E2_circulatory_map,26318,10530,3136,e_29,p0_frozen_state_fusion_catboost,0.8166842671522064,0.8081956158538431,0.8251117961406018,0.28981838253355596,0.2809225023192784,0.2987651664045294,"{""12"": 0.8088117437279335, ""24"": 0.8139590002942803, ""48"": 0.8134355312201075}"
E2_circulatory_map,26318,10530,3136,e_23,p0_frozen_state_fusion_catboost,0.8164870010423287,0.8078476479850989,0.8249642078236529,0.28978553422358766,0.28090909270510567,0.29874999889049675,"{""12"": 0.8092127330465719, ""24"": 0.8133035578929533, ""48"": 0.8112692548735033}"
E2_circulatory_map,26318,10530,3136,f_29,pretrained_encoder_trained_on_endpoints,0.8062042935757687,0.7970143658873918,0.8146366879529314,0.297646210626878,0.28852261258934453,0.30666314952246126,"{""12"": 0.7961576895211714, ""24"": 0.8065912647808949, ""48"": 0.7992528944156744}"
E2_circulatory_map,26318,10530,3136,g_29,same_architecture_random_init_trained_on_endpoints,0.8125677521947007,0.8033479880984208,0.8205643993812214,0.29834805979539525,0.29056246446662537,0.3062003585857036,"{""12"": 0.8031193978249309, ""24"": 0.8122981003317341, ""48"": 0.8111373156974635}"
E2_circulatory_map,26318,10530,3136,h_29,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8194257997716384,0.8106871503702029,0.8276477893542322,0.28826420788570845,0.2794165471986917,0.2971567231872223,"{""12"": 0.8118682807832576, ""24"": 0.8188702201751413, ""48"": 0.8112725533529043}"
E2_circulatory_map,26318,10530,3136,i_29,mean_logit_ensemble_of_f_and_b,0.8184248609934872,0.8097219175797206,0.8266727296335669,0.29004506704706084,0.2811608791032443,0.2989953953954819,"{""12"": 0.8101310284936615, ""24"": 0.8166183909557866, ""48"": 0.8143566315928357}"
E2_circulatory_map,26318,10530,3136,f_23,pretrained_encoder_trained_on_endpoints,0.8045070567373701,0.7954711243212405,0.812858670843281,0.2982475316273562,0.28932579178531587,0.30740269140671833,"{""12"": 0.7939138977698552, ""24"": 0.8062890422960994, ""48"": 0.7960410000989544}"
E2_circulatory_map,26318,10530,3136,g_23,same_architecture_random_init_trained_on_endpoints,0.8101708128359617,0.8011902558491686,0.8186596412173625,0.2954602724842637,0.2862818755796753,0.3048473564195077,"{""12"": 0.7994925955240297, ""24"": 0.8112789877204872, ""48"": 0.8088786819276313}"
E2_circulatory_map,26318,10530,3136,h_23,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8205702348232883,0.8119323270681991,0.8288374457462095,0.28769152873865445,0.27899523506050394,0.2965937234220925,"{""12"": 0.812348731783283, ""24"": 0.8201735807665554, ""48"": 0.8146040175479105}"
E2_circulatory_map,26318,10530,3136,i_23,mean_logit_ensemble_of_f_and_b,0.8177745884826193,0.8093239989830986,0.8261192280998022,0.2904805578211537,0.2816945423734168,0.2994722416020146,"{""12"": 0.8092150336163862, ""24"": 0.8167846202892864, ""48"": 0.8127601675627536}"
E2_circulatory_map,26318,10530,3136,f_mean,pretrained_encoder_trained_on_endpoints,0.8053556751565694,0.796421495470499,0.813826555794233,0.2979468711271171,0.28895305588046355,0.30704296467382447,{}
E2_circulatory_map,26318,10530,3136,g_mean,same_architecture_random_init_trained_on_endpoints,0.8113692825153311,0.8024916702347656,0.8195875380041169,0.2969041661398295,0.2884293897336077,0.30544959354113393,{}
E2_circulatory_map,26318,10530,3136,h_mean,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8199980172974634,0.8113170036795294,0.8282956474245423,0.2879778683121814,0.2792140799831377,0.2968223098227751,{}
E2_circulatory_map,26318,10530,3136,i_mean,mean_logit_ensemble_of_f_and_b,0.8180997247380533,0.809593871811285,0.8263791397366004,0.29026281243410723,0.281407025905119,0.299192148422869,{}
E2_circulatory_map,26318,10530,3136,d_mean,p0_frozen_state_mlp,0.7377360515074591,0.7278614084498151,0.7471783207893843,0.32679816307103815,0.31758922919386406,0.33596695219208855,{}
E2_circulatory_map,26318,10530,3136,e_mean,p0_frozen_state_fusion_catboost,0.8165856340972676,0.8080763088835448,0.8250637204333399,0.2898019583785718,0.2809276150881271,0.2987236514833061,{}
E3_aki_kdigo_creatinine,27402,11075,1762,b,p0_fixed_multivariate_catboost,0.8238615838617653,0.8118151164814202,0.836032826033918,0.1925584986734229,0.1843189223039513,0.20128644737316723,"{""12"": 0.8301216722893123, ""24"": 0.8301144561502121, ""48"": 0.7908049368528534}"
E3_aki_kdigo_creatinine,27402,11075,1762,d_29,p0_frozen_state_mlp,0.7391329081086059,0.7251660374770842,0.7537301382669953,0.2146767263063682,0.20615158593573424,0.22408994410984545,"{""12"": 0.756651604435871, ""24"": 0.7412294816453872, ""48"": 0.6831242294140191}"
E3_aki_kdigo_creatinine,27402,11075,1762,d_23,p0_frozen_state_mlp,0.7365751627794964,0.7226325319351967,0.7505230632567431,0.21501836106434166,0.2062189406993693,0.22458842704791285,"{""12"": 0.7556707977697329, ""24"": 0.7375459582775039, ""48"": 0.6775377410343032}"
E3_aki_kdigo_creatinine,27402,11075,1762,e_29,p0_frozen_state_fusion_catboost,0.8248163473644508,0.8129001431081382,0.8368758392764984,0.19215907885294217,0.18390785528990433,0.20079207943191524,"{""12"": 0.8308871154800389, ""24"": 0.8304931398220187, ""48"": 0.7930739191275039}"
E3_aki_kdigo_creatinine,27402,11075,1762,e_23,p0_frozen_state_fusion_catboost,0.8256418656292223,0.8137975992917776,0.8378667241611576,0.1917126817061098,0.18361694166894288,0.20027341995144532,"{""12"": 0.8302253168793876, ""24"": 0.8321734661497041, ""48"": 0.7962569279943383}"
E3_aki_kdigo_creatinine,27402,11075,1762,f_29,pretrained_encoder_trained_on_endpoints,0.7964952494240519,0.7838071945601749,0.8095314191533878,0.20043248532950034,0.19158431903670262,0.209665424190061,"{""12"": 0.808178160058957, ""24"": 0.8013180039016293, ""48"": 0.7557763097396522}"
E3_aki_kdigo_creatinine,27402,11075,1762,g_29,same_architecture_random_init_trained_on_endpoints,0.8043057434556179,0.7910853218519208,0.8173265556435397,0.19713917929329536,0.1881973968512273,0.20608587527972325,"{""12"": 0.8131412825504203, ""24"": 0.8121025058435377, ""48"": 0.7601073981245816}"
E3_aki_kdigo_creatinine,27402,11075,1762,h_29,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8304368661693119,0.8187697712391373,0.8423006179323279,0.18949196367335716,0.18114844514486753,0.19798464741422558,"{""12"": 0.8360592154133892, ""24"": 0.836215353577736, ""48"": 0.8001592891002883}"
E3_aki_kdigo_creatinine,27402,11075,1762,i_29,mean_logit_ensemble_of_f_and_b,0.8225143256581569,0.810307177363745,0.8346283375506584,0.19280801784649468,0.18434584613792823,0.2017667539389314,"{""12"": 0.8308750774398318, ""24"": 0.8278781113580692, ""48"": 0.7889846484574969}"
E3_aki_kdigo_creatinine,27402,11075,1762,f_23,pretrained_encoder_trained_on_endpoints,0.7933125162690957,0.7799084921615934,0.8068285879846994,0.20234817710301287,0.19325530886079398,0.212061012677426,"{""12"": 0.7987489246506766, ""24"": 0.7974382115575048, ""48"": 0.7651639396542783}"
E3_aki_kdigo_creatinine,27402,11075,1762,g_23,same_architecture_random_init_trained_on_endpoints,0.8016572674825267,0.7887945647976992,0.8146600195481882,0.19809930269186374,0.1892060717354066,0.20738793829570532,"{""12"": 0.8120741543276755, ""24"": 0.8112588461231435, ""48"": 0.7548464762555526}"
E3_aki_kdigo_creatinine,27402,11075,1762,h_23,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8322068331087387,0.8202581096291452,0.8436453498866829,0.18914630574844407,0.18081587804127067,0.19766227721032067,"{""12"": 0.8358902424343854, ""24"": 0.8373192098837757, ""48"": 0.8067665699210931}"
E3_aki_kdigo_creatinine,27402,11075,1762,i_23,mean_logit_ensemble_of_f_and_b,0.8217624278183386,0.8094584379988193,0.8340914552219816,0.19346700357080807,0.18487215803859172,0.20259646065060868,"{""12"": 0.8263076688188333, ""24"": 0.826762775790898, ""48"": 0.7955209369216272}"
E3_aki_kdigo_creatinine,27402,11075,1762,f_mean,pretrained_encoder_trained_on_endpoints,0.7949038828465738,0.7818231956912897,0.8079434663586239,0.2013903312162566,0.1924753894423962,0.21092363481808812,{}
E3_aki_kdigo_creatinine,27402,11075,1762,g_mean,same_architecture_random_init_trained_on_endpoints,0.8029815054690723,0.7901456591112185,0.8159783458955315,0.19761924099257955,0.18871060396479009,0.2066350941236964,{}
E3_aki_kdigo_creatinine,27402,11075,1762,h_mean,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8313218496390253,0.8199721539274476,0.8427114033886598,0.18931913471090062,0.1810293006489847,0.19791766653233928,{}
E3_aki_kdigo_creatinine,27402,11075,1762,i_mean,mean_logit_ensemble_of_f_and_b,0.8221383767382477,0.8100122256725565,0.8342801586321729,0.19313751070865137,0.18451734802072714,0.20226665113344566,{}
E3_aki_kdigo_creatinine,27402,11075,1762,d_mean,p0_frozen_state_mlp,0.7378540354440511,0.7240301262679887,0.7518567006915624,0.2148475436853549,0.20626120471820225,0.2242470036490688,{}
E3_aki_kdigo_creatinine,27402,11075,1762,e_mean,p0_frozen_state_fusion_catboost,0.8252291064968365,0.8134266842961018,0.8373207120824971,0.191935880279526,0.18379362994562395,0.20063044827526466,{}
E4_hypoxemia_spo2,37401,12983,587,b,p0_fixed_multivariate_catboost,0.8677718155701265,0.8523209724906246,0.8823093843610635,0.06305421441724751,0.05801940284124427,0.06790173679121943,"{""12"": 0.8649499823977036, ""24"": 0.8772376282043246, ""48"": 0.8562832135042201}"
E4_hypoxemia_spo2,37401,12983,587,d_29,p0_frozen_state_mlp,0.8137255945422586,0.7923207115521443,0.8333408515924906,0.06867214898927923,0.06334191173334257,0.07395315435070475,"{""12"": 0.8135571262220056, ""24"": 0.8200890511730845, ""48"": 0.8006460352193394}"
E4_hypoxemia_spo2,37401,12983,587,d_23,p0_frozen_state_mlp,0.8119157458892065,0.7902699504315841,0.831364785128122,0.06857545491220501,0.06339384275399328,0.07379888399290638,"{""12"": 0.8152123920166816, ""24"": 0.8184897616982707, ""48"": 0.7891945399604043}"
E4_hypoxemia_spo2,37401,12983,587,e_29,p0_frozen_state_fusion_catboost,0.8693888120668115,0.8538898422431879,0.8837977925190489,0.06284398990151116,0.05785900114321721,0.06764275339409352,"{""12"": 0.8660334172827471, ""24"": 0.8812400305574455, ""48"": 0.8543346879233094}"
E4_hypoxemia_spo2,37401,12983,587,e_23,p0_frozen_state_fusion_catboost,0.8686795048435855,0.8531486524982951,0.8833090444097037,0.06285240708468585,0.05784743730420109,0.06764587845582722,"{""12"": 0.8659872721856636, ""24"": 0.879604272724061, ""48"": 0.8533187454412837}"
E4_hypoxemia_spo2,37401,12983,587,f_29,pretrained_encoder_trained_on_endpoints,0.8401424065672372,0.8217125628805682,0.8572558372228744,0.06646883959845527,0.06100069766857965,0.0720471941039656,"{""12"": 0.8415719663119127, ""24"": 0.8514098629435511, ""48"": 0.8179196623944983}"
E4_hypoxemia_spo2,37401,12983,587,g_29,same_architecture_random_init_trained_on_endpoints,0.8570252188148924,0.8398300956388571,0.8728303071795658,0.06492145485329923,0.05944609207474495,0.0702904323728277,"{""12"": 0.8576861375145557, ""24"": 0.8586858702964839, ""48"": 0.8542005314160676}"
E4_hypoxemia_spo2,37401,12983,587,h_29,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8680559456817267,0.8526570773698633,0.8823955059563218,0.06295205954173153,0.05787771996673089,0.06790210418554109,"{""12"": 0.864578438540905, ""24"": 0.8770617443499686, ""48"": 0.8590314681671356}"
E4_hypoxemia_spo2,37401,12983,587,i_29,mean_logit_ensemble_of_f_and_b,0.8653637434614211,0.8495990235815992,0.8805571261880878,0.06364071528652779,0.058428002572377916,0.06878213197801142,"{""12"": 0.8634144122187017, ""24"": 0.8745537849407712, ""48"": 0.8540598624570178}"
E4_hypoxemia_spo2,37401,12983,587,f_23,pretrained_encoder_trained_on_endpoints,0.8416866583513105,0.8229737519771984,0.8598085873549538,0.06597141320603235,0.06058147543930083,0.07142454402523087,"{""12"": 0.8426779321363772, ""24"": 0.8450974180022254, ""48"": 0.8332174116911535}"
E4_hypoxemia_spo2,37401,12983,587,g_23,same_architecture_random_init_trained_on_endpoints,0.8534414773877318,0.8364247621466846,0.8698375502631178,0.06534439847721443,0.06060541435132562,0.07024227157984037,"{""12"": 0.8558388171256804, ""24"": 0.8535485802222215, ""48"": 0.8471201938105658}"
E4_hypoxemia_spo2,37401,12983,587,h_23,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.8701876156476653,0.85473130185831,0.884354276992039,0.06271331615521578,0.0576263568366857,0.0675643860621449,"{""12"": 0.8674149538278224, ""24"": 0.8770404711408024, ""48"": 0.8637321558820464}"
E4_hypoxemia_spo2,37401,12983,587,i_23,mean_logit_ensemble_of_f_and_b,0.8654722589519264,0.8495314853683212,0.8805837693782185,0.063446728918139,0.05823432316571613,0.06854064014438993,"{""12"": 0.8636271562813118, ""24"": 0.8710057175548421, ""48"": 0.8595759091382724}"
E4_hypoxemia_spo2,37401,12983,587,f_mean,pretrained_encoder_trained_on_endpoints,0.8409145324592738,0.8228699624265823,0.8583573571362819,0.06622012640224381,0.06077123977493856,0.07177860783941688,{}
E4_hypoxemia_spo2,37401,12983,587,g_mean,same_architecture_random_init_trained_on_endpoints,0.8552333481013121,0.838235897605686,0.8713061246695623,0.06513292666525683,0.06002874912240702,0.07016863756018639,{}
E4_hypoxemia_spo2,37401,12983,587,h_mean,fixed_catboost_on_b_columns_plus_finetuned_f_state,0.869121780664696,0.8537968389839914,0.8832542269122744,0.06283268784847365,0.05775953055180759,0.0677834662062184,{}
E4_hypoxemia_spo2,37401,12983,587,i_mean,mean_logit_ensemble_of_f_and_b,0.8654180012066737,0.8493675141084472,0.8806054729750535,0.06354372210233339,0.05826990237267619,0.06866320968754189,{}
E4_hypoxemia_spo2,37401,12983,587,d_mean,p0_frozen_state_mlp,0.8128206702157326,0.7915974690401116,0.8318844585593529,0.06862380195074212,0.06329197759437953,0.07388723980757984,{}
E4_hypoxemia_spo2,37401,12983,587,e_mean,p0_frozen_state_fusion_catboost,0.8690341584551985,0.8536942640765843,0.8835130924730508,0.0628481984930985,0.057814533258430646,0.06767453998977759,{}


==> source_data/Supplementary_Tables_S20_S27/g3/g3_los_heldout_frontier_v1/scoreboard.csv <==
source,context_hours,task,model,metric,mae_hours,n_train,n_test,n_train_people,n_test_people,feature_count,fixed_estimators
mimic3,6,los_h6,frozen_component_log1p_lgbm_v1,mae_hours,106.64979840111198,17760,3739,14569,3049,326,300
mimic3,6,los_h6,frozen_component_raw_lgbm_v1,mae_hours,106.38337116866697,17760,3739,14569,3049,326,300
mimic3,6,los_h6,frozen_component_sqrt1p_lgbm_v1,mae_hours,106.50259773833454,17760,3739,14569,3049,326,300
mimic3,6,los_h6,frozen_component_xgboost_lognormal_aft_v1,mae_hours,105.87594691084396,17760,3739,14569,3049,326,300
mimic3,6,los_h6,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,106.05138323440849,17760,3739,14569,3049,326,0
mimic3,6,los_h6,frozen_oof_simplex_stack_v1,mae_hours,106.04615150871338,17760,3739,14569,3049,326,0
mimic3,6,los_h6,registered_catboost_mae_seed20260826_v1,mae_hours,109.85878523092563,17760,3739,14569,3049,326,300
mimic3,6,los_h6,registered_constant_train_median_v1,mae_hours,131.5985619684412,17760,3739,14569,3049,0,0
mimic3,6,los_h6,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,107.0111015958266,17760,3739,14569,3049,326,0
mimic3,6,los_h6,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,106.31684475899738,17760,3739,14569,3049,326,300
mimic3,6,los_h6,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,106.45519384058309,17760,3739,14569,3049,326,300
mimic3,6,los_h6,registered_lgbm_static_l1_seed13_v1,mae_hours,124.75607276363316,17760,3739,14569,3049,4,300
mimic3,6,los_h6,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,107.48880753644984,17760,3739,14569,3049,326,300
mimic3,12,los_h12,frozen_component_log1p_lgbm_v1,mae_hours,106.1937092409492,17027,3604,13914,2926,326,300
mimic3,12,los_h12,frozen_component_raw_lgbm_v1,mae_hours,105.49209856920463,17027,3604,13914,2926,326,300
mimic3,12,los_h12,frozen_component_sqrt1p_lgbm_v1,mae_hours,106.22241152732724,17027,3604,13914,2926,326,300
mimic3,12,los_h12,frozen_component_xgboost_lognormal_aft_v1,mae_hours,106.69439242176993,17027,3604,13914,2926,326,300
mimic3,12,los_h12,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,106.03182336863705,17027,3604,13914,2926,326,0
mimic3,12,los_h12,frozen_oof_simplex_stack_v1,mae_hours,106.02929230333196,17027,3604,13914,2926,326,0
mimic3,12,los_h12,registered_catboost_mae_seed20260826_v1,mae_hours,108.66125998480885,17027,3604,13914,2926,326,300
mimic3,12,los_h12,registered_constant_train_median_v1,mae_hours,134.33014095449724,17027,3604,13914,2926,0,0
mimic3,12,los_h12,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,106.44478357608776,17027,3604,13914,2926,326,0
mimic3,12,los_h12,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,106.76500197116188,17027,3604,13914,2926,326,300
mimic3,12,los_h12,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,105.76455999953505,17027,3604,13914,2926,326,300
mimic3,12,los_h12,registered_lgbm_static_l1_seed13_v1,mae_hours,124.72920426501832,17027,3604,13914,2926,4,300
mimic3,12,los_h12,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,107.08996374431133,17027,3604,13914,2926,326,300
mimic3,24,los_h24,frozen_component_log1p_lgbm_v1,mae_hours,111.40697505487884,15005,3166,12377,2590,326,300
mimic3,24,los_h24,frozen_component_raw_lgbm_v1,mae_hours,111.4236441970284,15005,3166,12377,2590,326,300
mimic3,24,los_h24,frozen_component_sqrt1p_lgbm_v1,mae_hours,110.76162925625952,15005,3166,12377,2590,326,300
mimic3,24,los_h24,frozen_component_xgboost_lognormal_aft_v1,mae_hours,111.17762508166615,15005,3166,12377,2590,326,300
mimic3,24,los_h24,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,110.58737769504877,15005,3166,12377,2590,326,0
mimic3,24,los_h24,frozen_oof_simplex_stack_v1,mae_hours,110.6226868459084,15005,3166,12377,2590,326,0
mimic3,24,los_h24,registered_catboost_mae_seed20260826_v1,mae_hours,114.84372300619192,15005,3166,12377,2590,326,300
mimic3,24,los_h24,registered_constant_train_median_v1,mae_hours,145.55250208465517,15005,3166,12377,2590,0,0
mimic3,24,los_h24,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,111.462054796462,15005,3166,12377,2590,326,0
mimic3,24,los_h24,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,111.11282109338846,15005,3166,12377,2590,326,300
mimic3,24,los_h24,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,111.10647693579403,15005,3166,12377,2590,326,300
mimic3,24,los_h24,registered_lgbm_static_l1_seed13_v1,mae_hours,133.2289894593696,15005,3166,12377,2590,4,300
mimic3,24,los_h24,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,111.59554274336264,15005,3166,12377,2590,326,300
mimic3,48,los_h48,frozen_component_log1p_lgbm_v1,mae_hours,130.07961719603958,10750,2289,9143,1930,326,300
mimic3,48,los_h48,frozen_component_raw_lgbm_v1,mae_hours,128.4800579775277,10750,2289,9143,1930,326,300
mimic3,48,los_h48,frozen_component_sqrt1p_lgbm_v1,mae_hours,128.36713665377013,10750,2289,9143,1930,326,300
mimic3,48,los_h48,frozen_component_xgboost_lognormal_aft_v1,mae_hours,130.11369332880642,10750,2289,9143,1930,326,300
mimic3,48,los_h48,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,129.0798523441205,10750,2289,9143,1930,326,0
mimic3,48,los_h48,frozen_oof_simplex_stack_v1,mae_hours,129.0832589378983,10750,2289,9143,1930,326,0
mimic3,48,los_h48,registered_catboost_mae_seed20260826_v1,mae_hours,130.95316946882033,10750,2289,9143,1930,326,300
mimic3,48,los_h48,registered_constant_train_median_v1,mae_hours,177.24677116645273,10750,2289,9143,1930,0,0
mimic3,48,los_h48,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,128.5532948421727,10750,2289,9143,1930,326,0
mimic3,48,los_h48,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,129.58481581107884,10750,2289,9143,1930,326,300
mimic3,48,los_h48,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,128.41676083726375,10750,2289,9143,1930,326,300
mimic3,48,los_h48,registered_lgbm_static_l1_seed13_v1,mae_hours,161.3535091124469,10750,2289,9143,1930,4,300
mimic3,48,los_h48,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,128.8490876883298,10750,2289,9143,1930,326,300
mimic4,6,los_h6,frozen_component_log1p_lgbm_v1,mae_hours,53.57940776982094,65144,14027,45493,9747,326,300
mimic4,6,los_h6,frozen_component_raw_lgbm_v1,mae_hours,53.870593895896086,65144,14027,45493,9747,326,300
mimic4,6,los_h6,frozen_component_sqrt1p_lgbm_v1,mae_hours,53.72919880911278,65144,14027,45493,9747,326,300
mimic4,6,los_h6,frozen_component_xgboost_lognormal_aft_v1,mae_hours,53.361432614379225,65144,14027,45493,9747,326,300
mimic4,6,los_h6,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,53.41120705398119,65144,14027,45493,9747,326,0
mimic4,6,los_h6,frozen_oof_simplex_stack_v1,mae_hours,53.41170181982328,65144,14027,45493,9747,326,0
mimic4,6,los_h6,registered_catboost_mae_seed20260826_v1,mae_hours,54.427777768031376,65144,14027,45493,9747,326,300
mimic4,6,los_h6,registered_constant_train_median_v1,mae_hours,60.517045162905816,65144,14027,45493,9747,0,0
mimic4,6,los_h6,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,53.83160642273762,65144,14027,45493,9747,326,0
mimic4,6,los_h6,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,53.58405779120841,65144,14027,45493,9747,326,300
mimic4,6,los_h6,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,53.85516694115141,65144,14027,45493,9747,326,300
mimic4,6,los_h6,registered_lgbm_static_l1_seed13_v1,mae_hours,59.121624824388704,65144,14027,45493,9747,4,300
mimic4,6,los_h6,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,53.92329287279041,65144,14027,45493,9747,326,300
mimic4,12,los_h12,frozen_component_log1p_lgbm_v1,mae_hours,52.57955773502455,63246,13600,44479,9507,326,300
mimic4,12,los_h12,frozen_component_raw_lgbm_v1,mae_hours,52.76399806783612,63246,13600,44479,9507,326,300
mimic4,12,los_h12,frozen_component_sqrt1p_lgbm_v1,mae_hours,52.65677344273382,63246,13600,44479,9507,326,300
mimic4,12,los_h12,frozen_component_xgboost_lognormal_aft_v1,mae_hours,52.39639828302408,63246,13600,44479,9507,326,300
mimic4,12,los_h12,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,52.3960742212707,63246,13600,44479,9507,326,0
mimic4,12,los_h12,frozen_oof_simplex_stack_v1,mae_hours,52.39672996158316,63246,13600,44479,9507,326,0
mimic4,12,los_h12,registered_catboost_mae_seed20260826_v1,mae_hours,53.5306660680107,63246,13600,44479,9507,326,300
mimic4,12,los_h12,registered_constant_train_median_v1,mae_hours,61.187787908499715,63246,13600,44479,9507,0,0
mimic4,12,los_h12,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,52.81481865834661,63246,13600,44479,9507,326,0
mimic4,12,los_h12,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,52.50681829871731,63246,13600,44479,9507,326,300
mimic4,12,los_h12,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,52.827179142391934,63246,13600,44479,9507,326,300
mimic4,12,los_h12,registered_lgbm_static_l1_seed13_v1,mae_hours,59.78826340609391,63246,13600,44479,9507,4,300
mimic4,12,los_h12,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,52.96890411043215,63246,13600,44479,9507,326,300
mimic4,24,los_h24,frozen_component_log1p_lgbm_v1,mae_hours,55.194384611032255,52277,11279,38186,8187,326,300
mimic4,24,los_h24,frozen_component_raw_lgbm_v1,mae_hours,55.48653139227462,52277,11279,38186,8187,326,300
mimic4,24,los_h24,frozen_component_sqrt1p_lgbm_v1,mae_hours,55.18695260270574,52277,11279,38186,8187,326,300
mimic4,24,los_h24,frozen_component_xgboost_lognormal_aft_v1,mae_hours,55.25047334910808,52277,11279,38186,8187,326,300
mimic4,24,los_h24,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,55.03905428541956,52277,11279,38186,8187,326,0
mimic4,24,los_h24,frozen_oof_simplex_stack_v1,mae_hours,55.051685868914056,52277,11279,38186,8187,326,0
mimic4,24,los_h24,registered_catboost_mae_seed20260826_v1,mae_hours,56.402805947652226,52277,11279,38186,8187,326,300
mimic4,24,los_h24,registered_constant_train_median_v1,mae_hours,66.57745539892966,52277,11279,38186,8187,0,0
mimic4,24,los_h24,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,55.51051605572528,52277,11279,38186,8187,326,0
mimic4,24,los_h24,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,55.219196962027,52277,11279,38186,8187,326,300
mimic4,24,los_h24,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,55.45025506024422,52277,11279,38186,8187,326,300
mimic4,24,los_h24,registered_lgbm_static_l1_seed13_v1,mae_hours,65.16136906747623,52277,11279,38186,8187,4,300
mimic4,24,los_h24,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,55.633721684326844,52277,11279,38186,8187,326,300
mimic4,48,los_h48,frozen_component_log1p_lgbm_v1,mae_hours,67.78417184174273,32364,7016,24998,5446,326,300
mimic4,48,los_h48,frozen_component_raw_lgbm_v1,mae_hours,68.24457451729901,32364,7016,24998,5446,326,300
mimic4,48,los_h48,frozen_component_sqrt1p_lgbm_v1,mae_hours,68.10245301625538,32364,7016,24998,5446,326,300
mimic4,48,los_h48,frozen_component_xgboost_lognormal_aft_v1,mae_hours,68.10712623178425,32364,7016,24998,5446,326,300
mimic4,48,los_h48,frozen_oof_simplex_cell_median_calibrated_v1,mae_hours,67.69484448373339,32364,7016,24998,5446,326,0
mimic4,48,los_h48,frozen_oof_simplex_stack_v1,mae_hours,67.71865908233784,32364,7016,24998,5446,326,0
mimic4,48,los_h48,registered_catboost_mae_seed20260826_v1,mae_hours,69.55383842236186,32364,7016,24998,5446,326,300
mimic4,48,los_h48,registered_constant_train_median_v1,mae_hours,82.4195775528986,32364,7016,24998,5446,0,0
mimic4,48,los_h48,registered_equal_weight_raw_cat_xgb_log_v1,mae_hours,68.3749509484832,32364,7016,24998,5446,326,0
mimic4,48,los_h48,registered_lgbm_recent_log1p_l1_seed20260826_v1,mae_hours,67.94525635701561,32364,7016,24998,5446,326,300
mimic4,48,los_h48,registered_lgbm_recent_raw_l1_seed13_v1,mae_hours,68.20987474578126,32364,7016,24998,5446,326,300
mimic4,48,los_h48,registered_lgbm_static_l1_seed13_v1,mae_hours,80.79533853809157,32364,7016,24998,5446,4,300
mimic4,48,los_h48,registered_xgboost_absoluteerror_seed20260826_v1,mae_hours,68.59982204369673,32364,7016,24998,5446,326,300


==> source_data/Supplementary_Tables_S20_S27/g3/g3_mortality_heldout_scoreboard_v1.csv <==
cohort,context_hours,model,surface,test_stays,test_persons,test_deaths,mortality_rate,calibration_intercept,calibration_slope,signed_calibration_in_large_prediction_minus_outcome,auroc,auprc,nll,brier,ece10_equal_width,abs_calibration_in_large
mimic3,6,lgbm_leaf31_v1,raw,3739,3049,523,0.1398769724525274,0.0124434889354924,0.9811515156493388,-0.0030953096018875,0.866505783700998,0.527655389482792,0.2856152962647909,0.089355693037665,0.0154471015996998,0.0030953096018875
mimic3,6,lgbm_leaf31_v1,calibrated,3739,3049,523,0.1398769724525274,0.0112007533864374,1.003846994484875,-0.0005602517412003,0.866505783700998,0.527655389482792,0.2855375331444725,0.0892786323594573,0.0171375322510834,0.0005602517412003
mimic3,6,lgbm_leaf15_v1,raw,3739,3049,523,0.1398769724525274,0.0224865027764681,1.0169064418780978,-0.0001189789460771,0.8657492294740446,0.5256936691112402,0.2861144907312526,0.0892929733806012,0.0179800582496596,0.0001189789460771
mimic3,6,lgbm_leaf15_v1,calibrated,3739,3049,523,0.1398769724525274,0.005822024920369,1.0053907320205226,7.718029667108661e-05,0.8657492294740446,0.5256936691112402,0.28609683056713,0.0893174987255148,0.017014063259798,7.718029667108661e-05
mimic3,6,xgb_depth4_v1,raw,3739,3049,523,0.1398769724525274,0.0174320797886227,1.010664690607355,-0.0003458185178519,0.865454931366114,0.5269734640415732,0.2863282690591003,0.0891984668884467,0.0172360099726734,0.0003458185178519
mimic3,6,xgb_depth4_v1,calibrated,3739,3049,523,0.1398769724525274,0.0029386141964467,1.0003036392427662,-0.0002251525830535,0.865454931366114,0.5269734640415732,0.2863199180361293,0.0892197561849192,0.0173784341624154,0.0002251525830535
mimic3,6,xgb_depth6_v1,raw,3739,3049,523,0.1398769724525274,0.0180866228970655,0.9873948814115336,-0.0029289251605388,0.865905891194125,0.5240542125652672,0.2861229859723694,0.0894619170675021,0.0167693946979826,0.0029289251605388
mimic3,6,xgb_depth6_v1,calibrated,3739,3049,523,0.1398769724525274,0.0307821178888638,1.0138234401642314,-0.00117066158457,0.865905891194125,0.5240542125652672,0.2860837250153416,0.0893849705890413,0.0208390712946671,0.00117066158457
mimic3,6,catboost_depth6_v1,raw,3739,3049,523,0.1398769724525274,0.1295132200395307,1.109655160532456,0.0011427530781933,0.8670387902742501,0.531192729774859,0.2864428885702298,0.0885449904606025,0.0133528983345914,0.0011427530781933
mimic3,6,catboost_depth6_v1,calibrated,3739,3049,523,0.1398769724525274,0.0010025975746385,1.009445245119688,0.0009611878175293,0.8670387902742501,0.531192729774859,0.2857307404273037,0.0885555360454821,0.01017069937039,0.0009611878175293
mimic3,6,catboost_depth8_v1,raw,3739,3049,523,0.1398769724525274,0.1751557031818169,1.122077394876721,-0.0015541716692586,0.8687858508604206,0.530227406353265,0.284988410061687,0.0884238312407024,0.0158556026309305,0.0015541716692586
mimic3,6,catboost_depth8_v1,calibrated,3739,3049,523,0.1398769724525274,-0.0133473601125642,1.000894018150536,0.0012564214245908,0.8687858508604206,0.530227406353265,0.2841250324749077,0.0883422126279399,0.0103341424641074,0.0012564214245908
mimic3,6,ridge_logit_stack_all6_train_oof_v1,raw,3739,3049,523,0.1398769724525274,-0.0576326819047946,1.0041013083644097,0.0054949540167582,0.869727604805799,0.5334102414498592,0.283274921291886,0.0884278447631995,0.0211029806119463,0.0054949540167582
mimic3,6,ridge_logit_stack_all6_train_oof_v1,calibrated,3739,3049,523,0.1398769724525274,0.0054654194764207,1.0050551689064238,6.609500019830183e-05,0.869727604805799,0.5334102414498592,0.2831042202525938,0.0883898630888085,0.0194822599142038,6.609500019830183e-05
mimic3,6,nested_shrinkage_train_only_v1,raw,3739,3049,523,0.1398769724525274,0.0031711539157274,0.9948822048690008,-0.0008249868279618,0.8680337556957088,0.5300828994851067,0.2843537342847033,0.088921627317394,0.0158458167475258,0.0008249868279618
mimic3,6,nested_shrinkage_train_only_v1,calibrated,3739,3049,523,0.1398769724525274,0.0106450984373984,1.0047755381346113,-0.0004122836268045,0.8680337556957088,0.5300828994851067,0.2843508281916329,0.0888949284187685,0.0167890857598672,0.0004122836268045
mimic3,6,tabm_0p0p3_registered_v1,raw,3739,3049,523,0.1398769724525274,-0.0017016420607488,1.073501468901837,0.0083271097167474,0.8486118641971785,0.4972157316346842,0.2978475408980393,0.0921043331363416,0.0112887752760534,0.0083271097167474
mimic3,6,tabm_0p0p3_registered_v1,calibrated,3739,3049,523,0.1398769724525274,0.046426447294763,1.0488362489151015,0.0012151692672965,0.8486118641971785,0.4972157316346842,0.2973470683760608,0.0920029630926003,0.0069147917017164,0.0012151692672965
mimic3,12,lgbm_leaf31_v1,raw,3604,2926,492,0.1365149833518313,0.0237999702347543,0.984089149011766,-0.0034495148817285,0.8802360910819906,0.5758378686384971,0.2677074669687139,0.0819810979850851,0.0137917007641249,0.0034495148817285
mimic3,12,lgbm_leaf31_v1,calibrated,3604,2926,492,0.1365149833518313,-0.0220766461806181,0.9903023255761728,0.0008675621088579,0.8802360910819906,0.5758378686384971,0.2676255744536261,0.0819833721738491,0.0129791988467605,0.0008675621088579
mimic3,12,lgbm_leaf15_v1,raw,3604,2926,492,0.1365149833518313,-0.0024619332544018,1.006514053275779,0.0008354022919137,0.8802210692415408,0.5713988163525292,0.2679471865206728,0.0825111303467225,0.0085974880443035,0.0008354022919137
mimic3,12,lgbm_leaf15_v1,calibrated,3604,2926,492,0.1365149833518313,-0.0297414451413695,0.98835651375809,0.0013057647367027,0.8802210692415408,0.5713988163525292,0.2679600899690148,0.0825423193337448,0.0088423002258733,0.0013057647367027
mimic3,12,xgb_depth4_v1,raw,3604,2926,492,0.1365149833518313,-0.0225017979803867,0.9933693984281532,0.00117868581495,0.8815599724120634,0.5791617970932781,0.2660445409409793,0.0818961932848928,0.0087941350630736,0.00117868581495
mimic3,12,xgb_depth4_v1,calibrated,3604,2926,492,0.1365149833518313,-0.0122042092632218,1.0121422139634333,0.0021751555299154,0.8815599724120634,0.5791617970932781,0.2660727320293062,0.0818738364675468,0.0080996061349892,0.0021751555299154
mimic3,12,xgb_depth6_v1,raw,3604,2926,492,0.1365149833518313,-0.0082111518545904,0.9800858287069216,-0.0012334465505242,0.8825775388216606,0.5764778828063741,0.2655938808197856,0.0818393843412802,0.0066512656285643,0.0012334465505242
mimic3,12,xgb_depth6_v1,calibrated,3604,2926,492,0.1365149833518313,-0.0142285352431549,1.005046315188198,0.001635788663559,0.8825775388216606,0.5764778828063741,0.2655734279789208,0.0818151266120101,0.0052949460305888,0.001635788663559
mimic3,12,catboost_depth6_v1,raw,3604,2926,492,0.1365149833518313,0.1594931105108215,1.1350117030277511,0.0007431462426194,0.8844618001128597,0.5801072068920926,0.2657667612422024,0.0816592328958687,0.0161642643613182,0.0007431462426194
mimic3,12,catboost_depth6_v1,calibrated,3604,2926,492,0.1365149833518313,0.0325704506513991,1.0387893976718048,0.0011795115312097,0.8844618001128597,0.5801072068920926,0.2647664664289678,0.0815737833378458,0.0116109922521557,0.0011795115312097
mimic3,12,catboost_depth8_v1,raw,3604,2926,492,0.1365149833518313,0.1648126606209233,1.1291043845686457,-0.0006134622464598,0.8835872677492842,0.5792318070022342,0.2656762540355477,0.081813108639359,0.0152057163642842,0.0006134622464598
mimic3,12,catboost_depth8_v1,calibrated,3604,2926,492,0.1365149833518313,0.0343978432909211,1.0453861872223795,0.0015361077289197,0.8835872677492842,0.5792318070022342,0.2648261675036389,0.0816893713616094,0.015297100386454,0.0015361077289197
mimic3,12,ridge_logit_stack_all6_train_oof_v1,raw,3604,2926,492,0.1365149833518313,-0.0674535593393028,1.0193120240053417,0.0072834589185657,0.8851802359604573,0.585388438821817,0.2636083970386068,0.0811317962584086,0.0129741854395334,0.0072834589185657
mimic3,12,ridge_logit_stack_all6_train_oof_v1,calibrated,3604,2926,492,0.1365149833518313,0.0089813545300571,1.0196446162478898,0.0011339928658069,0.8851802359604573,0.585388438821817,0.2632977578124768,0.0810273697640106,0.0101547361633093,0.0011339928658069
mimic3,12,nested_shrinkage_train_only_v1,raw,3604,2926,492,0.1365149833518313,0.0083167594772266,1.000378518405288,-0.0006343037185083,0.8821791334879929,0.5790957698775145,0.2659273649105811,0.0815721153975004,0.0093552301401169,0.0006343037185083
mimic3,12,nested_shrinkage_train_only_v1,calibrated,3604,2926,492,0.1365149833518313,-0.0130477470258939,0.9986261942240976,0.0009276926481067,0.8821791334879929,0.5790957698775145,0.2659302747022751,0.0815816448790362,0.0101837488877705,0.0009276926481067
mimic3,12,tabm_0p0p3_registered_v1,raw,3604,2926,492,0.1365149833518313,0.0767178677700804,1.171928721242841,0.009962724630737,0.8712138430831609,0.5585945777012823,0.2779352560938375,0.0848576228345003,0.0245284116826254,0.009962724630737
mimic3,12,tabm_0p0p3_registered_v1,calibrated,3604,2926,492,0.1365149833518313,0.0100553722267961,1.0313021988059965,0.0021899676355925,0.8712138430831609,0.5585945777012823,0.2761834610663402,0.0842413660510012,0.0150549036610182,0.0021899676355925
mimic3,24,lgbm_leaf31_v1,raw,3166,2590,433,0.136765634870499,-0.0332118159484728,0.931827160168019,-0.003687471122209,0.8824621489636967,0.5770397406250136,0.2670865051462364,0.0822474330024552,0.0191589580840578,0.003687471122209
mimic3,24,lgbm_leaf31_v1,calibrated,3166,2590,433,0.136765634870499,-0.0387937695166052,0.9521004806040104,-0.0013210846178908,0.8824621489636967,0.5770397406250136,0.2668038976972556,0.0822024092235476,0.0174410441171879,0.0013210846178908
mimic3,24,lgbm_leaf15_v1,raw,3166,2590,433,0.136765634870499,-0.0758305311152119,0.9480231030635824,0.0013259274978584,0.8797369250516947,0.5696963203164696,0.2695779284853046,0.083088732735104,0.0134173488447722,0.0013259274978584
mimic3,24,lgbm_leaf15_v1,calibrated,3166,2590,433,0.136765634870499,-0.0550574174384945,0.938580996727524,-0.0013376379604469,0.8797369250516947,0.5696963203164696,0.2696718389481325,0.0830800709271617,0.0178323613405503,0.0013376379604469
mimic3,24,xgb_depth4_v1,raw,3166,2590,433,0.136765634870499,-0.0966246364679087,0.9320531277314852,0.0015127433322585,0.881574866759789,0.5808321405769916,0.2668993196976137,0.0820638112527371,0.0128425518413346,0.0015127433322585
mimic3,24,xgb_depth4_v1,calibrated,3166,2590,433,0.136765634870499,-0.045480292679219,0.9456075826065966,-0.0014636051376791,0.881574866759789,0.5808321405769916,0.2667585835705535,0.0819700721207384,0.0133021958236152,0.0014636051376791
mimic3,24,xgb_depth6_v1,raw,3166,2590,433,0.136765634870499,-0.0757520773742462,0.92202023596478,-0.0010095386590428,0.8832361970577722,0.5783389720698758,0.2662325729201289,0.0821840427811844,0.0179267903637354,0.0010095386590428
mimic3,24,xgb_depth6_v1,calibrated,3166,2590,433,0.136765634870499,-0.0331332825147388,0.9609532879192314,-0.0009470929109137,0.8832361970577722,0.5783389720698758,0.2658451710111053,0.0820515494461356,0.0163343848386687,0.0009470929109137
mimic3,24,catboost_depth6_v1,raw,3166,2590,433,0.136765634870499,0.0848741544595647,1.0905549356273343,0.0017993435471828,0.8865808284511686,0.5875581541747674,0.2628481030275157,0.0809107133002175,0.0143924775065323,0.0017993435471828
mimic3,24,catboost_depth6_v1,calibrated,3166,2590,433,0.136765634870499,-0.0004581687406539,0.9892362521755792,-0.0009665787221813,0.8865808284511686,0.5875581541747674,0.2623139048316538,0.0809311810198097,0.0112084440641082,0.0009665787221813
mimic3,24,catboost_depth8_v1,raw,3166,2590,433,0.136765634870499,0.1095183077846284,1.0886153168234574,-0.0004452513791374,0.8861321171651926,0.5862723358461426,0.2633565757681505,0.0813368727620826,0.0184477033400876,0.0004452513791374
mimic3,24,catboost_depth8_v1,calibrated,3166,2590,433,0.136765634870499,-0.0059174417597271,0.9888624295369576,-0.0005443281646965,0.8861321171651926,0.5862723358461426,0.2628659362483215,0.0813725959881964,0.0164815643485117,0.0005443281646965
mimic3,24,ridge_logit_stack_all6_train_oof_v1,raw,3166,2590,433,0.136765634870499,-0.1280995904163174,0.9842037672187872,0.0090588342470644,0.8869458817007763,0.5895358720670505,0.2622959354628187,0.0810875760932442,0.0184652131551542,0.0090588342470644
mimic3,24,ridge_logit_stack_all6_train_oof_v1,calibrated,3166,2590,433,0.136765634870499,-0.0195303008425819,0.971064476857866,-0.00105610325736,0.8869458817007763,0.5895358720670505,0.2618441099531451,0.0808491697655268,0.0115752230422381,0.00105610325736
mimic3,24,nested_shrinkage_train_only_v1,raw,3166,2590,433,0.136765634870499,-0.0548216088179706,0.963083990416442,0.0010661557689558,0.8849921707908389,0.5834657265911,0.2640108292297581,0.0814437693577184,0.0170414429196491,0.0010661557689558
mimic3,24,nested_shrinkage_train_only_v1,calibrated,3166,2590,433,0.136765634870499,-0.0326166276504677,0.9581763003861222,-0.0012400987014051,0.8849921707908389,0.5834657265911,0.2640460362912404,0.0814237483252793,0.0189750799067948,0.0012400987014051
mimic3,24,tabm_0p0p3_registered_v1,raw,3166,2590,433,0.136765634870499,0.0641739388008646,0.9613489376277684,-0.0089442379811244,0.8779412348771198,0.5650571423928762,0.270651545379352,0.0830310243784689,0.0195811591695084,0.0089442379811244
mimic3,24,tabm_0p0p3_registered_v1,calibrated,3166,2590,433,0.136765634870499,0.0394517960619806,1.0173987963460298,-0.0016594985607921,0.8779412348771198,0.5650571423928762,0.2700881311144092,0.0830073667943834,0.0134320903774951,0.0016594985607921
mimic3,48,lgbm_leaf31_v1,raw,2289,1930,353,0.1542158147662735,0.0554277772792358,0.9001183411139309,-0.0142072465509024,0.8807505911549177,0.5887195822646243,0.2897258933935983,0.0905495485268084,0.0228255846643494,0.0142072465509024
mimic3,48,lgbm_leaf31_v1,calibrated,2289,1930,353,0.1542158147662735,0.0080190673474389,0.9156383922916074,-0.0085583344880027,0.8807505911549177,0.5887195822646243,0.2886449984025724,0.0903344892407056,0.016866846134324,0.0085583344880027
mimic3,48,lgbm_leaf15_v1,raw,2289,1930,353,0.1542158147662735,0.0540196145862174,0.9544823299876134,-0.0090319710679508,0.8802501580315126,0.5911399199585403,0.2882696872552522,0.0901649817990555,0.0170795520723837,0.0090319710679508
mimic3,48,lgbm_leaf15_v1,calibrated,2289,1930,353,0.1542158147662735,0.0330490403978992,0.9209419633103436,-0.0103289071090738,0.8802501580315126,0.5911399199585403,0.2888015905882355,0.0902700133344219,0.0177812051787649,0.0103289071090738
mimic3,48,xgb_depth4_v1,raw,2289,1930,353,0.1542158147662735,-0.0032857186953181,0.9216891824076356,-0.0071359195988008,0.8797833797672839,0.5903669429996798,0.2888751154070252,0.0903940896973043,0.0186808143334547,0.0071359195988008
mimic3,48,xgb_depth4_v1,calibrated,2289,1930,353,0.1542158147662735,0.0191170390215617,0.923066270467142,-0.0089709303977814,0.8797833797672839,0.5903669429996798,0.2890316954022174,0.0904297893294954,0.0194202088875352,0.0089709303977814
mimic3,48,xgb_depth6_v1,raw,2289,1930,353,0.1542158147662735,0.0426137237272786,0.916874954613999,-0.0114464377968638,0.8823265165172196,0.5876295867151046,0.2878876659889749,0.090282035570183,0.0229586336876958,0.0114464377968638
mimic3,48,xgb_depth6_v1,calibrated,2289,1930,353,0.1542158147662735,0.0300456948357104,0.9328483157454924,-0.0088658569774968,0.8823265165172196,0.5876295867151046,0.2873454146370277,0.0901580581300598,0.0201039439205782,0.0088658569774968
mimic3,48,catboost_depth6_v1,raw,2289,1930,353,0.1542158147662735,0.1439883508674734,1.052525832196552,-0.0073775303034913,0.8784796197878865,0.5989772260048539,0.288902114611673,0.0895899567004582,0.0112395865661656,0.0073775303034913
mimic3,48,catboost_depth6_v1,calibrated,2289,1930,353,0.1542158147662735,-0.0099768868261714,0.9072846507724464,-0.0080581845417025,0.8784796197878865,0.5989772260048539,0.2895395413297013,0.0896077164838352,0.0178046701031364,0.0080581845417025
mimic3,48,catboost_depth8_v1,raw,2289,1930,353,0.1542158147662735,0.1646826074507935,1.0406934346384398,-0.0104462226538979,0.8776484910917052,0.5905126711421701,0.2902005546820227,0.0903753523559736,0.0176232539467675,0.0104462226538979
mimic3,48,catboost_depth8_v1,calibrated,2289,1930,353,0.1542158147662735,-0.0095925000452458,0.9097741331093652,-0.0077397945844941,0.8776484910917052,0.5905126711421701,0.2905036225111539,0.0902371843037552,0.0153501315552354,0.0077397945844941
mimic3,48,ridge_logit_stack_all6_train_oof_v1,raw,2289,1930,353,0.1542158147662735,-0.0523841636840895,0.973897240487788,0.0022714769763956,0.8818187671200804,0.5991534405755132,0.2857717971830716,0.0890497158681052,0.0075737247492835,0.0022714769763956
mimic3,48,ridge_logit_stack_all6_train_oof_v1,calibrated,2289,1930,353,0.1542158147662735,0.0036775426319442,0.9129903786064436,-0.0084148583010183,0.8818187671200804,0.5991534405755132,0.2867665511500927,0.0892325949833223,0.0144389632790035,0.0084148583010183
mimic3,48,nested_shrinkage_train_only_v1,raw,2289,1930,353,0.1542158147662735,0.0242360538633544,0.9449912916928306,-0.007209416719196,0.8819709456137476,0.5947178837222192,0.2864099244818087,0.0894673832759993,0.0146256083114216,0.007209416719196
mimic3,48,nested_shrinkage_train_only_v1,calibrated,2289,1930,353,0.1542158147662735,0.0083184633848799,0.9151923880118444,-0.0085762931901167,0.8819709456137476,0.5947178837222192,0.2869209326555291,0.0895601042925626,0.0209422854612071,0.0085762931901167
mimic3,48,tabm_0p0p3_registered_v1,raw,2289,1930,353,0.1542158147662735,-0.2261144221951233,0.8876301019924444,0.0115777859409868,0.8807622971928922,0.588551607537686,0.289592808227446,0.090391883924955,0.0231454339255865,0.0115777859409868
mimic3,48,tabm_0p0p3_registered_v1,calibrated,2289,1930,353,0.1542158147662735,0.016469388530814,0.9536637461022226,-0.0057150899242215,0.8807622971928922,0.588551607537686,0.2881634344742877,0.0899023118209686,0.0122963244272409,0.0057150899242215
mimic4,6,lgbm_leaf31_v1,raw,14027,9747,1637,0.1167035003921009,0.1653669314049093,1.0980522649396385,-0.0016335279826059,0.8783666947205043,0.5666781090473805,0.2433985325507934,0.0720178169667927,0.0066203707583071,0.0016335279826059
mimic4,6,lgbm_leaf31_v1,calibrated,14027,9747,1637,0.1167035003921009,-0.0016109545241851,1.0187664863092516,0.0020018189854342,0.8783666947205043,0.5666781090473805,0.2428411674163367,0.0719417693435406,0.0035578040734382,0.0020018189854342
mimic4,6,lgbm_leaf15_v1,raw,14027,9747,1637,0.1167035003921009,0.1785938710249481,1.1119881394660842,-0.0011007134675745,0.8775838003631715,0.5648484850628819,0.2440995390942446,0.0721894070235337,0.0074342820536646,0.0011007134675745
mimic4,6,lgbm_leaf15_v1,calibrated,14027,9747,1637,0.1167035003921009,-6.213202092032882e-05,1.0215721619284206,0.0021861592293805,0.8775838003631715,0.5648484850628819,0.2434048922170943,0.0720896955845143,0.0037746670734333,0.0021861592293805
mimic4,6,xgb_depth4_v1,raw,14027,9747,1637,0.1167035003921009,0.1517535317317923,1.0915620815902345,-0.001196853565449,0.8787597442712732,0.5672746128850167,0.2430484552636086,0.0718871433521706,0.0069567446863438,0.001196853565449
mimic4,6,xgb_depth4_v1,calibrated,14027,9747,1637,0.1167035003921009,0.023039194901399,1.032517536708251,0.001685680059849,0.8787597442712732,0.5672746128850167,0.2426169290498578,0.0718088667907523,0.0042045313653653,0.001685680059849
mimic4,6,xgb_depth6_v1,raw,14027,9747,1637,0.1167035003921009,0.1565345472807048,1.0843333546570315,-0.002399669136976,0.8803031490802631,0.5716195126038761,0.2416226015663732,0.0715328910568283,0.0055507479777711,0.002399669136976
mimic4,6,xgb_depth6_v1,calibrated,14027,9747,1637,0.1167035003921009,0.0152571988853203,1.0283688687643902,0.0017548218302175,0.8803031490802631,0.5716195126038761,0.2412178827003285,0.0714432232977875,0.0032126878045732,0.0017548218302175
mimic4,6,catboost_depth6_v1,raw,14027,9747,1637,0.1167035003921009,0.2453191505908654,1.1567381409043855,-0.000535032954405,0.875868424049781,0.5564831088665819,0.24698523014331,0.0729785973115537,0.0114917480648644,0.000535032954405
mimic4,6,catboost_depth6_v1,calibrated,14027,9747,1637,0.1167035003921009,0.000707873251945,1.0262540082168587,0.002723246727344,0.875868424049781,0.5564831088665819,0.2457138769155052,0.0727961251530314,0.0061925299271889,0.002723246727344
mimic4,6,catboost_depth8_v1,raw,14027,9747,1637,0.1167035003921009,0.2506738842358775,1.1554699366838628,-0.0013144114413077,0.8769201717940109,0.562756134995022,0.245320922159327,0.0725042758950554,0.0114651753833226,0.0013144114413077
mimic4,6,catboost_depth8_v1,calibrated,14027,9747,1637,0.1167035003921009,-0.0016626909351609,1.0257382764614866,0.0027758172901376,0.8769201717940109,0.562756134995022,0.2440592775542681,0.0722995836896155,0.0043878783054454,0.0027758172901376
mimic4,6,ridge_logit_stack_all6_train_oof_v1,raw,14027,9747,1637,0.1167035003921009,0.063533359058897,1.0512344814837045,0.0006568223863562,0.8805069215079258,0.5729454773335806,0.2410325083029043,0.0713577783280083,0.0039619998981238,0.0006568223863562
mimic4,6,ridge_logit_stack_all6_train_oof_v1,calibrated,14027,9747,1637,0.1167035003921009,0.0077852262088311,1.0263905033350345,0.0020825001962942,0.8805069215079258,0.5729454773335806,0.2409356953103478,0.0713579561561001,0.0038836885661337,0.0020825001962942
mimic4,6,nested_shrinkage_train_only_v1,raw,14027,9747,1637,0.1167035003921009,0.1082743586620637,1.073506778035072,-0.0002156250398473,0.8800034808452439,0.5716643281910592,0.2416349139861416,0.0715039874528773,0.0052481584219871,0.0002156250398473
mimic4,6,nested_shrinkage_train_only_v1,calibrated,14027,9747,1637,0.1167035003921009,0.0040407425774439,1.023484661865279,0.002056511689715,0.8800034808452439,0.5716643281910592,0.2413588572451187,0.0714819002248967,0.0034150168211317,0.002056511689715
mimic4,6,tabm_0p0p3_registered_v1,raw,14027,9747,1637,0.1167035003921009,-0.001719767278165,1.0213118398612762,0.0023310332776125,0.871679971285492,0.5451700658465486,0.2486448403348316,0.0738004667168312,0.0057058999317856,0.0023310332776125
mimic4,6,tabm_0p0p3_registered_v1,calibrated,14027,9747,1637,0.1167035003921009,0.015305066676666,1.031246203318179,0.0020523286641694,0.871679971285492,0.5451700658465486,0.2486653835230224,0.0738079871952922,0.0057338589539212,0.0020523286641694
mimic4,12,lgbm_leaf31_v1,raw,13600,9507,1525,0.1121323529411764,0.1449157076889523,1.079731587104236,-0.0021353922441545,0.8927973933408003,0.5883355769829809,0.226728729583449,0.0670803213980197,0.0079276679747085,0.0021353922441545
mimic4,12,lgbm_leaf31_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.013936693047247,1.0122173018671126,0.0020380068817107,0.8927973933408003,0.5883355769829809,0.2263246980777372,0.067044752412527,0.0052266684164191,0.0020380068817107
mimic4,12,lgbm_leaf15_v1,raw,13600,9507,1525,0.1121323529411764,0.1501064277652629,1.093983304452997,-0.0011355080338512,0.8917554356311307,0.5831668871854989,0.2278547630965327,0.067392086736898,0.0076355905265386,0.0011355080338512
mimic4,12,lgbm_leaf15_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.003969565709529,1.0183235355887286,0.0019505098789185,0.8917554356311307,0.5831668871854989,0.2273446599937528,0.0673240188995322,0.0050789897260186,0.0019505098789185
mimic4,12,xgb_depth4_v1,raw,13600,9507,1525,0.1121323529411764,0.1244277630771686,1.0710115428078506,-0.0015179811005595,0.8923178223534602,0.5842531472269997,0.2271730182079363,0.0671652939187512,0.0066857071337504,0.0015179811005595
mimic4,12,xgb_depth4_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.0118907595750487,1.0112083622847072,0.0018562953993506,0.8923178223534602,0.5842531472269997,0.2268695757774698,0.0671052410331804,0.0061542659836264,0.0018562953993506
mimic4,12,xgb_depth6_v1,raw,13600,9507,1525,0.1121323529411764,0.1190802863085681,1.0546793355557025,-0.0027524229075532,0.8933028136985373,0.5875343848701134,0.2261645106304826,0.0669983382197378,0.0072005313019112,0.0027524229075532
mimic4,12,xgb_depth6_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.0107122623285435,1.011166700091263,0.0017524068979156,0.8933028136985373,0.5875343848701134,0.2259444064514696,0.0669509442667046,0.0050572858285772,0.0017524068979156
mimic4,12,catboost_depth6_v1,raw,13600,9507,1525,0.1121323529411764,0.2379655125543755,1.1546781185965498,-0.0006589633573307,0.8903795540169026,0.5811424404758118,0.2298819414830925,0.0678086411873845,0.0128282835087221,0.0006589633573307
mimic4,12,catboost_depth6_v1,calibrated,13600,9507,1525,0.1121323529411764,0.0005749392937413,1.023521096103198,0.0021982946945322,0.8903795540169026,0.5811424404758118,0.2285851231423316,0.0676186339032336,0.0086840331415273,0.0021982946945322
mimic4,12,catboost_depth8_v1,raw,13600,9507,1525,0.1121323529411764,0.254298989893076,1.15990783761103,-0.0014563697151638,0.8917377863761328,0.5838278661804986,0.2286736495040755,0.0675819776692616,0.0121430717378058,0.0014563697151638
mimic4,12,catboost_depth8_v1,calibrated,13600,9507,1525,0.1121323529411764,0.0068315430260015,1.031946353681659,0.002519060061516,0.8917377863761328,0.5838278661804986,0.2273354767029958,0.0673262355393801,0.0061462585632117,0.002519060061516
mimic4,12,ridge_logit_stack_all6_train_oof_v1,raw,13600,9507,1525,0.1121323529411764,0.0353567517275761,1.0309773796043873,0.000491180007992,0.894296548213013,0.5912270396955177,0.2250480604074139,0.0666612636555573,0.0061794583760639,0.000491180007992
mimic4,12,ridge_logit_stack_all6_train_oof_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.008743981611877,1.0158749768985742,0.0020200458750135,0.894296548213013,0.5912270396955177,0.2250289995853111,0.0666701255894306,0.0062330146435197,0.0020200458750135
mimic4,12,nested_shrinkage_train_only_v1,raw,13600,9507,1525,0.1121323529411764,0.0432265621103602,1.034980502345286,0.0003398291848305,0.8942994263992126,0.5912683668186185,0.225058029324654,0.0666570891478551,0.0061577213501275,0.0003398291848305
mimic4,12,nested_shrinkage_train_only_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.009172943790808,1.0155878035237154,0.0020211714399108,0.8942994263992126,0.5912683668186185,0.2250217516972227,0.0666664176248686,0.0062764404220629,0.0020211714399108
mimic4,12,tabm_0p0p3_registered_v1,raw,13600,9507,1525,0.1121323529411764,-0.0351483862800776,1.0112918656206948,0.003547178195905,0.8868113362522486,0.567881711141984,0.232400336140483,0.0683747567839246,0.0059465464272542,0.003547178195905
mimic4,12,tabm_0p0p3_registered_v1,calibrated,13600,9507,1525,0.1121323529411764,-0.0103981915043396,1.0117750539271146,0.0018390087286596,0.8868113362522486,0.567881711141984,0.2323342643336303,0.0683700533467142,0.0062874518617765,0.0018390087286596
mimic4,24,lgbm_leaf31_v1,raw,11279,8187,1327,0.1176522741377781,0.1224345113791038,1.0718072938678298,-0.0018407398134888,0.8984929470047033,0.6033378955193178,0.2290983151542606,0.068454829653916,0.0048399709125854,0.0018407398134888
mimic4,24,lgbm_leaf31_v1,calibrated,11279,8187,1327,0.1176522741377781,-0.0206865376294242,1.009221889024421,0.0022234563767589,0.8984929470047033,0.6033378955193178,0.228771583539484,0.068414023143079,0.0037147659759768,0.0022234563767589
mimic4,24,lgbm_leaf15_v1,raw,11279,8187,1327,0.1176522741377781,0.1368720800953955,1.0870819463649728,-0.0014882687365245,0.8976137456778217,0.6015958642860821,0.2297616124896865,0.0686078863873167,0.0068310241344582,0.0014882687365245
mimic4,24,lgbm_leaf15_v1,calibrated,11279,8187,1327,0.1176522741377781,0.008848815105258,1.022022033838183,0.0013376261896849,0.8976137456778217,0.6015958642860821,0.2293050193048716,0.0685170776399414,0.004174875756464,0.0013376261896849
mimic4,24,xgb_depth4_v1,raw,11279,8187,1327,0.1176522741377781,0.0993014106732934,1.059633125561134,-0.0013929997751571,0.8989845304182003,0.6043878031899429,0.2284656458097611,0.0683374377447967,0.0064387522555922,0.0013929997751571
mimic4,24,xgb_depth4_v1,calibrated,11279,8187,1327,0.1176522741377781,-0.0042121833615369,1.0142045333803396,0.0015435058747962,0.8989845304182003,0.6043878031899429,0.2282483582905492,0.0682916961871431,0.0054384579779558,0.0015435058747962
mimic4,24,xgb_depth6_v1,raw,11279,8187,1327,0.1176522741377781,0.1027506574394225,1.0428817813314493,-0.0031147464374196,0.8991715623084248,0.6047729401494354,0.2283231410238661,0.0683495509635323,0.0054084601361555,0.0031147464374196
mimic4,24,xgb_depth6_v1,calibrated,11279,8187,1327,0.1176522741377781,-0.004206016366057,1.015992668919221,0.0016889999842462,0.8991715623084248,0.6047729401494354,0.2281630458048448,0.0682993149486611,0.0050845899963463,0.0016889999842462
mimic4,24,catboost_depth6_v1,raw,11279,8187,1327,0.1176522741377781,0.2032079241775508,1.1384508936336677,-0.0009182493251958,0.8952048960859904,0.5938308973549506,0.2330163837389942,0.0695174670570412,0.0105674695073294,0.0009182493251958
mimic4,24,catboost_depth6_v1,calibrated,11279,8187,1327,0.1176522741377781,0.0075266529039033,1.0227233612382018,0.001542616839597,0.8952048960859904,0.5938308973549506,0.2319162606429675,0.0693209075735342,0.0075374098249021,0.001542616839597
mimic4,24,catboost_depth8_v1,raw,11279,8187,1327,0.1176522741377781,0.2336215673666365,1.1545549084542428,-0.0017386802556862,0.8976829550493461,0.6000484187796479,0.2309846660578915,0.0691079331278621,0.0118423002324907,0.0017386802556862
mimic4,24,catboost_depth8_v1,calibrated,11279,8187,1327,0.1176522741377781,0.0301291662215022,1.0379793860972533,0.0012897580896981,0.8976829550493461,0.6000484187796479,0.2296829831048499,0.068853370175581,0.0070286640743193,0.0012897580896981
mimic4,24,ridge_logit_stack_all6_train_oof_v1,raw,11279,8187,1327,0.1176522741377781,0.0285270410555678,1.0335821909483374,0.000970923412911,0.9001292867406354,0.6083996236297302,0.2271308363287683,0.067975113887156,0.0040957881983696,0.000970923412911
mimic4,24,ridge_logit_stack_all6_train_oof_v1,calibrated,11279,8187,1327,0.1176522741377781,0.0011915059051378,1.020258663497402,0.0016874777398415,0.9001292867406354,0.6083996236297302,0.2270967626024204,0.0679779784216887,0.0038887823061154,0.0016874777398415
mimic4,24,nested_shrinkage_train_only_v1,raw,11279,8187,1327,0.1176522741377781,0.0665779434490648,1.0515727596159554,2.654837562451884e-05,0.8999418762433457,0.6078745149015407,0.2274284296362239,0.0680158449830492,0.0049979507006267,2.654837562451884e-05
mimic4,24,nested_shrinkage_train_only_v1,calibrated,11279,8187,1327,0.1176522741377781,-0.0062174884682257,1.0166108049121696,0.0018693450217214,0.8999418762433457,0.6078745149015407,0.2272939100359033,0.0680106090364729,0.0041382837412232,0.0018693450217214
mimic4,24,tabm_0p0p3_registered_v1,raw,11279,8187,1327,0.1176522741377781,-0.1169409023637213,0.9286080399178483,0.0020403806969077,0.8926592936221974,0.5772637381205827,0.2354563459832149,0.0707110530223991,0.0065379418673404,0.0020403806969077
mimic4,24,tabm_0p0p3_registered_v1,calibrated,11279,8187,1327,0.1176522741377781,-0.0362865159441824,0.9916033972819642,0.0018266940056045,0.8926592936221974,0.5772637381205827,0.2350860429007559,0.0706353986730149,0.0054448732174606,0.0018266940056045
mimic4,48,lgbm_leaf31_v1,raw,7016,5446,1006,0.1433865450399087,0.08787918899078,1.0377154752312705,-0.0034028795986631,0.8819652798682117,0.6028394196379655,0.2729321612236424,0.0831484337148878,0.0087194138441517,0.0034028795986631
mimic4,48,lgbm_leaf31_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0153645869274116,1.007372145734846,0.0019938172253948,0.8819652798682117,0.6028394196379655,0.2727794462148867,0.0831391485694808,0.009184827577245,0.0019938172253948
mimic4,48,lgbm_leaf15_v1,raw,7016,5446,1006,0.1433865450399087,0.0940516530850462,1.0652337852319946,-0.0012256551926385,0.8832940791192943,0.6030759698852383,0.272213369645313,0.0829808840116524,0.0086715100215221,0.0012256551926385
mimic4,48,lgbm_leaf15_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0133647692771828,1.0078807626101025,0.0018708163148363,0.8832940791192943,0.6030759698852383,0.2719197283918412,0.0829730486427672,0.0069816695516544,0.0018708163148363
mimic4,48,xgb_depth4_v1,raw,7016,5446,1006,0.1433865450399087,0.0514002673505329,1.031824607957255,-0.0010326849804927,0.8839680717690528,0.6051517976639734,0.2713860353988613,0.0829090321883452,0.0088211278886059,0.0010326849804927
mimic4,48,xgb_depth4_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0222660374730474,1.0096038679599837,0.0027801533490323,0.8839680717690528,0.6051517976639734,0.2713548062899737,0.0829257818053985,0.0092594090878355,0.0027801533490323
mimic4,48,xgb_depth6_v1,raw,7016,5446,1006,0.1433865450399087,0.0749672453524187,1.020320879051703,-0.0040705911057703,0.8838569250057062,0.6085017141428887,0.2707837923746636,0.0825334111615355,0.0090406569416807,0.0040705911057703
mimic4,48,xgb_depth6_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0266514025453777,1.0028290336580543,0.0024652582212989,0.8838569250057062,0.6085017141428887,0.2706865831086369,0.0825118638516509,0.0086322915225297,0.0024652582212989
mimic4,48,catboost_depth6_v1,raw,7016,5446,1006,0.1433865450399087,0.1637200878877134,1.1339897247274555,0.000348714273126,0.8812974069063158,0.6043726856515965,0.2743431358590102,0.083318581894913,0.0125278432028909,0.000348714273126
mimic4,48,catboost_depth6_v1,calibrated,7016,5446,1006,0.1433865450399087,0.0015626322076291,1.025086290205341,0.0024112931905316,0.8812974069063158,0.6043726856515965,0.2732343760841269,0.0832063331994064,0.006663636594447,0.0024112931905316
mimic4,48,catboost_depth8_v1,raw,7016,5446,1006,0.1433865450399087,0.1720024106265971,1.1266586860774674,-0.0012008805649806,0.8808271833226928,0.6047211872056631,0.27426977312392,0.0834637144989806,0.0118659503309718,0.0012008805649806
mimic4,48,catboost_depth8_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0072560392717079,1.0210930966333955,0.0027050946052797,0.8808271833226928,0.6047211872056631,0.2732737104887843,0.0833561193094126,0.0061869410052359,0.0027050946052797
mimic4,48,ridge_logit_stack_all6_train_oof_v1,raw,7016,5446,1006,0.1433865450399087,-0.034121942383879,0.9948495369580296,0.0022981813192134,0.8845390221069589,0.6117312044681981,0.2699557734790994,0.0823260447165105,0.0068106085194043,0.0022981813192134
mimic4,48,ridge_logit_stack_all6_train_oof_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0187817065206699,1.009972529290702,0.0025054741075637,0.8845390221069589,0.6117312044681981,0.2699675970322782,0.0823015386007421,0.0073056142498772,0.0025054741075637
mimic4,48,nested_shrinkage_train_only_v1,raw,7016,5446,1006,0.1433865450399087,0.0062801059000319,1.0119245413956608,0.0006434988083984,0.8841496776413069,0.6099097186759886,0.2703861389719018,0.0824126075362306,0.0084751477519263,0.0006434988083984
mimic4,48,nested_shrinkage_train_only_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0173678344336129,1.0096608569266476,0.0023615497634567,0.8841496776413069,0.6099097186759886,0.2704134730493957,0.0824247000887588,0.0078275245405468,0.0023615497634567
mimic4,48,tabm_0p0p3_registered_v1,raw,7016,5446,1006,0.1433865450399087,-0.0481268351255723,0.946391121605376,-0.0011711336233694,0.8758642818628991,0.583056729193918,0.2791105560170371,0.0851259280124012,0.0072508061118818,0.0011711336233694
mimic4,48,tabm_0p0p3_registered_v1,calibrated,7016,5446,1006,0.1433865450399087,-0.0491542899023397,0.9883464655785922,0.003107777360804,0.8758642818628991,0.583056729193918,0.2789562844398247,0.0851523128123154,0.0087034748064962,0.003107777360804


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/contrasts_a.csv <==
analysis,construction,threshold_regime,roster_regime,contrast,holm_family,target,landmark_h,horizon_h,n_stays,n_persons,events,bootstrap_stream,replicates,finite_replicates,status,estimate,ci_lower,ci_upper,p_two_sided,p_rule,side,direction_concordant,holm_p,survives,significantly_negative,holm_negative,seed_spread,eicu_same_head_estimate,eicu_arterial_head_estimate
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,0.025369195297166504,0.005898970945211368,0.04576827260675105,0.0103989601039896,add_one,+,1,0.021597840215978402,1,0,0,0.016321546933791842,0.07818279412105444,0.0733974470802379
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,-0.0836615965067345,-0.1142159799021931,-0.0534139260113109,0.00019998000199980003,add_one,-,1,0.0017998200179982003,0,1,1,0.028394507986344686,0.06162366097977286,0.023432403253359824
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,0.0423100375681408,0.02390797471007409,0.061691914672047155,0.00039996000399960006,add_one,+,1,,,,,0.020492079615729075,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,0.028705423291189348,0.01639098395902161,0.04041128010876986,0.00019998000199980003,add_one,+,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,0.013767747219478526,0.00815120572913266,0.019093276938943173,0.00019998000199980003,add_one,+,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,0.04124850657108723,0.01117040239056466,0.07088200698566054,0.006399360063993601,add_one,+,1,0.021597840215978402,1,0,0,0.02012486522714696,0.1013286713286713,0.08340298595191908
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,-0.01269214237841303,-0.04794684115189822,0.02335580537883162,0.48275172482751727,add_one,-,1,1.0,0,0,0,0.03491163271847775,0.059765849765849775,0.025010678108897056
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,0.05690765509805638,0.02925567730239951,0.0840414999908671,0.00019998000199980003,add_one,+,1,,,,,0.03211054287962234,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,-0.03093244182739554,-0.04836682508842618,-0.012869392968662496,0.0011998800119988001,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,-0.015090880342299851,-0.023060713864243586,-0.00671772375681855,0.0005999400059994001,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,0.029006382611695747,-0.020849160124926124,0.07722672630696117,0.25937406259374063,add_one,+,1,0.25937406259374063,0,0,0,0.04661894083146456,0.15340433382957336,0.13609104002880637
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,-0.011415387269277155,-0.07062539086929334,0.04827818586158097,0.7199280071992801,add_one,-,1,1.0,0,0,0,0.052484043470760744,0.08477815525950812,0.016842255296165187
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,0.019814846759818306,-0.027644905949442487,0.06582503349059352,0.42195780421957807,add_one,+,1,,,,,0.04716520039100691,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,-0.011811175189986246,-0.03964563005954151,0.017039478792974072,0.41335866413358663,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,-0.006809950648796609,-0.0183418309433744,0.005074713266009184,0.26377362263773624,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,12,6,3277,2856,527,20260930:1:0,10000,10000,OK,0.08810308780403653,0.06647975515556219,0.10992391668567343,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.008087631533551853,0.1160878853628183,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,12,6,3277,2856,527,20260930:1:0,10000,10000,OK,-0.007721787131274827,-0.020608177416707663,0.004909971662389578,0.23657634236576341,add_one,-,1,1.0,0,0,0,0.010856649991374812,0.010044308068272367,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,heart_rate,12,6,3277,2856,527,20260930:1:0,10000,10000,OK,0.08792547869587712,0.06573145241593178,0.10995424256659181,0.00019998000199980003,add_one,+,1,,,,,0.008763153355183628,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,heart_rate,12,6,3277,2856,527,20260930:1:0,10000,10000,OK,-0.02423259668382981,-0.036258767011505114,-0.012184992864952605,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,heart_rate,12,6,3277,2856,527,20260930:1:0,10000,10000,OK,-0.007403311066966106,-0.011120135206108411,-0.003678184628542691,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,18,12,2066,1855,620,20260930:1:1,10000,10000,OK,0.11382646232097446,0.09170360402698934,0.13590895570199524,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.005675835452639166,0.10696219131624507,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,18,12,2066,1855,620,20260930:1:1,10000,10000,OK,0.0011424173470753862,-0.013096322316416243,0.015586945723298707,0.8707129287071292,add_one,+,1,1.0,0,0,0,0.005694797662071149,0.027315674577757455,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,heart_rate,18,12,2066,1855,620,20260930:1:1,10000,10000,OK,0.11787165930486772,0.09419614634012259,0.1415641445572661,0.00019998000199980003,add_one,+,1,,,,,0.006744969437380011,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,heart_rate,18,12,2066,1855,620,20260930:1:1,10000,10000,OK,-0.06411779508084459,-0.07936968036943197,-0.048742302666269666,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,heart_rate,18,12,2066,1855,620,20260930:1:1,10000,10000,OK,-0.024763855680720526,-0.03046903408867448,-0.019153659723980098,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,0.11128776332546919,0.07660406885759,0.14615222920564183,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.008815792220807195,0.12122510994825393,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,-0.041792283441551635,-0.07012863393495727,-0.013635428665459904,0.0047995200479952005,add_one,-,1,0.033596640335966405,0,1,1,0.004911581101112783,0.04214712192848753,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,0.0981752510595653,0.06093067776395731,0.13560085713237874,0.00019998000199980003,add_one,+,1,,,,,0.013174102762177231,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,-0.033274889791887155,-0.06051475388164871,-0.006014740738299574,0.014998500149985002,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,-0.021709229866826517,-0.03186253733749341,-0.011696785443919134,0.00039996000399960006,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,12,6,2341,2106,885,20260930:2:0,10000,10000,OK,0.06751598683802076,0.044914648910411616,0.08924293692509858,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.013895356056373043,0.10152875082729192,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,12,6,2341,2106,885,20260930:2:0,10000,10000,OK,0.02313349785807419,0.006807268033019609,0.039372477291844385,0.0037996200379962005,add_one,+,1,0.030396960303969604,1,0,0,0.018234308064816518,0.047765321615550874,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,respiratory_rate,12,6,2341,2106,885,20260930:2:0,10000,10000,OK,0.06188722294654501,0.04003652464713079,0.08335568640108296,0.00019998000199980003,add_one,+,1,,,,,0.008267368224995297,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,respiratory_rate,12,6,2341,2106,885,20260930:2:0,10000,10000,OK,-0.019672479035038458,-0.033711129797895034,-0.005429660569276118,0.006999300069993001,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,respiratory_rate,12,6,2341,2106,885,20260930:2:0,10000,10000,OK,-0.013102987785783709,-0.017782895675043525,-0.008339759821507153,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,18,12,1227,1148,748,20260930:2:1,10000,10000,OK,0.062409431413483984,0.036403513539956744,0.08909933195702831,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.014270483292956548,0.0833256448901785,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,18,12,1227,1148,748,20260930:2:1,10000,10000,OK,0.033857579851071226,0.006652227288178025,0.06073122112651026,0.016998300169983,add_one,+,1,0.101989801019898,0,0,0,0.04002601230281455,0.04624730611037553,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,respiratory_rate,18,12,1227,1148,748,20260930:2:1,10000,10000,OK,0.056918100320409074,0.02948932043690764,0.08475359657177839,0.00019998000199980003,add_one,+,1,,,,,0.013869971978163087,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,respiratory_rate,18,12,1227,1148,748,20260930:2:1,10000,10000,OK,-0.03554493874798455,-0.05576113312397035,-0.016253137590267253,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,respiratory_rate,18,12,1227,1148,748,20260930:2:1,10000,10000,OK,-0.02088819370424656,-0.028743927514673872,-0.013400265703087121,0.00019998000199980003,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,0.07481460946704552,0.0234592847039806,0.12566467715680957,0.0053994600539946005,add_one,+,1,0.021597840215978402,1,0,0,0.03635040543350199,0.10788316582914573,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,-0.030466421789451848,-0.08897777777777778,0.028197802945277718,0.31296870312968705,add_one,-,1,1.0,0,0,0,0.0615080740176035,0.04946451005025123,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,s2_minus_s1_admission,,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,0.028172430521865667,-0.027846459096459088,0.0831572090330052,0.3251674832516748,add_one,+,1,,,,,0.027444729364474396,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,nll_s2_minus_s1_matched,,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,-0.02886616348346225,-0.061720903187704804,0.004784662906442971,0.09419058094190581,add_one,-,1,,,,,,,
primary,whole_person,mimic4_train_mean_z0,hour30_entry,brier_s2_minus_s1_matched,,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,-0.015984883591838906,-0.02951719925764231,-0.002190581759382726,0.0225977402259774,add_one,-,1,,,,,,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,12,6,2550,2298,845,20260930:0:0,10000,10000,OK,0.02362053827066233,0.00425670938612972,0.043446083496016266,0.018998100189981004,add_one,+,1,0.03799620037996201,1,0,0,0.01588019920526118,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,12,6,2550,2298,845,20260930:0:0,10000,10000,OK,-0.08344284995401623,-0.11306305040096701,-0.05404492334038398,0.00019998000199980003,add_one,-,1,0.0017998200179982003,0,1,1,0.029423380589633674,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,18,12,1507,1401,851,20260930:0:1,10000,10000,OK,0.042446834427216196,0.012564296857588596,0.07155103766797918,0.0047995200479952005,add_one,+,1,0.019198080191980802,1,0,0,0.019942463672580346,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,18,12,1507,1401,851,20260930:0:1,10000,10000,OK,-0.012383386833280796,-0.04846430053073543,0.02428864322473372,0.48735126487351266,add_one,-,1,1.0,0,0,0,0.03395574790060474,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,0.029006382611695747,-0.020849160124926124,0.07722672630696117,0.25937406259374063,add_one,+,1,0.25937406259374063,0,0,0,0.04661894083146456,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,-0.011415387269277155,-0.07062539086929334,0.04827818586158097,0.7199280071992801,add_one,-,1,1.0,0,0,0,0.052484043470760744,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,heart_rate,12,6,3408,2962,552,20260930:1:0,10000,10000,OK,0.08964942861202455,0.06850910114468005,0.1110746312855276,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.008287916615921653,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,heart_rate,12,6,3408,2962,552,20260930:1:0,10000,10000,OK,-0.00608774306824178,-0.018856490602620603,0.006273064783529403,0.34236576342365765,add_one,-,1,1.0,0,0,0,0.009723363983274447,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,heart_rate,18,12,2082,1869,636,20260930:1:1,10000,10000,OK,0.11370936524091617,0.09204071919851209,0.13526459864326937,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.005526522960759173,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,heart_rate,18,12,2082,1869,636,20260930:1:1,10000,10000,OK,0.002454287255234555,-0.011943479866174634,0.016453664836938952,0.7315268473152685,add_one,+,1,1.0,0,0,0,0.006150669380724949,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,0.11128776332546919,0.07660406885759,0.14615222920564183,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.008815792220807195,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,heart_rate,30,24,876,822,422,20260930:1:2,10000,10000,OK,-0.041792283441551635,-0.07012863393495727,-0.013635428665459904,0.0047995200479952005,add_one,-,1,0.033596640335966405,0,1,1,0.004911581101112783,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,respiratory_rate,12,6,2430,2180,916,20260930:2:0,10000,10000,OK,0.06569629599718493,0.04413174578629966,0.08692155179462022,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.014756018067180854,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,respiratory_rate,12,6,2430,2180,916,20260930:2:0,10000,10000,OK,0.02379133905960671,0.00802713714211969,0.04012668128654975,0.0025997400259974,add_one,+,1,0.0207979202079792,1,0,0,0.018816374680565073,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,respiratory_rate,18,12,1237,1157,758,20260930:2:1,10000,10000,OK,0.06135804033248689,0.035333616097741036,0.08721968274082958,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.014500856555819341,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,respiratory_rate,18,12,1237,1157,758,20260930:2:1,10000,10000,OK,0.0327209831387951,0.005427097322176766,0.05943049199084662,0.020597940205979402,add_one,+,1,0.12358764123587641,0,0,0,0.041255143466214284,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a1_s2_minus_s1_matched,A1,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,0.07481460946704552,0.0234592847039806,0.12566467715680957,0.0053994600539946005,add_one,+,1,0.019198080191980802,1,0,0,0.03635040543350199,,
per_cell_roster,whole_person,mimic4_train_mean_z0,per_cell_eligibility,a2_s2_minus_locf,A2,respiratory_rate,30,24,401,385,307,20260930:2:2,10000,10000,OK,-0.030466421789451848,-0.08897777777777778,0.028197802945277718,0.31296870312968705,add_one,-,1,1.0,0,0,0,0.0615080740176035,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,0.025369195297166504,0.005898970945211368,0.04576827260675105,0.0103989601039896,add_one,+,1,0.0207979202079792,1,0,0,0.016321546933791842,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,10000,10000,OK,-0.0836615965067345,-0.1142159799021931,-0.0534139260113109,0.00019998000199980003,add_one,-,1,0.0017998200179982003,0,1,1,0.028394507986344686,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,0.04124850657108723,0.01117040239056466,0.07088200698566054,0.006399360063993601,add_one,+,1,0.019198080191980802,1,0,0,0.02012486522714696,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,10000,10000,OK,-0.01269214237841303,-0.04794684115189822,0.02335580537883162,0.48275172482751727,add_one,-,1,1.0,0,0,0,0.03491163271847775,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,0.029006382611695747,-0.020849160124926124,0.07722672630696117,0.25937406259374063,add_one,+,1,0.25937406259374063,0,0,0,0.04661894083146456,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,10000,10000,OK,-0.011415387269277155,-0.07062539086929334,0.04827818586158097,0.7199280071992801,add_one,-,1,1.0,0,0,0,0.052484043470760744,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,12,6,3075,2679,520,20260930:1:0,10000,10000,OK,0.08126192985097092,0.06024553132376083,0.10240690211213428,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.00844347433388537,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,heart_rate,12,6,3075,2679,520,20260930:1:0,10000,10000,OK,-0.005778187565858839,-0.018896092983335343,0.007432541706579743,0.386961303869613,add_one,-,1,1.0,0,0,0,0.011929850970946787,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,18,12,1922,1731,614,20260930:1:1,10000,10000,OK,0.1105417426212035,0.08797078361237187,0.13213422234235858,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.010028489177101085,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,heart_rate,18,12,1922,1731,614,20260930:1:1,10000,10000,OK,0.003484943569514587,-0.012214943489976848,0.01886652012752148,0.6643335666433356,add_one,+,1,1.0,0,0,0,0.00596678919005067,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,30,24,798,752,390,20260930:1:2,10000,10000,OK,0.09980643539467067,0.0639450404667796,0.13555000978665102,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.006121166415284041,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,heart_rate,30,24,798,752,390,20260930:1:2,10000,10000,OK,-0.03953494218200097,-0.07030569356659495,-0.009329898212386745,0.0117988201179882,add_one,-,1,0.07979202079792021,0,1,0,0.006636500754147789,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,12,6,2335,2100,881,20260930:2:0,10000,10000,OK,0.06761854651226333,0.04528960250544671,0.08971434906908046,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.014214964550412379,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,12,6,2335,2100,881,20260930:2:0,10000,10000,OK,0.023584085235141394,0.007207705170554602,0.03949187842913564,0.0053994600539946005,add_one,+,1,0.043195680431956804,1,0,0,0.01767405115170173,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,18,12,1226,1147,748,20260930:2:1,10000,10000,OK,0.061765824625780306,0.03525916689314128,0.08833359272773386,0.00019998000199980003,add_one,+,1,0.0017998200179982003,1,0,0,0.013805293893898396,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,18,12,1226,1147,748,20260930:2:1,10000,10000,OK,0.034458975678517925,0.0075243667985603665,0.06186902876061331,0.011398860113988602,add_one,+,1,0.07979202079792021,0,0,0,0.04005381155885712,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,30,24,399,383,305,20260930:2:2,10000,10000,OK,0.07589117544471576,0.024996270549273513,0.12663759305757455,0.0035996400359964,add_one,+,1,0.0143985601439856,1,0,0,0.036867806069061704,,
eicu_mean_threshold,whole_person,eicu_train_mean_physical,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,30,24,399,383,305,20260930:2:2,10000,10000,OK,-0.03224973840251133,-0.08985910270671119,0.026484977733174486,0.28077192280771923,add_one,-,1,1.0,0,0,0,0.0624346006278339,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,2000,2000,OK,0.025369195297166504,0.004123925210543988,0.04560610997126409,0.023,v2_no_add_one,+,1,0.046,1,0,0,0.016321546933791842,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,12,6,2485,2241,819,20260930:0:0,2000,2000,OK,-0.0836615965067345,-0.11596014419498371,-0.05313654532570276,0.0,v2_no_add_one,-,1,0.0,0,1,1,0.028394507986344686,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,2000,2000,OK,0.04124850657108723,0.012932994468097436,0.07273359031434931,0.002,v2_no_add_one,+,1,0.008,1,0,0,0.02012486522714696,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,18,12,1493,1387,837,20260930:0:1,2000,2000,OK,-0.01269214237841303,-0.047688787857643834,0.022189154526620403,0.505,v2_no_add_one,-,1,1.0,0,0,0,0.03491163271847775,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,2000,2000,OK,0.029006382611695747,-0.020932043487376116,0.0775545929266556,0.252,v2_no_add_one,+,1,0.252,0,0,0,0.04661894083146456,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,O2_pulseoxymetry_saturation,30,24,559,529,372,20260930:0:2,2000,2000,OK,-0.011415387269277155,-0.07133146003633058,0.050617336512261614,0.724,v2_no_add_one,-,1,1.0,0,0,0,0.052484043470760744,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,12,6,3277,2856,527,20260930:1:0,2000,2000,OK,0.08810308780403653,0.06726687187744787,0.10936496948462929,0.0,v2_no_add_one,+,1,0.0,1,0,0,0.008087631533551853,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,12,6,3277,2856,527,20260930:1:0,2000,2000,OK,-0.007721787131274827,-0.01977041186543991,0.004227149766927329,0.225,v2_no_add_one,-,1,1.0,0,0,0,0.010856649991374812,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,18,12,2066,1855,620,20260930:1:1,2000,2000,OK,0.11382646232097446,0.0921808987713014,0.13486054802802375,0.0,v2_no_add_one,+,1,0.0,1,0,0,0.005675835452639166,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,18,12,2066,1855,620,20260930:1:1,2000,2000,OK,0.0011424173470753862,-0.01360445509407171,0.01672476265251612,0.864,v2_no_add_one,+,1,1.0,0,0,0,0.005694797662071149,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,heart_rate,30,24,876,822,422,20260930:1:2,2000,2000,OK,0.11128776332546919,0.07708189880020866,0.14670410105192713,0.0,v2_no_add_one,+,1,0.0,1,0,0,0.008815792220807195,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,heart_rate,30,24,876,822,422,20260930:1:2,2000,2000,OK,-0.041792283441551635,-0.07082152528496763,-0.01407007101086053,0.001,v2_no_add_one,-,1,0.008,0,1,1,0.004911581101112783,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,12,6,2341,2106,885,20260930:2:0,2000,2000,OK,0.06751598683802076,0.04521343875980581,0.08993530455537586,0.0,v2_no_add_one,+,1,0.0,1,0,0,0.013895356056373043,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,12,6,2341,2106,885,20260930:2:0,2000,2000,OK,0.02313349785807419,0.006980178600272313,0.04016580149941407,0.006,v2_no_add_one,+,1,0.042,1,0,0,0.018234308064816518,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,18,12,1227,1148,748,20260930:2:1,2000,2000,OK,0.062409431413483984,0.03576204814229289,0.08938056523422375,0.0,v2_no_add_one,+,1,0.0,1,0,0,0.014270483292956548,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,18,12,1227,1148,748,20260930:2:1,2000,2000,OK,0.033857579851071226,0.0055412043936633685,0.060391662445770634,0.021,v2_no_add_one,+,1,0.126,0,0,0,0.04002601230281455,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a1_s2_minus_s1_matched,A1,respiratory_rate,30,24,401,385,307,20260930:2:2,2000,2000,OK,0.07481460946704552,0.024186109603906658,0.12522662522662525,0.004,v2_no_add_one,+,1,0.012,1,0,0,0.03635040543350199,,
concordance_stay_level,stay_level_v2,mimic4_train_mean_z0,hour30_entry,a2_s2_minus_locf,A2,respiratory_rate,30,24,401,385,307,20260930:2:2,2000,2000,OK,-0.030466421789451848,-0.09006772797095375,0.029835218544895924,0.316,v2_no_add_one,-,1,1.0,0,0,0,0.0615080740176035,,


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/contrasts_b.csv <==
endpoint,contrast,role,minuend,subtrahend,status,estimate,ci_lower,ci_upper,p_one_sided,holm_p,rejected,hybrid_worse_flag,nll_estimate,nll_ci_lower,nll_ci_upper,finite_draws,draws
E2_circulatory_map,h_mean_minus_b,primary_holm,h_mean,b,OK,0.0010340369205587008,-0.0012249153795389738,0.0032905969915733193,0.1812818718128187,0.1812818718128187,0,0,-0.0007281328174407742,-0.002277815831344207,0.000807675974475247,10000,10000
E2_circulatory_map,g_mean_minus_b,descriptive,g_mean,b,OK,-0.010873977207722318,-0.014494591587702527,-0.00722805255749017,,,,,0.008419802373467511,0.005745561873408471,0.011081115657361425,10000,10000
E2_circulatory_map,f_mean_minus_b,descriptive,f_mean,b,OK,-0.015478080974053232,-0.01965321924766516,-0.011426015037370472,,,,,0.011915152902894688,0.009010689377263141,0.014862917448804207,10000,10000
E2_circulatory_map,f_mean_minus_g_mean,descriptive,f_mean,g_mean,OK,-0.004604103766330914,-0.006726503561807556,-0.0025447129409626977,,,,,0.003495350529427177,0.0017719282031086483,0.005221390798165159,10000,10000
E2_circulatory_map,paired_tree_seed_h_minus_b,sensitivity,h_paired_tree_mean,b_tree_mean,OK,0.0010362800856975607,-0.0011603240325681024,0.003217053687555093,,,,,-0.000880858662578754,-0.0023721806441870386,0.0006030692314145975,10000,10000
E2_circulatory_map,h_mean_23_29_minus_b,descriptive_two_seed,h_mean_23_29,b,OK,0.0007137967372193854,-0.0015772131190801703,0.003040278294919363,,,,,-0.0005135499963590529,-0.0021064516497420914,0.0010769258679115083,10000,10000
E2_circulatory_map,g_mean_23_29_minus_b,descriptive_two_seed,g_mean_23_29,b,OK,-0.013876080495230814,-0.017835870968955926,-0.009960550813416593,,,,,0.010531726605048586,0.007648495709273374,0.01344663906120665,10000,10000
E2_circulatory_map,f_mean_23_29_minus_b,descriptive_two_seed,f_mean_23_29,b,OK,-0.01531276738789178,-0.019566861504617512,-0.011208960075143144,,,,,0.011681541037466825,0.008733345563250604,0.01468161276757768,10000,10000
E2_circulatory_map,h_13_minus_b,descriptive_per_seed,h_13,b,OK,0.0017252428258281993,-0.0009177431380477635,0.00439701757292584,,,,,-0.0009673691345633562,-0.0027727408857055433,0.0008687919530422513,10000,10000
E2_circulatory_map,h_17_minus_b,descriptive_per_seed,h_17,b,OK,0.00045624442010383515,-0.002153987524199452,0.0030472988742015145,,,,,-0.0004460672820134626,-0.002270844017152651,0.0013883739878531665,10000,10000
E2_circulatory_map,h_23_minus_b,descriptive_per_seed,h_23,b,OK,0.0003935785098192479,-0.0020990767845473737,0.002922470140577604,,,,,-0.0003867865065142473,-0.0021221618633319823,0.0013605507552866833,10000,10000
E2_circulatory_map,h_29_minus_b,descriptive_per_seed,h_29,b,OK,0.0010340149646194119,-0.0014208994238337823,0.0035712046784486876,,,,,-0.0006403134862038584,-0.0023590367354331177,0.0010606167592729127,10000,10000
E2_circulatory_map,h_31_minus_b,descriptive_per_seed,h_31,b,OK,0.0015611038824230317,-0.0009638050327688412,0.004092904855454058,,,,,-0.0012001276779090575,-0.002946326195880944,0.0005466174646685638,10000,10000
E2_circulatory_map,g_13_minus_b,descriptive_per_seed,g_13,b,OK,-0.003489082363406837,-0.007213960526400315,0.0002493659578562256,,,,,0.003046339485454297,0.00018689592753883824,0.005940139854994752,10000,10000
E2_circulatory_map,g_17_minus_b,descriptive_per_seed,g_17,b,OK,-0.013990635608892688,-0.018172405129139788,-0.009862169657161184,,,,,0.010210467101888498,0.007327043079748444,0.013100426437858286,10000,10000
E2_circulatory_map,g_23_minus_b,descriptive_per_seed,g_23,b,OK,-0.014226241134946416,-0.018195858814304883,-0.010195161741574364,,,,,0.010984058745518999,0.008002985258240097,0.013963465965015102,10000,10000
E2_circulatory_map,g_29_minus_b,descriptive_per_seed,g_29,b,OK,-0.013525919855515323,-0.017595744111554363,-0.009447784067436292,,,,,0.010079394464578229,0.007169817788579368,0.013054345806551777,10000,10000
E2_circulatory_map,g_31_minus_b,descriptive_per_seed,g_31,b,OK,-0.00913800707585033,-0.013350228900570563,-0.0048752880008310125,,,,,0.007778752069897532,0.004541334529597402,0.010995875225524468,10000,10000
E2_circulatory_map,f_13_minus_b,descriptive_per_seed,f_13,b,OK,-0.014680500372198924,-0.01917844935256659,-0.010289255536088995,,,,,0.011381824823626041,0.008210948413117664,0.014591639217904224,10000,10000
E2_circulatory_map,f_17_minus_b,descriptive_per_seed,f_17,b,OK,-0.014568140852474154,-0.018952581898387846,-0.010252458176011912,,,,,0.012408254012436948,0.009338499621174143,0.015530299470214504,10000,10000
E2_circulatory_map,f_23_minus_b,descriptive_per_seed,f_23,b,OK,-0.01423436483251328,-0.018549912976300948,-0.010067746566743214,,,,,0.011331857081945618,0.00834221680399754,0.01435874185041992,10000,10000
E2_circulatory_map,f_29_minus_b,descriptive_per_seed,f_29,b,OK,-0.01639116994327039,-0.020881020764606344,-0.012051909005845664,,,,,0.012031224992987977,0.00889857854696849,0.015275835813746646,10000,10000
E2_circulatory_map,f_31_minus_b,descriptive_per_seed,f_31,b,OK,-0.017516228869809747,-0.02194689345471835,-0.013067335023410594,,,,,0.012422603603476856,0.009292119478925578,0.015546930476354887,10000,10000
E3_aki_kdigo_creatinine,h_mean_minus_b,primary_holm,h_mean,b,OK,0.0035187037275514754,0.0006941704932646481,0.006462039114749274,0.008799120087991202,0.017598240175982403,1,0,-0.001841458295963827,-0.0031663927323838602,-0.0005544058550299992,10000,10000
E3_aki_kdigo_creatinine,g_mean_minus_b,descriptive,g_mean,b,OK,-0.02943549266969747,-0.03666933891765378,-0.022628241295585532,,,,,0.015865196951839855,0.012882503106936321,0.01910536844162093,10000,10000
E3_aki_kdigo_creatinine,f_mean_minus_b,descriptive,f_mean,b,OK,-0.037594290760127214,-0.04520071418622613,-0.03040357279328833,,,,,0.02051046729592132,0.01718252573962023,0.024006502186013964,10000,10000
E3_aki_kdigo_creatinine,f_mean_minus_g_mean,descriptive,f_mean,g_mean,OK,-0.008158798090429742,-0.011570404932751344,-0.004732088403731977,,,,,0.004645270344081465,0.003087375402168989,0.006206605182048394,10000,10000
E3_aki_kdigo_creatinine,paired_tree_seed_h_minus_b,sensitivity,h_paired_tree_mean,b_tree_mean,OK,0.0033596847742114466,0.0006130993237487532,0.006210718798320926,,,,,-0.0019842682129145306,-0.0032724310707899114,-0.0007257755080208728,10000,10000
E3_aki_kdigo_creatinine,h_mean_23_29_minus_b,descriptive_two_seed,h_mean_23_29,b,OK,0.00336673458715131,0.0003472083549525912,0.006447309423786745,,,,,-0.0017832887112270157,-0.0031772506644903386,-0.00036958637232243187,10000,10000
E3_aki_kdigo_creatinine,g_mean_23_29_minus_b,descriptive_two_seed,g_mean_23_29,b,OK,-0.03181346659483619,-0.039258405251345996,-0.02488984094132374,,,,,0.016780547759124964,0.013652886417359872,0.020077195408706373,10000,10000
E3_aki_kdigo_creatinine,f_mean_23_29_minus_b,descriptive_two_seed,f_mean_23_29,b,OK,-0.03549189972199307,-0.04301955564002771,-0.02844679354083346,,,,,0.019319892175643727,0.015987733777329944,0.022855182172187145,10000,10000
E3_aki_kdigo_creatinine,h_13_minus_b,descriptive_per_seed,h_13,b,OK,0.003948812580801042,0.0006105811653186522,0.007346737130571296,,,,,-0.00233978967887305,-0.003869837237212185,-0.0008103929589019639,10000,10000
E3_aki_kdigo_creatinine,h_17_minus_b,descriptive_per_seed,h_17,b,OK,0.0023849329805198938,-0.0007167665513514054,0.005573205804507425,,,,,-0.0014537156074483915,-0.002941685872531541,-7.506914147596094e-06,10000,10000
E3_aki_kdigo_creatinine,h_23_minus_b,descriptive_per_seed,h_23,b,OK,0.004068729664695514,0.0007267587963134925,0.007505535016919496,,,,,-0.002021099087800071,-0.003601920187447233,-0.00041886620334308596,10000,10000
E3_aki_kdigo_creatinine,h_29_minus_b,descriptive_per_seed,h_29,b,OK,0.002664739509606995,-0.00046939090669266824,0.005854737378797214,,,,,-0.0015454783346539047,-0.0030152884474508464,-7.462041959372554e-05,10000,10000
E3_aki_kdigo_creatinine,h_31_minus_b,descriptive_per_seed,h_31,b,OK,0.004526303902133821,0.0015429127350876733,0.007582656430168698,,,,,-0.001847208771043496,-0.0032504274439509907,-0.0004541090882972568,10000,10000
E3_aki_kdigo_creatinine,g_13_minus_b,descriptive_per_seed,g_13,b,OK,-0.02540978403955929,-0.03297725465881069,-0.018172847296398193,,,,,0.013795522214567868,0.010565802926878866,0.01724509425630877,10000,10000
E3_aki_kdigo_creatinine,g_17_minus_b,descriptive_per_seed,g_17,b,OK,-0.03369623214823225,-0.041439277539321764,-0.02620460891274212,,,,,0.01831206932833862,0.015077473416550484,0.021697163705643077,10000,10000
E3_aki_kdigo_creatinine,g_23_minus_b,descriptive_per_seed,g_23,b,OK,-0.03138015780572978,-0.03874416436360569,-0.024405113118880398,,,,,0.016249370104214844,0.013034891535292876,0.019654295931563176,10000,10000
E3_aki_kdigo_creatinine,g_29_minus_b,descriptive_per_seed,g_29,b,OK,-0.032246775383942605,-0.039926905343215455,-0.02500683571195365,,,,,0.01731172541403514,0.014149392142674152,0.020627310057611238,10000,10000
E3_aki_kdigo_creatinine,g_31_minus_b,descriptive_per_seed,g_31,b,OK,-0.02444451397102343,-0.031844187659949647,-0.01742861276351071,,,,,0.013657297698042858,0.01045489510282916,0.01706318341624626,10000,10000
E3_aki_kdigo_creatinine,f_13_minus_b,descriptive_per_seed,f_13,b,OK,-0.03860230275933041,-0.046340377102111696,-0.03115395942478934,,,,,0.02089215571758596,0.017204973516058902,0.024671244315278243,10000,10000
E3_aki_kdigo_creatinine,f_17_minus_b,descriptive_per_seed,f_17,b,OK,-0.036612262747543256,-0.04460767511048028,-0.028957288146621105,,,,,0.019919440757709184,0.016319157255669795,0.023582697719987195,10000,10000
E3_aki_kdigo_creatinine,f_23_minus_b,descriptive_per_seed,f_23,b,OK,-0.03388665712040284,-0.041525917000795776,-0.026574897842088288,,,,,0.01864777701074194,0.015256950864142402,0.022198500310616074,10000,10000
E3_aki_kdigo_creatinine,f_29_minus_b,descriptive_per_seed,f_29,b,OK,-0.0370971423235833,-0.044702613956297044,-0.029882297592405266,,,,,0.019992007340545515,0.01654354714939863,0.02359889140892425,10000,10000
E3_aki_kdigo_creatinine,f_31_minus_b,descriptive_per_seed,f_31,b,OK,-0.04177308884977626,-0.04966892877253011,-0.03398026116838909,,,,,0.02310095565302417,0.019649057872426,0.02660102702122474,10000,10000
E4_hypoxemia_spo2,h_mean_minus_b,secondary_unadjusted,h_mean,b,OK,0.000907951264380702,-0.0033737861479916473,0.005371953945288397,0.3488651134886511,,,0,9.296477645071022e-05,-0.0004871319614948296,0.000669972731170166,10000,10000
E4_hypoxemia_spo2,g_mean_minus_b,descriptive,g_mean,b,OK,-0.019738136604922407,-0.027498711268912485,-0.011805983419459105,,,,,0.0037250818602118513,0.0025440330187363105,0.004908811953569359,10000,10000
E4_hypoxemia_spo2,f_mean_minus_b,descriptive,f_mean,b,OK,-0.019764105799223053,-0.028276571872929427,-0.011187494476933827,,,,,0.0036163033726727967,0.0022335919639723564,0.005012930138428566,10000,10000
E4_hypoxemia_spo2,f_mean_minus_g_mean,descriptive,f_mean,g_mean,OK,-2.5969194300645704e-05,-0.005131684000404013,0.005000376821893621,,,,,-0.00010877848753905461,-0.0010069198390666387,0.0008387048780964904,10000,10000
E4_hypoxemia_spo2,paired_tree_seed_h_minus_b,sensitivity,h_paired_tree_mean,b_tree_mean,OK,0.0016534994812777981,-0.0025640479339682277,0.005932657666206362,,,,,-0.0001189321860415038,-0.000660729378540956,0.0004294584968072347,10000,10000
E4_hypoxemia_spo2,h_mean_23_29_minus_b,descriptive_two_seed,h_mean_23_29,b,OK,0.0016447401475263579,-0.003044647725973226,0.0065768504984091555,,,,,0.0002243379180240923,-0.0003928772943968178,0.0008252211092022484,10000,10000
E4_hypoxemia_spo2,g_mean_23_29_minus_b,descriptive_two_seed,g_mean_23_29,b,OK,-0.022469235107233088,-0.03085334380492052,-0.013920115743950127,,,,,0.003993360829632739,0.002709207946696535,0.005262445218964851,10000,10000
E4_hypoxemia_spo2,f_mean_23_29_minus_b,descriptive_two_seed,f_mean_23_29,b,OK,-0.019655574860074854,-0.028680684444245763,-0.01056297465627339,,,,,0.0037756011042570647,0.002374124783283802,0.005191844118882955,10000,10000
E4_hypoxemia_spo2,h_13_minus_b,descriptive_per_seed,h_13,b,OK,-0.0005219817857815556,-0.0056516541251910996,0.004776697845140101,,,,,0.00016933784561964926,-0.0005064602985319747,0.0008541044372641557,10000,10000
E4_hypoxemia_spo2,h_17_minus_b,descriptive_per_seed,h_17,b,OK,0.0035019198724383083,-0.0015238604963054069,0.00865773419175845,,,,,-0.0004207609889537861,-0.0011251471124557994,0.000283219352745735,10000,10000
E4_hypoxemia_spo2,h_23_minus_b,descriptive_per_seed,h_23,b,OK,0.00079118302228387,-0.005008744040578988,0.006837903032395092,,,,,0.0002155487239204057,-0.0005363756095966649,0.0009614507486107899,10000,10000
E4_hypoxemia_spo2,h_29_minus_b,descriptive_per_seed,h_29,b,OK,0.0024982972727689567,-0.0021883717191349987,0.007294856462887384,,,,,0.00023312711212777892,-0.0004072031763073688,0.0008475499442335384,10000,10000
E4_hypoxemia_spo2,h_31_minus_b,descriptive_per_seed,h_31,b,OK,-0.0017296620598060697,-0.0069072392157597615,0.0034612451917428824,,,,,0.0002675711895395311,-0.0004425447703856448,0.000984207941639987,10000,10000
E4_hypoxemia_spo2,g_13_minus_b,descriptive_per_seed,g_13,b,OK,-0.013315118624760092,-0.021324880984260254,-0.005225495843499624,,,,,0.0020906852293692407,0.0007966751119127663,0.003394015274658923,10000,10000
E4_hypoxemia_spo2,g_17_minus_b,descriptive_per_seed,g_17,b,OK,-0.027671357836429822,-0.037588462362588074,-0.017869811303622862,,,,,0.0063970647256709895,0.0048770322505210465,0.007896265740151441,10000,10000
E4_hypoxemia_spo2,g_23_minus_b,descriptive_per_seed,g_23,b,OK,-0.017927224004397724,-0.02636722683470395,-0.009244570157399566,,,,,0.003359706580226718,0.0020235536964693795,0.004682046261577975,10000,10000
E4_hypoxemia_spo2,g_29_minus_b,descriptive_per_seed,g_29,b,OK,-0.027011246210068562,-0.03648825700613962,-0.017444320921333495,,,,,0.00462701507903876,0.0032852593913157285,0.005934405284843084,10000,10000
E4_hypoxemia_spo2,g_31_minus_b,descriptive_per_seed,g_31,b,OK,-0.012765736348955725,-0.02066681810230512,-0.0047995851495857165,,,,,0.0021509376867535485,0.000941278386109181,0.0033735909974128304,10000,10000
E4_hypoxemia_spo2,f_13_minus_b,descriptive_per_seed,f_13,b,OK,-0.020736999656145838,-0.02988521795346845,-0.011453644101644364,,,,,0.0035581124547224424,0.002035542035969462,0.005110576570032052,10000,10000
E4_hypoxemia_spo2,f_17_minus_b,descriptive_per_seed,f_17,b,OK,-0.015338686477367913,-0.024724153063911413,-0.00574124905217839,,,,,0.002596849777108959,0.0011503381788277739,0.004028287851124902,10000,10000
E4_hypoxemia_spo2,f_23_minus_b,descriptive_per_seed,f_23,b,OK,-0.01719640538902445,-0.026614810158118476,-0.007851992754845091,,,,,0.0031722447517449626,0.0017855508865888832,0.004590597401028077,10000,10000
E4_hypoxemia_spo2,f_29_minus_b,descriptive_per_seed,f_29,b,OK,-0.022114744331125258,-0.03214371637532333,-0.012059061806219353,,,,,0.004378957456769167,0.0028296093397220407,0.005954347743644312,10000,10000
E4_hypoxemia_spo2,f_31_minus_b,descriptive_per_seed,f_31,b,OK,-0.02343369314245136,-0.03362124360254072,-0.013341372820043428,,,,,0.004375352423018439,0.0027940468386952566,0.005968824466674071,10000,10000


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E2_seed13.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 33878,
    "fit_positives": 14925,
    "fit_rows": 90610
  },
  "endpoint": "E2_circulatory_map",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_13",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_13_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed13/tree_h_13_E2.cbm",
        "sha256": "30dbd953291ee9acc63ab84546e59bbe55a6abb48d93e16aed1beeff391ec9e2"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed13/tree_b_E2.cbm",
        "sha256": "3f574a868c64afc883fa39bdea5a21b373968aef3b1898b6344719e16384b379"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 110.7,
  "seed": 13,
  "self_sha256": "859c5bbc15853c94db869bfb87ff223ddbfc99d07489c685df29063ca2a8a675",
  "status": "FITTED",
  "task_index": 0,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "279d89aa9d194a4b4c3e96de01196bdd01fef39d09db1dd90ebd1c17ad293b27",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E2_seed17.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 33878,
    "fit_positives": 14925,
    "fit_rows": 90610
  },
  "endpoint": "E2_circulatory_map",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed17/tree_h_17_E2.cbm",
        "sha256": "e08ca26d93df7af954d4d2cfafcba09c00bc67affd983d5c730ae8c5b618deb3"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree17",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree17_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed17/tree_b_tree17_E2.cbm",
        "sha256": "0ada17a39a8580dbcb4ca4207209b149b393765784c3a4e99178dcbead9b0dc2"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_17_tree17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_tree17_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed17/tree_h_17_tree17_E2.cbm",
        "sha256": "f1a2ca53a0f2b5bbfc6ea162ce77aeb9008d47c629b6246fb8f5629bdb4a9596"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 164.3,
  "seed": 17,
  "self_sha256": "ad17a43e52c14b5f824c5c8642d90a870c3e345b6860c7b597d0ad00e85625b8",
  "status": "FITTED",
  "task_index": 1,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "c4bf1b78b4c5c94ab656c73ca760a14bcc49f2089533b31df49a172836167aff",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E2_seed23.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 33878,
    "fit_positives": 14925,
    "fit_rows": 90610
  },
  "endpoint": "E2_circulatory_map",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed23/tree_h_23_E2.cbm",
        "sha256": "2d93306207c08b404430e9575bb36a492f527dda880e0b371ccbef311dff09e4"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree23",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree23_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed23/tree_b_tree23_E2.cbm",
        "sha256": "e4904fac8f3c04e892d28e453f46b676c846b4e584c1e500a81b6d31f548fe4c"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_23_tree23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_tree23_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed23/tree_h_23_tree23_E2.cbm",
        "sha256": "0a18ec9de5053612f13cf7f45aab988cffde0f2941a252af307f9ee967646941"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 160.9,
  "seed": 23,
  "self_sha256": "e19e86ec607ffe37830591d8c4cf22fac22fd1031b68115dd4c13d83584403bd",
  "status": "FITTED",
  "task_index": 2,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "6c2469382c51ae572f64147096419b8213bc893498874ee29171168ca678e984",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E2_seed29.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 33878,
    "fit_positives": 14925,
    "fit_rows": 90610
  },
  "endpoint": "E2_circulatory_map",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed29/tree_h_29_E2.cbm",
        "sha256": "02bda974b3cf5e19b02617b846e664d4e142a3225c9c8b49bbdd48f4179e5490"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree29",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree29_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed29/tree_b_tree29_E2.cbm",
        "sha256": "c786b1eadd75f8e16d3c965232fdec6736d7f59af8965444887932fb60967ff6"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_29_tree29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_tree29_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed29/tree_h_29_tree29_E2.cbm",
        "sha256": "bb8b30995617a1344e1ef0e2bccda4f1b3df99eba877c979cd4e8595a6bcff0f"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 158.5,
  "seed": 29,
  "self_sha256": "ee5d6aa453d4e78fad62cd632477622a0d3a8554222a8ed17cf0f9556de8b898",
  "status": "FITTED",
  "task_index": 3,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "eedec7d55f0ca11e1c95055a1a35cab30fa38d1d26039acfa6018bce43ecd5b7",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E2_seed31.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 33878,
    "fit_positives": 14925,
    "fit_rows": 90610
  },
  "endpoint": "E2_circulatory_map",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed31/tree_h_31_E2.cbm",
        "sha256": "b9ce69feb134a3da39ced0af8536f23e07cf5f0fab84ef40f8c494eb08cff460"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree31",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree31_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed31/tree_b_tree31_E2.cbm",
        "sha256": "b30532e748583b08a7493724925cf9533685ad3faea41b46f680df5fa4ec62bc"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_31_tree31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_tree31_E2.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E2_seed31/tree_h_31_tree31_E2.cbm",
        "sha256": "a96fb70cc88513cb53edc8aab70655697571e23a851dbf22bbc06d28e69fc017"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 160.4,
  "seed": 31,
  "self_sha256": "ccbfa2c5f23163817fcbe588bcb5d73a99a498dcab69919ccb09be29968bfe5b",
  "status": "FITTED",
  "task_index": 4,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "d1bf8c2f68f162bc3d874b70a0f5044ba0acced0b4e18d8107d00f01a67f987b",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E3_seed13.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 38575,
    "fit_positives": 11109,
    "fit_rows": 109782
  },
  "endpoint": "E3_aki_kdigo_creatinine",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_13",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_13_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed13/tree_h_13_E3.cbm",
        "sha256": "5bcce14d64da27b15fb645ac97e5b1170f372db5c0a4ae0caf1ca91a2788672b"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed13/tree_b_E3.cbm",
        "sha256": "ee62d80ce4c00518ee32a1d6cd697e7b04673fc7ca188dff966c29f8c6402bfc"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 120.6,
  "seed": 13,
  "self_sha256": "e2bf06cf1c981cfdefc802be50b7f7068b86d4bbc8ac36717a4ebe1be7dcf3d5",
  "status": "FITTED",
  "task_index": 5,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "279d89aa9d194a4b4c3e96de01196bdd01fef39d09db1dd90ebd1c17ad293b27",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E3_seed17.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 38575,
    "fit_positives": 11109,
    "fit_rows": 109782
  },
  "endpoint": "E3_aki_kdigo_creatinine",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed17/tree_h_17_E3.cbm",
        "sha256": "bd9dfbb57902df1d78ba9c4a9ef823c726b277546ef33d6685f82920314b1f69"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree17",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree17_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed17/tree_b_tree17_E3.cbm",
        "sha256": "f382e257774203b5519df8f1d942b623f975cd284a3673ed8cfaf60ce19e44fa"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_17_tree17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_tree17_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed17/tree_h_17_tree17_E3.cbm",
        "sha256": "a2f37a3a0ec762728a07d9b9c4d621d5a5922071063b7ea00b3a2a87c0dad132"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 182.1,
  "seed": 17,
  "self_sha256": "8003c12a3cdf2f363b62c19af6674c6474e56f4ec67a0cd2ce3dcc4aa97a2ad6",
  "status": "FITTED",
  "task_index": 6,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "c4bf1b78b4c5c94ab656c73ca760a14bcc49f2089533b31df49a172836167aff",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E3_seed23.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 38575,
    "fit_positives": 11109,
    "fit_rows": 109782
  },
  "endpoint": "E3_aki_kdigo_creatinine",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed23/tree_h_23_E3.cbm",
        "sha256": "b3a5e04255ade5d7cb05fd018f9013a0f0ba793a2cd6650d38e085c7d530adc2"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree23",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree23_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed23/tree_b_tree23_E3.cbm",
        "sha256": "851403441b42944bbe4622ac864dbbbdaaacc5e9494e0b9c12167e38714563e5"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_23_tree23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_tree23_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed23/tree_h_23_tree23_E3.cbm",
        "sha256": "e0b01f4674dd3099bd6e1cef54a0e4207eeee1c1f0ff796ea5f9473bd32b92e8"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 182.5,
  "seed": 23,
  "self_sha256": "361b5781fe7bf2a3f88d2726aea116680d9765e4c0fac523eac6714cff9ac0ea",
  "status": "FITTED",
  "task_index": 7,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "6c2469382c51ae572f64147096419b8213bc893498874ee29171168ca678e984",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E3_seed29.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 38575,
    "fit_positives": 11109,
    "fit_rows": 109782
  },
  "endpoint": "E3_aki_kdigo_creatinine",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed29/tree_h_29_E3.cbm",
        "sha256": "560a6bc08e8b945474a5c5107af9633c1d5bfdedd725597d8d544f0aebc45fbb"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree29",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree29_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed29/tree_b_tree29_E3.cbm",
        "sha256": "a81949f0b07c14f9b1fe38653db4e01803dfa8a01ef0f147a3b7a662d953fa36"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_29_tree29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_tree29_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed29/tree_h_29_tree29_E3.cbm",
        "sha256": "9c098a781a2b212e2942dd9d2681ca347edfab696dd9c53029dd8115f8880fd4"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 182.9,
  "seed": 29,
  "self_sha256": "cfaff2820d8ae2862edda04754c70ddf4059e167c1b1e82c44a5a64bca788321",
  "status": "FITTED",
  "task_index": 8,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "eedec7d55f0ca11e1c95055a1a35cab30fa38d1d26039acfa6018bce43ecd5b7",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E3_seed31.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 38575,
    "fit_positives": 11109,
    "fit_rows": 109782
  },
  "endpoint": "E3_aki_kdigo_creatinine",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed31/tree_h_31_E3.cbm",
        "sha256": "283e763bd7ddad01e5a458cca38c1ab24a52a2d6b5e528406651d263dcc296ec"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree31",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree31_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed31/tree_b_tree31_E3.cbm",
        "sha256": "84f41f9360df1b8d452219533d837a82db7aa5eac1ac277635e6e36896193891"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_31_tree31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_tree31_E3.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E3_seed31/tree_h_31_tree31_E3.cbm",
        "sha256": "0bb03bf87f0744f171fe013981cff4c47b38a29bcbde4fbf66ff01911491dd76"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 182.5,
  "seed": 31,
  "self_sha256": "6697764e96817006c77eb7df29804eee2c5bd0cc49e5acf586dbaa61b4ab2062",
  "status": "FITTED",
  "task_index": 9,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "d1bf8c2f68f162bc3d874b70a0f5044ba0acced0b4e18d8107d00f01a67f987b",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E4_seed13.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 41721,
    "fit_positives": 3132,
    "fit_rows": 136085
  },
  "endpoint": "E4_hypoxemia_spo2",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_13",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_13_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed13/tree_h_13_E4.cbm",
        "sha256": "64d9aa9a526473eeb88be0521d2a53ddc83266ce18efa49f3841d59ec43eb918"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed13/tree_b_E4.cbm",
        "sha256": "e69ff2e7f3df02aeeba5026789bca25486ee65cb8c0f4576c99b91a9be09030f"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 134.2,
  "seed": 13,
  "self_sha256": "aa2bb29662d2f58f4479cf055c0fc4f3851ca83b2255f6f438b5da3dc5c3177e",
  "status": "FITTED",
  "task_index": 10,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "279d89aa9d194a4b4c3e96de01196bdd01fef39d09db1dd90ebd1c17ad293b27",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E4_seed17.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 41721,
    "fit_positives": 3132,
    "fit_rows": 136085
  },
  "endpoint": "E4_hypoxemia_spo2",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed17/tree_h_17_E4.cbm",
        "sha256": "342bde1a19caf499321b462237392d4d3b7a01d91bc6b0ad6e3b409d4de6a268"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree17",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree17_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed17/tree_b_tree17_E4.cbm",
        "sha256": "89eea4e6b66acbae40c5d0690b8c1ecc66a91bfc0a7436c9976ad093b5133d1d"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_17_tree17",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_17_tree17_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed17/tree_h_17_tree17_E4.cbm",
        "sha256": "ff4125a30943c8dd1998264f748bfc01a5aa2b9025bf1f34b59e1818ce1c96e8"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 17,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 17,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 200.0,
  "seed": 17,
  "self_sha256": "527ee4f1dea3dfd017039a478f190b009b74f47e35d960592267b03f05d0b405",
  "status": "FITTED",
  "task_index": 11,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "c4bf1b78b4c5c94ab656c73ca760a14bcc49f2089533b31df49a172836167aff",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E4_seed23.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 41721,
    "fit_positives": 3132,
    "fit_rows": 136085
  },
  "endpoint": "E4_hypoxemia_spo2",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed23/tree_h_23_E4.cbm",
        "sha256": "ee7ef7eb4aafe7273f108aedb3be534740227bad9fab718b4c71f0499604eab8"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree23",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree23_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed23/tree_b_tree23_E4.cbm",
        "sha256": "c105fc49e8168a314d6fafdd3b969f72d547f366f1b5774834a2ef6441922510"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_23_tree23",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_23_tree23_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed23/tree_h_23_tree23_E4.cbm",
        "sha256": "9f30ffd93815a48e1e6e57c746ddc1408621e608b89e7edfb10298e4e12ad812"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 23,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 23,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 206.1,
  "seed": 23,
  "self_sha256": "f1f61efe80e32e6339c4882c161bc1cfd0a1be5f4b3c38278b843840c653a3f9",
  "status": "FITTED",
  "task_index": 12,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "6c2469382c51ae572f64147096419b8213bc893498874ee29171168ca678e984",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E4_seed29.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 41721,
    "fit_positives": 3132,
    "fit_rows": 136085
  },
  "endpoint": "E4_hypoxemia_spo2",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed29/tree_h_29_E4.cbm",
        "sha256": "176a43a0a5810dc2e30e3220bb76b805f9f97e81791f1341e24d04f95de0fe13"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree29",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree29_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed29/tree_b_tree29_E4.cbm",
        "sha256": "7e695575e0d8e2b1fdac80cdee0e378c8e314456d0bd2c9ca7257ef248a265f3"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_29_tree29",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_29_tree29_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed29/tree_h_29_tree29_E4.cbm",
        "sha256": "b29ff9645568064e3416b999cfc5abb8c83394874e0cfb27a78a7aa83377b648"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 29,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 29,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 201.4,
  "seed": 29,
  "self_sha256": "58ad9d488a1ce5b69ec0e0d9756fc57f340c83533d5bf773df020e02745a5c03",
  "status": "FITTED",
  "task_index": 13,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "eedec7d55f0ca11e1c95055a1a35cab30fa38d1d26039acfa6018bce43ecd5b7",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/fit_receipt_E4_seed31.json <==
{
  "calibration": "none (raw probabilities)",
  "class_weights": false,
  "counts": {
    "fit_persons": 41721,
    "fit_positives": 3132,
    "fit_rows": 136085
  },
  "endpoint": "E4_hypoxemia_spo2",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "fits": [
    {
      "arm": "h_31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed31/tree_h_31_E4.cbm",
        "sha256": "259a7caf9890311a3512d9e682bbff85930ab688dd577f82258c74134e90a26a"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 13,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 13,
      "unchanged_fixed_recipe": true
    },
    {
      "arm": "b_tree31",
      "feature_count": 1137,
      "feature_names_sha256": "be0aa61a6b291ad228b4e48ba7852837bb61457e531c0beedf938b94f5e1d5e6",
      "kind": "boosting",
      "landmark_index": 1136,
      "model": {
        "name": "tree_b_tree31_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed31/tree_b_tree31_E4.cbm",
        "sha256": "1e4708b2e9a9525c6bad0185ccde532a5fc07dae55974b8b64cb6927e6001ee6"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": null,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    },
    {
      "arm": "h_31_tree31",
      "feature_count": 1201,
      "feature_names_sha256": "e65e9b22d0e795ea85671fcf00663408984bbcbf99b485f5ad9179767cc24cf7",
      "kind": "hybrid",
      "landmark_index": 1136,
      "model": {
        "name": "tree_h_31_tree31_E4.cbm",
        "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BF/E4_seed31/tree_h_31_tree31_E4.cbm",
        "sha256": "06703108e0af9adb25b4a40499e216561404fe49ee1aea741fbef6d57272c851"
      },
      "parameters": {
        "allow_writing_files": false,
        "depth": 6,
        "eval_metric": "Logloss",
        "iterations": 800,
        "l2_leaf_reg": 3.0,
        "learning_rate": 0.03,
        "loss_function": "Logloss",
        "random_seed": 31,
        "task_type": "CPU",
        "thread_count": 4,
        "verbose": false
      },
      "state_first_index": 1137,
      "tree_seed": 31,
      "unchanged_fixed_recipe": false
    }
  ],
  "labels": "MIMIC-IV TRAIN only",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_fit_receipt_v1",
  "seconds": 203.3,
  "seed": 31,
  "self_sha256": "e9af20b57297cdca7b3ca997982e093c89c4512494c80427dd8ab33016a8969e",
  "status": "FITTED",
  "task_index": 14,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_receipt_sha256": "d1bf8c2f68f162bc3d874b70a0f5044ba0acced0b4e18d8107d00f01a67f987b",
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/job_log_summary.json <==
{
 "jobs": [
  {
   "elapsed": "00:06:26",
   "exit_code": "0:0",
   "job_id": "13163",
   "log_line_count": 121,
   "log_sha256": "96018cad37ae0d32720b324ae564c4e8d08784bd61472508cc9900efda88a8c1",
   "sacct_state": "COMPLETED",
   "stage": "BX"
  },
  {
   "elapsed": "00:04:41",
   "exit_code": "0:0",
   "job_id": "13166",
   "log_line_count": 7,
   "log_sha256": "1f9415ea8405fad745e31bc68d54d4612332569591103657f2b7262178f3a78c",
   "sacct_state": "COMPLETED",
   "stage": "R"
  },
  {
   "elapsed": "00:02:52",
   "exit_code": "0:0",
   "job_id": "13169",
   "log_line_count": 72,
   "log_sha256": "febdd5b2f0fe7f3fdc5559947974bc869998ca4f9182b959b5f5dadf90ff9c0f",
   "sacct_state": "COMPLETED",
   "stage": "BP"
  },
  {
   "elapsed": "00:00:32",
   "exit_code": "0:0",
   "job_id": "13170",
   "log_line_count": 7,
   "log_sha256": "7ce2cb5eabab0dbb6231536404707cdc13ad80e53d725c5286ebf5dccec5b684",
   "sacct_state": "COMPLETED",
   "stage": "FZ"
  },
  {
   "elapsed": "00:04:43",
   "exit_code": "0:0",
   "job_id": "13171",
   "log_line_count": 124,
   "log_sha256": "5b38cac6d12bf7c9aadeeb3125a2c5b5e46ee3ade9adb09935d02bef8428b80d",
   "sacct_state": "COMPLETED",
   "stage": "LB"
  },
  {
   "elapsed": "00:11:14",
   "exit_code": "0:0",
   "job_id": "13172",
   "log_line_count": 124,
   "log_sha256": "7480ec1f3c1b43b2e233d86134262b37043bae379510d8cc514da85164f5af30",
   "sacct_state": "COMPLETED",
   "stage": "SC"
  },
  {
   "elapsed": "00:12:05",
   "exit_code": "0:0",
   "job_id": "13173",
   "log_line_count": 124,
   "log_sha256": "b752274e417ddbaabd442dcfa5df92e5b375d9ae73620a97c6a2265969651c8d",
   "sacct_state": "COMPLETED",
   "stage": "VF"
  },
  {
   "elapsed": "00:03:36",
   "exit_code": "0:0",
   "job_id": "13164_0",
   "log_line_count": 135,
   "log_sha256": "824b138dda5b845d634fb17ee67f785a8c91c989bc162822dfa202f25d0c7ff5",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:27",
   "exit_code": "0:0",
   "job_id": "13164_1",
   "log_line_count": 135,
   "log_sha256": "e32f0b04038c70fd524847ffbc03dbb21f2d86f5d3ec8cd5d4f95775ccc11292",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:31",
   "exit_code": "0:0",
   "job_id": "13164_2",
   "log_line_count": 135,
   "log_sha256": "2b533882da8ef05646d4a8e567aca761a066b3b103111ffb954d2a3abdd5fd07",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:28",
   "exit_code": "0:0",
   "job_id": "13164_3",
   "log_line_count": 134,
   "log_sha256": "2adbdaa741f07915c43e00b7c90dc536e2fb88d38e724899b561e1645b9bc5b6",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:19",
   "exit_code": "0:0",
   "job_id": "13164_4",
   "log_line_count": 133,
   "log_sha256": "1eb5b65aff7bfc4a56f32a5ad47befd218b9642c710b53ab028c43fff3061d6d",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:19",
   "exit_code": "0:0",
   "job_id": "13164_5",
   "log_line_count": 135,
   "log_sha256": "93879ed7f8ee62c596a799d79421edd15511a4fdfde4dc31b03dd829e1541964",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:21",
   "exit_code": "0:0",
   "job_id": "13164_6",
   "log_line_count": 127,
   "log_sha256": "bd07b2bce8c93135909c9e479cda4ee251357aea660bee18c2b6cb523a31e83f",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:35",
   "exit_code": "0:0",
   "job_id": "13164_7",
   "log_line_count": 128,
   "log_sha256": "495a9f54fbb9110dacaf90e207a89837ce798c49f5c0b2e9a48d58a63ca9a6e0",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:23",
   "exit_code": "0:0",
   "job_id": "13164_8",
   "log_line_count": 127,
   "log_sha256": "5ffc57dc0ed11fbe1c3a2cad4d213537dd17d4306fc085698434e8e7f041f34b",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:03:19",
   "exit_code": "0:0",
   "job_id": "13164_9",
   "log_line_count": 134,
   "log_sha256": "627ba1f8126d54b2edfdf7739369477731b7a13dc048c7cf6d80b2a221da91d0",
   "sacct_state": "COMPLETED",
   "stage": "BT"
  },
  {
   "elapsed": "00:04:39",
   "exit_code": "0:0",
   "job_id": "13165_0",
   "log_line_count": 119,
   "log_sha256": "b6bc7a6eafa21336e5ab9d1170727eb4452071f261258dafeb3bb9c51565231a",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:32",
   "exit_code": "0:0",
   "job_id": "13165_1",
   "log_line_count": 119,
   "log_sha256": "dd46e1187d8f54f28bea8e5bb8e28f7b81361b429e39fa24f47780de42e4acd4",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:04:46",
   "exit_code": "0:0",
   "job_id": "13165_2",
   "log_line_count": 119,
   "log_sha256": "5cce13c193bea2b554657137de9dbd61c7ff9d66cf1df469281db32b12c0fb78",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:04:47",
   "exit_code": "0:0",
   "job_id": "13165_3",
   "log_line_count": 119,
   "log_sha256": "7112728bca3128cd3e510487de47bf99c729a899801c3fe67ad2725ecdfd53e2",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:31",
   "exit_code": "0:0",
   "job_id": "13165_4",
   "log_line_count": 119,
   "log_sha256": "d00f3af2cc04ce63eed1c75cc19a949cd6e6e20633bc236f51352fcad66ae43b",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:03:57",
   "exit_code": "0:0",
   "job_id": "13165_5",
   "log_line_count": 119,
   "log_sha256": "6c56232ec7a6d15ea7241d4191dca6c407f30dd327ef9681074288c3a3e0d9e4",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:56",
   "exit_code": "0:0",
   "job_id": "13165_6",
   "log_line_count": 119,
   "log_sha256": "c24e30cb52a05bbdb8fa1f2d426ee3ccfe8344462bffd323530df0257dfa4255",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:21",
   "exit_code": "0:0",
   "job_id": "13165_7",
   "log_line_count": 119,
   "log_sha256": "2f1f65175adea31d5c3527e395541e4b4ebe39c82cc6229278f2fd898bb07c6c",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:52",
   "exit_code": "0:0",
   "job_id": "13165_8",
   "log_line_count": 119,
   "log_sha256": "a632fe79c9618ea87505a60e5951176a6ff056a53cd6bda7a0ceb6f27768da49",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:46",
   "exit_code": "0:0",
   "job_id": "13165_9",
   "log_line_count": 119,
   "log_sha256": "df67abcd39cfd679266aa442c4f7fa39d0ff9c30bb82da03359ca21c81b41c29",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:12",
   "exit_code": "0:0",
   "job_id": "13165_10",
   "log_line_count": 119,
   "log_sha256": "ae7c9474f692b82e4f6bbcb71bb7b683f14ff7a91913d4e89571b19bd48873ca",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:06:13",
   "exit_code": "0:0",
   "job_id": "13165_11",
   "log_line_count": 119,
   "log_sha256": "88787b2b586a38bb74583fb8dd7030d2f16b1f8fff31e88875b2f2ad86b2c0c5",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:05:27",
   "exit_code": "0:0",
   "job_id": "13165_12",
   "log_line_count": 119,
   "log_sha256": "e6a81aeeb982b3d6a4df5339745b69a2440d008b1fba5cdc09a5e6272156a14d",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:06:05",
   "exit_code": "0:0",
   "job_id": "13165_13",
   "log_line_count": 119,
   "log_sha256": "8192bb7fe41c706b4ed018db73cc1ecee2713004aface94c3b7ba142e5a5406c",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:06:19",
   "exit_code": "0:0",
   "job_id": "13165_14",
   "log_line_count": 119,
   "log_sha256": "0a37a99a4665e6989a70e146ecd3bccb52fdf9faf50d1595d78bb1898ed01b85",
   "sacct_state": "COMPLETED",
   "stage": "BF"
  },
  {
   "elapsed": "00:02:23",
   "exit_code": "0:0",
   "job_id": "13167_0",
   "log_line_count": 8,
   "log_sha256": "cac5e189f756e38821a1409c51922708174ef21f358c969505d518b1441c7c41",
   "sacct_state": "COMPLETED",
   "stage": "AP"
  },
  {
   "elapsed": "00:02:26",
   "exit_code": "0:0",
   "job_id": "13167_1",
   "log_line_count": 8,
   "log_sha256": "e48064e459bf4c6ccfe9ff76ed70e5555f68ff2a57eaa8e42bf8dca238d6bda4",
   "sacct_state": "COMPLETED",
   "stage": "AP"
  },
  {
   "elapsed": "00:02:36",
   "exit_code": "0:0",
   "job_id": "13167_2",
   "log_line_count": 8,
   "log_sha256": "9021afec573c7329cbaf9808c3d83e482871cc3e576ecfe0f111551f458bcef9",
   "sacct_state": "COMPLETED",
   "stage": "AP"
  },
  {
   "elapsed": "00:02:26",
   "exit_code": "0:0",
   "job_id": "13167_3",
   "log_line_count": 8,
   "log_sha256": "e60d7f33656e493dd0223d90b5a74b3358359ccf59b7c17939c41cedff75234e",
   "sacct_state": "COMPLETED",
   "stage": "AP"
  },
  {
   "elapsed": "00:02:10",
   "exit_code": "0:0",
   "job_id": "13167_4",
   "log_line_count": 8,
   "log_sha256": "51b0a8fd2f99d43190fc3b884e38b4ed37b42230489c75940d46788679305512",
   "sacct_state": "COMPLETED",
   "stage": "AP"
  },
  {
   "elapsed": "00:02:11",
   "exit_code": "0:0",
   "job_id": "13168_0",
   "log_line_count": 8,
   "log_sha256": "5a63904a77d9f06498c0dcf20508645555ce95da83b88c2ba437f71e0e299139",
   "sacct_state": "COMPLETED",
   "stage": "AS"
  },
  {
   "elapsed": "00:02:07",
   "exit_code": "0:0",
   "job_id": "13168_1",
   "log_line_count": 8,
   "log_sha256": "7c7a5be8013977ee8f1d9773153cd1f2b0b5de4fb1012c8baf486e32e60495bf",
   "sacct_state": "COMPLETED",
   "stage": "AS"
  },
  {
   "elapsed": "00:02:15",
   "exit_code": "0:0",
   "job_id": "13168_2",
   "log_line_count": 8,
   "log_sha256": "99b63081f6dff6c6ebac212594817ef17c24256a250d83ae6cbbe9b0b09cdfb2",
   "sacct_state": "COMPLETED",
   "stage": "AS"
  },
  {
   "elapsed": "00:02:07",
   "exit_code": "0:0",
   "job_id": "13168_3",
   "log_line_count": 8,
   "log_sha256": "2dbade83bcbddd26194a79cf98c31065e2fa7387ce273c2e3ee89b99a30ceede",
   "sacct_state": "COMPLETED",
   "stage": "AS"
  },
  {
   "elapsed": "00:01:52",
   "exit_code": "0:0",
   "job_id": "13168_4",
   "log_line_count": 8,
   "log_sha256": "23c082cc1464b267518a11c34f88ffb80dd19206ba5625b923c4c7e608fd4500",
   "sacct_state": "COMPLETED",
   "stage": "AS"
  },
  {
   "elapsed": "00:00:33",
   "exit_code": "0:0",
   "job_id": "13123",
   "log_line_count": 7,
   "log_sha256": "b5e8746b2f8de0a414f7550af85557bed83e1d7a2671257284716404fc9b76b8",
   "sacct_state": "COMPLETED",
   "stage": "M"
  }
 ],
 "raw_logs_shipped": false,
 "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
 "schema_version": "icare_dt_revision_v3_mimic4_read_job_log_summary_v1"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/label_receipt.json <==
{
  "family_b": {
    "status": "LABELLED",
    "stop": null
  },
  "freeze_self_sha256": "e101a4a85b82aa76f31d058e532679cffed37e4f7559d8c176e718c790b18cf3",
  "freeze_sha256": "2f480e66585fee0c3e8bbe55bc48b7800916c188757ce0940d9838778c5a977f",
  "label_files": {
    "labels_a.csv": {
      "name": "labels_a.csv",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/LB/labels_a.csv",
      "sha256": "b4cca713653d9a618ac921991db7e2d7e9cc2929fcb0921c9905d903cbb24b94"
    },
    "labels_b.npz": {
      "name": "labels_b.npz",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/LB/labels_b.npz",
      "sha256": "a1c0c6e4996e1727f9c33a51be59944165bed3388b51f52508c50f652e65401e"
    },
    "labels_sec.csv": {
      "name": "labels_sec.csv",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/LB/labels_sec.csv",
      "sha256": "f20463b336023003e2858e587bf82b102fe1571cfd0578e2846a155623590309"
    }
  },
  "metrics_computed": false,
  "rescued_zero_measurement_stays": 0,
  "rosters_computed": false,
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_label_receipt_v1",
  "secondaries": {
    "status": "LABELLED",
    "stop": null
  },
  "self_sha256": "ebb3917b7b5b34f1ea2bc5a8cb89499633726f02822c95687556e44d7a5c1902",
  "status": "LABELS_BUILT",
  "test_unit_guard": {
    "channels": {
      "O2_pulseoxymetry_saturation": {
        "invalid_fraction": 0.0,
        "median": 97.0
      },
      "creatinine": {
        "invalid_fraction": 8.231622901871571e-05,
        "median": 88.4
      },
      "invasive_mean_blood_pressure": {
        "invalid_fraction": 0.0,
        "median": 76.5
      },
      "noninvasive_mean_blood_pressure": {
        "invalid_fraction": 3.07836754169264e-05,
        "median": 78.0
      }
    },
    "passed": true
  }
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/manifest_receipt.json <==
{
  "columns_read": {
    "label_table": [
      "patient",
      "uniquepid",
      "source_dataset",
      "train_val_test",
      "train_val_test_patientlevel"
    ],
    "timeseries_index": [
      "patient",
      "source_dataset"
    ]
  },
  "counts": {
    "mimic4_label_rows": 94458,
    "mimic4_rows_other_split_values": 0,
    "mimic4_rows_split_columns_differ": 0,
    "mimic4_test_label_rows": 14211,
    "mimic4_test_rows_absent_from_index": 0,
    "test_persons": 9805,
    "test_persons_with_train_or_val_stay": 0,
    "test_stays": 14211
  },
  "execution_commit": "80c86ec76e10ebed37befffc8f96e8b17542b2e0",
  "expected": {
    "test_persons_range": [
      9804,
      9806
    ],
    "test_stays": 14211
  },
  "inputs": {
    "label_table": {
      "pinned_sha256": "4d5ee21f758d15a139d77ffe75d202f84681b2e3102bec0378964c8c2df3276e",
      "relative_path": "preprocessed_labels.parquet",
      "sha256": "4d5ee21f758d15a139d77ffe75d202f84681b2e3102bec0378964c8c2df3276e"
    },
    "timeseries_index": {
      "pinned_sha256": "7a3ec79ad815405d0112fd9edfd137119eb9c69f12016640b507ab64ae73c2e2",
      "relative_path": "preprocessed_timeseries/index.csv",
      "sha256": "7a3ec79ad815405d0112fd9edfd137119eb9c69f12016640b507ab64ae73c2e2"
    }
  },
  "job_id": "13123",
  "kill": null,
  "manifest": {
    "name": "test_manifest.csv",
    "sha256": "890d482cde2a36c60ffc9497b7ab090e172e933ee069d8d963ff9147548fd0bd"
  },
  "manifest_file_sha256": "890d482cde2a36c60ffc9497b7ab090e172e933ee069d8d963ff9147548fd0bd",
  "occurrence_read": false,
  "outcome_columns_read": false,
  "patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
  "protocol_p_sha256": "ce8be079fcfe9eb457a0fa7ce78560a0dcfca02e15649314783ee2daebcc8a50",
  "protocol_path": "reports/revision_v3/MIMIC_IV_READ_PROTOCOL_20260930_V1.md",
  "run_id": "80c86ec76e10_20261002t114215z_mimic4_manifest",
  "schema_version": "icare_dt_revision_v3_mimic4_read_manifest_receipt_v1",
  "self_sha256": "9659ecdcb269af85a87b3408f42b04815b92fa33aa7cb7af75717b2b282896fc",
  "sequence_digest_rule": "measurement_occurrence.sequence_sha256: one line feed after every patient",
  "split_column_mismatch_rows": 0,
  "status": "MANIFEST_WRITTEN",
  "stops": [],
  "test_persons": 9805,
  "test_stays": 14211,
  "time_series_read": false,
  "written_at_utc": "2026-10-02T11:46:22Z"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/mechanism_a.json <==
{
  "m_a1_roster_vs_projection": {
    "bounds": [
      0.5,
      2.0
    ],
    "flagged_settings": [],
    "settings": [
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 2520,
        "ratio": 0.9861111111111112,
        "roster_stays": 2485,
        "setting": "O2_pulseoxymetry_saturation|12|6"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 1466,
        "ratio": 1.0184174624829467,
        "roster_stays": 1493,
        "setting": "O2_pulseoxymetry_saturation|18|12"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 566,
        "ratio": 0.9876325088339223,
        "roster_stays": 559,
        "setting": "O2_pulseoxymetry_saturation|30|24"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 3232,
        "ratio": 1.0139232673267327,
        "roster_stays": 3277,
        "setting": "heart_rate|12|6"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 2019,
        "ratio": 1.0232788509162951,
        "roster_stays": 2066,
        "setting": "heart_rate|18|12"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 850,
        "ratio": 1.0305882352941176,
        "roster_stays": 876,
        "setting": "heart_rate|30|24"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 2321,
        "ratio": 1.00861697544162,
        "roster_stays": 2341,
        "setting": "respiratory_rate|12|6"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 1226,
        "ratio": 1.000815660685155,
        "roster_stays": 1227,
        "setting": "respiratory_rate|18|12"
      },
      {
        "outside_0_5_to_2": 0,
        "projected_stays": 380,
        "ratio": 1.055263157894737,
        "roster_stays": 401,
        "setting": "respiratory_rate|30|24"
      }
    ]
  },
  "m_a2_per_seed_auroc": [
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.6752279666445332,
          "auroc_s1_matched": 0.574128552519909,
          "auroc_s2": 0.6044996753280066
        },
        "17": {
          "auroc_locf": 0.6752279666445332,
          "auroc_s1_matched": 0.5617397142006986,
          "auroc_s2": 0.576105167341662
        },
        "23": {
          "auroc_locf": 0.6752279666445332,
          "auroc_s1_matched": 0.5637896184114671,
          "auroc_s2": 0.5944766184862224
        },
        "29": {
          "auroc_locf": 0.6752279666445332,
          "auroc_s1_matched": 0.5689235401120155,
          "auroc_s2": 0.5926931212045258
        },
        "31": {
          "auroc_locf": 0.6752279666445332,
          "auroc_s1_matched": 0.5624044489590708,
          "auroc_s2": 0.5900572683285769
        }
      },
      "setting": "O2_pulseoxymetry_saturation|12|6"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.635706246175365,
          "auroc_s1_matched": 0.5984151440976775,
          "auroc_s2": 0.6433400355508931
        },
        "17": {
          "auroc_locf": 0.635706246175365,
          "auroc_s1_matched": 0.5688343240959292,
          "auroc_s2": 0.6095247982049713
        },
        "23": {
          "auroc_locf": 0.635706246175365,
          "auroc_s1_matched": 0.5721945391496925,
          "auroc_s2": 0.6255682314887665
        },
        "29": {
          "auroc_locf": 0.635706246175365,
          "auroc_s1_matched": 0.594204403065536,
          "auroc_s2": 0.6282090509077134
        },
        "31": {
          "auroc_locf": 0.635706246175365,
          "auroc_s1_matched": 0.5751795757204884,
          "auroc_s2": 0.6084284028324154
        }
      },
      "setting": "O2_pulseoxymetry_saturation|18|12"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.6222399516991547,
          "auroc_s1_matched": 0.5845839802196539,
          "auroc_s2": 0.6376430337530907
        },
        "17": {
          "auroc_locf": 0.6222399516991547,
          "auroc_s1_matched": 0.5893565637398654,
          "auroc_s2": 0.6177333103329308
        },
        "23": {
          "auroc_locf": 0.6222399516991547,
          "auroc_s1_matched": 0.5670749238111666,
          "auroc_s2": 0.6083462710597436
        },
        "29": {
          "auroc_locf": 0.6222399516991547,
          "auroc_s1_matched": 0.5988011040193203,
          "auroc_s2": 0.6052412167212926
        },
        "31": {
          "auroc_locf": 0.6222399516991547,
          "auroc_s1_matched": 0.5692743373009027,
          "auroc_s2": 0.58515899028233
        }
      },
      "setting": "O2_pulseoxymetry_saturation|30|24"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.7317936863895118,
          "auroc_s1_matched": 0.6354852509918923,
          "auroc_s2": 0.7295097464205623
        },
        "17": {
          "auroc_locf": 0.7317936863895118,
          "auroc_s1_matched": 0.6326672416767294,
          "auroc_s2": 0.7186530964291875
        },
        "23": {
          "auroc_locf": 0.7317936863895118,
          "auroc_s1_matched": 0.6403146455062964,
          "auroc_s2": 0.7262515094014145
        },
        "29": {
          "auroc_locf": 0.7317936863895118,
          "auroc_s1_matched": 0.6377443505261342,
          "auroc_s2": 0.7258892530619285
        },
        "31": {
          "auroc_locf": 0.7317936863895118,
          "auroc_s1_matched": 0.63363256856995,
          "auroc_s2": 0.7200558909780921
        }
      },
      "setting": "heart_rate|12|6"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.731551443358765,
          "auroc_s1_matched": 0.6174519252219693,
          "auroc_s2": 0.7308247445678847
        },
        "17": {
          "auroc_locf": 0.731551443358765,
          "auroc_s1_matched": 0.615306964707982,
          "auroc_s2": 0.7302581091330924
        },
        "23": {
          "auroc_locf": 0.731551443358765,
          "auroc_s1_matched": 0.61962142506581,
          "auroc_s2": 0.7347978851559362
        },
        "29": {
          "auroc_locf": 0.731551443358765,
          "auroc_s1_matched": 0.625974880649623,
          "auroc_s2": 0.7359529067951636
        },
        "31": {
          "auroc_locf": 0.731551443358765,
          "auroc_s1_matched": 0.6159817962789452,
          "auroc_s2": 0.7316356578771249
        }
      },
      "setting": "heart_rate|18|12"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.6958551683821533,
          "auroc_s1_matched": 0.543786667223417,
          "auroc_s2": 0.651376912959058
        },
        "17": {
          "auroc_locf": 0.6958551683821533,
          "auroc_s1_matched": 0.5459162369250684,
          "auroc_s2": 0.6562884940601708
        },
        "23": {
          "auroc_locf": 0.6958551683821533,
          "auroc_s1_matched": 0.5421477336785185,
          "auroc_s2": 0.6555160030899638
        },
        "29": {
          "auroc_locf": 0.6958551683821533,
          "auroc_s1_matched": 0.5431968599285968,
          "auroc_s2": 0.6518988663173059
        },
        "31": {
          "auroc_locf": 0.6958551683821533,
          "auroc_s1_matched": 0.5388281103200618,
          "auroc_s2": 0.65523414827651
        }
      },
      "setting": "heart_rate|30|24"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.6030619451170298,
          "auroc_s1_matched": 0.5610534239771527,
          "auroc_s2": 0.637243900167629
        },
        "17": {
          "auroc_locf": 0.6030619451170298,
          "auroc_s1_matched": 0.558098963183709,
          "auroc_s2": 0.6270961383249519
        },
        "23": {
          "auroc_locf": 0.6030619451170298,
          "auroc_s1_matched": 0.5613320295523685,
          "auroc_s2": 0.6236271496864717
        },
        "29": {
          "auroc_locf": 0.6030619451170298,
          "auroc_s1_matched": 0.5569969578444155,
          "auroc_s2": 0.624000434593655
        },
        "31": {
          "auroc_locf": 0.6030619451170298,
          "auroc_s1_matched": 0.5559159061277705,
          "auroc_s2": 0.6190095921028125
        }
      },
      "setting": "respiratory_rate|12|6"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.5876756946847822,
          "auroc_s1_matched": 0.5803367086063881,
          "auroc_s2": 0.6469639288624921
        },
        "17": {
          "auroc_locf": 0.5876756946847822,
          "auroc_s1_matched": 0.5523902291985308,
          "auroc_s2": 0.6110965357864535
        },
        "23": {
          "auroc_locf": 0.5876756946847822,
          "auroc_s1_matched": 0.5552510243041988,
          "auroc_s2": 0.6143731928147991
        },
        "29": {
          "auroc_locf": 0.5876756946847822,
          "auroc_s1_matched": 0.5573638261529702,
          "auroc_s2": 0.6282947986558449
        },
        "31": {
          "auroc_locf": 0.5876756946847822,
          "auroc_s1_matched": 0.5502774273497594,
          "auroc_s2": 0.6069379165596775
        }
      },
      "setting": "respiratory_rate|18|12"
    },
    {
      "per_seed": {
        "13": {
          "auroc_locf": 0.6242289832975259,
          "auroc_s1_matched": 0.5466075265091136,
          "auroc_s2": 0.6231201053434057
        },
        "17": {
          "auroc_locf": 0.6242289832975259,
          "auroc_s1_matched": 0.5167024741839351,
          "auroc_s2": 0.5882251022246864
        },
        "23": {
          "auroc_locf": 0.6242289832975259,
          "auroc_s1_matched": 0.5083858895280339,
          "auroc_s2": 0.5896805045394691
        },
        "29": {
          "auroc_locf": 0.6242289832975259,
          "auroc_s1_matched": 0.5156282486658812,
          "auroc_s2": 0.6061750641070067
        },
        "31": {
          "auroc_locf": 0.6242289832975259,
          "auroc_s1_matched": 0.5074156213181786,
          "auroc_s2": 0.5616120313258022
        }
      },
      "setting": "respiratory_rate|30|24"
    }
  ],
  "m_a3_observed_hour_fractions": {
    "hours": [
      1,
      30
    ],
    "identical_across_seeds": true,
    "ratio_test_to_train": {
      "O2_arterial_saturation": 2.1822944247062592,
      "O2_pulseoxymetry_saturation": 1.86430205837224,
      "PTT": 1.5175891228791176,
      "creatinine": 1.2681117673323319,
      "heart_rate": 1.8549214450977785,
      "invasive_mean_blood_pressure": 1.552945016143575,
      "lactate": 2.4205271450810386,
      "noninvasive_mean_blood_pressure": 2.0870558272057274,
      "pH": 2.148521429773141,
      "respiratory_rate": 1.858622678689969,
      "temperature": 1.8805900296922,
      "urine_output": 1.7659000604227135
    },
    "test_hours_1_to_30": {
      "O2_arterial_saturation": 0.025460555096485687,
      "O2_pulseoxymetry_saturation": 0.8498784815048851,
      "PTT": 0.05437223545423613,
      "creatinine": 0.07596121129635931,
      "heart_rate": 0.8646502697710592,
      "invasive_mean_blood_pressure": 0.2787561366840033,
      "lactate": 0.0516696641228795,
      "noninvasive_mean_blood_pressure": 0.5998225829971322,
      "pH": 0.07687989111942838,
      "respiratory_rate": 0.8574223496816216,
      "temperature": 0.260798133475915,
      "urine_output": 0.47914013512856657
    },
    "test_valid_hours": 411460,
    "train_census_whole_records": {
      "O2_arterial_saturation": 0.011666874463977392,
      "O2_pulseoxymetry_saturation": 0.4558695184013964,
      "PTT": 0.03582803450190985,
      "creatinine": 0.05990103810498928,
      "heart_rate": 0.46613848368413296,
      "invasive_mean_blood_pressure": 0.17950161389244662,
      "lactate": 0.021346451010839464,
      "noninvasive_mean_blood_pressure": 0.28740131201962615,
      "pH": 0.035782696906842576,
      "respiratory_rate": 0.46132136420823555,
      "temperature": 0.13867888766729258,
      "urine_output": 0.27132913456827906
    }
  },
  "m_a4_degenerate_predictions": {
    "primary_rosters": {
      "O2_pulseoxymetry_saturation|12|6": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.05835010060362173
      },
      "O2_pulseoxymetry_saturation|18|12": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.06028131279303416
      },
      "O2_pulseoxymetry_saturation|30|24": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.0626118067978533
      },
      "heart_rate|12|6": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.027158986878242294
      },
      "heart_rate|18|12": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.028557599225556632
      },
      "heart_rate|30|24": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.03424657534246575
      },
      "respiratory_rate|12|6": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.03630926954293037
      },
      "respiratory_rate|18|12": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.040749796251018745
      },
      "respiratory_rate|30|24": {
        "share_predictions_exactly_0_or_1": 0.0,
        "share_target_unmeasured_at_h6": 0.04239401496259352
      }
    },
    "share_all_prediction_values_exactly_0_or_1": 0.0
  },
  "m_a5_rows_after_terminal_clock": {
    "O2_pulseoxymetry_saturation|12|6": {
      "roster_stays": 2485,
      "share_rows_after_terminal_clock": 0.8156941649899396
    },
    "O2_pulseoxymetry_saturation|18|12": {
      "roster_stays": 1493,
      "share_rows_after_terminal_clock": 0.7789685197588747
    },
    "O2_pulseoxymetry_saturation|30|24": {
      "roster_stays": 559,
      "share_rows_after_terminal_clock": 0.667262969588551
    },
    "heart_rate|12|6": {
      "roster_stays": 3277,
      "share_rows_after_terminal_clock": 0.8379615501983522
    },
    "heart_rate|18|12": {
      "roster_stays": 2066,
      "share_rows_after_terminal_clock": 0.7981606969990319
    },
    "heart_rate|30|24": {
      "roster_stays": 876,
      "share_rows_after_terminal_clock": 0.7796803652968036
    },
    "respiratory_rate|12|6": {
      "roster_stays": 2341,
      "share_rows_after_terminal_clock": 0.8479282357966681
    },
    "respiratory_rate|18|12": {
      "roster_stays": 1227,
      "share_rows_after_terminal_clock": 0.8231458842705787
    },
    "respiratory_rate|30|24": {
      "roster_stays": 401,
      "share_rows_after_terminal_clock": 0.7605985037406484
    }
  },
  "role": "descriptive record read before the outcome; no decision role",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_a_v1_mechanism_a"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/mechanism_b.json <==
{
  "bootstrap_population_persons": 9623,
  "eicu_p1_reference": {
    "E2_circulatory_map|g_mean_minus_b": {
      "ci_lower": -0.007937095441566807,
      "ci_upper": -0.0010191124943348068,
      "estimate": -0.0044311730413200134
    },
    "E2_circulatory_map|h_mean_minus_b": {
      "ci_lower": 0.0015164571673828592,
      "ci_upper": 0.006682337551817292,
      "estimate": 0.004197561740812206
    },
    "E3_aki_kdigo_creatinine|g_mean_minus_b": {
      "ci_lower": -0.02911044685002563,
      "ci_upper": -0.0127598885963877,
      "estimate": -0.020880078392693013
    },
    "E3_aki_kdigo_creatinine|h_mean_minus_b": {
      "ci_lower": 0.0035076847414583973,
      "ci_upper": 0.011598705033483488,
      "estimate": 0.00746026577726
    },
    "E4_hypoxemia_spo2|g_mean_minus_b": {
      "ci_lower": -0.020242308230210115,
      "ci_upper": -0.005400658716557972,
      "estimate": -0.012538467468814374
    },
    "E4_hypoxemia_spo2|h_mean_minus_b": {
      "ci_lower": -0.003191233088622164,
      "ci_upper": 0.0059389234655501276,
      "estimate": 0.0013499650945695274
    }
  },
  "rescued_zero_measurement_stays": {
    "test": 0,
    "train": 0
  },
  "role": "descriptive record; no decision role",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_v1_mechanism_b",
  "test_rows_against_projection": [
    {
      "endpoint": "E2_circulatory_map",
      "events": 2113,
      "events_ratio_to_projection": 1.0841457157516676,
      "known_ratio_to_projection": 1.0027196652719665,
      "known_rows": 9586,
      "landmark_h": 12,
      "persons": 7278,
      "projected_events": 1949,
      "projected_known": 9560
    },
    {
      "endpoint": "E2_circulatory_map",
      "events": 989,
      "events_ratio_to_projection": 1.0388655462184875,
      "known_ratio_to_projection": 0.9884540410856201,
      "known_rows": 6592,
      "landmark_h": 24,
      "persons": 5283,
      "projected_events": 952,
      "projected_known": 6669
    },
    {
      "endpoint": "E2_circulatory_map",
      "events": 315,
      "events_ratio_to_projection": 1.0128617363344052,
      "known_ratio_to_projection": 0.9862763037511436,
      "known_rows": 3234,
      "landmark_h": 48,
      "persons": 2777,
      "projected_events": 311,
      "projected_known": 3279
    },
    {
      "endpoint": "E3_aki_kdigo_creatinine",
      "events": 1214,
      "events_ratio_to_projection": 1.0125104253544621,
      "known_ratio_to_projection": 1.00250050010002,
      "known_rows": 10023,
      "landmark_h": 12,
      "persons": 7558,
      "projected_events": 1199,
      "projected_known": 9998
    },
    {
      "endpoint": "E3_aki_kdigo_creatinine",
      "events": 892,
      "events_ratio_to_projection": 0.9900110987791343,
      "known_ratio_to_projection": 0.9974203678779722,
      "known_rows": 8893,
      "landmark_h": 24,
      "persons": 6776,
      "projected_events": 901,
      "projected_known": 8916
    },
    {
      "endpoint": "E3_aki_kdigo_creatinine",
      "events": 301,
      "events_ratio_to_projection": 1.034364261168385,
      "known_ratio_to_projection": 1.0116476069462093,
      "known_rows": 4777,
      "landmark_h": 48,
      "persons": 3935,
      "projected_events": 291,
      "projected_known": 4722
    },
    {
      "endpoint": "E4_hypoxemia_spo2",
      "events": 342,
      "events_ratio_to_projection": 1.1140065146579805,
      "known_ratio_to_projection": 0.9983424106085721,
      "known_rows": 12648,
      "landmark_h": 12,
      "persons": 8922,
      "projected_events": 307,
      "projected_known": 12669
    },
    {
      "endpoint": "E4_hypoxemia_spo2",
      "events": 248,
      "events_ratio_to_projection": 1.0689655172413792,
      "known_ratio_to_projection": 0.998648909476935,
      "known_rows": 10348,
      "landmark_h": 24,
      "persons": 7612,
      "projected_events": 232,
      "projected_known": 10362
    },
    {
      "endpoint": "E4_hypoxemia_spo2",
      "events": 125,
      "events_ratio_to_projection": 0.9191176470588235,
      "known_ratio_to_projection": 0.9976065102920058,
      "known_rows": 6252,
      "landmark_h": 48,
      "persons": 4929,
      "projected_events": 136,
      "projected_known": 6267
    }
  ],
  "training": {
    "f_13": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 15,
      "best_epoch_at_cap": true,
      "best_inner_mean_bce": 0.23214131022789464,
      "epochs_run": 15,
      "inner_mean_bce_per_epoch": [
        0.24681254713906958,
        0.2426895075708633,
        0.2412835130706972,
        0.2401786799165731,
        0.23828417720187228,
        0.2371165814900494,
        0.2351321239445124,
        0.23469339966852634,
        0.235158882422531,
        0.23409731621319835,
        0.23395487446093727,
        0.23287112063797594,
        0.23220036173241473,
        0.23327614205332442,
        0.23214131022789464
      ],
      "stopped": "epoch_cap"
    },
    "f_17": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 15,
      "best_epoch_at_cap": true,
      "best_inner_mean_bce": 0.23142874820727302,
      "epochs_run": 15,
      "inner_mean_bce_per_epoch": [
        0.2478205982227242,
        0.24191566192273695,
        0.23947952481914295,
        0.23676130283016866,
        0.23608189868074742,
        0.23475884919345882,
        0.23474894740804159,
        0.23475430898758473,
        0.2339273495200242,
        0.23445567857065877,
        0.2334248363124454,
        0.2332043041173651,
        0.2340130016340861,
        0.23190517742418038,
        0.23142874820727302
      ],
      "stopped": "epoch_cap"
    },
    "f_23": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 15,
      "best_epoch_at_cap": true,
      "best_inner_mean_bce": 0.23036647868243662,
      "epochs_run": 15,
      "inner_mean_bce_per_epoch": [
        0.2492788380369073,
        0.24372654742516203,
        0.2407452735404394,
        0.2378457750690968,
        0.23646505233772885,
        0.23586811593503648,
        0.23542263031234653,
        0.23613647083883516,
        0.2336566567899999,
        0.23332307154677706,
        0.23243581364252483,
        0.23135391626133242,
        0.23320429725351827,
        0.23115759102361416,
        0.23036647868243662
      ],
      "stopped": "epoch_cap"
    },
    "f_29": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 12,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.23249872766244334,
      "epochs_run": 14,
      "inner_mean_bce_per_epoch": [
        0.2493558911236777,
        0.24427723248246722,
        0.24124309141920602,
        0.2403853755116513,
        0.23719540636447797,
        0.23684094312959902,
        0.23607258764374617,
        0.23469875850253075,
        0.2338450940949568,
        0.2346614717986755,
        0.23361090879337923,
        0.23249872766244334,
        0.23264433410567656,
        0.23380843383152097
      ],
      "stopped": "patience"
    },
    "f_31": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 11,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.2322420577714648,
      "epochs_run": 13,
      "inner_mean_bce_per_epoch": [
        0.24759950639533346,
        0.2429898397642099,
        0.23986144023815872,
        0.23845754058404095,
        0.23726017316544712,
        0.23747512871378407,
        0.2348334129917838,
        0.23423097590225284,
        0.234267467315057,
        0.23324933552837812,
        0.2322420577714648,
        0.232686188928383,
        0.23263858998107087
      ],
      "stopped": "patience"
    },
    "g_13": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 14,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.2274033779761347,
      "epochs_run": 15,
      "inner_mean_bce_per_epoch": [
        0.24179455941263805,
        0.23471326318362304,
        0.2368248629668675,
        0.23221978367336624,
        0.23028168134609825,
        0.23319711309385052,
        0.22986606352403469,
        0.2305763202073056,
        0.22901379613808276,
        0.22906044695935465,
        0.22808132195654324,
        0.22811408492775676,
        0.22749495496276845,
        0.2274033779761347,
        0.22943554520571247
      ],
      "stopped": "epoch_cap"
    },
    "g_17": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 5,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.231754875652135,
      "epochs_run": 7,
      "inner_mean_bce_per_epoch": [
        0.24465198845166375,
        0.2367360315189603,
        0.2369590946431567,
        0.23365878000661505,
        0.231754875652135,
        0.23177175751217466,
        0.23544642772684857
      ],
      "stopped": "patience"
    },
    "g_23": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 6,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.23049982995597415,
      "epochs_run": 8,
      "inner_mean_bce_per_epoch": [
        0.24500418112601585,
        0.23561926259281238,
        0.23378342700720992,
        0.23433575160872464,
        0.23278965684324138,
        0.23049982995597415,
        0.23130312287971197,
        0.23360837740667337
      ],
      "stopped": "patience"
    },
    "g_29": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 5,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.23075865280690408,
      "epochs_run": 7,
      "inner_mean_bce_per_epoch": [
        0.24100628870404248,
        0.2354344187404587,
        0.23420565700170654,
        0.2320951243178471,
        0.23075865280690408,
        0.23123021464123905,
        0.232900581641281
      ],
      "stopped": "patience"
    },
    "g_31": {
      "batches_clipped_per_epoch": [
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212,
        212
      ],
      "best_epoch": 12,
      "best_epoch_at_cap": false,
      "best_inner_mean_bce": 0.22807599606900356,
      "epochs_run": 14,
      "inner_mean_bce_per_epoch": [
        0.24523694698407184,
        0.23611882480384994,
        0.23731645762452064,
        0.2327593323680068,
        0.23188570331799307,
        0.2331148137401635,
        0.23137706206797667,
        0.2292520942566727,
        0.23131925703803843,
        0.22887287312632723,
        0.22944119689718104,
        0.22807599606900356,
        0.22823779661482543,
        0.2293106703254033
      ],
      "stopped": "patience"
    }
  },
  "tree_seeds": {
    "E2_circulatory_map": {
      "boosting_auroc_by_tree_seed": {
        "13": 0.8162101981130151,
        "17": 0.8165428488910833,
        "23": 0.815906016869663,
        "29": 0.8167015720361106,
        "31": 0.816063916666964
      },
      "boosting_auroc_range": 0.0007955551664475813,
      "hybrid_auroc_paired_tree_seed": {
        "13": 0.8179354409388433,
        "17": 0.8168505796779667,
        "23": 0.8163277172784917,
        "29": 0.8173711915936563,
        "31": 0.8181210235163663
      }
    },
    "E3_aki_kdigo_creatinine": {
      "boosting_auroc_by_tree_seed": {
        "13": 0.8320888357624285,
        "17": 0.8324661529931979,
        "23": 0.8325376660458329,
        "29": 0.832516528317666,
        "31": 0.8322354336167793
      },
      "boosting_auroc_range": 0.0004488302834043667,
      "hybrid_auroc_paired_tree_seed": {
        "13": 0.8360376483432296,
        "17": 0.8340662185103964,
        "23": 0.8366273968144136,
        "29": 0.8347120219726196,
        "31": 0.8371997549663024
      }
    },
    "E4_hypoxemia_spo2": {
      "boosting_auroc_by_tree_seed": {
        "13": 0.8498617843797109,
        "17": 0.8498391875534131,
        "23": 0.8485078374469606,
        "29": 0.8491066778523407,
        "31": 0.8495488109829399
      },
      "boosting_auroc_range": 0.0013539469327503717,
      "hybrid_auroc_paired_tree_seed": {
        "13": 0.8493398025939294,
        "17": 0.8525683547868387,
        "23": 0.8512652384590141,
        "29": 0.8522761155712475,
        "31": 0.849682284210725
      }
    }
  },
  "two_seed_23_29_means": {
    "E2_circulatory_map": {
      "f_mean_23_29": 0.8008974307251233,
      "g_mean_23_29": 0.8023341176177843,
      "h_mean_23_29": 0.8169239948502345
    },
    "E3_aki_kdigo_creatinine": {
      "f_mean_23_29": 0.7965969360404355,
      "g_mean_23_29": 0.8002753691675923,
      "h_mean_23_29": 0.8354555703495798
    },
    "E4_hypoxemia_spo2": {
      "f_mean_23_29": 0.8302062095196361,
      "g_mean_23_29": 0.8273925492724779,
      "h_mean_23_29": 0.8515065245272373
    }
  },
  "unit_guard": {
    "test": {
      "channels": {
        "O2_pulseoxymetry_saturation": {
          "invalid_fraction": 0.0,
          "median": 97.0
        },
        "creatinine": {
          "invalid_fraction": 8.231622901871571e-05,
          "median": 88.4
        },
        "invasive_mean_blood_pressure": {
          "invalid_fraction": 0.0,
          "median": 76.5
        },
        "noninvasive_mean_blood_pressure": {
          "invalid_fraction": 3.07836754169264e-05,
          "median": 78.0
        }
      },
      "passed": true
    },
    "train": {
      "channels": {
        "O2_pulseoxymetry_saturation": {
          "invalid_fraction": 0.0,
          "median": 97.0
        },
        "creatinine": {
          "invalid_fraction": 5.939271748971061e-05,
          "median": 88.4
        },
        "invasive_mean_blood_pressure": {
          "invalid_fraction": 0.0,
          "median": 76.0
        },
        "noninvasive_mean_blood_pressure": {
          "invalid_fraction": 1.619419818063141e-05,
          "median": 78.0
        }
      },
      "passed": true
    }
  }
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/mechanism_sec.json <==
{
  "events": {
    "LOS-X12": 1318,
    "LOS-X24": 2237,
    "LOS-X48": 3548,
    "LOS-X6": 784,
    "MORT-H": 972,
    "MORT-W": 324
  },
  "exit_sums_set_to_1": {
    "13": 0,
    "17": 0,
    "23": 0,
    "29": 0,
    "31": 0
  },
  "percentiles_p_d_and_p_x48": {
    "13": {
      "p_d": {
        "25": 0.0006468214560300112,
        "5": 0.00033165108470711857,
        "50": 0.0011909116292372346,
        "75": 0.0029813296860083938,
        "95": 0.018856500275433064
      },
      "p_x48": {
        "25": 0.061527319252491,
        "5": 0.023985295090824366,
        "50": 0.2426479206478689,
        "75": 0.4412649307632819,
        "95": 0.6149331971973879
      }
    },
    "17": {
      "p_d": {
        "25": 0.0005668208177667111,
        "5": 0.00028643653786275536,
        "50": 0.0010112016461789608,
        "75": 0.002206834964454174,
        "95": 0.012429023627191782
      },
      "p_x48": {
        "25": 0.05066479727975093,
        "5": 0.019783219089731574,
        "50": 0.2170971970190294,
        "75": 0.4317376913386397,
        "95": 0.6236332795087947
      }
    },
    "23": {
      "p_d": {
        "25": 0.000916213437449187,
        "5": 0.00043678865768015385,
        "50": 0.0015309827867895365,
        "75": 0.002838723943568766,
        "95": 0.0208174716681242
      },
      "p_x48": {
        "25": 0.07231393802794628,
        "5": 0.02283842524047941,
        "50": 0.2608999544172548,
        "75": 0.4660088159071165,
        "95": 0.6494458520028275
      }
    },
    "29": {
      "p_d": {
        "25": 0.0007913330919109285,
        "5": 0.00040494612767361104,
        "50": 0.0014304539654403925,
        "75": 0.0029975424986332655,
        "95": 0.017160004004836082
      },
      "p_x48": {
        "25": 0.07113543798914179,
        "5": 0.025335239013656974,
        "50": 0.2655532220378518,
        "75": 0.46519013051874936,
        "95": 0.6231827941883239
      }
    },
    "31": {
      "p_d": {
        "25": 0.0008655603742226958,
        "5": 0.0004747699131257832,
        "50": 0.00136451399885118,
        "75": 0.0025795837864279747,
        "95": 0.019523827359080315
      },
      "p_x48": {
        "25": 0.05351026827702299,
        "5": 0.02241279138252139,
        "50": 0.18948652379913256,
        "75": 0.3990271096699871,
        "95": 0.5808227325906046
      }
    }
  },
  "population": {
    "persons": 5396,
    "stays": 6951
  },
  "reason_counts": {
    "included": 6951,
    "record_shorter_than_48_terminal_after_48": 65,
    "terminal_clock_at_or_before_48": 7193,
    "unresolved_terminal": 2
  },
  "role": "descriptive record reported before the values; no decision role",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_a_v1_mechanism_sec",
  "share_mort_h_positives_that_are_mort_w_positives": 0.3333333333333333,
  "share_of_stays_where_head_attains_maximum": {
    "13": {
      "p_d": {
        "O2_arterial_saturation": 0.008919579916558769,
        "O2_pulseoxymetry_saturation": 0.7938426125737303,
        "heart_rate": 0.07783052798158538,
        "respiratory_rate": 0.11940727952812545
      },
      "p_x48": {
        "O2_arterial_saturation": 0.21176809092216947,
        "O2_pulseoxymetry_saturation": 0.10041720615738743,
        "heart_rate": 0.5091353762048626,
        "respiratory_rate": 0.17867932671558048
      }
    },
    "17": {
      "p_d": {
        "O2_arterial_saturation": 0.0014386419220256078,
        "O2_pulseoxymetry_saturation": 0.27924039706517045,
        "heart_rate": 0.1732124874118832,
        "respiratory_rate": 0.5461084736009207
      },
      "p_x48": {
        "O2_arterial_saturation": 0.1614156236512732,
        "O2_pulseoxymetry_saturation": 0.06056682491727809,
        "heart_rate": 0.4612286002014099,
        "respiratory_rate": 0.31678895123003886
      }
    },
    "23": {
      "p_d": {
        "O2_arterial_saturation": 0.00014386419220256078,
        "O2_pulseoxymetry_saturation": 0.6194792116242267,
        "heart_rate": 0.016256653718889368,
        "respiratory_rate": 0.3641202704646813
      },
      "p_x48": {
        "O2_arterial_saturation": 0.09811537908214646,
        "O2_pulseoxymetry_saturation": 0.10358221838584376,
        "heart_rate": 0.49259099410156815,
        "respiratory_rate": 0.30571140843044164
      }
    },
    "29": {
      "p_d": {
        "O2_arterial_saturation": 0.0,
        "O2_pulseoxymetry_saturation": 0.5694144727377356,
        "heart_rate": 0.2170910660336642,
        "respiratory_rate": 0.2134944612286002
      },
      "p_x48": {
        "O2_arterial_saturation": 0.11509135376204863,
        "O2_pulseoxymetry_saturation": 0.13997985901309165,
        "heart_rate": 0.5069774133218242,
        "respiratory_rate": 0.23795137390303553
      }
    },
    "31": {
      "p_d": {
        "O2_arterial_saturation": 0.011365271184002303,
        "O2_pulseoxymetry_saturation": 0.6315638037692418,
        "heart_rate": 0.3103150625809236,
        "respiratory_rate": 0.04675586246583226
      },
      "p_x48": {
        "O2_arterial_saturation": 0.15652424111638613,
        "O2_pulseoxymetry_saturation": 0.021435764638181556,
        "heart_rate": 0.5252481657315494,
        "respiratory_rate": 0.2967918285138829
      }
    }
  }
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/metrics_a.csv <==
analysis,threshold_regime,roster_regime,target,landmark_h,horizon_h,seed_scope,n_stays,n_persons,events,prevalence,auroc_s2,auroc_s1_matched,auroc_s1_admission,auroc_locf,delta_s2_minus_s1_matched,delta_s2_minus_locf,delta_s2_minus_s1_admission,nll_s2,nll_s1_matched,brier_s2,brier_s1_matched,threshold_physical,projected_stays,projection_ratio
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,mean,2485,2241,819,0.3295774647887324,0.5915663701377987,0.5661971748406323,0.549256332569658,0.6752279666445332,0.025369195297166504,-0.0836615965067345,0.0423100375681408,0.6646715858147694,0.6359661625235801,0.23494999141777898,0.2211822441983004,96.52589416503906,2520,0.9861111111111112
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,13,2485,2241,819,0.3295774647887324,0.6044996753280066,0.574128552519909,0.5557285185136326,0.6752279666445332,0.030371122808097617,-0.07072829131652658,0.04877115681437405,0.6390376338665503,0.6341746068779399,0.22203606082327726,0.21986805073349663,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,17,2485,2241,819,0.3295774647887324,0.576105167341662,0.5617397142006986,0.5418269872051384,0.6752279666445332,0.01436545314096338,-0.09912279930287127,0.034278180136523506,0.6807438186101731,0.6365483970134599,0.24309020494702135,0.22146820146927607,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,23,2485,2241,819,0.3295774647887324,0.5944766184862224,0.5637896184114671,0.5514191024395106,0.6752279666445332,0.030687000074755222,-0.08075134815831086,0.04305751604671171,0.6604229657852299,0.6335350674603394,0.23313866374254005,0.2204194068811196,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,29,2485,2241,819,0.3295774647887324,0.5926931212045258,0.5689235401120155,0.5602174935908429,0.6752279666445332,0.02376958109251026,-0.08253484544000744,0.032475627613682834,0.6614152333690718,0.6352217138421441,0.23357199911241286,0.2208301392903694,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,12,6,31,2485,2241,819,0.3295774647887324,0.5900572683285769,0.5624044489590708,0.537089561099165,0.6752279666445332,0.027652819369506032,-0.08517069831595636,0.05296770722941191,0.681738277442822,0.6403510274240171,0.24291302846364318,0.22332542261724037,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,mean,1493,1387,837,0.5606162089752177,0.623014103796952,0.5817655972258647,0.5661064486988956,0.635706246175365,0.04124850657108723,-0.01269214237841303,0.05690765509805638,0.6661367444084677,0.6970691862358633,0.23662299604687628,0.25171387638917614,96.52589416503906,1466,1.0184174624829467
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,13,1493,1387,837,0.5606162089752177,0.6433400355508931,0.5984151440976775,0.5748189672756943,0.635706246175365,0.044924891453215654,0.007633789375528166,0.06852106827519888,0.6600299034257778,0.6925775577080509,0.2341580512778644,0.24947384657672764,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,17,1493,1387,837,0.5606162089752177,0.6095247982049713,0.5688343240959292,0.561427280939476,0.635706246175365,0.04069047410904214,-0.02618144797039368,0.04809751726549527,0.670185078723881,0.7050404280932019,0.2386320502665343,0.2554278119544959,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,23,1493,1387,837,0.5606162089752177,0.6255682314887665,0.5721945391496925,0.5524922050295772,0.635706246175365,0.053373692339073964,-0.010138014686598473,0.07307602645918931,0.6620215300327847,0.7018450615124955,0.23483904472916145,0.2542137407105335,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,29,1493,1387,837,0.5606162089752177,0.6282090509077134,0.594204403065536,0.574330870996882,0.635706246175365,0.03400464784217738,-0.00749719526765158,0.053878179910831436,0.6609003199286353,0.699076378365183,0.23430753612775757,0.25261169056692906,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,18,12,31,1493,1387,837,0.5606162089752177,0.6084284028324154,0.5751795757204884,0.5674629192528484,0.635706246175365,0.033248827111927004,-0.02727784334294958,0.040965483579566975,0.6775468899312598,0.6868065055003851,0.24117829783306363,0.24684229213719455,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,mean,559,529,372,0.6654740608228981,0.6108245644298774,0.5818181818181818,0.5910097176700593,0.6222399516991547,0.029006382611695747,-0.011415387269277155,0.019814846759818306,0.6338721200755794,0.6456832952655656,0.22036262059556125,0.22717257124435783,96.52589416503906,566,0.9876325088339223
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,13,559,529,372,0.6654740608228981,0.6376430337530907,0.5845839802196539,0.6014317750560635,0.6222399516991547,0.05305905353343687,0.015403082053936035,0.03621125869702724,0.6187175113830261,0.6433936363581364,0.21436885125504418,0.22623724538870485,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,17,559,529,372,0.6654740608228981,0.6177333103329308,0.5893565637398654,0.594129147260077,0.6222399516991547,0.028376746593065327,-0.004506641366223918,0.023604163072853734,0.6302832272662957,0.6495752530869556,0.21910594452608148,0.22921503061536275,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,23,559,529,372,0.6654740608228981,0.6083462710597436,0.5670749238111666,0.5697055948479098,0.6222399516991547,0.04127134724857695,-0.013893680639411099,0.03864067621183376,0.6303196243352995,0.6464948638310136,0.21961827070598877,0.22741800620209257,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,29,559,529,372,0.6654740608228981,0.6052412167212926,0.5988011040193203,0.6137657409004658,0.6222399516991547,0.0064401127019723114,-0.016998734977862084,-0.008524524179173154,0.6349169091321116,0.6417926813448865,0.22141151658623298,0.2252656523334104,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,O2_pulseoxymetry_saturation,30,24,31,559,529,372,0.6654740608228981,0.58515899028233,0.5692743373009027,0.57601633028578,0.6222399516991547,0.015884652981427272,-0.03708096141682471,0.009142659996549951,0.6551233282611637,0.6471600417068357,0.2273085199044588,0.2277269216822187,96.52589416503906,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,mean,3277,2856,527,0.16081782117790663,0.724071899258237,0.6359688114542005,0.6361464205623599,0.7317936863895118,0.08810308780403653,-0.007721787131274827,0.08792547869587712,0.406740582879966,0.4309731795637958,0.12429097328419618,0.13169428435116226,86.77622985839844,3232,1.0139232673267327
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,13,3277,2856,527,0.16081782117790663,0.7295097464205623,0.6354852509918923,0.6363470760738313,0.7317936863895118,0.09402449542866997,-0.002283939968949489,0.09316267034673098,0.4036161456041243,0.4314868168446716,0.1225013854978622,0.13166119187245537,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,17,3277,2856,527,0.16081782117790663,0.7186530964291875,0.6326672416767294,0.6342535794376402,0.7317936863895118,0.08598585475245812,-0.0131405899603243,0.08439951699154735,0.41537206383631753,0.4333912598082728,0.1275637427616424,0.13208945586315973,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,23,3277,2856,527,0.16081782117790663,0.7262515094014145,0.6403146455062964,0.6366058306020356,0.7317936863895118,0.08593686389511812,-0.005542176988097336,0.0896456787993789,0.40405899078112767,0.42885207108933043,0.12292042317172651,0.13130943581771432,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,29,3277,2856,527,0.16081782117790663,0.7258892530619285,0.6377443505261342,0.6403381059168536,0.7317936863895118,0.08814490253579432,-0.0059044333275832805,0.08555114714507495,0.4052156586761014,0.4298966985671382,0.1241142479539533,0.1315988660912277,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,12,6,31,3277,2856,527,0.16081782117790663,0.7200558909780921,0.63363256856995,0.6331875107814386,0.7317936863895118,0.0864233224081421,-0.011737795411419727,0.08686838019665344,0.4054400555021591,0.431239051509566,0.12435506703579645,0.13181247211125427,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,mean,2066,1855,620,0.30009680542110356,0.7326938607058404,0.6188673983848658,0.6148222014009728,0.731551443358765,0.11382646232097446,0.0011424173470753862,0.11787165930486772,0.5547690188561674,0.6188868139370118,0.1854926291437768,0.2102564848244973,86.77622985839844,2019,1.0232788509162951
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,13,2066,1855,620,0.30009680542110356,0.7308247445678847,0.6174519252219693,0.6156415919332531,0.731551443358765,0.11337281934591537,-0.0007266987908802758,0.11518315263463164,0.5622941174073491,0.6181245400763482,0.18735786318645886,0.21007192986891013,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,17,2066,1855,620,0.30009680542110356,0.7302581091330924,0.615306964707982,0.6151998839958952,0.731551443358765,0.11495114442511045,-0.001293334225672571,0.11505822513719721,0.5553312263045909,0.6245668638108683,0.18503973485770625,0.21095139112933894,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,23,2066,1855,620,0.30009680542110356,0.7347978851559362,0.61962142506581,0.612994690581359,0.731551443358765,0.11517646009012628,0.0032464417971712622,0.12180319457457722,0.5567569297818202,0.6143540703938726,0.18692957693951082,0.20951550287737292,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,29,2066,1855,620,0.30009680542110356,0.7359529067951636,0.625974880649623,0.6191261767724089,0.731551443358765,0.10997802614554053,0.004401463436398578,0.11682673002275468,0.55290784372354,0.6220136702117912,0.18494866127476337,0.21121358262546522,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,18,12,31,2066,1855,620,0.30009680542110356,0.7316356578771249,0.6159817962789452,0.6111486637219471,0.731551443358765,0.1156538615981797,8.421451835993743e-05,0.12048699415517783,0.5465549770635364,0.6153749251921792,0.18318730946044468,0.2095300176213994,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,mean,876,822,422,0.4817351598173516,0.6540628849406017,0.5427751216151325,0.5558876338810365,0.6958551683821533,0.11128776332546919,-0.041792283441551635,0.0981752510595653,0.761601728913005,0.7948766187048921,0.2673191263620105,0.28902835622883705,86.77622985839844,850,1.0305882352941176
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,13,876,822,422,0.4817351598173516,0.651376912959058,0.543786667223417,0.5606405411612418,0.6958551683821533,0.10759024573564102,-0.04447825542309536,0.09073637179781613,0.7702268711704989,0.7871836250212548,0.26948467053699104,0.2867776720664632,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,17,876,822,422,0.4817351598173516,0.6562884940601708,0.5459162369250684,0.5577280414222185,0.6958551683821533,0.11037225713510235,-0.039566674321982576,0.09856045263795221,0.7686940481798393,0.8116125771481214,0.26783196096510126,0.2937350216882538,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,23,876,822,422,0.4817351598173516,0.6555160030899638,0.5421477336785185,0.5541109046495605,0.6958551683821533,0.11336826941144529,-0.040339165292189505,0.10140509844040335,0.7712525140555758,0.7994286173428781,0.2718953256277757,0.29051657150800136,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,29,876,822,422,0.4817351598173516,0.6518988663173059,0.5431968599285968,0.5556350084556444,0.6958551683821533,0.10870200638870908,-0.04395630206484746,0.09626385786166147,0.7731985113813089,0.8105301388448609,0.2719223331921425,0.29455546510564645,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,heart_rate,30,24,31,876,822,422,0.4817351598173516,0.65523414827651,0.5388281103200618,0.5513236737165167,0.6958551683821533,0.11640603795644822,-0.04062102010564328,0.10391047455999336,0.7246366997778019,0.7656281351673454,0.25546134148804195,0.2795570507758202,86.77622985839844,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,mean,2341,2106,885,0.3780435711234515,0.626195442975104,0.5586794561370831,0.5643082200285591,0.6030619451170298,0.06751598683802076,0.02313349785807419,0.06188722294654501,0.7258236731079585,0.7454961521429968,0.24914996792735922,0.2622529557131429,20.259321212768555,2321,1.00861697544162
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,13,2341,2106,885,0.3780435711234515,0.637243900167629,0.5610534239771527,0.5709489662879493,0.6030619451170298,0.07619047619047625,0.03418195505059918,0.06629493387967966,0.7326446415431502,0.7422528321091201,0.2534805996026126,0.26188786133497177,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,17,2341,2106,885,0.3780435711234515,0.6270961383249519,0.558098963183709,0.5654249705097163,0.6030619451170298,0.06899717514124293,0.024034193207922105,0.06167116781523563,0.7120832486222898,0.7378161168234,0.24416530946440462,0.25960614113597075,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,23,2341,2106,885,0.3780435711234515,0.6236271496864717,0.5613320295523685,0.5604869001055441,0.6030619451170298,0.06229512013410321,0.020565204569441886,0.06314024958092757,0.7174725458769841,0.742630376553288,0.24634433635131037,0.2618469261876701,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,29,2341,2106,885,0.3780435711234515,0.624000434593655,0.5569969578444155,0.5636982367914571,0.6030619451170298,0.06700347674923945,0.020938489476625133,0.06030219780219781,0.7253024111154902,0.7391358475816264,0.24836810643707344,0.26025862946494915,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,12,6,31,2341,2106,885,0.3780435711234515,0.6190095921028125,0.5559159061277705,0.5609820264481281,0.6030619451170298,0.06309368597504195,0.01594764698578266,0.058027565654684365,0.741615518381878,0.7656455876475501,0.25339148778139503,0.26766522044215285,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,mean,1227,1148,748,0.6096169519152405,0.6215332745358534,0.5591238431223695,0.5646151742154444,0.5876756946847822,0.062409431413483984,0.033857579851071226,0.056918100320409074,0.8542993351874435,0.889844273935428,0.31076221110136426,0.33165040480561087,20.259321212768555,1226,1.000815660685155
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,13,1227,1148,748,0.6096169519152405,0.6469639288624921,0.5803367086063881,0.5882659953334152,0.5876756946847822,0.06662722025610401,0.0592882341777099,0.05869793352907693,0.8588423175709513,0.8653184404423272,0.31607119250717036,0.3241014779730045,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,17,1227,1148,748,0.6096169519152405,0.6110965357864535,0.5523902291985308,0.5537187545354069,0.5876756946847822,0.05870630658792275,0.023420841101671308,0.057377781251046645,0.8285218068861097,0.8985579150184189,0.30063426820144873,0.3344091334905775,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,23,1227,1148,748,0.6096169519152405,0.6143731928147991,0.5552510243041988,0.554491866968841,0.5876756946847822,0.05912216851060026,0.026697498130016872,0.05988132584595807,0.8336302308746598,0.8724444076266182,0.3021079969545106,0.3251977946058097,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,29,1227,1148,748,0.6096169519152405,0.6282947986558449,0.5573638261529702,0.5670430821787815,0.5876756946847822,0.07093097250287472,0.04061910397106272,0.0612517164770634,0.847523765663468,0.9018093809593651,0.3085037175266448,0.3359058327519065,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,18,12,31,1227,1148,748,0.6096169519152405,0.6069379165596775,0.5502774273497594,0.5595561720607772,0.5876756946847822,0.056660489209918175,0.019262221874895347,0.04738174449890031,0.9029785549420285,0.9110912256304106,0.32649388031704707,0.3386377852067562,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,mean,401,385,307,0.7655860349127181,0.5937625615080739,0.5189479520410285,0.5655901309862083,0.6242289832975259,0.07481460946704552,-0.030466421789451848,0.028172430521865667,0.8252240560615487,0.8540902195450109,0.3033698987996772,0.31935478239151605,20.259321212768555,380,1.055263157894737
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,13,401,385,307,0.7655860349127181,0.6231201053434057,0.5466075265091136,0.5953981564904013,0.6242289832975259,0.07651257883429208,-0.0011088779541201799,0.027721948853004386,0.8185740537726678,0.8429382186680163,0.30411786133845486,0.3182960092272285,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,17,401,385,307,0.7655860349127181,0.5882251022246864,0.5167024741839351,0.5574883914339178,0.6242289832975259,0.07152262804075127,-0.03600388107283947,0.030736710790768562,0.7954219869546606,0.8495234983793744,0.29030627102831547,0.31741494499459816,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,23,401,385,307,0.7655860349127181,0.5896805045394691,0.5083858895280339,0.5535726661584309,0.6242289832975259,0.0812946150114352,-0.03454847875805678,0.03610783838103815,0.7892185031591662,0.8092243819981848,0.2874854872468396,0.2997986257560911,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,29,401,385,307,0.7655860349127181,0.6061750641070067,0.5156282486658812,0.5693048721325109,0.6242289832975259,0.09054681544112553,-0.01805391919051913,0.036870191974495814,0.8289953429507868,0.902080082189845,0.30528667999141174,0.3374326369959696,20.259321212768555,,
primary,mimic4_train_mean_z0,hour30_entry,respiratory_rate,30,24,31,401,385,307,0.7655860349127181,0.5616120313258022,0.5074156213181786,0.5521865687157808,0.6242289832975259,0.05419641000762354,-0.06261695197172368,0.009425462610021418,0.8939103934704616,0.8666849164896337,0.32965319439336427,0.3238316949836931,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,mean,2550,2298,845,0.33137254901960783,0.5898671155147582,0.5662465772440959,0.5499305557965608,0.6733099654687744,0.02362053827066233,-0.08344284995401623,0.03993655971819743,0.665568435203352,0.6371210380671721,0.23537680589515647,0.2217164995601691,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,13,2550,2298,845,0.33137254901960783,0.6030484651824602,0.5745225494108869,0.5566489094032518,0.6733099654687744,0.028525915771573374,-0.07026150028631417,0.0463995557792084,0.640365553330372,0.6353518550418321,0.2226772383899968,0.22040771773458853,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,17,2550,2298,845,0.33137254901960783,0.5736250845928266,0.5606149681583925,0.5408186850370473,0.6733099654687744,0.01301011643443406,-0.09968488087594785,0.03280639955577924,0.6815842577658866,0.6378534381260738,0.24350731699017222,0.22210360848223615,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,23,2550,2298,845,0.33137254901960783,0.5941300386957955,0.5652397230561003,0.5539738673237432,0.6733099654687744,0.02889031563969524,-0.07917992677297891,0.040156171372052296,0.6608132020887303,0.634308925668939,0.23331894440594775,0.22077722545140707,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,29,2550,2298,845,0.33137254901960783,0.590255253431432,0.5687226917003592,0.5597886480764893,0.6733099654687744,0.021532561731072875,-0.08305471203734238,0.030466605354942722,0.6625845492067415,0.636451861373378,0.23411891859497688,0.22139229365814625,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,12,6,31,2550,2298,845,0.33137254901960783,0.5882767356712766,0.5621329538947405,0.5384226691422721,0.6733099654687744,0.02614378177653609,-0.08503322979749783,0.04985406652900448,0.6824946136250294,0.6416391101256375,0.24326161109468875,0.22390165247446742,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,mean,1507,1401,851,0.5646980756469807,0.6224499154509759,0.5800030810237597,0.564647043650225,0.6348333022842567,0.042446834427216196,-0.012383386833280796,0.05780287180075092,0.665776239384493,0.6986868898189513,0.23645741421089655,0.2524634573204741,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,13,1507,1401,851,0.5646980756469807,0.6424454013929094,0.5963876787710298,0.5730668367200711,0.6348333022842567,0.04605772262187957,0.007612099108652681,0.06937856467283832,0.6609163240223155,0.6945167535363725,0.2345456372906192,0.25036401503768535,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,17,1507,1401,851,0.5646980756469807,0.6090969017798286,0.5676750451405806,0.5607534894385372,0.6348333022842567,0.04142185663924791,-0.02573640050442816,0.04834341234129136,0.6694942931757641,0.7065053352618058,0.23832321942765217,0.25611293077003805,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,23,1507,1401,851,0.5646980756469807,0.6249301395775415,0.5701112034622109,0.5507240405835315,0.6348333022842567,0.05481893611533062,-0.009903162706715207,0.07420609899400998,0.6613424809441596,0.7033820381202269,0.23451558748902537,0.2549560930293253,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,29,1507,1401,851,0.5646980756469807,0.6272874810122955,0.5924110085695452,0.5728984551890173,0.6348333022842567,0.03487647244275027,-0.007545821271961239,0.0543890258232782,0.6608302251359929,0.7012483903791352,0.23427029063154725,0.25357755059549325,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,18,12,31,1507,1401,851,0.5646980756469807,0.6084896534923047,0.5734304691754321,0.5657923963199679,0.6348333022842567,0.035059184316872605,-0.026343648791952057,0.042697257172336744,0.6762978736442333,0.6877819317972159,0.24063233621563876,0.24730669716982842,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,mean,559,529,372,0.6654740608228981,0.6108245644298774,0.5818181818181818,0.5910097176700593,0.6222399516991547,0.029006382611695747,-0.011415387269277155,0.019814846759818306,0.6338721200755794,0.6456832952655656,0.22036262059556125,0.22717257124435783,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,13,559,529,372,0.6654740608228981,0.6376430337530907,0.5845839802196539,0.6014317750560635,0.6222399516991547,0.05305905353343687,0.015403082053936035,0.03621125869702724,0.6187175113830261,0.6433936363581364,0.21436885125504418,0.22623724538870485,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,17,559,529,372,0.6654740608228981,0.6177333103329308,0.5893565637398654,0.594129147260077,0.6222399516991547,0.028376746593065327,-0.004506641366223918,0.023604163072853734,0.6302832272662957,0.6495752530869556,0.21910594452608148,0.22921503061536275,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,23,559,529,372,0.6654740608228981,0.6083462710597436,0.5670749238111666,0.5697055948479098,0.6222399516991547,0.04127134724857695,-0.013893680639411099,0.03864067621183376,0.6303196243352995,0.6464948638310136,0.21961827070598877,0.22741800620209257,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,29,559,529,372,0.6654740608228981,0.6052412167212926,0.5988011040193203,0.6137657409004658,0.6222399516991547,0.0064401127019723114,-0.016998734977862084,-0.008524524179173154,0.6349169091321116,0.6417926813448865,0.22141151658623298,0.2252656523334104,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,O2_pulseoxymetry_saturation,30,24,31,559,529,372,0.6654740608228981,0.58515899028233,0.5692743373009027,0.57601633028578,0.6222399516991547,0.015884652981427272,-0.03708096141682471,0.009142659996549951,0.6551233282611637,0.6471600417068357,0.2273085199044588,0.2277269216822187,96.52589416503906,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,mean,3408,2962,552,0.1619718309859155,0.7272723582186498,0.6376229296066253,0.6370354301140745,0.7333601012868916,0.08964942861202455,-0.00608774306824178,0.09023692810457515,0.40713474271421984,0.4331420307201019,0.12457836978739105,0.13241519197335033,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,13,3408,2962,552,0.1619718309859155,0.7317432407745706,0.636194332805586,0.6359875471927902,0.7333601012868916,0.09554890796898463,-0.0016168605123209057,0.09575569358178049,0.40473589755778644,0.4341424492605068,0.12298350097911272,0.13247494193294473,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,17,3408,2962,552,0.1619718309859155,0.7220198767912962,0.6347588854382332,0.63578139589169,0.7333601012868916,0.08726099135306298,-0.011340224495595352,0.08623848089960617,0.4153408344842223,0.43546315562309,0.12766089666222552,0.13274557430754305,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,23,3408,2962,552,0.1619718309859155,0.7296328857630009,0.6410265193033735,0.6369650215158528,0.7333601012868916,0.08860636645962738,-0.003727215523890659,0.09266786424714812,0.40461482461077974,0.4311966356965002,0.12330576714077443,0.13208635101579858,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,29,3408,2962,552,0.1619718309859155,0.7286008606341087,0.6392637671010433,0.6411565532009905,0.7333601012868916,0.0893370935330654,-0.004759240652782881,0.08744430743311815,0.40574261818221946,0.4319489476191069,0.12442027729251998,0.13228827723360015,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,12,6,31,3408,2962,552,0.1619718309859155,0.7243649271302725,0.6368711433848901,0.6352866327690496,0.7333601012868916,0.0874937837453823,-0.008995174156619101,0.08907829436122283,0.4052395387360911,0.43295896540130535,0.12452140686232267,0.13248081537686515,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,mean,2082,1869,636,0.30547550432276654,0.7298599693798551,0.6161506041389389,0.6121675931000288,0.7274056821246205,0.11370936524091617,0.002454287255234555,0.1176923762798264,0.5631053581571799,0.6268540008685195,0.18850705097007325,0.2135531121127081,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,13,2082,1869,636,0.30547550432276654,0.7279885087467488,0.6148896978870361,0.6133565159146463,0.7274056821246205,0.11309881085971274,0.0005828266221282741,0.11463199283210246,0.5710504303640949,0.6258447137198694,0.19050807253349947,0.2133068728473028,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,17,2082,1869,636,0.30547550432276654,0.7273176057134407,0.6126323320893899,0.6124387814574145,0.7274056821246205,0.11468527362405079,-8.807641117980491e-05,0.11487882425602625,0.5636688287992621,0.6326617506522014,0.18799568711526998,0.21426822729714268,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,23,2082,1869,636,0.30547550432276654,0.7319943544107796,0.6172547126316796,0.610363005297633,0.7274056821246205,0.11473964177910001,0.004588672286159112,0.12163134911314666,0.5652837650095529,0.6219309422554339,0.19002506814926337,0.21270380842754608,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,29,2082,1869,636,0.30547550432276654,0.7334682750941657,0.6232199866036866,0.6167686613255391,0.7274056821246205,0.11024828849047907,0.006062592969545144,0.11669961376862659,0.5609303368694485,0.6303367642796771,0.1879018894000557,0.21462745805053687,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,18,12,31,2082,1869,636,0.30547550432276654,0.7285311029341406,0.6127562914829023,0.6079110015049105,0.7274056821246205,0.11577481145123825,0.0011254208095200502,0.12062010142923008,0.5545934297435414,0.623495833435416,0.1861045376522778,0.21285919394101224,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,mean,876,822,422,0.4817351598173516,0.6540628849406017,0.5427751216151325,0.5558876338810365,0.6958551683821533,0.11128776332546919,-0.041792283441551635,0.0981752510595653,0.761601728913005,0.7948766187048921,0.2673191263620105,0.28902835622883705,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,13,876,822,422,0.4817351598173516,0.651376912959058,0.543786667223417,0.5606405411612418,0.6958551683821533,0.10759024573564102,-0.04447825542309536,0.09073637179781613,0.7702268711704989,0.7871836250212548,0.26948467053699104,0.2867776720664632,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,17,876,822,422,0.4817351598173516,0.6562884940601708,0.5459162369250684,0.5577280414222185,0.6958551683821533,0.11037225713510235,-0.039566674321982576,0.09856045263795221,0.7686940481798393,0.8116125771481214,0.26783196096510126,0.2937350216882538,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,23,876,822,422,0.4817351598173516,0.6555160030899638,0.5421477336785185,0.5541109046495605,0.6958551683821533,0.11336826941144529,-0.040339165292189505,0.10140509844040335,0.7712525140555758,0.7994286173428781,0.2718953256277757,0.29051657150800136,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,29,876,822,422,0.4817351598173516,0.6518988663173059,0.5431968599285968,0.5556350084556444,0.6958551683821533,0.10870200638870908,-0.04395630206484746,0.09626385786166147,0.7731985113813089,0.8105301388448609,0.2719223331921425,0.29455546510564645,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,heart_rate,30,24,31,876,822,422,0.4817351598173516,0.65523414827651,0.5388281103200618,0.5513236737165167,0.6958551683821533,0.11640603795644822,-0.04062102010564328,0.10391047455999336,0.7246366997778019,0.7656281351673454,0.25546134148804195,0.2795570507758202,86.77622985839844,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,mean,2430,2180,916,0.37695473251028805,0.6250348998863591,0.5593386038891741,0.5654245960554476,0.6012435608267523,0.06569629599718493,0.02379133905960671,0.0596103038309115,0.7274864657967139,0.7456255277289922,0.2494444003770957,0.26200609601222197,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,13,2430,2180,916,0.37695473251028805,0.6361232571688982,0.5607618558663536,0.5713774783245748,0.6012435608267523,0.07536140130254454,0.03487969634214583,0.06474577884432342,0.7330179639937757,0.74204100389928,0.2534932355339799,0.26155803901187547,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,17,2430,2180,916,0.37695473251028805,0.6257657784982088,0.5584976896852087,0.5658237815324799,0.6012435608267523,0.06726808881300006,0.02452221767145646,0.05994199696572888,0.7140270187225308,0.7382688760809254,0.24454937944999275,0.25944410851156374,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,23,2430,2180,916,0.37695473251028805,0.6236443845794419,0.5630390013440782,0.5628003265014162,0.6012435608267523,0.060605383235363686,0.02240082375268959,0.06084405807802573,0.718449277536085,0.7423925974225236,0.24643266516991655,0.2615377925196135,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,29,2430,2180,916,0.37695473251028805,0.6223341966969133,0.5579244374196005,0.5651027095002682,0.6012435608267523,0.06440975927731274,0.021090635870160912,0.05723148719664506,0.727496026658647,0.7389849717206063,0.2487755044567099,0.25994861650609646,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,12,6,31,2430,2180,916,0.37695473251028805,0.6173068824883331,0.5564700351306294,0.5620186844184987,0.6012435608267523,0.06083684735770367,0.016063321661580754,0.05528819806983443,0.7444420420725315,0.7664401895216253,0.2539712172748793,0.2675419235119607,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,mean,1237,1157,758,0.6127728375101051,0.6186327055596257,0.5572746652271388,0.56251838427683,0.5859117224208306,0.06135804033248689,0.0327209831387951,0.05611432128279561,0.8603117358852617,0.8943717595627059,0.31299992375060365,0.33346417923700944,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,13,1237,1157,758,0.6127728375101051,0.6449204311973604,0.5789849124991049,0.5865396797417664,0.5859117224208306,0.06593551869825554,0.05900870877652986,0.05838075145559407,0.8635305198883342,0.8691741332405368,0.3179549037202806,0.32569873599637317,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,17,1237,1157,758,0.6127728375101051,0.6080003966046238,0.5508645429957971,0.5517293614114718,0.5859117224208306,0.05713585360882667,0.022088674183793233,0.05627103519315202,0.8345247648952986,0.9029592057982541,0.30289765033800936,0.33615522571514855,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,23,1237,1157,758,0.6127728375101051,0.6113164519309687,0.5530926898056087,0.5521342286315488,0.5859117224208306,0.05822376212536007,0.02540472951013817,0.05918222329941991,0.8396867560403144,0.8768645620874785,0.3043629469761222,0.3269995222492702,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,29,1237,1157,758,0.6127728375101051,0.6252609603340292,0.5552629984411235,0.564919219349899,0.5859117224208306,0.06999796189290575,0.039349237913198665,0.060341740984130254,0.8536990086255111,0.9067243663575631,0.31080672136384524,0.3378446386313773,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,18,12,31,1237,1157,758,0.6127728375101051,0.6036652877311461,0.5481681823940597,0.5572694322494643,0.5859117224208306,0.055497105337086405,0.017753565310315578,0.04639585548168179,0.9101176299768496,0.9161365303296964,0.3289773963547609,0.340622773592878,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,mean,401,385,307,0.7655860349127181,0.5937625615080739,0.5189479520410285,0.5655901309862083,0.6242289832975259,0.07481460946704552,-0.030466421789451848,0.028172430521865667,0.8252240560615487,0.8540902195450109,0.3033698987996772,0.31935478239151605,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,13,401,385,307,0.7655860349127181,0.6231201053434057,0.5466075265091136,0.5953981564904013,0.6242289832975259,0.07651257883429208,-0.0011088779541201799,0.027721948853004386,0.8185740537726678,0.8429382186680163,0.30411786133845486,0.3182960092272285,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,17,401,385,307,0.7655860349127181,0.5882251022246864,0.5167024741839351,0.5574883914339178,0.6242289832975259,0.07152262804075127,-0.03600388107283947,0.030736710790768562,0.7954219869546606,0.8495234983793744,0.29030627102831547,0.31741494499459816,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,23,401,385,307,0.7655860349127181,0.5896805045394691,0.5083858895280339,0.5535726661584309,0.6242289832975259,0.0812946150114352,-0.03454847875805678,0.03610783838103815,0.7892185031591662,0.8092243819981848,0.2874854872468396,0.2997986257560911,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,29,401,385,307,0.7655860349127181,0.6061750641070067,0.5156282486658812,0.5693048721325109,0.6242289832975259,0.09054681544112553,-0.01805391919051913,0.036870191974495814,0.8289953429507868,0.902080082189845,0.30528667999141174,0.3374326369959696,20.259321212768555,,
per_cell_roster,mimic4_train_mean_z0,per_cell_eligibility,respiratory_rate,30,24,31,401,385,307,0.7655860349127181,0.5616120313258022,0.5074156213181786,0.5521865687157808,0.6242289832975259,0.05419641000762354,-0.06261695197172368,0.009425462610021418,0.8939103934704616,0.8666849164896337,0.32965319439336427,0.3238316949836931,20.259321212768555,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,mean,2485,2241,819,0.3295774647887324,0.5915663701377987,0.5661971748406323,0.549256332569658,0.6752279666445332,0.025369195297166504,-0.0836615965067345,0.0423100375681408,0.6646715858147694,0.6359661625235801,0.23494999141777898,0.2211822441983004,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,13,2485,2241,819,0.3295774647887324,0.6044996753280066,0.574128552519909,0.5557285185136326,0.6752279666445332,0.030371122808097617,-0.07072829131652658,0.04877115681437405,0.6390376338665503,0.6341746068779399,0.22203606082327726,0.21986805073349663,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,17,2485,2241,819,0.3295774647887324,0.576105167341662,0.5617397142006986,0.5418269872051384,0.6752279666445332,0.01436545314096338,-0.09912279930287127,0.034278180136523506,0.6807438186101731,0.6365483970134599,0.24309020494702135,0.22146820146927607,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,23,2485,2241,819,0.3295774647887324,0.5944766184862224,0.5637896184114671,0.5514191024395106,0.6752279666445332,0.030687000074755222,-0.08075134815831086,0.04305751604671171,0.6604229657852299,0.6335350674603394,0.23313866374254005,0.2204194068811196,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,29,2485,2241,819,0.3295774647887324,0.5926931212045258,0.5689235401120155,0.5602174935908429,0.6752279666445332,0.02376958109251026,-0.08253484544000744,0.032475627613682834,0.6614152333690718,0.6352217138421441,0.23357199911241286,0.2208301392903694,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,12,6,31,2485,2241,819,0.3295774647887324,0.5900572683285769,0.5624044489590708,0.537089561099165,0.6752279666445332,0.027652819369506032,-0.08517069831595636,0.05296770722941191,0.681738277442822,0.6403510274240171,0.24291302846364318,0.22332542261724037,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,mean,1493,1387,837,0.5606162089752177,0.623014103796952,0.5817655972258647,0.5661064486988956,0.635706246175365,0.04124850657108723,-0.01269214237841303,0.05690765509805638,0.6661367444084677,0.6970691862358633,0.23662299604687628,0.25171387638917614,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,13,1493,1387,837,0.5606162089752177,0.6433400355508931,0.5984151440976775,0.5748189672756943,0.635706246175365,0.044924891453215654,0.007633789375528166,0.06852106827519888,0.6600299034257778,0.6925775577080509,0.2341580512778644,0.24947384657672764,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,17,1493,1387,837,0.5606162089752177,0.6095247982049713,0.5688343240959292,0.561427280939476,0.635706246175365,0.04069047410904214,-0.02618144797039368,0.04809751726549527,0.670185078723881,0.7050404280932019,0.2386320502665343,0.2554278119544959,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,23,1493,1387,837,0.5606162089752177,0.6255682314887665,0.5721945391496925,0.5524922050295772,0.635706246175365,0.053373692339073964,-0.010138014686598473,0.07307602645918931,0.6620215300327847,0.7018450615124955,0.23483904472916145,0.2542137407105335,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,29,1493,1387,837,0.5606162089752177,0.6282090509077134,0.594204403065536,0.574330870996882,0.635706246175365,0.03400464784217738,-0.00749719526765158,0.053878179910831436,0.6609003199286353,0.699076378365183,0.23430753612775757,0.25261169056692906,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,18,12,31,1493,1387,837,0.5606162089752177,0.6084284028324154,0.5751795757204884,0.5674629192528484,0.635706246175365,0.033248827111927004,-0.02727784334294958,0.040965483579566975,0.6775468899312598,0.6868065055003851,0.24117829783306363,0.24684229213719455,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,mean,559,529,372,0.6654740608228981,0.6108245644298774,0.5818181818181818,0.5910097176700593,0.6222399516991547,0.029006382611695747,-0.011415387269277155,0.019814846759818306,0.6338721200755794,0.6456832952655656,0.22036262059556125,0.22717257124435783,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,13,559,529,372,0.6654740608228981,0.6376430337530907,0.5845839802196539,0.6014317750560635,0.6222399516991547,0.05305905353343687,0.015403082053936035,0.03621125869702724,0.6187175113830261,0.6433936363581364,0.21436885125504418,0.22623724538870485,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,17,559,529,372,0.6654740608228981,0.6177333103329308,0.5893565637398654,0.594129147260077,0.6222399516991547,0.028376746593065327,-0.004506641366223918,0.023604163072853734,0.6302832272662957,0.6495752530869556,0.21910594452608148,0.22921503061536275,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,23,559,529,372,0.6654740608228981,0.6083462710597436,0.5670749238111666,0.5697055948479098,0.6222399516991547,0.04127134724857695,-0.013893680639411099,0.03864067621183376,0.6303196243352995,0.6464948638310136,0.21961827070598877,0.22741800620209257,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,29,559,529,372,0.6654740608228981,0.6052412167212926,0.5988011040193203,0.6137657409004658,0.6222399516991547,0.0064401127019723114,-0.016998734977862084,-0.008524524179173154,0.6349169091321116,0.6417926813448865,0.22141151658623298,0.2252656523334104,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,O2_pulseoxymetry_saturation,30,24,31,559,529,372,0.6654740608228981,0.58515899028233,0.5692743373009027,0.57601633028578,0.6222399516991547,0.015884652981427272,-0.03708096141682471,0.009142659996549951,0.6551233282611637,0.6471600417068357,0.2273085199044588,0.2277269216822187,96.51950073242188,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,mean,3075,2679,520,0.16910569105691056,0.7242951979527321,0.6430332681017612,0.6420216769531838,0.730073385518591,0.08126192985097092,-0.005778187565858839,0.08227352099954839,0.42207897492631385,0.44406044467764927,0.1300126776366053,0.13725740889146212,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,13,3075,2679,520,0.16910569105691056,0.7307285864820111,0.644065934065934,0.6434133674544633,0.730073385518591,0.08666265241607707,0.0006552009634200884,0.0873152190275478,0.42047900635835184,0.4442198190271928,0.1288765975456292,0.13718965934604885,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,17,3075,2679,520,0.16910569105691056,0.7191856089116363,0.6404643986150835,0.6402446183953033,0.730073385518591,0.07872121029655277,-0.010887776606954724,0.07894099051633297,0.4274285771777781,0.44540130723567645,0.13206695831161444,0.13734182927922667,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,23,3075,2679,520,0.16910569105691056,0.7266965226554267,0.648477344573235,0.643647448441969,0.730073385518591,0.0782191780821917,-0.0033768628631642983,0.08304907421345775,0.4215598024124421,0.4419671122623452,0.1293235655870308,0.13686463560517387,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,29,3075,2679,520,0.16910569105691056,0.7260665362035225,0.6439688393797983,0.644783230468162,0.730073385518591,0.08209769682372414,-0.004006849315068561,0.08128330573536047,0.4196621486728846,0.44304027572475413,0.1295771172173144,0.13717379978135072,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,12,6,31,3075,2679,520,0.16910569105691056,0.7187987355110643,0.6381898238747554,0.6380197200060214,0.730073385518591,0.0806089116363089,-0.011274650007526699,0.08077901550504296,0.42126534001011257,0.44567370913827753,0.1302191495214376,0.1377171204455104,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,mean,1922,1731,614,0.3194588969823101,0.7319673968263456,0.6214256542051421,0.6216791680363387,0.7284824532568309,0.1105417426212035,0.003484943569514587,0.11028822879000685,0.5846406642181899,0.6482564580441513,0.1967727487806854,0.22170914779110168,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,13,1922,1731,614,0.3194588969823101,0.7290079092330833,0.6199098008745978,0.6226192610744204,0.7284824532568309,0.10909810835848555,0.0005254559762524202,0.10638864815866289,0.5951987666105527,0.6477341401433729,0.19951640406959678,0.22161675189567354,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,17,1922,1731,614,0.3194588969823101,0.7293640239468467,0.6185824642142067,0.6221286694757394,0.7284824532568309,0.11078155973264003,0.0008815706900158204,0.10723535447110732,0.58444213206455,0.654270078005206,0.19573448428637039,0.22206722408564158,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,23,1922,1731,614,0.3194588969823101,0.7340906374204345,0.621280718006953,0.6188489276713585,0.7284824532568309,0.11280991941348151,0.005608184163603536,0.115241709749076,0.589075438025656,0.6433325295701258,0.19932589071357515,0.2210262067169973,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,29,1922,1731,614,0.3194588969823101,0.734974698423134,0.6299793802109793,0.6278165436452201,0.7284824532568309,0.10499531821215469,0.00649224516630309,0.1071581547779139,0.5828838106324269,0.6522917197592885,0.19622793743216912,0.22293661611397636,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,18,12,31,1922,1731,614,0.3194588969823101,0.732399715108229,0.6173759077189732,0.6169824383149548,0.7284824532568309,0.11502380738925577,0.003917261851398068,0.11541727679327418,0.5716031737577644,0.6436538227427636,0.19305902740171554,0.22089894014321976,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,mean,798,752,390,0.48872180451127817,0.6533697838109603,0.5535633484162896,0.5629311211664152,0.6929047259929613,0.09980643539467067,-0.03953494218200097,0.090438662644545,0.7846242437349367,0.8045540759667704,0.27574025849979994,0.2922952586668835,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,13,798,752,390,0.48872180451127817,0.652727501256913,0.5536953242835596,0.5669117647058823,0.6929047259929613,0.09903217697335343,-0.040177224736048234,0.0858157365510307,0.7927866292527127,0.7967582497424611,0.27774379941552285,0.2900475049153441,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,17,798,752,390,0.48872180451127817,0.6564668174962293,0.5572272498743087,0.5654851684263449,0.6929047259929613,0.09923956762192054,-0.03643790849673201,0.09098164906988437,0.7916200783656768,0.8221770586514396,0.27572785324419763,0.29707344549979786,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,23,798,752,390,0.48872180451127817,0.6533999497234791,0.5532931121166416,0.5616138763197587,0.6929047259929613,0.10010683760683758,-0.03950477626948212,0.09178607340372047,0.7962087962883763,0.8093827505807368,0.28114813553576634,0.2939708863331415,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,29,798,752,390,0.48872180451127817,0.6498303167420815,0.5525641025641026,0.5607528908999497,0.6929047259929613,0.09726621417797887,-0.0430744092508798,0.08907742584213174,0.7990247984661127,0.8221353936234731,0.2815555476641829,0.2984627426732748,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,heart_rate,30,24,31,798,752,390,0.48872180451127817,0.6544243338360985,0.5510369532428356,0.5598919054801408,0.6929047259929613,0.10338738059326291,-0.03848039215686272,0.09453242835595776,0.7434809163018047,0.7723169272357409,0.26252595663932987,0.28192171391285925,85.5316162109375,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,mean,2335,2100,881,0.37730192719486083,0.6260803107635283,0.558461764251265,0.5642498598722534,0.602496225528387,0.06761854651226333,0.023584085235141394,0.061830450891274945,0.7250480283774084,0.7447617093754786,0.2487936680928291,0.2619141095849051,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,13,2335,2100,881,0.37730192719486083,0.6367693645616539,0.5603579776014189,0.5705072858621643,0.602496225528387,0.07641138696023497,0.0342731390332669,0.06626207869948963,0.731871700146295,0.7416877878467182,0.25309416135903373,0.26162110219734785,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,17,2335,2100,881,0.37730192719486083,0.6273968089906586,0.5581846313820578,0.565589153253696,0.602496225528387,0.06921217760860088,0.02490058346227164,0.061807655736962674,0.7111324343526999,0.7369709789301416,0.2437659514014895,0.25921294559200103,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,23,2335,2100,881,0.37730192719486083,0.6232929005584813,0.5610964781486587,0.5604914697722202,0.602496225528387,0.062196422409822594,0.020796675030094303,0.0628014307862611,0.7169380927375787,0.7418982363515063,0.24607955835228623,0.2615101786843836,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,29,2335,2100,881,0.37730192719486083,0.623847166296896,0.5569527562620319,0.5636851333438462,0.602496225528387,0.06689441003486407,0.021350940768508964,0.06016203295304978,0.7245851157503598,0.7383492482417463,0.24802908533792664,0.259899614378302,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,12,6,31,2335,2100,881,0.37730192719486083,0.6190953134099522,0.555716977862158,0.5609762571293406,0.602496225528387,0.06337833554779415,0.016599087881565167,0.058119056280611536,0.7407127989001091,0.7649022955072807,0.25299958401340944,0.2673267070724907,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,mean,1226,1147,748,0.6101141924959217,0.621578323227351,0.5598124986015708,0.5655636788758867,0.5871193475488331,0.061765824625780306,0.034458975678517925,0.056014644351464415,0.854697382336032,0.8901574069398833,0.31093736528526644,0.33179220195314574,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,13,1226,1147,748,0.6101141924959217,0.6471007764079386,0.5808907435168819,0.5891722417380798,0.5871193475488331,0.06621003289105676,0.05998142885910551,0.05792853466985881,0.8592643306693485,0.8656491238185982,0.3162607500253834,0.3242549820431756,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,17,1226,1147,748,0.6101141924959217,0.6114604076701049,0.5531542970935046,0.5547736782046405,0.5871193475488331,0.05830611057660029,0.024341060121271796,0.05668672946546438,0.8287607838972341,0.8988650948478163,0.30073924713634553,0.33454702283647914,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,23,1226,1147,748,0.6101141924959217,0.6142544693799924,0.5560742174389726,0.5554197525339538,0.5871193475488331,0.058180251941019834,0.027135121831159292,0.05883471684603858,0.8340289513695403,0.8726968573177486,0.3022850407828216,0.32531190122405884,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,29,1226,1147,748,0.6101141924959217,0.6280289978296377,0.5580599870225762,0.5679916317991632,0.5871193475488331,0.06996901080706153,0.04090965028080462,0.06003736603047449,0.8480025576471281,0.90213678074669,0.3087124458638156,0.3360533764207884,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,18,12,31,1226,1147,748,0.6101141924959217,0.6070469648490815,0.5508832479359184,0.5604610901035957,0.5871193475488331,0.05616371691316313,0.01992761730024839,0.04658587474548581,0.9034302880969086,0.9114391779685639,0.3266893426179662,0.33879372724122664,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,mean,399,383,305,0.7644110275689223,0.5919218695500523,0.5160306941053366,0.5635786536449251,0.6241716079525637,0.07589117544471576,-0.03224973840251133,0.02834321590512732,0.8267178362958282,0.8557124275941368,0.3040408812335293,0.3201042018449634,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,13,399,383,305,0.7644110275689223,0.6218695500523195,0.5440181374258807,0.5940704569236135,0.6241716079525637,0.0778514126264388,-0.002302057900244181,0.027799093128705987,0.8191658877689925,0.8440043237012446,0.30437075915471945,0.31879547765877425,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,17,399,383,305,0.7644110275689223,0.5863620509243112,0.5135333100802232,0.5552145099407045,0.6241716079525637,0.07282874084408797,-0.037809557028252505,0.031147540983606614,0.7972281835944598,0.8512870434694207,0.29113034272372146,0.318235439772736,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,23,399,383,305,0.7644110275689223,0.5876177188698989,0.505371468433903,0.5516567840948727,0.6241716079525637,0.08224625043599587,-0.03655388908266477,0.035960934775026154,0.7910370526874322,0.8109611558224483,0.28831565151977734,0.300613415840799,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,29,399,383,305,0.7644110275689223,0.6043250784792465,0.5126264387861876,0.5670038367631671,0.6241716079525637,0.09169863969305891,-0.01984652947331711,0.03732124171607942,0.8305277118908112,0.9041098208480349,0.30598292001393845,0.33835436152805487,20.08188247680664,,
eicu_mean_threshold,eicu_train_mean_physical,hour30_entry,respiratory_rate,30,24,31,399,383,305,0.7644110275689223,0.5594349494244856,0.5046041158004884,0.5499476805022672,0.6241716079525637,0.05483083362399721,-0.06473665852807808,0.009487268922218406,0.8956303455374456,0.8681997941295351,0.33040473275549004,0.32452231442445295,20.08188247680664,,


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/metrics_b.csv <==
endpoint,variant,kind,members,n_rows,n_persons,events,prevalence,auroc,auroc_ci_lower,auroc_ci_upper,nll,nll_ci_lower,nll_ci_upper,auroc_l12,auroc_l24,auroc_l48,finite_draws,draws
E2_circulatory_map,b,probability,b,19412,7278,3417,0.17602513908922315,0.8162101981130151,0.8072310907612701,0.8250610474634703,0.36546123181801654,0.35483764499368753,0.3759125381867257,0.8060805617370348,0.8067864842736459,0.8179404775499328,10000,10000
E2_circulatory_map,b_tree17,probability,b_tree17,19412,7278,3417,0.17602513908922315,0.8165428488910833,0.8076212590057911,0.8253162457200187,0.3654605492724652,0.35474735621063763,0.37595857033131524,0.8064581950772901,0.8080883291072402,0.8153335834733574,10000,10000
E2_circulatory_map,b_tree23,probability,b_tree23,19412,7278,3417,0.17602513908922315,0.815906016869663,0.8070564807856975,0.8246850893612593,0.36568616827828143,0.3549804853129389,0.3761399319106046,0.8052691851890975,0.8079237487789566,0.8147680495059735,10000,10000
E2_circulatory_map,b_tree29,probability,b_tree29,19412,7278,3417,0.17602513908922315,0.8167015720361106,0.8077595279487133,0.8254716442873793,0.3652541910601699,0.3546107488183793,0.3757085439127376,0.8062493346452656,0.8082702336806062,0.8171378543423764,10000,10000
E2_circulatory_map,b_tree31,probability,b_tree31,19412,7278,3417,0.17602513908922315,0.816063916666964,0.8071730254204927,0.82480671406572,0.36590552604747545,0.3551941860830288,0.37635626715442033,0.8055143967090486,0.8080441161901025,0.8150432035324122,10000,10000
E2_circulatory_map,h_13,probability,h_13,19412,7278,3417,0.17602513908922315,0.8179354409388433,0.8091395371613768,0.8268284200707632,0.3644938626834532,0.35377444496998545,0.3752002765361716,0.8065086686262056,0.8116461154801694,0.8149899128316395,10000,10000
E2_circulatory_map,h_17,probability,h_17,19412,7278,3417,0.17602513908922315,0.8166664425331189,0.8078391713695536,0.8254591175439148,0.3650151645360031,0.35421590888169036,0.37576035587937984,0.8055314323234254,0.8102966289725982,0.8132378450980712,10000,10000
E2_circulatory_map,h_23,probability,h_23,19412,7278,3417,0.17602513908922315,0.8166037766228343,0.8077860240878887,0.8253879449337703,0.3650744453115023,0.35444144930855204,0.37573665406325524,0.8057930461635385,0.8090779766075772,0.8167550313490703,10000,10000
E2_circulatory_map,h_29,probability,h_29,19412,7278,3417,0.17602513908922315,0.8172442130776345,0.8084702951318036,0.8261357422839539,0.3648209183318127,0.3540655068010881,0.3754675383696788,0.8062298925128728,0.8094589295385056,0.8155043312288944,10000,10000
E2_circulatory_map,h_31,probability,h_31,19412,7278,3417,0.17602513908922315,0.8177713019954381,0.809044355667306,0.8265350732432505,0.3642611041401075,0.3535662950985438,0.3748499414720608,0.8064652879724953,0.8114035760490146,0.8167430681305295,10000,10000
E2_circulatory_map,h_17_tree17,probability,h_17_tree17,19412,7278,3417,0.17602513908922315,0.8168505796779667,0.8080290767589527,0.8257177066115233,0.36503493866906106,0.354240705343443,0.3756654124820175,0.8057214839172717,0.80995104637538,0.8144363420827964,10000,10000
E2_circulatory_map,h_23_tree23,probability,h_23_tree23,19412,7278,3417,0.17602513908922315,0.8163277172784917,0.807491528264533,0.825180288492551,0.36513583662967547,0.3544190146463953,0.3757777165190287,0.8051779274927521,0.8098272502073947,0.8152531036395374,10000,10000
E2_circulatory_map,h_29_tree29,probability,h_29_tree29,19412,7278,3417,0.17602513908922315,0.8173711915936563,0.8086209764958187,0.8262985193665174,0.36461578326145605,0.35392839962414036,0.3752039272126074,0.8060025398897777,0.8100225088863452,0.8161296812889824,10000,10000
E2_circulatory_map,h_31_tree31,probability,h_31_tree31,19412,7278,3417,0.17602513908922315,0.8181210235163663,0.8093329082196397,0.8268744665288148,0.3640829519198689,0.3534502898881744,0.3746719507572561,0.806798590717718,0.811411696788897,0.8182449958400626,10000,10000
E2_circulatory_map,f_13,logit,f_13,19412,7278,3417,0.17602513908922315,0.8015296977408162,0.7922780819227433,0.810782394532159,0.3768430566416426,0.3657421660571689,0.3879523796211395,0.7913939622616177,0.7893909571410809,0.7978455330973316,10000,10000
E2_circulatory_map,f_17,logit,f_17,19412,7278,3417,0.17602513908922315,0.8016420572605409,0.7924597468178466,0.8108429405024024,0.3778694858304535,0.3666934640911924,0.3890688329272577,0.7918938213853197,0.7917793569709424,0.7938579748446141,10000,10000
E2_circulatory_map,f_23,logit,f_23,19412,7278,3417,0.17602513908922315,0.8019758332805018,0.7928481912559842,0.8112064370599711,0.37679308889996216,0.3658569140676477,0.38779963490010055,0.7898750694169621,0.7921006675789566,0.8028798729723704,10000,10000
E2_circulatory_map,f_29,logit,f_29,19412,7278,3417,0.17602513908922315,0.7998190281697447,0.7904783749752645,0.8091503677086989,0.3774924568110045,0.3664052603439346,0.3885586852844403,0.789710919556499,0.7875168708371058,0.7985263489888361,10000,10000
E2_circulatory_map,f_31,logit,f_31,19412,7278,3417,0.17602513908922315,0.7986939692432053,0.7894909380287638,0.8079040865186904,0.3778838354214934,0.3676904108815789,0.38804349266383753,0.7874321369835652,0.7885395426796312,0.7951429332724297,10000,10000
E2_circulatory_map,g_13,logit,g_13,19412,7278,3417,0.17602513908922315,0.8127211157496083,0.8037374155711013,0.8214795004871864,0.36850757130347084,0.3576545031416682,0.3793234413622558,0.8010151579603595,0.8042711302102893,0.8166408369902717,10000,10000
E2_circulatory_map,g_17,logit,g_17,19412,7278,3417,0.17602513908922315,0.8022195625041224,0.7929992260949906,0.8113677468314406,0.37567169891990504,0.3650638363853171,0.38626094890988527,0.7922737979141695,0.7928292784072956,0.802903799409452,10000,10000
E2_circulatory_map,g_23,logit,g_23,19412,7278,3417,0.17602513908922315,0.8019839569780687,0.7928183386707685,0.8109966893570728,0.37644529056353554,0.36655829929102773,0.38636243990156505,0.7931175357964805,0.7887876763982605,0.8024459344089354,10000,10000
E2_circulatory_map,g_29,logit,g_29,19412,7278,3417,0.17602513908922315,0.8026842782574998,0.7933941038168296,0.8118079196705394,0.37554062628259477,0.3657033091974811,0.3854229507265344,0.7929635819728749,0.792379569878696,0.8028222320103101,10000,10000
E2_circulatory_map,g_31,logit,g_31,19412,7278,3417,0.17602513908922315,0.8070721910371648,0.7982197263036335,0.8159561640525411,0.3732399838879141,0.36350421049471016,0.3830096573863865,0.7958825616674992,0.7989308414331698,0.802641696166876,10000,10000
E2_circulatory_map,f_mean,mean,f_13+f_17+f_23+f_29+f_31,19412,7278,3417,0.17602513908922315,0.8007321171389619,0.7916314467468939,0.8099190627895839,0.37737638472091123,0.36650488573882223,0.3882314086878754,0.7900611819207927,0.7898654790415434,0.7976505326351163,10000,10000
E2_circulatory_map,g_mean,mean,g_13+g_17+g_23+g_29+g_31,19412,7278,3417,0.17602513908922315,0.8053362209052928,0.796292856155528,0.8141086380698095,0.37388103419148405,0.3638616197110825,0.3839381829732471,0.7950505270622766,0.7954396992655421,0.805490899797169,10000,10000
E2_circulatory_map,h_mean,mean,h_13+h_17+h_23+h_29+h_31,19412,7278,3417,0.17602513908922315,0.8172442350335738,0.8084706591131233,0.8260527579552789,0.36473309900057577,0.354038158953191,0.3753246918913342,0.8061056655197074,0.810376645329573,0.8154460377276409,10000,10000
E2_circulatory_map,h_paired_tree_mean,mean,h_13+h_17_tree17+h_23_tree23+h_29_tree29+h_31_tree31,19412,7278,3417,0.17602513908922315,0.8173211906010648,0.8085622184959587,0.8261773523494947,0.364672674632703,0.35401614650997454,0.3752107532196289,0.806041842128745,0.8105717235476373,0.8158108071366037,10000,10000
E2_circulatory_map,b_tree_mean,mean,b+b_tree17+b_tree23+b_tree29+b_tree31,19412,7278,3417,0.17602513908922315,0.8162849105153672,0.8073449529055376,0.8250781731922091,0.36555353329528173,0.35491963241754126,0.37592856739232255,0.8059143346715473,0.8078225824061102,0.8160446336808105,10000,10000
E2_circulatory_map,f_mean_23_29,mean,f_23+f_29,19412,7278,3417,0.17602513908922315,0.8008974307251233,0.7917217067001011,0.8101926166743671,0.37714277285548337,0.36612591109746234,0.3880924062769191,0.7897929944867306,0.7898087692080311,0.8007031109806033,10000,10000
E2_circulatory_map,g_mean_23_29,mean,g_23+g_29,19412,7278,3417,0.17602513908922315,0.8023341176177843,0.7931286330049837,0.8113648044987561,0.3759929584230651,0.3661731214417738,0.38584941535702977,0.7930405588846776,0.7905836231384782,0.8026340832096228,10000,10000
E2_circulatory_map,h_mean_23_29,mean,h_23+h_29,19412,7278,3417,0.17602513908922315,0.8169239948502345,0.8082273673120749,0.8258009820100841,0.3649476818216575,0.35430173940687726,0.3755583534861982,0.8060114693382057,0.8092684530730414,0.8161296812889824,10000,10000
E3_aki_kdigo_creatinine,b,probability,b,23693,8295,2407,0.10159118727050184,0.8320888357624285,0.8219166846038403,0.8421404232215014,0.2528285191792917,0.24370767753559805,0.26200522650036423,0.8401994702512389,0.8285439936599853,0.788800513035191,10000,10000
E3_aki_kdigo_creatinine,b_tree17,probability,b_tree17,23693,8295,2407,0.10159118727050184,0.8324661529931979,0.8223651988123071,0.8425955272827371,0.2526583687957851,0.24354552918596073,0.26183023735368216,0.8403589035700533,0.8287412784164311,0.7900207529860251,10000,10000
E3_aki_kdigo_creatinine,b_tree23,probability,b_tree23,23693,8295,2407,0.10159118727050184,0.8325376660458329,0.8223526629672439,0.8426476863330534,0.2527968870358077,0.24366841250768645,0.2619797488889401,0.8411506466260076,0.8288568749534111,0.7879024045555625,10000,10000
E3_aki_kdigo_creatinine,b_tree29,probability,b_tree29,23693,8295,2407,0.10159118727050184,0.832516528317666,0.8222695432751138,0.8426673621399864,0.2527477007006903,0.24362270959786864,0.2619561270434336,0.8408422530275032,0.8284412878883413,0.7895605651700172,10000,10000
E3_aki_kdigo_creatinine,b_tree31,probability,b_tree31,23693,8295,2407,0.10159118727050184,0.8322354336167793,0.8221198489871392,0.8423034774561442,0.2529017378038557,0.2438054796007621,0.2620663054631046,0.8406778637169602,0.82835973978589,0.7877331741974176,10000,10000
E3_aki_kdigo_creatinine,h_13,probability,h_13,23693,8295,2407,0.10159118727050184,0.8360376483432296,0.8261367813893394,0.8460093324566715,0.25048872950041867,0.24136997180345915,0.25972968295229143,0.8429973613551963,0.8307883879985853,0.7997270047117294,10000,10000
E3_aki_kdigo_creatinine,h_17,probability,h_17,23693,8295,2407,0.10159118727050184,0.8344737687429484,0.8244459849734523,0.844379565115619,0.25137480357184333,0.2421913917144318,0.26071294646590704,0.8394773916073179,0.8324021156548257,0.7974223544396248,10000,10000
E3_aki_kdigo_creatinine,h_23,probability,h_23,23693,8295,2407,0.10159118727050184,0.836157565427124,0.826223257258115,0.8460056859464312,0.25080742009149165,0.24164963106974363,0.26012579380842693,0.8421446502500531,0.8323246309457955,0.8000892170572326,10000,10000
E3_aki_kdigo_creatinine,h_29,probability,h_29,23693,8295,2407,0.10159118727050184,0.8347535752720355,0.8248226590908684,0.8446766178759448,0.2512830408446378,0.24210744183377703,0.2606539522878872,0.8421177195780188,0.829809950886184,0.7960306574154071,10000,10000
E3_aki_kdigo_creatinine,h_31,probability,h_31,23693,8295,2407,0.10159118727050184,0.8366151396645624,0.8268072316173057,0.8464934211461552,0.2509813104082482,0.24184556757331052,0.26024194927614674,0.8422490066041862,0.8321891377927535,0.8024821937004741,10000,10000
E3_aki_kdigo_creatinine,h_17_tree17,probability,h_17_tree17,23693,8295,2407,0.10159118727050184,0.8340662185103964,0.8240748061923763,0.843970920516055,0.2517043613713915,0.24253497952304887,0.2610400303201184,0.839707050393833,0.830911690971364,0.7971974562005113,10000,10000
E3_aki_kdigo_creatinine,h_23_tree23,probability,h_23_tree23,23693,8295,2407,0.10159118727050184,0.8366273968144136,0.8266140100923761,0.846454446210957,0.25036554724105764,0.24124690089838643,0.25963791344828346,0.8430487914580397,0.8325109865751086,0.7997255202349036,10000,10000
E3_aki_kdigo_creatinine,h_29_tree29,probability,h_29_tree29,23693,8295,2407,0.10159118727050184,0.8347120219726196,0.8246791721505421,0.8446818865672384,0.25087305541100924,0.24167273473425446,0.2602467172469513,0.8424725872876381,0.8302742986723072,0.793013458266903,10000,10000
E3_aki_kdigo_creatinine,h_31_tree31,probability,h_31_tree31,23693,8295,2407,0.10159118727050184,0.8371997549663024,0.8273435717663461,0.8470519896701504,0.2505801789269812,0.24146541922408393,0.25980572190613854,0.8429091821061394,0.8328619796964841,0.803022543265077,10000,10000
E3_aki_kdigo_creatinine,f_13,logit,f_13,23693,8295,2407,0.10159118727050184,0.7934865330030981,0.7823740566534004,0.8043718869837814,0.2737206748968777,0.2636788447712815,0.28421931093787156,0.8014765301998499,0.792220058815518,0.7314210302862962,10000,10000
E3_aki_kdigo_creatinine,f_17,logit,f_17,23693,8295,2407,0.10159118727050184,0.7954765730148853,0.7843512246714789,0.8064004241033235,0.2727479599370009,0.26317477927471755,0.28273629643560727,0.8008945284542187,0.7966260383371361,0.7360585358901962,10000,10000
E3_aki_kdigo_creatinine,f_23,logit,f_23,23693,8295,2407,0.10159118727050184,0.7982021786420257,0.7870128806433814,0.8089840738558581,0.27147629619003366,0.26179051055537217,0.2816417134215092,0.8060905117444848,0.7953916074392047,0.7424759292082691,10000,10000
E3_aki_kdigo_creatinine,f_29,logit,f_29,23693,8295,2407,0.10159118727050184,0.7949916934388452,0.7837101263477394,0.805859429249963,0.27282052651983724,0.26311947550324244,0.28290077372176625,0.8047655320313226,0.792064669046414,0.732944845748013,10000,10000
E3_aki_kdigo_creatinine,f_31,logit,f_31,23693,8295,2407,0.10159118727050184,0.7903157469126523,0.7792455703412742,0.801223153626314,0.2759294748323159,0.26686917919449993,0.2853471869161984,0.7989685178573733,0.7863949741708296,0.7310209637817344,10000,10000
E3_aki_kdigo_creatinine,g_13,logit,g_13,23693,8295,2407,0.10159118727050184,0.8066790517228692,0.7955767581663922,0.8173764633582947,0.2666240413938596,0.25727958857775873,0.27624468761461574,0.812394486468553,0.8089616600615506,0.7466257841748832,10000,10000
E3_aki_kdigo_creatinine,g_17,logit,g_17,23693,8295,2407,0.10159118727050184,0.7983926036141963,0.787114284699933,0.8093352263783015,0.27114058850763034,0.2617653355568627,0.28082864380010725,0.8073590118537971,0.7979217003704133,0.7315078721806074,10000,10000
E3_aki_kdigo_creatinine,g_23,logit,g_23,23693,8295,2407,0.10159118727050184,0.8007086779566988,0.7895050218331662,0.8116296310498845,0.26907788928350657,0.25904912654001044,0.27932825683942714,0.8087707214222087,0.8023521303110653,0.7302839210377087,10000,10000
E3_aki_kdigo_creatinine,g_29,logit,g_29,23693,8295,2407,0.10159118727050184,0.7998420603784859,0.788810533057903,0.8107007011792876,0.27014024459332686,0.2608544332585881,0.2795285452770434,0.809304565889723,0.7978222172901033,0.7322486261166977,10000,10000
E3_aki_kdigo_creatinine,g_31,logit,g_31,23693,8295,2407,0.10159118727050184,0.8076443217914051,0.7965376484666965,0.8183089131782962,0.2664858168773346,0.25651269252717407,0.27673745002791333,0.8154273663878656,0.8105538096975546,0.7469063502949655,10000,10000
E3_aki_kdigo_creatinine,f_mean,mean,f_13+f_17+f_23+f_29+f_31,23693,8295,2407,0.10159118727050184,0.7944945450023013,0.7835476612572886,0.8051487433513945,0.27333898647521304,0.2637575041402216,0.28334321392543566,0.8024391240574499,0.7925394695618205,0.7347842609829017,10000,10000
E3_aki_kdigo_creatinine,g_mean,mean,g_13+g_17+g_23+g_29+g_31,23693,8295,2407,0.10159118727050184,0.8026533430927311,0.7917262794358841,0.8132755403866222,0.2686937161311316,0.25918173424700636,0.27844397634540907,0.8106512304044295,0.8035223035461374,0.7375145107609725,10000,10000
E3_aki_kdigo_creatinine,h_mean,mean,h_13+h_17+h_23+h_29+h_31,23693,8295,2407,0.10159118727050184,0.83560753948998,0.8257552132938033,0.8453825268072443,0.2509870608833279,0.24187798829905402,0.26025809655353627,0.8417972258789546,0.8315028446556288,0.7991502854648936,10000,10000
E3_aki_kdigo_creatinine,h_paired_tree_mean,mean,h_13+h_17_tree17+h_23_tree23+h_29_tree29+h_31_tree31,23693,8295,2407,0.10159118727050184,0.8357286081213925,0.8258317854300481,0.8455691551929032,0.2508023744901716,0.24168782872568634,0.2600672272534994,0.8422269945201692,0.8314694687827698,0.7985371965358249,10000,10000
E3_aki_kdigo_creatinine,b_tree_mean,mean,b+b_tree17+b_tree23+b_tree29+b_tree31,23693,8295,2407,0.10159118727050184,0.832368923347181,0.8222179820730461,0.8424590255430892,0.25278664270308615,0.2436756851161841,0.2619507703527299,0.8406458274383526,0.8285886349408118,0.7888034819888426,10000,10000
E3_aki_kdigo_creatinine,f_mean_23_29,mean,f_23+f_29,23693,8295,2407,0.10159118727050184,0.7965969360404355,0.7854069954544859,0.8072556443487089,0.27214841135493545,0.26246945504274144,0.2822911330979962,0.8054280218879037,0.7937281382428094,0.737710387478141,10000,10000
E3_aki_kdigo_creatinine,g_mean_23_29,mean,g_23+g_29,23693,8295,2407,0.10159118727050184,0.8002753691675923,0.7892023313385038,0.8111811053541661,0.2696090669384167,0.2599429337178098,0.2794464415443669,0.8090376436559659,0.8000871738005844,0.7312662735772032,10000,10000
E3_aki_kdigo_creatinine,h_mean_23_29,mean,h_23+h_29,23693,8295,2407,0.10159118727050184,0.8354555703495798,0.8255347089240028,0.8453264318211328,0.2510452304680647,0.24189312410973202,0.2603812558910126,0.842131184914036,0.8310672909159897,0.7980599372363198,10000,10000
E4_hypoxemia_spo2,b,probability,b,29248,8922,715,0.024446115973741793,0.8498617843797109,0.8326000266473561,0.8659893333758871,0.08947343672959654,0.08286067767172213,0.0963227441198703,0.8504076839805239,0.8640083040562121,0.8192603231597846,10000,10000
E4_hypoxemia_spo2,b_tree17,probability,b_tree17,29248,8922,715,0.024446115973741793,0.8498391875534131,0.8326957130204259,0.8658934651559291,0.08958422277773767,0.08292240386497025,0.09642124731739389,0.8514229734366253,0.8629619131267966,0.8183319732332299,10000,10000
E4_hypoxemia_spo2,b_tree23,probability,b_tree23,29248,8922,715,0.024446115973741793,0.8485078374469606,0.8312999582642053,0.8647264528065556,0.08979760896054369,0.08314113845847633,0.09668862408987253,0.8498813871995119,0.8623574736505909,0.8165026929982047,10000,10000
E4_hypoxemia_spo2,b_tree29,probability,b_tree29,29248,8922,715,0.024446115973741793,0.8491066778523407,0.8319380214282713,0.8649661968099372,0.0897269643953961,0.083078858681652,0.09660409828200586,0.8505017758655266,0.8628385499840306,0.8172808878733475,10000,10000
E4_hypoxemia_spo2,b_tree31,probability,b_tree31,29248,8922,715,0.024446115973741793,0.8495488109829399,0.8322702184772897,0.865743592213646,0.08960116031986005,0.08296952907586351,0.09646702034866685,0.8514189341385318,0.8630896678377515,0.8163655949077853,10000,10000
E4_hypoxemia_spo2,h_13,probability,h_13,29248,8922,715,0.024446115973741793,0.8493398025939294,0.8325813921380053,0.8652091386137355,0.08964277457521619,0.08299071409853609,0.09657100062981817,0.8527599811055891,0.8636278345576494,0.8096138403786519,10000,10000
E4_hypoxemia_spo2,h_17,probability,h_17,29248,8922,715,0.024446115973741793,0.8533637042521492,0.836591155441823,0.868974945366476,0.08905267574064275,0.0824687396188337,0.09579635295113643,0.8560032998689366,0.8670572500798467,0.8158289538110005,10000,10000
E4_hypoxemia_spo2,h_23,probability,h_23,29248,8922,715,0.024446115973741793,0.8506529674019948,0.8338811046775868,0.8665138079238724,0.08968898545351695,0.08300563992137608,0.09653440812795601,0.8516762611876677,0.8655669115298626,0.8168774277786846,10000,10000
E4_hypoxemia_spo2,h_29,probability,h_29,29248,8922,715,0.024446115973741793,0.8523600816524799,0.8360250473458116,0.8681485177617978,0.08970656384172432,0.08308747505644308,0.09650389477235645,0.8546144941420674,0.8638358351964228,0.8207083401338339,10000,10000
E4_hypoxemia_spo2,h_31,probability,h_31,29248,8922,715,0.024446115973741793,0.8481321223199049,0.8312489756670651,0.8640148597849499,0.08974100791913607,0.08309611178519566,0.09669435064937379,0.850890736511358,0.8618919674225487,0.8112485718948914,10000,10000
E4_hypoxemia_spo2,h_17_tree17,probability,h_17_tree17,29248,8922,715,0.024446115973741793,0.8525683547868387,0.8357683754655559,0.8682909339321201,0.08909039422102984,0.08249341818342035,0.09583347827517762,0.8545322825455751,0.867943149153625,0.8134251672923127,10000,10000
E4_hypoxemia_spo2,h_23_tree23,probability,h_23_tree23,29248,8922,715,0.024446115973741793,0.8512652384590141,0.8344770593184994,0.8670393578679654,0.0896935583640648,0.0830476757309103,0.09650235455404821,0.8528046509903884,0.8644714148834238,0.8197068712257222,10000,10000
E4_hypoxemia_spo2,h_29_tree29,probability,h_29_tree29,29248,8922,715,0.024446115973741793,0.8522761155712475,0.8356751878961725,0.8678850958372287,0.08956544969432798,0.08298043913330484,0.09635592610057084,0.855422828972317,0.8642610188438199,0.8171137587726457,10000,10000
E4_hypoxemia_spo2,h_31_tree31,probability,h_31_tree31,29248,8922,715,0.024446115973741793,0.849682284210725,0.8328675917642857,0.8655666645283732,0.08959655539828769,0.082985709053599,0.09652059706214247,0.8515344105428532,0.8638394282976685,0.8142934551983025,10000,10000
E4_hypoxemia_spo2,f_13,logit,f_13,29248,8922,715,0.024446115973741793,0.8291247847235651,0.8113651312503302,0.8464644825685609,0.09303154918431898,0.0859263356421312,0.10037673488053633,0.8303254818882626,0.8498399073778345,0.7813729394483434,10000,10000
E4_hypoxemia_spo2,f_17,logit,f_17,29248,8922,715,0.024446115973741793,0.834523097902343,0.8170894901941259,0.851670594424828,0.0920702865067055,0.08546974047675035,0.09886861957057771,0.841652267756992,0.8453892526349409,0.7891849192100538,10000,10000
E4_hypoxemia_spo2,f_23,logit,f_23,29248,8922,715,0.024446115973741793,0.8326653789906865,0.8156513681430774,0.8493615045262157,0.0926456814813415,0.08567240457660055,0.09970706964763477,0.8355595805973028,0.8455729000319386,0.7968924432838257,10000,10000
E4_hypoxemia_spo2,f_29,logit,f_29,29248,8922,715,0.024446115973741793,0.8277470400485857,0.8102900281568078,0.8447561697362268,0.0938523941863657,0.08670284055524029,0.10111937953751152,0.8348566239261407,0.8422101564995209,0.775882487351069,10000,10000
E4_hypoxemia_spo2,f_31,logit,f_31,29248,8922,715,0.024446115973741793,0.8264280912372596,0.808885571764259,0.8436057139825526,0.09384878915261498,0.08677309990802208,0.1011533781896709,0.8305072503024722,0.8445784094538487,0.7777757466949567,10000,10000
E4_hypoxemia_spo2,g_13,logit,g_13,29248,8922,715,0.024446115973741793,0.8365466657549508,0.8191339401695749,0.8533888883410836,0.09156412195896578,0.08468706244960801,0.09859395526413685,0.8375313520813791,0.8543568348770361,0.7932417169903705,10000,10000
E4_hypoxemia_spo2,g_17,logit,g_17,29248,8922,715,0.024446115973741793,0.8221904265432811,0.8040856754612193,0.8399304284213843,0.09587050145526753,0.08988559311861502,0.10206498837574875,0.8284704936402439,0.8392821782178218,0.7687351069038681,10000,10000
E4_hypoxemia_spo2,g_23,logit,g_23,29248,8922,715,0.024446115973741793,0.8319345603753132,0.814130341285865,0.8493444445147517,0.09283314330982326,0.08648150903350502,0.09940052006662238,0.8348906015512806,0.847340705844778,0.7925940917251509,10000,10000
E4_hypoxemia_spo2,g_29,logit,g_29,29248,8922,715,0.024446115973741793,0.8228505381696424,0.804476408727114,0.8409417891540351,0.0941004518086353,0.08775856773959174,0.10059533569390829,0.8300481959544291,0.8392905621207282,0.7705565529622981,10000,10000
E4_hypoxemia_spo2,g_31,logit,g_31,29248,8922,715,0.024446115973741793,0.8370960480307552,0.8195485466733318,0.854021466603525,0.09162437441635009,0.08492084008097531,0.09845387116808556,0.8410811822882956,0.8532084397955925,0.7910742614656439,10000,10000
E4_hypoxemia_spo2,f_mean,mean,f_13+f_17+f_23+f_29+f_31,29248,8922,715,0.024446115973741793,0.8300976785804879,0.8131263785682802,0.8466559636807779,0.09308974010226934,0.08610863806484048,0.10020093686968715,0.834580240894234,0.8455181251996168,0.7842217071976497,10000,10000
E4_hypoxemia_spo2,g_mean,mean,g_13+g_17+g_23+g_29+g_31,29248,8922,715,0.024446115973741793,0.8301236477747885,0.8126882697302543,0.8471060785135847,0.09319851858980839,0.08676818132519558,0.09978545032875465,0.8344043651031257,0.8466957441711914,0.7832403460094663,10000,10000
E4_hypoxemia_spo2,h_mean,mean,h_13+h_17+h_23+h_29+h_31,29248,8922,715,0.024446115973741793,0.8507697356440916,0.8343446441464138,0.8662665629277239,0.08956640150604725,0.08294469555064715,0.09639830403944875,0.8531889545631237,0.864395959757266,0.8148554267994124,10000,10000
E4_hypoxemia_spo2,h_paired_tree_mean,mean,h_13+h_17_tree17+h_23_tree23+h_29_tree29+h_31_tree31,29248,8922,715,0.024446115973741793,0.851026359124351,0.8346127617617976,0.8664827100789834,0.0895177464505853,0.08291956734254828,0.09635776670856491,0.8534108308313446,0.8648285691472374,0.814830618573527,10000,10000
E4_hypoxemia_spo2,b_tree_mean,mean,b+b_tree17+b_tree23+b_tree29+b_tree31,29248,8922,715,0.024446115973741793,0.8493728596430732,0.8322290508342608,0.8653897657546116,0.0896366786366268,0.08299371954133329,0.09649346384063229,0.8507265509241438,0.8630511817310763,0.8175482944344704,10000,10000
E4_hypoxemia_spo2,f_mean_23_29,mean,f_23+f_29,29248,8922,715,0.024446115973741793,0.8302062095196361,0.8132993212596707,0.8467653223305318,0.0932490378338536,0.08623116416501797,0.10040506406056637,0.8352081022617217,0.8438915282657298,0.7863874653174474,10000,10000
E4_hypoxemia_spo2,g_mean_23_29,mean,g_23+g_29,29248,8922,715,0.024446115973741793,0.8273925492724779,0.8095417818883593,0.8448192762599943,0.09346679755922928,0.08717199663762586,0.09998629380644203,0.8324693987528549,0.8433156339827531,0.7815753223437245,10000,10000
E4_hypoxemia_spo2,h_mean_23_29,mean,h_23+h_29,29248,8922,715,0.024446115973741793,0.8515065245272373,0.8350412793596658,0.8670851134912793,0.08969777464762063,0.08307055496315931,0.0965095203546124,0.8531453776648675,0.8647013733631428,0.8187928839562593,10000,10000


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/metrics_sec.csv <==
summary,setting,row_kind,seed_scope,metric,value,text,status,n_stays,n_persons,events,sd,se,ci_lower,ci_upper,finite_draws,draws
max_four_heads,MORT-W,per_seed,13,positives,324,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,nll,0.25608307576290074,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,brier,0.04550569746110082,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,auroc,0.6994708795108674,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,auprc,0.17245815053586122,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,mean_probability,0.0038956841401111817,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.003865159082187,""n"":6949,""observed_rate"":0.046481508130666},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109954997897148,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,13,result_status,,OK,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,positives,324,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,nll,0.2711953524891451,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,brier,0.045947885064087396,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,auroc,0.7035830785767911,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,auprc,0.1365693901650377,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,mean_probability,0.0027272178017463105,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002727217801746,""n"":6951,""observed_rate"":0.04661199827363},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,17,result_status,,OK,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,positives,324,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,nll,0.2564324361321635,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,brier,0.045373007749502654,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,auroc,0.6663299409262892,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,auprc,0.1527456853909023,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,mean_probability,0.004430508446758379,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004379391339045,""n"":6948,""observed_rate"":0.046488198042602},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.122817729910215,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,23,result_status,,OK,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,positives,324,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,nll,0.2536260730099463,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,brier,0.04532840981152075,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,auroc,0.6930179009551275,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,auprc,0.1764255576423551,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,mean_probability,0.004156602507497517,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004023770945279,""n"":6944,""observed_rate"":0.045794930875576},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135925512228693,""n"":7,""observed_rate"":0.857142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,29,result_status,,OK,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,positives,324,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,nll,0.2596249584804372,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,brier,0.04548529803610417,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,auroc,0.6716730751676177,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,auprc,0.134693164479727,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,mean_probability,0.004304805792569319,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004141795885248,""n"":6941,""observed_rate"":0.045958795562599},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.117449982464314,""n"":10,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,per_seed,31,result_status,,OK,OK,6951,5396,324,,,,,,
max_four_heads,MORT-W,across_seed_t,mean,prevalence,0.0466119982736297,,OK,6951,5396,324,0.0,0.0,0.0466119982736297,0.0466119982736297,,
max_four_heads,MORT-W,across_seed_t,mean,nll,0.25939237917491853,,OK,6951,5396,324,0.006934106122404027,0.003101026530578576,0.25078254924300514,0.2680022091068319,,
max_four_heads,MORT-W,across_seed_t,mean,brier,0.04552805962446316,,OK,6951,5396,324,0.0002462128912555235,0.0001101097523568228,0.045222345941497516,0.0458337733074288,,
max_four_heads,MORT-W,across_seed_t,mean,auroc,0.6868149750273386,,OK,6951,5396,324,0.016798297968023266,0.007512427232559322,0.6659571332093446,0.7076728168453326,,
max_four_heads,MORT-W,across_seed_t,mean,auprc,0.15457838964277665,,OK,6951,5396,324,0.019494163524276336,0.008718054960955752,0.13037318861958566,0.17878359066596763,,
max_four_heads,MORT-W,across_seed_t,mean,mean_probability,0.0039029637377365417,,OK,6951,5396,324,0.0006867577049284116,0.00030712738245833413,0.0030502414200378877,0.004755686055435196,,
max_four_heads,MORT-W,across_seed_t,mean,calibration_intercept,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,324,not estimable,not estimable,not estimable,not estimable,,
max_four_heads,MORT-W,across_seed_t,mean,calibration_slope,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,324,not estimable,not estimable,not estimable,not estimable,,
max_three_heads,MORT-W,per_seed,13,positives,324,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,nll,0.2560837463388034,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,brier,0.04550569773840978,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,auroc,0.6996408724503388,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,auprc,0.17247505153181295,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,mean_probability,0.003894938247848451,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.003864412975248,""n"":6949,""observed_rate"":0.046481508130666},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109954997897148,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,13,result_status,,OK,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,positives,324,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,nll,0.27119500770291666,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,brier,0.04594788362545302,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,auroc,0.7036291862507847,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,auprc,0.13658250435693586,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,mean_probability,0.002726873736547367,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002726873736547,""n"":6951,""observed_rate"":0.04661199827363},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,17,result_status,,OK,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,positives,324,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,nll,0.25643242005737754,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,brier,0.045373007606794725,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,auroc,0.6663308723944507,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,auprc,0.15274643349521647,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,mean_probability,0.004430492443646025,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004379375329023,""n"":6948,""observed_rate"":0.046488198042602},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.122817729910215,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,23,result_status,,OK,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,positives,324,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,nll,0.2536260730099463,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,brier,0.04532840981152075,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,auroc,0.6930179009551275,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,auprc,0.1764255576423551,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,mean_probability,0.004156602507497517,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004023770945279,""n"":6944,""observed_rate"":0.045794930875576},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135925512228693,""n"":7,""observed_rate"":0.857142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,29,result_status,,OK,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,positives,324,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,prevalence,0.0466119982736297,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,nll,0.2596467048082045,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,brier,0.04548536130203991,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,auroc,0.6717466611523751,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,auprc,0.13470045819695944,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,mean_probability,0.004303362572225289,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,calibration_intercept,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,calibration_slope,not estimable,,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004140350585635,""n"":6941,""observed_rate"":0.045958795562599},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.117449982464314,""n"":10,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,per_seed,31,result_status,,OK,OK,6951,5396,324,,,,,,
max_three_heads,MORT-W,across_seed_t,mean,prevalence,0.0466119982736297,,OK,6951,5396,324,0.0,0.0,0.0466119982736297,0.0466119982736297,,
max_three_heads,MORT-W,across_seed_t,mean,nll,0.25939679038344965,,OK,6951,5396,324,0.006934070240735028,0.0031010104838083705,0.25078700500451284,0.26800657576238646,,
max_three_heads,MORT-W,across_seed_t,mean,brier,0.04552807201684363,,OK,6951,5396,324,0.0002462095488176134,0.00011010825757314731,0.04522236248406281,0.045833781549624454,,
max_three_heads,MORT-W,across_seed_t,mean,auroc,0.6868730986406154,,OK,6951,5396,324,0.016825080131864324,0.00752440458034595,0.665982002373986,0.7077641949072448,,
max_three_heads,MORT-W,across_seed_t,mean,auprc,0.15458600104465597,,OK,6951,5396,324,0.019493133892587854,0.008717594495666305,0.130382078478064,0.17878992361124796,,
max_three_heads,MORT-W,across_seed_t,mean,mean_probability,0.0039024539015529297,,OK,6951,5396,324,0.0006866930150119427,0.00030709845224819745,0.003049811906994602,0.004755095896111257,,
max_three_heads,MORT-W,across_seed_t,mean,calibration_intercept,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,324,not estimable,not estimable,not estimable,not estimable,,
max_three_heads,MORT-W,across_seed_t,mean,calibration_slope,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,324,not estimable,not estimable,not estimable,not estimable,,
max_four_heads,MORT-W,whole_person,mean,auroc,0.6868149750273386,,OK,6951,5396,324,,,0.6565250725517986,0.7180078924083515,10000,10000
max_four_heads,MORT-W,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.042709034535893156,,OK,6951,5396,324,,,-0.04789574905539381,-0.03762884539578052,,10000
max_four_heads,MORT-H,per_seed,13,positives,972,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,nll,0.755686006861345,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,brier,0.136852478459217,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,auroc,0.7496179185448109,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,auprc,0.40219743917125167,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,mean_probability,0.0038956841401111817,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.003865159082187,""n"":6949,""observed_rate"":0.139732335587854},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109954997897148,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,13,result_status,,OK,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,positives,972,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,nll,0.8056502925151825,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,brier,0.13791114460869192,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,auroc,0.7441792157324297,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,auprc,0.37286917915678663,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,mean_probability,0.0027272178017463105,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002727217801746,""n"":6951,""observed_rate"":0.139835994820889},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,17,result_status,,OK,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,positives,972,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,nll,0.7656689757315199,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,brier,0.13648568141567183,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,auroc,0.6920786538894361,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,auprc,0.35800040069607214,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,mean_probability,0.004430508446758379,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004379391339045,""n"":6948,""observed_rate"":0.139752446747265},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.122817729910215,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,23,result_status,,OK,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,positives,972,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,nll,0.7561241111157418,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,brier,0.13663159379466103,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,auroc,0.7355634983071753,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,auprc,0.38818358181696466,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,mean_probability,0.004156602507497517,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004023770945279,""n"":6944,""observed_rate"":0.139112903225806},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135925512228693,""n"":7,""observed_rate"":0.857142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,29,result_status,,OK,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,positives,972,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,nll,0.7674872541331663,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,brier,0.13653743201763016,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,auroc,0.707528217760791,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,auprc,0.362293478158117,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,mean_probability,0.004304805792569319,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004141795885248,""n"":6941,""observed_rate"":0.138884886903904},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.117449982464314,""n"":10,""observed_rate"":0.8},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,per_seed,31,result_status,,OK,OK,6951,5396,972,,,,,,
max_four_heads,MORT-H,across_seed_t,mean,prevalence,0.13983599482088907,,OK,6951,5396,972,0.0,0.0,0.13983599482088907,0.13983599482088907,,
max_four_heads,MORT-H,across_seed_t,mean,nll,0.7701233280713911,,OK,6951,5396,972,0.02057528652448919,0.009201547865058644,0.7445757355412057,0.7956709206015764,,
max_four_heads,MORT-H,across_seed_t,mean,brier,0.1368836660591744,,OK,6951,5396,972,0.0005912899142202891,0.0002644328885213172,0.1361494826601861,0.13761784945816272,,
max_four_heads,MORT-H,across_seed_t,mean,auroc,0.7257935008469286,,OK,6951,5396,972,0.024856597275427775,0.011116208239438513,0.6949299588921801,0.7566570428016771,,
max_four_heads,MORT-H,across_seed_t,mean,auprc,0.3767088157998385,,OK,6951,5396,972,0.01839762036981872,0.008227665954229895,0.3538651529340143,0.3995524786656627,,
max_four_heads,MORT-H,across_seed_t,mean,mean_probability,0.0039029637377365417,,OK,6951,5396,972,0.0006867577049284116,0.00030712738245833413,0.0030502414200378877,0.004755686055435196,,
max_four_heads,MORT-H,across_seed_t,mean,calibration_intercept,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,972,not estimable,not estimable,not estimable,not estimable,,
max_four_heads,MORT-H,across_seed_t,mean,calibration_slope,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,972,not estimable,not estimable,not estimable,not estimable,,
max_three_heads,MORT-H,per_seed,13,positives,972,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,nll,0.7556866774372477,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,brier,0.13685247873652595,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,auroc,0.7497889561338484,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,auprc,0.4022457633540857,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,mean_probability,0.003894938247848451,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.003864412975248,""n"":6949,""observed_rate"":0.139732335587854},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109954997897148,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,13,result_status,,OK,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,positives,972,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,nll,0.8056499477289539,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,brier,0.13791114317005757,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,auroc,0.7442339339953211,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,auprc,0.37291777874893817,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,mean_probability,0.002726873736547367,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002726873736547,""n"":6951,""observed_rate"":0.139835994820889},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,17,result_status,,OK,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,positives,972,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,nll,0.7656689596567341,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,brier,0.13648568127296387,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,auroc,0.6920798583794997,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,auprc,0.35800306196382103,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,mean_probability,0.004430492443646025,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004379375329023,""n"":6948,""observed_rate"":0.139752446747265},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.122817729910215,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,23,result_status,,OK,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,positives,972,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,nll,0.7561241111157418,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,brier,0.13663159379466103,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,auroc,0.7355634983071753,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,auprc,0.38818358181696466,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,mean_probability,0.004156602507497517,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004023770945279,""n"":6944,""observed_rate"":0.139112903225806},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135925512228693,""n"":7,""observed_rate"":0.857142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,29,result_status,,OK,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,positives,972,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,prevalence,0.13983599482088907,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,nll,0.7675213426260559,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,brier,0.1365375103707471,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,auroc,0.7077441656222017,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,auprc,0.3623820947723826,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,mean_probability,0.004303362572225289,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,calibration_intercept,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,calibration_slope,not estimable,,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,calibration_status,,NON_ESTIMABLE_SEPARATION,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.004140350585635,""n"":6941,""observed_rate"":0.138884886903904},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.117449982464314,""n"":10,""observed_rate"":0.8},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,per_seed,31,result_status,,OK,OK,6951,5396,972,,,,,,
max_three_heads,MORT-H,across_seed_t,mean,prevalence,0.13983599482088907,,OK,6951,5396,972,0.0,0.0,0.13983599482088907,0.13983599482088907,,
max_three_heads,MORT-H,across_seed_t,mean,nll,0.7701302077129466,,OK,6951,5396,972,0.020573934667320385,0.00920094329615358,0.7445842937351385,0.7956761216907547,,
max_three_heads,MORT-H,across_seed_t,mean,brier,0.13688368146899113,,OK,6951,5396,972,0.0005912778404688442,0.00026442748897552237,0.1361495130615453,0.13761784987643697,,
max_three_heads,MORT-H,across_seed_t,mean,auroc,0.7258820824876092,,OK,6951,5396,972,0.024867816834419715,0.011121225778755222,0.6950046096103847,0.7567595553648337,,
max_three_heads,MORT-H,across_seed_t,mean,auprc,0.37674645613123847,,OK,6951,5396,972,0.018393823592832415,0.008225967983942538,0.3539075075867074,0.39958540467576953,,
max_three_heads,MORT-H,across_seed_t,mean,mean_probability,0.0039024539015529297,,OK,6951,5396,972,0.0006866930150119427,0.00030709845224819745,0.003049811906994602,0.004755095896111257,,
max_three_heads,MORT-H,across_seed_t,mean,calibration_intercept,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,972,not estimable,not estimable,not estimable,not estimable,,
max_three_heads,MORT-H,across_seed_t,mean,calibration_slope,not estimable,,NON_ESTIMABLE_IN_ONE_OR_MORE_SEEDS,6951,5396,972,not estimable,not estimable,not estimable,not estimable,,
max_four_heads,MORT-H,whole_person,mean,auroc,0.7257935008469286,,OK,6951,5396,972,,,0.7077972786989272,0.7436297775689223,10000,10000
max_four_heads,MORT-H,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.13593303108315252,,OK,6951,5396,972,,,-0.14495879967073455,-0.12684906068531887,,10000
max_four_heads,LOS-X6,per_seed,13,positives,784,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,nll,0.2893675310247484,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,brier,0.08543887701780346,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,auroc,0.8066144935353743,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,auprc,0.3734587814897464,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,mean_probability,0.0885069001305124,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,calibration_intercept,0.12157804079663194,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,calibration_slope,0.8916161396114872,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030220077809912,""n"":4722,""observed_rate"":0.048072850487082},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143670823338163,""n"":1422,""observed_rate"":0.175808720112518},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240161810445725,""n"":459,""observed_rate"":0.28322440087146},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35086620232071,""n"":150,""observed_rate"":0.413333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442971437998307,""n"":97,""observed_rate"":0.494845360824742},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545599130723014,""n"":51,""observed_rate"":0.607843137254902},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654939938036753,""n"":33,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733616332165324,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834561578774204,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.900643096829299,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,13,result_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,positives,784,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,nll,0.2957849858848978,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,brier,0.08713092593415096,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,auroc,0.8024696541499687,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,auprc,0.3469839649635714,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,mean_probability,0.08475269201840507,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,calibration_intercept,0.0685792184811991,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,calibration_slope,0.8380580708700581,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02869565180398,""n"":4783,""observed_rate"":0.048505122308175},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14302966693184,""n"":1327,""observed_rate"":0.181612660135644},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240613076891476,""n"":506,""observed_rate"":0.310276679841897},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34333589752333,""n"":190,""observed_rate"":0.405263157894737},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444301003685458,""n"":79,""observed_rate"":0.430379746835443},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543128500696589,""n"":36,""observed_rate"":0.638888888888889},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631362479374634,""n"":19,""observed_rate"":0.684210526315789},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743262486435318,""n"":9,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.871299692080356,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,17,result_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,positives,784,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,nll,0.28705325638766915,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,brier,0.08530708888207202,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,auroc,0.8057129289205548,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,auprc,0.36098534715768776,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,mean_probability,0.10594781190151059,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,calibration_intercept,-0.06373622647101038,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,calibration_slope,0.9085681572090413,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029232165581509,""n"":4178,""observed_rate"":0.038774533269507},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146106598334911,""n"":1536,""observed_rate"":0.135416666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242851529902442,""n"":715,""observed_rate"":0.262937062937063},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343859674239884,""n"":301,""observed_rate"":0.362126245847176},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447180015039865,""n"":119,""observed_rate"":0.478991596638655},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539512192191083,""n"":63,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637683787030255,""n"":32,""observed_rate"":0.59375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734477253747173,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,23,result_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,positives,784,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,nll,0.27983273372931144,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,brier,0.08335202063990532,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,auroc,0.8189815856616686,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,auprc,0.39632107661938765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,mean_probability,0.09849634874839004,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,calibration_intercept,0.16552281574578726,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,calibration_slope,0.9911707707182887,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030985981155774,""n"":4414,""observed_rate"":0.040326234707748},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144053251789159,""n"":1492,""observed_rate"":0.144772117962467},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239020461070309,""n"":621,""observed_rate"":0.27536231884058},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342443303574552,""n"":219,""observed_rate"":0.465753424657534},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445062118128051,""n"":98,""observed_rate"":0.489795918367347},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547333145012842,""n"":58,""observed_rate"":0.586206896551724},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639780701812485,""n"":29,""observed_rate"":0.689655172413793},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747171316098852,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841925771773926,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,29,result_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,positives,784,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,nll,0.29450635778260986,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,brier,0.08666214055248916,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,auroc,0.8066637186737837,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,auprc,0.38099336280608237,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,mean_probability,0.07772913720372514,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,calibration_intercept,0.36740221549820185,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,calibration_slope,0.9460894132142406,,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029370433367692,""n"":4902,""observed_rate"":0.050795593635251},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142923373189395,""n"":1340,""observed_rate"":0.178358208955224},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240894887614776,""n"":468,""observed_rate"":0.344017094017094},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342340682605005,""n"":164,""observed_rate"":0.49390243902439},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440632814629741,""n"":60,""observed_rate"":0.683333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543735744714338,""n"":14,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623699868718783,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,per_seed,31,result_status,,OK,OK,6951,5396,784,,,,,,
max_four_heads,LOS-X6,across_seed_t,mean,prevalence,0.11278952668680767,,OK,6951,5396,784,1.5515838457795457e-17,6.938893903907228e-18,0.11278952668680765,0.11278952668680768,,
max_four_heads,LOS-X6,across_seed_t,mean,nll,0.2893089729618473,,OK,6951,5396,784,0.006400045872035116,0.002862187525797488,0.2813622664156887,0.29725567950800597,,
max_four_heads,LOS-X6,across_seed_t,mean,brier,0.08557821060528419,,OK,6951,5396,784,0.0014692405880502503,0.000657064366036425,0.08375390746240245,0.08740251374816592,,
max_four_heads,LOS-X6,across_seed_t,mean,auroc,0.8080884761882701,,OK,6951,5396,784,0.006326072611716082,0.002829105678079358,0.8002336195762794,0.8159433328002608,,
max_four_heads,LOS-X6,across_seed_t,mean,auprc,0.37174850660729514,,OK,6951,5396,784,0.01885027670533237,0.00843010002156079,0.34834279666610485,0.3951542165484854,,
max_four_heads,LOS-X6,across_seed_t,mean,mean_probability,0.09108657800050865,,OK,6951,5396,784,0.01119101257464289,0.005004772970791289,0.07719110058312893,0.10498205541788837,,
max_four_heads,LOS-X6,across_seed_t,mean,calibration_intercept,0.13186921281016195,,OK,6951,5396,784,0.15730653183017032,0.07034961969539905,-0.06345264444565538,0.32719107006597925,,
max_four_heads,LOS-X6,across_seed_t,mean,calibration_slope,0.915100510324623,,OK,6951,5396,784,0.05761232810950967,0.025765016398977113,0.843565356658342,0.9866356639909041,,
max_three_heads,LOS-X6,per_seed,13,positives,784,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,nll,0.2917703423255335,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,brier,0.08586781297243959,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,auroc,0.8062523371599329,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,auprc,0.3715442891720417,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,mean_probability,0.08407631647503662,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,calibration_intercept,0.13088754089226,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,calibration_slope,0.8632694411110141,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029521538601547,""n"":4906,""observed_rate"":0.05136567468406},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142776538931802,""n"":1293,""observed_rate"":0.188708430007734},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240429675458919,""n"":405,""observed_rate"":0.276543209876543},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350668327381773,""n"":149,""observed_rate"":0.409395973154362},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442971437998307,""n"":97,""observed_rate"":0.494845360824742},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545599130723014,""n"":51,""observed_rate"":0.607843137254902},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654939938036753,""n"":33,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733616332165324,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834561578774204,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.900643096829299,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,13,result_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,positives,784,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,nll,0.2973536970104582,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,brier,0.08735823133349008,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,auroc,0.801856615031289,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,auprc,0.3461755024972678,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,mean_probability,0.08261147596779114,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,calibration_intercept,0.06427042963231706,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,calibration_slope,0.8201838206167091,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027977016287321,""n"":4851,""observed_rate"":0.050298907441765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142214417408317,""n"":1286,""observed_rate"":0.187402799377916},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24110883106099,""n"":481,""observed_rate"":0.303534303534304},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343481493236528,""n"":188,""observed_rate"":0.404255319148936},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444301003685458,""n"":79,""observed_rate"":0.430379746835443},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543128500696589,""n"":36,""observed_rate"":0.638888888888889},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631362479374634,""n"":19,""observed_rate"":0.684210526315789},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743262486435318,""n"":9,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.871299692080356,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,17,result_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,positives,784,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,nll,0.28730920016555,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,brier,0.08533728206042564,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,auroc,0.805360907132433,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,auprc,0.3608561889890112,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,mean_probability,0.10556872775192927,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,calibration_intercept,-0.06854609036902477,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,calibration_slope,0.9028150137129252,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028986183671935,""n"":4187,""observed_rate"":0.038930021495104},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145881794814031,""n"":1529,""observed_rate"":0.135382603008502},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242829084843522,""n"":713,""observed_rate"":0.26367461430575},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343859674239884,""n"":301,""observed_rate"":0.362126245847176},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447180015039865,""n"":119,""observed_rate"":0.478991596638655},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539512192191083,""n"":63,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637683787030255,""n"":32,""observed_rate"":0.59375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734477253747173,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,23,result_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,positives,784,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,nll,0.27997532655568036,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,brier,0.0833473660297528,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,auroc,0.8190765198571727,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,auprc,0.39655328118532884,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,mean_probability,0.09791910174428409,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,calibration_intercept,0.163394150880454,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,calibration_slope,0.9852858366175454,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030694043944746,""n"":4425,""observed_rate"":0.040225988700565},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14371704169096,""n"":1491,""observed_rate"":0.147551978537894},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239147882525896,""n"":612,""observed_rate"":0.272875816993464},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342441103900864,""n"":218,""observed_rate"":0.467889908256881},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445062118128051,""n"":98,""observed_rate"":0.489795918367347},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547333145012842,""n"":58,""observed_rate"":0.586206896551724},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639780701812485,""n"":29,""observed_rate"":0.689655172413793},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747171316098852,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841925771773926,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,29,result_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,positives,784,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,prevalence,0.11278952668680765,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,nll,0.295086374671194,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,brier,0.0867360963844829,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,auroc,0.8064717819996492,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,auprc,0.38057274209552916,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,mean_probability,0.07704318130853849,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,calibration_intercept,0.3592346416466297,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,calibration_slope,0.9363690251963417,,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,calibration_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029092738967551,""n"":4926,""observed_rate"":0.050954120990662},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142798503388655,""n"":1320,""observed_rate"":0.18030303030303},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240716122511724,""n"":464,""observed_rate"":0.344827586206897},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342566798176003,""n"":165,""observed_rate"":0.496969696969697},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441069391048,""n"":59,""observed_rate"":0.677966101694915},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543735744714338,""n"":14,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623699868718783,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,per_seed,31,result_status,,OK,OK,6951,5396,784,,,,,,
max_three_heads,LOS-X6,across_seed_t,mean,prevalence,0.11278952668680767,,OK,6951,5396,784,1.5515838457795457e-17,6.938893903907228e-18,0.11278952668680765,0.11278952668680768,,
max_three_heads,LOS-X6,across_seed_t,mean,nll,0.2902989881456832,,OK,6951,5396,784,0.006898726165477748,0.003085204132832941,0.28173308823254317,0.2988648880588233,,
max_three_heads,LOS-X6,across_seed_t,mean,brier,0.0857293577561182,,OK,6951,5396,784,0.0015422005041056197,0.0006896930324229218,0.08381446291215855,0.08764425260007785,,
max_three_heads,LOS-X6,across_seed_t,mean,auroc,0.8078036322360955,,OK,6951,5396,784,0.006568718603148758,0.0029376202643416173,0.7996474908322344,0.8159597736399566,,
max_three_heads,LOS-X6,across_seed_t,mean,auprc,0.3711404007878357,,OK,6951,5396,784,0.019130850983754548,0.008555576653418778,0.3473863118663066,0.39489448970936486,,
max_three_heads,LOS-X6,across_seed_t,mean,mean_probability,0.08944376064951592,,OK,6951,5396,784,0.011843879322847918,0.005296743856638425,0.07473764209526566,0.10414987920376619,,
max_three_heads,LOS-X6,across_seed_t,mean,calibration_intercept,0.12984813453652722,,OK,6951,5396,784,0.156049102111059,0.06978728002962677,-0.0639124175067981,0.32360868657985253,,
max_three_heads,LOS-X6,across_seed_t,mean,calibration_slope,0.9015846274509072,,OK,6951,5396,784,0.06385825211032406,0.028558278528600798,0.8222941348172981,0.9808751200845163,,
max_four_heads,LOS-X6,whole_person,mean,auroc,0.8080884761882701,,OK,6951,5396,784,,,0.7932986650918048,0.8222145096124134,10000,10000
max_four_heads,LOS-X6,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.021702948686299003,,OK,6951,5396,784,,,-0.02869347341432547,-0.014741118700771688,,10000
max_four_heads,LOS-X12,per_seed,13,positives,1318,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,nll,0.4128888345595473,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,brier,0.1316436029171147,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,auroc,0.7952198552481893,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,auprc,0.46590436793484635,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,mean_probability,0.1280028045008386,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,calibration_intercept,0.4321046507550607,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,calibration_slope,0.9173984803567253,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030929801418187,""n"":3585,""observed_rate"":0.065829846582985},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147612959982955,""n"":1673,""observed_rate"":0.203227734608488},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245058267833019,""n"":1022,""observed_rate"":0.373776908023483},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340176054396584,""n"":387,""observed_rate"":0.470284237726098},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445948738277122,""n"":149,""observed_rate"":0.597315436241611},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545804866173134,""n"":71,""observed_rate"":0.535211267605634},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656790751354129,""n"":40,""observed_rate"":0.775},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74106392222089,""n"":19,""observed_rate"":0.842105263157895},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837726350422599,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.908733693184331,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,13,result_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,positives,1318,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,nll,0.42439116798589704,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,brier,0.1341913576837441,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,auroc,0.7863298517003772,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,auprc,0.44362417631679746,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,mean_probability,0.12329627200342327,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,calibration_intercept,0.33254260575454214,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,calibration_slope,0.8254984486494397,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029451359820139,""n"":3779,""observed_rate"":0.070653612066684},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14775821258475,""n"":1480,""observed_rate"":0.224324324324324},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245377350936709,""n"":963,""observed_rate"":0.363447559709242},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34161131383046,""n"":468,""observed_rate"":0.465811965811966},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442133157864623,""n"":160,""observed_rate"":0.54375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538021973893428,""n"":61,""observed_rate"":0.540983606557377},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638914566318918,""n"":27,""observed_rate"":0.740740740740741},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742900519334297,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827580757865993,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.900873581296764,""n"":1,""observed_rate"":1.0}]",OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,17,result_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,positives,1318,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,nll,0.4097523041065647,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,brier,0.1310604236639544,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,auroc,0.7872236740624765,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,auprc,0.44321009494509345,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,mean_probability,0.1440733321763506,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,calibration_intercept,0.22570544607561724,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,calibration_slope,0.8797280878005904,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030210137266363,""n"":3344,""observed_rate"":0.058612440191388},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149343357366198,""n"":1427,""observed_rate"":0.194814295725298},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247075112492421,""n"":1208,""observed_rate"":0.304635761589404},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343375192636485,""n"":610,""observed_rate"":0.445901639344262},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439333665029169,""n"":224,""observed_rate"":0.513392857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545514999933612,""n"":91,""observed_rate"":0.626373626373626},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646122394834419,""n"":37,""observed_rate"":0.648648648648649},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743332400906365,""n"":10,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,23,result_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,positives,1318,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,nll,0.40081962436067,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,brier,0.12789292175558023,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,auroc,0.800797624663032,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,auprc,0.4823961707769544,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,mean_probability,0.14244184461778628,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,calibration_intercept,0.3575170442439704,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,calibration_slope,0.9603738202653264,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030402739963248,""n"":3304,""observed_rate"":0.053571428571429},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147585220951012,""n"":1602,""observed_rate"":0.184769038701623},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246490362847876,""n"":1122,""observed_rate"":0.315508021390374},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344319292583803,""n"":574,""observed_rate"":0.468641114982578},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439929373619867,""n"":199,""observed_rate"":0.597989949748744},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542403223881735,""n"":83,""observed_rate"":0.626506024096386},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643527022814703,""n"":43,""observed_rate"":0.720930232558139},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745630694258337,""n"":15,""observed_rate"":0.866666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845343194475087,""n"":9,""observed_rate"":0.777777777777778},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,29,result_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,positives,1318,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,nll,0.42938564218544717,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,brier,0.13557224201563603,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,auroc,0.7870320060062277,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,auprc,0.46417527970705313,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,mean_probability,0.11329519226311212,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,calibration_intercept,0.5308336210616984,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,calibration_slope,0.8927580150423532,,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031032184764466,""n"":3904,""observed_rate"":0.074026639344262},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147933723009438,""n"":1575,""observed_rate"":0.244444444444444},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242611524008092,""n"":897,""observed_rate"":0.363433667781494},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339116840609525,""n"":413,""observed_rate"":0.486682808716707},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440346806356237,""n"":124,""observed_rate"":0.693548387096774},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541076533215925,""n"":33,""observed_rate"":0.848484848484849},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646659313852433,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,per_seed,31,result_status,,OK,OK,6951,5396,1318,,,,,,
max_four_heads,LOS-X12,across_seed_t,mean,prevalence,0.18961300532297512,,OK,6951,5396,1318,0.0,0.0,0.18961300532297512,0.18961300532297512,,
max_four_heads,LOS-X12,across_seed_t,mean,nll,0.4154475146396253,,OK,6951,5396,1318,0.01148061165011586,0.005134285614587019,0.40119245247631774,0.4297025768029329,,
max_four_heads,LOS-X12,across_seed_t,mean,brier,0.1320721096072059,,OK,6951,5396,1318,0.0029755199888782022,0.0013306929927082156,0.12837751356108015,0.13576670565333163,,
max_four_heads,LOS-X12,across_seed_t,mean,auroc,0.7913206023360605,,OK,6951,5396,1318,0.006424612772871627,0.0028731741778508747,0.7833433919535857,0.7992978127185353,,
max_four_heads,LOS-X12,across_seed_t,mean,auprc,0.45986201793614895,,OK,6951,5396,1318,0.01661216650996393,0.0074291867139649565,0.43923528884856045,0.48048874702373745,,
max_four_heads,LOS-X12,across_seed_t,mean,mean_probability,0.13022188911230217,,OK,6951,5396,1318,0.013044073008349403,0.005833486790027889,0.11402553326789322,0.14641824495671113,,
max_four_heads,LOS-X12,across_seed_t,mean,calibration_intercept,0.37574067357817775,,OK,6951,5396,1318,0.1139511556587661,0.05096050603353216,0.2342516260429745,0.517229721113381,,
max_four_heads,LOS-X12,across_seed_t,mean,calibration_slope,0.895151370422887,,OK,6951,5396,1318,0.0496085606832645,0.02218562279074057,0.8335542066197705,0.9567485342260034,,
max_three_heads,LOS-X12,per_seed,13,positives,1318,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,nll,0.41832939162974225,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,brier,0.13297407634094077,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,auroc,0.7940606877906505,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,auprc,0.4633293845048368,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,mean_probability,0.12168171516516714,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,calibration_intercept,0.4599322941790192,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,calibration_slope,0.8935313876404701,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03116936433568,""n"":3766,""observed_rate"":0.070100902814657},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145910525533403,""n"":1653,""observed_rate"":0.217180883242589},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244440350656597,""n"":910,""observed_rate"":0.391208791208791},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341198910328509,""n"":342,""observed_rate"":0.482456140350877},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446491735991781,""n"":145,""observed_rate"":0.586206896551724},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545804866173134,""n"":71,""observed_rate"":0.535211267605634},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656790751354129,""n"":40,""observed_rate"":0.775},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74106392222089,""n"":19,""observed_rate"":0.842105263157895},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837726350422599,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.908733693184331,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,13,result_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,positives,1318,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,nll,0.42918151347500044,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,brier,0.13530825216238976,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,auroc,0.7840667408914571,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,auprc,0.4392221099006889,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,mean_probability,0.11968835993493329,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,calibration_intercept,0.3326618726578438,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,calibration_slope,0.8041007186390458,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029422878240409,""n"":3901,""observed_rate"":0.074596257369905},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148352985392002,""n"":1444,""observed_rate"":0.235457063711911},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245303264183325,""n"":909,""observed_rate"":0.372937293729373},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34281875668494,""n"":441,""observed_rate"":0.453514739229025},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442902825278208,""n"":155,""observed_rate"":0.541935483870968},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538021973893428,""n"":61,""observed_rate"":0.540983606557377},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638914566318918,""n"":27,""observed_rate"":0.740740740740741},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742900519334297,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827580757865993,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.900873581296764,""n"":1,""observed_rate"":1.0}]",OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,17,result_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,positives,1318,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,nll,0.41089457077340763,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,brier,0.13132388960908645,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,auroc,0.7863228476674011,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,auprc,0.4421604942941991,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,mean_probability,0.14303896614499803,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,calibration_intercept,0.22222274971243622,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,calibration_slope,0.8707947629019264,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030314875501422,""n"":3381,""observed_rate"":0.059745637385389},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149407863651024,""n"":1414,""observed_rate"":0.198019801980198},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24726025823603,""n"":1196,""observed_rate"":0.306020066889632},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34358120591079,""n"":599,""observed_rate"":0.445742904841402},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439445791920523,""n"":223,""observed_rate"":0.511210762331839},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545514999933612,""n"":91,""observed_rate"":0.626373626373626},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646122394834419,""n"":37,""observed_rate"":0.648648648648649},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743332400906365,""n"":10,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,23,result_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,positives,1318,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,nll,0.40213303792965704,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,brier,0.12830110423291022,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,auroc,0.8001810003752545,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,auprc,0.4804287096445269,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,mean_probability,0.14045118582908242,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,calibration_intercept,0.36610789009437,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,calibration_slope,0.9530003910527637,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030453323653114,""n"":3347,""observed_rate"":0.054974604123095},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147885480650407,""n"":1612,""observed_rate"":0.186724565756824},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246707575792076,""n"":1108,""observed_rate"":0.324007220216606},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344713414040765,""n"":544,""observed_rate"":0.477941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440344864406,""n"":191,""observed_rate"":0.586387434554974},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542821367804874,""n"":82,""observed_rate"":0.621951219512195},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643527022814703,""n"":43,""observed_rate"":0.720930232558139},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745630694258337,""n"":15,""observed_rate"":0.866666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845343194475087,""n"":9,""observed_rate"":0.777777777777778},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,29,result_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,positives,1318,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,prevalence,0.18961300532297512,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,nll,0.4320329698271403,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,brier,0.13609973640466844,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,auroc,0.7862246565127944,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,auprc,0.46234877919277456,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,mean_probability,0.11129972660750692,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,calibration_intercept,0.5282400843257856,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,calibration_slope,0.8783104896234237,,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,calibration_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030676353241781,""n"":3964,""observed_rate"":0.076185671039354},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147252534846919,""n"":1546,""observed_rate"":0.249676584734799},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242584968222288,""n"":881,""observed_rate"":0.359818388195233},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339365003573533,""n"":399,""observed_rate"":0.493734335839599},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440472365284222,""n"":123,""observed_rate"":0.691056910569106},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541076533215925,""n"":33,""observed_rate"":0.848484848484849},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646659313852433,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,per_seed,31,result_status,,OK,OK,6951,5396,1318,,,,,,
max_three_heads,LOS-X12,across_seed_t,mean,prevalence,0.18961300532297512,,OK,6951,5396,1318,0.0,0.0,0.18961300532297512,0.18961300532297512,,
max_three_heads,LOS-X12,across_seed_t,mean,nll,0.41851429672698953,,OK,6951,5396,1318,0.012479824606396165,0.005581147233435276,0.40301854780932994,0.4340100456446491,,
max_three_heads,LOS-X12,across_seed_t,mean,brier,0.13280141174999913,,OK,6951,5396,1318,0.0031475723529020513,0.0014076371490375887,0.12889318447765913,0.13670963902233912,,
max_three_heads,LOS-X12,across_seed_t,mean,auroc,0.7901711866475114,,OK,6951,5396,1318,0.006763387853089423,0.003024678999540862,0.7817733314444416,0.7985690418505812,,
max_three_heads,LOS-X12,across_seed_t,mean,auprc,0.4574978955074053,,OK,6951,5396,1318,0.016974980036548515,0.0075914418556848684,0.43642067392579537,0.4785751170890153,,
max_three_heads,LOS-X12,across_seed_t,mean,mean_probability,0.12723199073633756,,OK,6951,5396,1318,0.01383976657430226,0.006189331770573849,0.11004765083748258,0.14441633063519255,,
max_three_heads,LOS-X12,across_seed_t,mean,calibration_intercept,0.38183297819389095,,OK,6951,5396,1318,0.11797779974908176,0.05276127601496089,0.23534419165816275,0.5283217647296191,,
max_three_heads,LOS-X12,across_seed_t,mean,calibration_slope,0.8799475499715259,,OK,6951,5396,1318,0.05329266726473554,0.02383320534124529,0.8137759636606514,0.9461191362824004,,
max_four_heads,LOS-X12,whole_person,mean,auroc,0.7913206023360605,,OK,6951,5396,1318,,,0.7789998485929963,0.8034152351323774,10000,10000
max_four_heads,LOS-X12,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.059391116210672945,,OK,6951,5396,1318,,,-0.06765956010188903,-0.050925798003172915,,10000
max_four_heads,LOS-X24,per_seed,13,positives,2237,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,nll,0.5812459892323235,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,brier,0.1959051598969484,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,auroc,0.7679122423073662,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,auprc,0.5723194449195717,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,mean_probability,0.19501493558156288,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,calibration_intercept,0.6062611045925335,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,calibration_slope,0.8145264812084981,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033586187291673,""n"":2735,""observed_rate"":0.104936014625229},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149400691262577,""n"":1058,""observed_rate"":0.303402646502836},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253003498315996,""n"":1136,""observed_rate"":0.436619718309859},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349637999674032,""n"":1180,""observed_rate"":0.508474576271186},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437133076121874,""n"":610,""observed_rate"":0.601639344262295},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540376348215572,""n"":143,""observed_rate"":0.65034965034965},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645026430261518,""n"":52,""observed_rate"":0.826923076923077},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740755786572117,""n"":30,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839203550490007,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.91558642371092,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,13,result_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,positives,2237,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,nll,0.600686463972791,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,brier,0.19940092319863703,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,auroc,0.7651748878022246,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,auprc,0.5694095063972606,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,mean_probability,0.18576295961653272,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,calibration_intercept,0.5825180974867145,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,calibration_slope,0.739308810463102,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031616537569062,""n"":2980,""observed_rate"":0.115436241610738},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149347642965229,""n"":1045,""observed_rate"":0.35311004784689},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250066197168246,""n"":1001,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347195472207062,""n"":1038,""observed_rate"":0.511560693641618},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440519151269935,""n"":601,""observed_rate"":0.612312811980033},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537219456013547,""n"":204,""observed_rate"":0.637254901960784},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64320421446367,""n"":57,""observed_rate"":0.771929824561403},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741806933745178,""n"":19,""observed_rate"":0.842105263157895},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.826379693724448,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.920165121613536,""n"":2,""observed_rate"":1.0}]",OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,17,result_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,positives,2237,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,nll,0.5687415965539727,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,brier,0.19172542257662342,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,auroc,0.7659208183273214,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,auprc,0.5658775750042834,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,mean_probability,0.21128715423710054,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,calibration_intercept,0.4874554572158544,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,calibration_slope,0.7958501743289699,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034238086896848,""n"":2620,""observed_rate"":0.094656488549618},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149772058142209,""n"":991,""observed_rate"":0.300706357214934},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249756851731208,""n"":1036,""observed_rate"":0.412162162162162},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349681508034223,""n"":1071,""observed_rate"":0.489262371615313},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444708398859667,""n"":831,""observed_rate"":0.563176895306859},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53679600696037,""n"":306,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637156613144228,""n"":75,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741500475112116,""n"":20,""observed_rate"":0.85},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843105244915932,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,23,result_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,positives,2237,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,nll,0.5668322266016222,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,brier,0.19143036001526204,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,auroc,0.7677034272786015,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,auprc,0.5755337156281792,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,mean_probability,0.20979920841041963,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,calibration_intercept,0.5210859129682659,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,calibration_slope,0.8203877369327426,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034448499498366,""n"":2609,""observed_rate"":0.095438865465696},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149488190700531,""n"":968,""observed_rate"":0.298553719008264},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252517089174665,""n"":1016,""observed_rate"":0.415354330708661},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348879661732058,""n"":1286,""observed_rate"":0.474339035769829},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441799843695316,""n"":765,""observed_rate"":0.579084967320261},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536515562438076,""n"":202,""observed_rate"":0.698019801980198},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639841808671759,""n"":69,""observed_rate"":0.782608695652174},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738708154622303,""n"":23,""observed_rate"":0.826086956521739},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848045376039898,""n"":13,""observed_rate"":0.769230769230769},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,29,result_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,positives,2237,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,nll,0.6100661587124898,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,brier,0.2035791295317795,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,auroc,0.7675876401986189,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,auprc,0.5805279584398793,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,mean_probability,0.171868976530784,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,calibration_intercept,0.7425350964084226,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,calibration_slope,0.8003960580179882,,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034826975154743,""n"":3097,""observed_rate"":0.121407814013562},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148598125008553,""n"":1138,""observed_rate"":0.362917398945518},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25087473785078,""n"":1072,""observed_rate"":0.449626865671642},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348597217732729,""n"":1002,""observed_rate"":0.537924151696607},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439008197059235,""n"":498,""observed_rate"":0.630522088353414},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541888645072216,""n"":117,""observed_rate"":0.752136752136752},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.632790951517603,""n"":23,""observed_rate"":0.91304347826087},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721017728355946,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,per_seed,31,result_status,,OK,OK,6951,5396,2237,,,,,,
max_four_heads,LOS-X24,across_seed_t,mean,prevalence,0.32182419795712847,,OK,6951,5396,2237,0.0,0.0,0.32182419795712847,0.32182419795712847,,
max_four_heads,LOS-X24,across_seed_t,mean,nll,0.5855144870146398,,OK,6951,5396,2237,0.01924545563139945,0.008606829409953061,0.5616180976281032,0.6094108764011764,,
max_four_heads,LOS-X24,across_seed_t,mean,brier,0.19640819904385007,,OK,6951,5396,2237,0.0051802260363140226,0.0023166675112024897,0.18997609887200115,0.202840299215699,,
max_four_heads,LOS-X24,across_seed_t,mean,auroc,0.7668598031828264,,OK,6951,5396,2237,0.001231838955185334,0.0005508951282253447,0.7653302731005879,0.768389333265065,,
max_four_heads,LOS-X24,across_seed_t,mean,auprc,0.5727336400778349,,OK,6951,5396,2237,0.005630694283673373,0.002518123035762629,0.5657422097009059,0.5797250704547638,,
max_four_heads,LOS-X24,across_seed_t,mean,mean_probability,0.19474664687527996,,OK,6951,5396,2237,0.01661576366391215,0.007430795410115707,0.17411545133113793,0.21537784241942198,,
max_four_heads,LOS-X24,across_seed_t,mean,calibration_intercept,0.5879711337343582,,OK,6951,5396,2237,0.09852830961038811,0.044063199599394726,0.4656320788872651,0.7103101885814512,,
max_four_heads,LOS-X24,across_seed_t,mean,calibration_slope,0.7940938521902601,,OK,6951,5396,2237,0.03222213511797565,0.01441017690079535,0.7540847870690124,0.8341029173115078,,
max_three_heads,LOS-X24,per_seed,13,positives,2237,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,nll,0.5893697417590398,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,brier,0.1983805609987077,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,auroc,0.7664004670173722,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,auprc,0.5697478894857871,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,mean_probability,0.1889664915693005,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,calibration_intercept,0.6306416113691045,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,calibration_slope,0.8019111497776708,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033409111023707,""n"":2806,""observed_rate"":0.107626514611547},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147998263175571,""n"":1117,""observed_rate"":0.326768128916741},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252333218615462,""n"":1138,""observed_rate"":0.4402460456942},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349669152973834,""n"":1099,""observed_rate"":0.515013648771611},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437015040212009,""n"":561,""observed_rate"":0.602495543672014},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539887675458034,""n"":141,""observed_rate"":0.652482269503546},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645026430261518,""n"":52,""observed_rate"":0.826923076923077},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740755786572117,""n"":30,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839203550490007,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.91558642371092,""n"":1,""observed_rate"":0.0}]",OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,13,result_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,positives,2237,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,nll,0.6087299368466529,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,brier,0.20154426082897975,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,auroc,0.763618827036103,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,auprc,0.5668327711146447,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,mean_probability,0.18132130879575067,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,calibration_intercept,0.5937469866459077,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,calibration_slope,0.7251847144196117,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031813396548304,""n"":3080,""observed_rate"":0.119480519480519},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148558406181718,""n"":1049,""observed_rate"":0.372735938989514},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250147594773747,""n"":972,""observed_rate"":0.44238683127572},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347751855878989,""n"":980,""observed_rate"":0.508163265306122},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440503579038133,""n"":586,""observed_rate"":0.607508532423208},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537441528734225,""n"":202,""observed_rate"":0.633663366336634},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64320421446367,""n"":57,""observed_rate"":0.771929824561403},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741806933745178,""n"":19,""observed_rate"":0.842105263157895},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.826379693724448,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.920165121613536,""n"":2,""observed_rate"":1.0}]",OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,17,result_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,positives,2237,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,nll,0.5713354205445806,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,brier,0.19246644208537322,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,auroc,0.7651118260428565,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,auprc,0.56502319695511,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,mean_probability,0.20960519025741467,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,calibration_intercept,0.4892902031136961,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,calibration_slope,0.787848641077669,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034426731258873,""n"":2656,""observed_rate"":0.095632530120482},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149525109175685,""n"":1007,""observed_rate"":0.312810327706058},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249862278207206,""n"":1008,""observed_rate"":0.415674603174603},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349837115861218,""n"":1053,""observed_rate"":0.486229819563153},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444845328506948,""n"":825,""observed_rate"":0.563636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53679600696037,""n"":306,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637156613144228,""n"":75,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741500475112116,""n"":20,""observed_rate"":0.85},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843105244915932,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,23,result_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,positives,2237,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,nll,0.5702911637206692,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,brier,0.1924614385085173,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,auroc,0.7664248382536994,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,auprc,0.5737815429248931,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,mean_probability,0.20738096280190618,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,calibration_intercept,0.5267576790222313,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,calibration_slope,0.8122624924568925,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034575269159285,""n"":2643,""observed_rate"":0.098373060915626},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149710951100493,""n"":990,""observed_rate"":0.305050505050505},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253342237334142,""n"":1026,""observed_rate"":0.419103313840156},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349027063620424,""n"":1239,""observed_rate"":0.476190476190476},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441657538339722,""n"":751,""observed_rate"":0.577896138482024},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536478952242243,""n"":197,""observed_rate"":0.700507614213198},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639841808671759,""n"":69,""observed_rate"":0.782608695652174},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738708154622303,""n"":23,""observed_rate"":0.826086956521739},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848045376039898,""n"":13,""observed_rate"":0.769230769230769},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,29,result_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,positives,2237,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,prevalence,0.32182419795712847,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,nll,0.614803320216353,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,brier,0.2046626074921528,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,auroc,0.7667946741357078,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,auprc,0.5794026549363788,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,mean_probability,0.16956354579073352,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,calibration_intercept,0.7441826210615153,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,calibration_slope,0.7890310649150394,,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,calibration_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03445419542105,""n"":3147,""observed_rate"":0.123927550047664},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148484923034853,""n"":1142,""observed_rate"":0.368651488616462},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250770346549625,""n"":1044,""observed_rate"":0.454980842911877},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34860386294537,""n"":984,""observed_rate"":0.53760162601626},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438953611140454,""n"":491,""observed_rate"":0.631364562118126},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541759852510322,""n"":116,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.632790951517603,""n"":23,""observed_rate"":0.91304347826087},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721017728355946,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,per_seed,31,result_status,,OK,OK,6951,5396,2237,,,,,,
max_three_heads,LOS-X24,across_seed_t,mean,prevalence,0.32182419795712847,,OK,6951,5396,2237,0.0,0.0,0.32182419795712847,0.32182419795712847,,
max_three_heads,LOS-X24,across_seed_t,mean,nll,0.5909059166174592,,OK,6951,5396,2237,0.020610153945501183,0.009217141049775227,0.565315030465893,0.6164968027690253,,
max_three_heads,LOS-X24,across_seed_t,mean,brier,0.19790306198274615,,OK,6951,5396,2237,0.005439344900481727,0.002432548990108794,0.19114922324600475,0.20465690071948756,,
max_three_heads,LOS-X24,across_seed_t,mean,auroc,0.7656701264971477,,OK,6951,5396,2237,0.0013121664698595263,0.0005868186848803659,0.764040856631873,0.7672993963624224,,
max_three_heads,LOS-X24,across_seed_t,mean,auprc,0.5709576110833627,,OK,6951,5396,2237,0.005766028938571002,0.0025786465333751435,0.563798140537738,0.5781170816289875,,
max_three_heads,LOS-X24,across_seed_t,mean,mean_probability,0.1913674998430211,,OK,6951,5396,2237,0.017111016591583966,0.0076522792525817,0.17012136656858395,0.21261363311745823,,
max_three_heads,LOS-X24,across_seed_t,mean,calibration_intercept,0.5969238202424909,,OK,6951,5396,2237,0.09917209667893592,0.044351109929056366,0.47378539816987286,0.720062242315109,,
max_three_heads,LOS-X24,across_seed_t,mean,calibration_slope,0.7832476125293766,,OK,6951,5396,2237,0.03397097585414274,0.01519228225437343,0.741067074827438,0.8254281502313151,,
max_four_heads,LOS-X24,whole_person,mean,auroc,0.7668598031828264,,OK,6951,5396,2237,,,0.7556946181266841,0.7779670967983711,10000,10000
max_four_heads,LOS-X24,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.1270775510818485,,OK,6951,5396,2237,,,-0.13743770222307106,-0.11693622557881904,,10000
max_four_heads,LOS-X48,per_seed,13,positives,3548,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,nll,0.7565330041374413,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,brier,0.2595710438590489,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,auroc,0.7655079856920464,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,auprc,0.738669879653612,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,mean_probability,0.2692091050055279,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,calibration_intercept,1.1301445560756065,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,calibration_slope,0.779200865418372,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044304284010139,""n"":2220,""observed_rate"":0.207207207207207},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148240509621485,""n"":882,""observed_rate"":0.452380952380952},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248956811693055,""n"":860,""observed_rate"":0.594186046511628},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351454179965733,""n"":875,""observed_rate"":0.673142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448531152604774,""n"":861,""observed_rate"":0.710801393728223},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547584336068471,""n"":800,""observed_rate"":0.75875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634546725147403,""n"":378,""observed_rate"":0.804232804232804},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732753153242459,""n"":62,""observed_rate"":0.870967741935484},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832361421172126,""n"":11,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.922729445795994,""n"":2,""observed_rate"":0.5}]",OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,13,result_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,positives,3548,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,nll,0.7874415241460961,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,brier,0.2664141430608249,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,auroc,0.764072154650996,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,auprc,0.7386372212364768,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,mean_probability,0.25813183078205876,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,calibration_intercept,1.1486155202912731,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,calibration_slope,0.7291586222870259,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.041029713183403,""n"":2412,""observed_rate"":0.225953565505804},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148218619039826,""n"":904,""observed_rate"":0.482300884955752},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247903225737348,""n"":816,""observed_rate"":0.604166666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350916894907967,""n"":814,""observed_rate"":0.670761670761671},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44901660457023,""n"":805,""observed_rate"":0.726708074534162},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547166337577779,""n"":724,""observed_rate"":0.772099447513812},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639688446571403,""n"":371,""observed_rate"":0.784366576819407},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735073306080093,""n"":94,""observed_rate"":0.893617021276596},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.830716769126916,""n"":9,""observed_rate"":0.777777777777778},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.940560420975089,""n"":2,""observed_rate"":1.0}]",OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,17,result_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,positives,3548,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,nll,0.7341239087793755,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,brier,0.25201825102510833,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,auroc,0.764362782888366,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,auprc,0.7350127895953544,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,mean_probability,0.2852814266200149,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,calibration_intercept,1.0394940934060386,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,calibration_slope,0.7678396019756563,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044997997065764,""n"":2084,""observed_rate"":0.19721689059501},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149077996119871,""n"":883,""observed_rate"":0.442808607021518},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250346785445017,""n"":853,""observed_rate"":0.567409144196952},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349381184452253,""n"":831,""observed_rate"":0.648616125150421},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448939422968046,""n"":849,""observed_rate"":0.704358068315665},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54955067908946,""n"":782,""observed_rate"":0.751918158567775},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642192823476795,""n"":523,""observed_rate"":0.787762906309751},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728654371608302,""n"":140,""observed_rate"":0.864285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820211310174879,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,23,result_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,positives,3548,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,nll,0.730493311560953,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,brier,0.25114529836682553,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,auroc,0.7663111267629431,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,auprc,0.7421989888964389,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,mean_probability,0.28355209662891295,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,calibration_intercept,1.0693192799845874,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,calibration_slope,0.7958278895472412,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045844861289895,""n"":2074,""observed_rate"":0.183702989392478},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148374756596419,""n"":874,""observed_rate"":0.474828375286041},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249499433784632,""n"":788,""observed_rate"":0.553299492385787},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350572156123142,""n"":858,""observed_rate"":0.646853146853147},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450243318719806,""n"":970,""observed_rate"":0.692783505154639},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544205437947271,""n"":888,""observed_rate"":0.755630630630631},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638118228855609,""n"":408,""observed_rate"":0.82843137254902},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732539357555556,""n"":76,""observed_rate"":0.868421052631579},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839841565616856,""n"":12,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.906201640338016,""n"":3,""observed_rate"":0.666666666666667}]",OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,29,result_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,positives,3548,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,nll,0.8152673355298351,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,brier,0.27761786745237277,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,auroc,0.7646664972646656,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,auprc,0.7452537404950887,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,mean_probability,0.23791480496158574,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,calibration_intercept,1.297242459926481,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,calibration_slope,0.7807844128860297,,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045156133638823,""n"":2550,""observed_rate"":0.233333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148267573579217,""n"":1012,""observed_rate"":0.528656126482213},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250348492152394,""n"":866,""observed_rate"":0.602771362586605},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349225342873508,""n"":788,""observed_rate"":0.708121827411167},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449325284773527,""n"":814,""observed_rate"":0.740786240786241},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5445658819793,""n"":648,""observed_rate"":0.762345679012346},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638329429352392,""n"":237,""observed_rate"":0.873417721518987},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738192105629007,""n"":35,""observed_rate"":0.942857142857143},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.809247876750305,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,per_seed,31,result_status,,OK,OK,6951,5396,3548,,,,,,
max_four_heads,LOS-X48,across_seed_t,mean,prevalence,0.5104301539346856,,OK,6951,5396,3548,0.0,0.0,0.5104301539346856,0.5104301539346856,,
max_four_heads,LOS-X48,across_seed_t,mean,nll,0.7647718168307402,,OK,6951,5396,3548,0.036214297123185836,0.01619552602496372,0.7198058278726261,0.8097378057888543,,
max_four_heads,LOS-X48,across_seed_t,mean,brier,0.2613533207528361,,OK,6951,5396,3548,0.011007624182304351,0.004922759188480613,0.24768555009991164,0.2750210914057606,,
max_four_heads,LOS-X48,across_seed_t,mean,auroc,0.7649841094518034,,OK,6951,5396,3548,0.0009156974142317181,0.000409512333008581,0.7638471209393036,0.7661210979643032,,
max_four_heads,LOS-X48,across_seed_t,mean,auprc,0.7399545239753942,,OK,6951,5396,3548,0.0039027443782137876,0.0017453603456982355,0.735108626786774,0.7448004211640143,,
max_four_heads,LOS-X48,across_seed_t,mean,mean_probability,0.26681785279962006,,OK,6951,5396,3548,0.01960541834983964,0.008767809631512637,0.2424745106649007,0.29116119493433945,,
max_four_heads,LOS-X48,across_seed_t,mean,calibration_intercept,1.1369631819367974,,OK,6951,5396,3548,0.0999345264297998,0.044692078879256344,1.0128780782913722,1.2610482855822225,,
max_four_heads,LOS-X48,across_seed_t,mean,calibration_slope,0.770562278422865,,OK,6951,5396,3548,0.02519495997318291,0.011267528638084652,0.7392786036879788,0.8018459531577511,,
max_three_heads,LOS-X48,per_seed,13,positives,3548,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,nll,0.7682419934385587,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,brier,0.26370372346660464,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,auroc,0.7637541117808049,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,auprc,0.7368254234088976,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,mean_probability,0.263638764063865,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,calibration_intercept,1.1515177219496602,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,calibration_slope,0.77386475998914,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044354435506662,""n"":2252,""observed_rate"":0.211811722912966},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149334652020449,""n"":965,""observed_rate"":0.467357512953368},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249643361768128,""n"":868,""observed_rate"":0.601382488479263},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351810925778031,""n"":837,""observed_rate"":0.683393070489845},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447918746381826,""n"":816,""observed_rate"":0.71078431372549},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54777555869671,""n"":766,""observed_rate"":0.758485639686684},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634318915401597,""n"":373,""observed_rate"":0.804289544235925},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732829068487054,""n"":61,""observed_rate"":0.868852459016393},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832361421172126,""n"":11,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.922729445795994,""n"":2,""observed_rate"":0.5}]",OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,13,result_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,positives,3548,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,nll,0.8014728780075173,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,brier,0.27039810638427353,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,auroc,0.7619372090611739,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,auprc,0.7368395115037163,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,mean_probability,0.2531444172820721,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,calibration_intercept,1.160569663627198,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,calibration_slope,0.7165816386760018,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.041139146701565,""n"":2486,""observed_rate"":0.231295253419147},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147053255066641,""n"":935,""observed_rate"":0.506951871657754},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247001457139017,""n"":794,""observed_rate"":0.607052896725441},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350717784272478,""n"":778,""observed_rate"":0.677377892030848},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449484186997384,""n"":777,""observed_rate"":0.724581724581725},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547551489932447,""n"":706,""observed_rate"":0.770538243626062},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639618782305575,""n"":371,""observed_rate"":0.784366576819407},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735331548593334,""n"":93,""observed_rate"":0.89247311827957},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.830716769126916,""n"":9,""observed_rate"":0.777777777777778},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.940560420975089,""n"":2,""observed_rate"":1.0}]",OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,17,result_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,positives,3548,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,nll,0.7400721571730453,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,brier,0.2538070809861146,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,auroc,0.7631734350717136,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,auprc,0.7341396007236656,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,mean_probability,0.28303263216898406,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,calibration_intercept,1.0427829524512742,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,calibration_slope,0.7589044922529053,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045212444670801,""n"":2122,""observed_rate"":0.200282752120641},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149695445277965,""n"":912,""observed_rate"":0.467105263157895},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250149906441114,""n"":825,""observed_rate"":0.561212121212121},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349930633129145,""n"":812,""observed_rate"":0.650246305418719},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449108138291199,""n"":833,""observed_rate"":0.701080432172869},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549538877176096,""n"":779,""observed_rate"":0.752246469833119},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642238852881074,""n"":522,""observed_rate"":0.78735632183908},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728654371608302,""n"":140,""observed_rate"":0.864285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820211310174879,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,23,result_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,positives,3548,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,nll,0.7368281355868813,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,brier,0.2533986974482314,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,auroc,0.7651520924073559,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,auprc,0.7411053296616162,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,mean_probability,0.2804264973439032,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,calibration_intercept,1.0800886769546243,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,calibration_slope,0.7911125853470902,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045899405058676,""n"":2097,""observed_rate"":0.185979971387697},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148488797197329,""n"":906,""observed_rate"":0.486754966887417},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249472424147168,""n"":786,""observed_rate"":0.555979643765903},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350203246070625,""n"":867,""observed_rate"":0.648212226066897},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450862383182789,""n"":930,""observed_rate"":0.696774193548387},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544588349646366,""n"":877,""observed_rate"":0.753705815279361},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638225306708429,""n"":397,""observed_rate"":0.828715365239295},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732539357555556,""n"":76,""observed_rate"":0.868421052631579},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839841565616856,""n"":12,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.906201640338016,""n"":3,""observed_rate"":0.666666666666667}]",OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,29,result_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,positives,3548,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,prevalence,0.5104301539346856,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,nll,0.8243384997694809,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,brier,0.2799035800506058,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,auroc,0.7631475112648466,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,auprc,0.7439602241386951,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,mean_probability,0.23510778394143203,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,calibration_intercept,1.2991653895443651,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,calibration_slope,0.7691118681207881,,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,calibration_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,reliability_bins_json,,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044892936720187,""n"":2603,""observed_rate"":0.240875912408759},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148385014810514,""n"":1018,""observed_rate"":0.533398821218075},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250387428344152,""n"":851,""observed_rate"":0.605170387779083},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349529564925792,""n"":767,""observed_rate"":0.709256844850065},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449273847219743,""n"":800,""observed_rate"":0.74},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544720164959811,""n"":641,""observed_rate"":0.761310452418097},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637967633656979,""n"":235,""observed_rate"":0.872340425531915},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738192105629007,""n"":35,""observed_rate"":0.942857142857143},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.809247876750305,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,per_seed,31,result_status,,OK,OK,6951,5396,3548,,,,,,
max_three_heads,LOS-X48,across_seed_t,mean,prevalence,0.5104301539346856,,OK,6951,5396,3548,0.0,0.0,0.5104301539346856,0.5104301539346856,,
max_three_heads,LOS-X48,across_seed_t,mean,nll,0.7741907327950968,,OK,6951,5396,3548,0.03825749061445926,0.01710926993249822,0.7266877840375042,0.8216936815526893,,
max_three_heads,LOS-X48,across_seed_t,mean,brier,0.264242237667166,,OK,6951,5396,3548,0.011290894803950888,0.005049441661686669,0.2502227400815942,0.2782617352527378,,
max_three_heads,LOS-X48,across_seed_t,mean,auroc,0.763432871917179,,OK,6951,5396,3548,0.0011666897296780001,0.0005217595088421724,0.7619842352827637,0.7648815085515943,,
max_three_heads,LOS-X48,across_seed_t,mean,auprc,0.7385740178873182,,OK,6951,5396,3548,0.003909888352213128,0.0017485552279966387,0.7337192502833789,0.7434287854912576,,
max_three_heads,LOS-X48,across_seed_t,mean,mean_probability,0.2630700189600513,,OK,6951,5396,3548,0.019877631240404925,0.008889546937043774,0.23838867987927,0.28775135804083257,,
max_three_heads,LOS-X48,across_seed_t,mean,calibration_intercept,1.1468248809054244,,OK,6951,5396,3548,0.09835778588363976,0.04398693907043754,1.0246975592306744,1.2689522025801745,,
max_three_heads,LOS-X48,across_seed_t,mean,calibration_slope,0.7619150688771852,,OK,6951,5396,3548,0.02788936836166452,0.01247250470124276,0.7272858442498632,0.7965442935045072,,
max_four_heads,LOS-X48,whole_person,mean,auroc,0.7649841094518034,,OK,6951,5396,3548,,,0.7538177819635166,0.7763625693661702,10000,10000
max_four_heads,LOS-X48,whole_person,mean,d_cal_mean_forecast_minus_observed_rate,-0.24361230113506555,,OK,6951,5396,3548,,,-0.2545448191345935,-0.2326399312865283,,10000


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/outcomes.json <==
{
  "claim_authority": "NONE_REQUIRES_INDEPENDENT_RELEASE_REVIEW",
  "claim_promotion_authorized": false,
  "family_a": {
    "a1": {
      "category": "MAJORITY",
      "class": "SHOWN",
      "failed_settings": [
        "O2_pulseoxymetry_saturation|30|24"
      ],
      "holm_negative": 0,
      "holm_negative_settings": [],
      "outcome": "A_MAJORITY",
      "significantly_negative": 0,
      "significantly_negative_settings": [],
      "surviving_settings": [
        "O2_pulseoxymetry_saturation|12|6",
        "O2_pulseoxymetry_saturation|18|12",
        "heart_rate|12|6",
        "heart_rate|18|12",
        "heart_rate|30|24",
        "respiratory_rate|12|6",
        "respiratory_rate|18|12",
        "respiratory_rate|30|24"
      ],
      "survivors": 8,
      "undefined": 0,
      "undefined_settings": []
    },
    "a2": {
      "category": "CONTRADICTED",
      "failed_settings": [
        "O2_pulseoxymetry_saturation|12|6",
        "O2_pulseoxymetry_saturation|18|12",
        "O2_pulseoxymetry_saturation|30|24",
        "heart_rate|12|6",
        "heart_rate|18|12",
        "heart_rate|30|24",
        "respiratory_rate|18|12",
        "respiratory_rate|30|24"
      ],
      "holm_negative": 2,
      "holm_negative_settings": [
        "O2_pulseoxymetry_saturation|12|6",
        "heart_rate|30|24"
      ],
      "outcome": "A2_CONTRADICTED",
      "significantly_negative": 2,
      "significantly_negative_settings": [
        "O2_pulseoxymetry_saturation|12|6",
        "heart_rate|30|24"
      ],
      "surviving_settings": [
        "respiratory_rate|12|6"
      ],
      "survivors": 1,
      "undefined": 0,
      "undefined_settings": []
    },
    "eicu_death_rewordings": [
      {
        "location": "main.tex:64",
        "replacement": "but its mean forecast was far below the observed rate (0.0023 against 0.026), in part by construction, because each target-specific head counts a death only if it precedes that target's crossing",
        "text": "but it underestimated the risk (mean forecast 0.0023 against an observed rate of 0.026)"
      },
      {
        "location": "main.tex:362",
        "replacement": "mean death forecast far below the observed rate, in part by construction",
        "text": "death risk underestimated"
      },
      {
        "location": "supplementary/supplementary.tex:173",
        "replacement": "The death forecast's mean is far below the observed rate (0.0023 against 0.026), in part by construction, because each target-specific head counts a death only if it precedes that target's crossing, and the forecast flags",
        "text": "The death forecast underestimates risk (mean 0.0023 against an observed rate of 0.026) and flags"
      },
      {
        "location": "supplementary/supplementary.tex:328",
        "replacement": "but its mean was far below the observed rate, 0.0023 against 0.0256, in part by construction, because each target-specific head counts a death only if it precedes that target's crossing;",
        "text": "but was far below the observed risk: its mean was 0.0023 against 0.0256,"
      }
    ],
    "flags": [],
    "inference": {
      "alpha": 0.05,
      "block": 1000,
      "bootstrap_seed": 20260930,
      "concordance_replicates": 2000,
      "draws": 10000,
      "holm_family_size": 9,
      "p": "two-sided add-one"
    },
    "placeholders": {
      "a1_fail": "SpO2 (30, 24)",
      "a1_holmneg_list": "",
      "a1_max": "+0.114",
      "a1_min": "+0.025",
      "a1_neg_list": "",
      "a2_holmneg_list": "SpO2 (12, 6) and heart rate (30, 24)",
      "a2_max": "+0.034",
      "a2_median": "-0.011",
      "a2_min": "-0.084",
      "a2_verdict": "not meeting",
      "cat1c": "criterion met",
      "cat2c": "criterion not met, with at least one setting worse after correction",
      "k1": 8,
      "k1c": 8,
      "k2": 1,
      "k2c": 1,
      "n1_holmneg": 0,
      "n1_neg": 0,
      "n2_holmneg": 2,
      "n2_neg": 2,
      "x": "{x}"
    },
    "primary_settings": [
      {
        "ci_lower": 0.005898970945211368,
        "ci_upper": 0.04576827260675105,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.025369195297166504,
        "events": 819,
        "holm_negative": 0,
        "holm_p": 0.021597840215978402,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 2485,
        "p_two_sided": 0.0103989601039896,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": -0.1142159799021931,
        "ci_upper": -0.0534139260113109,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.0836615965067345,
        "events": 819,
        "holm_negative": 1,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 2485,
        "p_two_sided": 0.00019998000199980003,
        "side": "-",
        "significantly_negative": 1,
        "status": "OK",
        "survives": 0,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": 0.01117040239056466,
        "ci_upper": 0.07088200698566054,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.04124850657108723,
        "events": 837,
        "holm_negative": 0,
        "holm_p": 0.021597840215978402,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 1493,
        "p_two_sided": 0.006399360063993601,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": -0.04794684115189822,
        "ci_upper": 0.02335580537883162,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.01269214237841303,
        "events": 837,
        "holm_negative": 0,
        "holm_p": 1.0,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 1493,
        "p_two_sided": 0.48275172482751727,
        "side": "-",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": -0.020849160124926124,
        "ci_upper": 0.07722672630696117,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.029006382611695747,
        "events": 372,
        "holm_negative": 0,
        "holm_p": 0.25937406259374063,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 559,
        "p_two_sided": 0.25937406259374063,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": -0.07062539086929334,
        "ci_upper": 0.04827818586158097,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.011415387269277155,
        "events": 372,
        "holm_negative": 0,
        "holm_p": 1.0,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 559,
        "p_two_sided": 0.7199280071992801,
        "side": "-",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "O2_pulseoxymetry_saturation"
      },
      {
        "ci_lower": 0.06647975515556219,
        "ci_upper": 0.10992391668567343,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.08810308780403653,
        "events": 527,
        "holm_negative": 0,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 3277,
        "p_two_sided": 0.00019998000199980003,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "heart_rate"
      },
      {
        "ci_lower": -0.020608177416707663,
        "ci_upper": 0.004909971662389578,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.007721787131274827,
        "events": 527,
        "holm_negative": 0,
        "holm_p": 1.0,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 3277,
        "p_two_sided": 0.23657634236576341,
        "side": "-",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "heart_rate"
      },
      {
        "ci_lower": 0.09170360402698934,
        "ci_upper": 0.13590895570199524,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.11382646232097446,
        "events": 620,
        "holm_negative": 0,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 2066,
        "p_two_sided": 0.00019998000199980003,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "heart_rate"
      },
      {
        "ci_lower": -0.013096322316416243,
        "ci_upper": 0.015586945723298707,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": 0.0011424173470753862,
        "events": 620,
        "holm_negative": 0,
        "holm_p": 1.0,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 2066,
        "p_two_sided": 0.8707129287071292,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "heart_rate"
      },
      {
        "ci_lower": 0.07660406885759,
        "ci_upper": 0.14615222920564183,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.11128776332546919,
        "events": 422,
        "holm_negative": 0,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 876,
        "p_two_sided": 0.00019998000199980003,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "heart_rate"
      },
      {
        "ci_lower": -0.07012863393495727,
        "ci_upper": -0.013635428665459904,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.041792283441551635,
        "events": 422,
        "holm_negative": 1,
        "holm_p": 0.033596640335966405,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 876,
        "p_two_sided": 0.0047995200479952005,
        "side": "-",
        "significantly_negative": 1,
        "status": "OK",
        "survives": 0,
        "target": "heart_rate"
      },
      {
        "ci_lower": 0.044914648910411616,
        "ci_upper": 0.08924293692509858,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.06751598683802076,
        "events": 885,
        "holm_negative": 0,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 2341,
        "p_two_sided": 0.00019998000199980003,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "respiratory_rate"
      },
      {
        "ci_lower": 0.006807268033019609,
        "ci_upper": 0.039372477291844385,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": 0.02313349785807419,
        "events": 885,
        "holm_negative": 0,
        "holm_p": 0.030396960303969604,
        "horizon_h": 6,
        "landmark_h": 12,
        "n_stays": 2341,
        "p_two_sided": 0.0037996200379962005,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "respiratory_rate"
      },
      {
        "ci_lower": 0.036403513539956744,
        "ci_upper": 0.08909933195702831,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.062409431413483984,
        "events": 748,
        "holm_negative": 0,
        "holm_p": 0.0017998200179982003,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 1227,
        "p_two_sided": 0.00019998000199980003,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "respiratory_rate"
      },
      {
        "ci_lower": 0.006652227288178025,
        "ci_upper": 0.06073122112651026,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": 0.033857579851071226,
        "events": 748,
        "holm_negative": 0,
        "holm_p": 0.101989801019898,
        "horizon_h": 12,
        "landmark_h": 18,
        "n_stays": 1227,
        "p_two_sided": 0.016998300169983,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "respiratory_rate"
      },
      {
        "ci_lower": 0.0234592847039806,
        "ci_upper": 0.12566467715680957,
        "contrast": "a1_s2_minus_s1_matched",
        "direction_concordant": 1,
        "estimate": 0.07481460946704552,
        "events": 307,
        "holm_negative": 0,
        "holm_p": 0.021597840215978402,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 401,
        "p_two_sided": 0.0053994600539946005,
        "side": "+",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 1,
        "target": "respiratory_rate"
      },
      {
        "ci_lower": -0.08897777777777778,
        "ci_upper": 0.028197802945277718,
        "contrast": "a2_s2_minus_locf",
        "direction_concordant": 1,
        "estimate": -0.030466421789451848,
        "events": 307,
        "holm_negative": 0,
        "holm_p": 1.0,
        "horizon_h": 24,
        "landmark_h": 30,
        "n_stays": 401,
        "p_two_sided": 0.31296870312968705,
        "side": "-",
        "significantly_negative": 0,
        "status": "OK",
        "survives": 0,
        "target": "respiratory_rate"
      }
    ],
    "sensitivities": {
      "concordance_stay_level": {
        "a1": {
          "category": "MAJORITY",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|30|24"
          ],
          "holm_negative": 0,
          "holm_negative_settings": [],
          "outcome": "A_MAJORITY",
          "significantly_negative": 0,
          "significantly_negative_settings": [],
          "surviving_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|12|6",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "survivors": 8,
          "undefined": 0,
          "undefined_settings": []
        },
        "a2": {
          "category": "CONTRADICTED",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "O2_pulseoxymetry_saturation|30|24",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "holm_negative": 2,
          "holm_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "heart_rate|30|24"
          ],
          "outcome": "A2_CONTRADICTED",
          "significantly_negative": 2,
          "significantly_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "heart_rate|30|24"
          ],
          "surviving_settings": [
            "respiratory_rate|12|6"
          ],
          "survivors": 1,
          "undefined": 0,
          "undefined_settings": []
        },
        "label": "sensitivity; changes no outcome"
      },
      "eicu_mean_threshold": {
        "a1": {
          "category": "MAJORITY",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|30|24"
          ],
          "holm_negative": 0,
          "holm_negative_settings": [],
          "outcome": "A_MAJORITY",
          "significantly_negative": 0,
          "significantly_negative_settings": [],
          "surviving_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|12|6",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "survivors": 8,
          "undefined": 0,
          "undefined_settings": []
        },
        "a2": {
          "category": "CONTRADICTED",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "O2_pulseoxymetry_saturation|30|24",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "holm_negative": 1,
          "holm_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6"
          ],
          "outcome": "A2_CONTRADICTED",
          "significantly_negative": 2,
          "significantly_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "heart_rate|30|24"
          ],
          "surviving_settings": [
            "respiratory_rate|12|6"
          ],
          "survivors": 1,
          "undefined": 0,
          "undefined_settings": []
        },
        "label": "sensitivity; changes no outcome"
      },
      "per_cell_roster": {
        "a1": {
          "category": "MAJORITY",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|30|24"
          ],
          "holm_negative": 0,
          "holm_negative_settings": [],
          "outcome": "A_MAJORITY",
          "significantly_negative": 0,
          "significantly_negative_settings": [],
          "surviving_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|12|6",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "survivors": 8,
          "undefined": 0,
          "undefined_settings": []
        },
        "a2": {
          "category": "CONTRADICTED",
          "failed_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "O2_pulseoxymetry_saturation|18|12",
            "O2_pulseoxymetry_saturation|30|24",
            "heart_rate|12|6",
            "heart_rate|18|12",
            "heart_rate|30|24",
            "respiratory_rate|18|12",
            "respiratory_rate|30|24"
          ],
          "holm_negative": 2,
          "holm_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "heart_rate|30|24"
          ],
          "outcome": "A2_CONTRADICTED",
          "significantly_negative": 2,
          "significantly_negative_settings": [
            "O2_pulseoxymetry_saturation|12|6",
            "heart_rate|30|24"
          ],
          "surviving_settings": [
            "respiratory_rate|12|6"
          ],
          "survivors": 1,
          "undefined": 0,
          "undefined_settings": []
        },
        "label": "sensitivity; changes no outcome"
      }
    },
    "sentences": {
      "abstract_family_a": "In a registered read of the previously analyzed MIMIC-IV test split, the eICU-trained model, applied without refitting, kept its synchronization gain in 8 of 9 settings (+0.025 to +0.114 AUROC).",
      "contribution_first_ending": "in 11 on eICU-CRD; in a registered read of the previously analyzed MIMIC-IV test split, the model, applied without refitting, kept the gain in 8 of the 9 settings that could be scored there (+0.025 to +0.114 AUROC) and outperformed the last measured value in 1 of 9 settings (not meeting the registered secondary criterion) and was worse than it in 2.",
      "discussion main.tex:118": "Two are supported now: forecasts that improve as the twin assimilates the patient's own measurements,",
      "discussion main.tex:120 (forecasting)": "For forecasting, the value of the twin lay in assimilation.",
      "discussion main.tex:126": "a synchronization module that re-reads the patient's record with frozen weights captures the patient-level forecasting gain,",
      "discussion main.tex:132": "Assimilating the patient's own newly recorded measurements already improves its forecasts.",
      "results_a1": "The synchronized forecast outperformed the hour-6 forecast in 8 of 9 settings after Holm correction (estimates +0.025 to +0.114 AUROC; not significant in SpO2 (30, 24)). This meets the registered transfer criterion of at least 5 of 9 settings with none significantly worse before correction, but unlike on eICU-CRD the gain was not significant in every setting.",
      "results_a1_concordance": "",
      "results_a2": "Against the patient's last measured value, the synchronized forecast was better in 1 of 9 settings after Holm correction and worse in 2 (SpO2 (12, 6) and heart rate (30, 24)) (median difference -0.011, range -0.084 to +0.034 AUROC). Unlike on eICU-CRD, the synchronized forecast was therefore worse than the last measured value in 2 settings after correction.",
      "results_a2_concordance": "",
      "results_first": "We then applied the five frozen checkpoints, without refitting, to the person-disjoint test split of MIMIC-IV (14,211 stays) in one registered read. This split had been read before, including zero-shot transfers of earlier versions of the eICU-CRD-trained twin, fine-tunes of the same pretrained model and outcomes that overlap ours (the hypotension rule of our hypotension endpoint, an earlier acute kidney injury definition, hypoxemia, heart rate above 130 per minute, SpO2 below 90%, and future heart and respiratory rate; Supplementary Note {x}). Inputs were standardized with MIMIC-IV training statistics, so the crossing thresholds were the MIMIC-IV training means. The arterial oxygen saturation target was not scored, because in MIMIC-IV that channel holds sparse blood-gas values, which left 9 settings; the SpO2 target is hourly bedside pulse oximetry in MIMIC-IV and nurse-charted pulse oximetry in eICU-CRD.",
      "results_isolation": "The isolation arms were not repeated on MIMIC-IV, so the attribution of the gain to the patient's newly recorded measurements rests on the eICU-CRD validation split.",
      "sync_heading_and_fig2_title": "Synchronizing the twin with the patient's record improves its forecasts",
      "table2_last_value": "MIMIC-IV, last-value comparison (registered secondary) | MIMIC-IV test set | Synchronized vs patient's last value, Holm over 9 | Not met: worse in 2/9 settings after correction, better in 1/9",
      "table2_synchronization": "MIMIC-IV, synchronization (registered) | MIMIC-IV test set | Synchronized vs hour-6 forecast, frozen eICU-CRD weights, Holm over 9 settings; transfer if at least 5 of 9 with none significantly worse before correction | Met: 8/9 settings, +0.025 to +0.114"
    },
    "sentences_latex": {
      "abstract_family_a": "In a registered read of the previously analyzed MIMIC-IV test split, the eICU-trained model, applied without refitting, kept its synchronization gain in 8 of 9 settings (+0.025 to +0.114 AUROC).",
      "contribution_first_ending": "in 11 on eICU-CRD; in a registered read of the previously analyzed MIMIC-IV test split, the model, applied without refitting, kept the gain in 8 of the 9 settings that could be scored there (+0.025 to +0.114 AUROC) and outperformed the last measured value in 1 of 9 settings (not meeting the registered secondary criterion) and was worse than it in 2.",
      "discussion main.tex:118": "Two are supported now: forecasts that improve as the twin assimilates the patient's own measurements,",
      "discussion main.tex:120 (forecasting)": "For forecasting, the value of the twin lay in assimilation.",
      "discussion main.tex:126": "a synchronization module that re-reads the patient's record with frozen weights captures the patient-level forecasting gain,",
      "discussion main.tex:132": "Assimilating the patient's own newly recorded measurements already improves its forecasts.",
      "results_a1": "The synchronized forecast outperformed the hour-6 forecast in 8 of 9 settings after Holm correction (estimates +0.025 to +0.114 AUROC; not significant in \\spo{} (30, 24)). This meets the registered transfer criterion of at least 5 of 9 settings with none significantly worse before correction, but unlike on eICU-CRD the gain was not significant in every setting.",
      "results_a1_concordance": "",
      "results_a2": "Against the patient's last measured value, the synchronized forecast was better in 1 of 9 settings after Holm correction and worse in 2 (\\spo{} (12, 6) and heart rate (30, 24)) (median difference -0.011, range -0.084 to +0.034 AUROC). Unlike on eICU-CRD, the synchronized forecast was therefore worse than the last measured value in 2 settings after correction.",
      "results_a2_concordance": "",
      "results_first": "We then applied the five frozen checkpoints, without refitting, to the person-disjoint test split of MIMIC-IV (14,211 stays) in one registered read. This split had been read before, including zero-shot transfers of earlier versions of the eICU-CRD-trained twin, fine-tunes of the same pretrained model and outcomes that overlap ours (the hypotension rule of our hypotension endpoint, an earlier acute kidney injury definition, hypoxemia, heart rate above 130 per minute, \\spo{} below 90\\%, and future heart and respiratory rate; Supplementary Note {x}). Inputs were standardized with MIMIC-IV training statistics, so the crossing thresholds were the MIMIC-IV training means. The arterial oxygen saturation target was not scored, because in MIMIC-IV that channel holds sparse blood-gas values, which left 9 settings; the \\spo{} target is hourly bedside pulse oximetry in MIMIC-IV and nurse-charted pulse oximetry in eICU-CRD.",
      "results_isolation": "The isolation arms were not repeated on MIMIC-IV, so the attribution of the gain to the patient's newly recorded measurements rests on the eICU-CRD validation split.",
      "sync_heading_and_fig2_title": "Synchronizing the twin with the patient's record improves its forecasts",
      "table2_last_value": "MIMIC-IV, last-value comparison (registered secondary) | MIMIC-IV test set | Synchronized vs patient's last value, Holm over 9 | Not met: worse in 2/9 settings after correction, better in 1/9",
      "table2_synchronization": "MIMIC-IV, synchronization (registered) | MIMIC-IV test set | Synchronized vs hour-6 forecast, frozen eICU-CRD weights, Holm over 9 settings; transfer if at least 5 of 9 with none significantly worse before correction | Met: 8/9 settings, +0.025 to +0.114"
    },
    "status": "SCORED"
  },
  "family_b": {
    "boosting_tree_seed_range": {
      "E2_circulatory_map": 0.0007955551664475813,
      "E3_aki_kdigo_creatinine": 0.0004488302834043667,
      "E4_hypoxemia_spo2": 0.0013539469327503717
    },
    "class": "ONE",
    "flagged_endpoints": [],
    "flags": [],
    "g_minus_b": {
      "E2_circulatory_map": {
        "ci_lower": -0.014494591587702527,
        "ci_upper": -0.00722805255749017,
        "estimate": -0.010873977207722318
      },
      "E3_aki_kdigo_creatinine": {
        "ci_lower": -0.03666933891765378,
        "ci_upper": -0.022628241295585532,
        "estimate": -0.02943549266969747
      },
      "E4_hypoxemia_spo2": {
        "ci_lower": -0.027498711268912485,
        "ci_upper": -0.011805983419459105,
        "estimate": -0.019738136604922407
      }
    },
    "inference": {
      "bootstrap_seed": 20261001,
      "draws": 10000,
      "holm": "E2 and E3 at 0.05",
      "intervals": "two-sided percentile (2.5, 97.5)",
      "p": "one-sided add-one",
      "population_persons": 9623,
      "unit": "whole person (TEST persons with a TEST row)"
    },
    "outcome": "B_E3_ONLY",
    "paired_tree_seed": {
      "E2_circulatory_map": {
        "ci_lower": -0.0011603240325681024,
        "ci_upper": 0.003217053687555093,
        "estimate": 0.0010362800856975607
      },
      "E3_aki_kdigo_creatinine": {
        "ci_lower": 0.0006130993237487532,
        "ci_upper": 0.006210718798320926,
        "estimate": 0.0033596847742114466
      },
      "E4_hypoxemia_spo2": {
        "ci_lower": -0.0025640479339682277,
        "ci_upper": 0.005932657666206362,
        "estimate": 0.0016534994812777981
      }
    },
    "placeholders": {
      "bs2": "0.0008",
      "bs3": "0.0004",
      "d": "+0.0035",
      "d'": "+0.0010",
      "d2": "+0.0010",
      "d3": "+0.0035",
      "d4": "+0.0009",
      "dt2": "+0.0010",
      "dt3": "+0.0034",
      "endpoint": "acute kidney injury",
      "flagged": "",
      "g2": "-0.0109",
      "g3": "-0.0294",
      "g4": "-0.0197",
      "g_max": "-0.0109",
      "g_min": "-0.0294",
      "gl2": "-0.0145",
      "gl3": "-0.0367",
      "gl4": "-0.0275",
      "gu2": "-0.0072",
      "gu3": "-0.0226",
      "gu4": "-0.0118",
      "l": "+0.0007",
      "l'": "-0.0012",
      "l2": "-0.0012",
      "l3": "+0.0007",
      "l4": "-0.0034",
      "lt2": "-0.0012",
      "lt3": "+0.0006",
      "other endpoint": "hypotension",
      "p4": "0.35",
      "ph": "0.018",
      "ph'": "0.18",
      "ph2": "0.18",
      "ph3": "0.018",
      "u": "+0.0065",
      "u'": "+0.0033",
      "u2": "+0.0033",
      "u3": "+0.0065",
      "u4": "+0.0054",
      "ut2": "+0.0032",
      "ut3": "+0.0062"
    },
    "sentences": {
      "abstract_family_b": "Refitted there, a twin state fine-tuned on clinical endpoints improved gradient boosting's discrimination of acute kidney injury by +0.0035 AUROC but not significantly that of hypotension (+0.0010).",
      "contribution_second_ending": "on hypotension and acute kidney injury in eICU-CRD (Fig.~\\ref{fig:endpoints}); refitted within MIMIC-IV and read once on its previously analyzed test split, the encoder from random initialization differed from boosting by -0.0294 to -0.0109 AUROC, and the complementary signal was significant for acute kidney injury only.",
      "discussion main.tex:120 (boosting)": "came within 0.004 to 0.021 AUROC of a strong gradient-boosted model on eICU-CRD (refitted within MIMIC-IV, -0.0294 to -0.0109)",
      "discussion main.tex:120 (complementarity)": ", and the complementarity, which was significant for acute kidney injury only when all models were refitted within MIMIC-IV, suggests hybrid designs in which a twin's state feeds established risk models.",
      "endpoint_heading_and_fig3_title": "A fine-tuned twin state approaches gradient boosting and adds complementary signal on eICU-CRD",
      "methods_endpoint_test": "intervals are two-sided 95% percentile intervals and the endpoint test is one-sided, so a gain significant at the second Holm step can have a lower interval bound at or below zero",
      "results_first": "We refitted the boosting comparator, the encoder from random initialization, the encoder from the pretrained twin and the hybrid within the MIMIC-IV training split (66,007 stays) with the recipes above, with five seeds for the encoders and early stopping on 10% of training patients, and read the MIMIC-IV test split once. Death in the unit was not scored as an endpoint, because the harmonized MIMIC-IV records used here keep only a flag for death in the hospital, without its time, and no export of the time that MIMIC-IV records was added for this read; hospital death was a disclosed secondary outcome of the frozen forecasting model (see above).",
      "results_hybrid_worse": "",
      "results_outcome": "Adding the fine-tuned state to the boosting features improved discrimination of acute kidney injury by +0.0035 (95% CI +0.0007 to +0.0065; one-sided Holm-adjusted P = 0.018), which was significant under the registered test, but not significantly that of hypotension (+0.0010; -0.0012 to +0.0033; P = 0.18).",
      "results_then": "With boosting refitted under five random seeds, its AUROC varied by 0.0008 for hypotension and 0.0004 for acute kidney injury, and the hybrid's gain with paired seeds was +0.0010 (-0.0012 to +0.0032) and +0.0034 (+0.0006 to +0.0062); these seed analyses were registered as sensitivities and enter no test. For hypoxemia, a registered secondary endpoint, the change was +0.0009 (-0.0034 to +0.0054; unadjusted one-sided P = 0.35). The encoder trained from random initialization differed from boosting by -0.0109 (-0.0145 to -0.0072) for hypotension, -0.0294 (-0.0367 to -0.0226) for acute kidney injury and -0.0197 (-0.0275 to -0.0118) for hypoxemia; no non-inferiority margin was registered.",
      "table2_endpoint": "MIMIC-IV, endpoint probes (registered) | MIMIC-IV test set | Hybrid vs boosting on hypotension and acute kidney injury, refitted within MIMIC-IV, one-sided, Holm over 2 | Acute kidney injury only: +0.0035; hypotension +0.0010"
    },
    "sentences_latex": {
      "abstract_family_b": "Refitted there, a twin state fine-tuned on clinical endpoints improved gradient boosting's discrimination of acute kidney injury by +0.0035 AUROC but not significantly that of hypotension (+0.0010).",
      "contribution_second_ending": "on hypotension and acute kidney injury in eICU-CRD (Fig.~\\ref{fig:endpoints}); refitted within MIMIC-IV and read once on its previously analyzed test split, the encoder from random initialization differed from boosting by -0.0294 to -0.0109 AUROC, and the complementary signal was significant for acute kidney injury only.",
      "discussion main.tex:120 (boosting)": "came within 0.004 to 0.021 AUROC of a strong gradient-boosted model on eICU-CRD (refitted within MIMIC-IV, -0.0294 to -0.0109)",
      "discussion main.tex:120 (complementarity)": ", and the complementarity, which was significant for acute kidney injury only when all models were refitted within MIMIC-IV, suggests hybrid designs in which a twin's state feeds established risk models.",
      "endpoint_heading_and_fig3_title": "A fine-tuned twin state approaches gradient boosting and adds complementary signal on eICU-CRD",
      "methods_endpoint_test": "intervals are two-sided 95\\% percentile intervals and the endpoint test is one-sided, so a gain significant at the second Holm step can have a lower interval bound at or below zero",
      "results_first": "We refitted the boosting comparator, the encoder from random initialization, the encoder from the pretrained twin and the hybrid within the MIMIC-IV training split (66,007 stays) with the recipes above, with five seeds for the encoders and early stopping on 10\\% of training patients, and read the MIMIC-IV test split once. Death in the unit was not scored as an endpoint, because the harmonized MIMIC-IV records used here keep only a flag for death in the hospital, without its time, and no export of the time that MIMIC-IV records was added for this read; hospital death was a disclosed secondary outcome of the frozen forecasting model (see above).",
      "results_hybrid_worse": "",
      "results_outcome": "Adding the fine-tuned state to the boosting features improved discrimination of acute kidney injury by +0.0035 (95\\% CI +0.0007 to +0.0065; one-sided Holm-adjusted P = 0.018), which was significant under the registered test, but not significantly that of hypotension (+0.0010; -0.0012 to +0.0033; P = 0.18).",
      "results_then": "With boosting refitted under five random seeds, its AUROC varied by 0.0008 for hypotension and 0.0004 for acute kidney injury, and the hybrid's gain with paired seeds was +0.0010 (-0.0012 to +0.0032) and +0.0034 (+0.0006 to +0.0062); these seed analyses were registered as sensitivities and enter no test. For hypoxemia, a registered secondary endpoint, the change was +0.0009 (-0.0034 to +0.0054; unadjusted one-sided P = 0.35). The encoder trained from random initialization differed from boosting by -0.0109 (-0.0145 to -0.0072) for hypotension, -0.0294 (-0.0367 to -0.0226) for acute kidney injury and -0.0197 (-0.0275 to -0.0118) for hypoxemia; no non-inferiority margin was registered.",
      "table2_endpoint": "MIMIC-IV, endpoint probes (registered) | MIMIC-IV test set | Hybrid vs boosting on hypotension and acute kidney injury, refitted within MIMIC-IV, one-sided, Holm over 2 | Acute kidney injury only: +0.0035; hypotension +0.0010"
    },
    "status": "SCORED",
    "tests": {
      "E2_circulatory_map": {
        "ci_lower": -0.0012249153795389738,
        "ci_upper": 0.0032905969915733193,
        "estimate": 0.0010340369205587008,
        "finite_draws": 10000,
        "holm_p": 0.1812818718128187,
        "hybrid_worse": false,
        "p_one_sided": 0.1812818718128187,
        "rejected": false,
        "role": "primary",
        "status": "OK"
      },
      "E3_aki_kdigo_creatinine": {
        "ci_lower": 0.0006941704932646481,
        "ci_upper": 0.006462039114749274,
        "estimate": 0.0035187037275514754,
        "finite_draws": 10000,
        "holm_p": 0.017598240175982403,
        "hybrid_worse": false,
        "p_one_sided": 0.008799120087991202,
        "rejected": true,
        "role": "primary",
        "status": "OK"
      },
      "E4_hypoxemia_spo2": {
        "ci_lower": -0.0033737861479916473,
        "ci_upper": 0.005371953945288397,
        "estimate": 0.000907951264380702,
        "finite_draws": 10000,
        "holm_p": null,
        "hybrid_worse": false,
        "p_one_sided": 0.3488651134886511,
        "rejected": false,
        "role": "secondary",
        "status": "OK"
      }
    },
    "undefined_endpoints": []
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_a_v1_outcomes",
  "secondaries": {
    "criterion": "none (descriptive, section 3.11)",
    "placeholders": {
      "auroc_states": {
        "mh": "ok",
        "mw": "ok",
        "x48": "ok"
      },
      "below_list": "",
      "calibration_branches": {
        "mh": "below",
        "mw": "below",
        "x48": "below"
      },
      "d_why": ", in part by construction, because each target-specific head counts a death only if it precedes that target's crossing, and both outcomes also count deaths after a live unit exit",
      "half_list": "",
      "mh_auc": "0.726",
      "mh_cal": "below the observed rate of 0.14",
      "mh_ev": "972",
      "mh_l": "0.708",
      "mh_obs": "0.14",
      "mh_u": "0.744",
      "mw_auc": "0.687",
      "mw_cal": "below the observed rate of 0.047",
      "mw_ev": "324",
      "mw_l": "0.657",
      "mw_obs": "0.047",
      "mw_u": "0.718",
      "ne_list": "",
      "pd_mf": "0.0039",
      "sec_n": "6,951",
      "sec_p": "5,396",
      "x": "{x}",
      "x48_auc": "0.765",
      "x48_cal": "below the observed rate of 0.51",
      "x48_l": "0.754",
      "x48_mf": "0.27",
      "x48_obs": "0.51",
      "x48_u": "0.776",
      "x_min_to_max": "0.765 to 0.808",
      "x_why": ", in part by construction, because each target-specific head counts a unit exit only if it precedes that target's crossing"
    },
    "population": {
      "persons": 5396,
      "stays": 6951
    },
    "reason_counts": {
      "included": 6951,
      "record_shorter_than_48_terminal_after_48": 65,
      "terminal_clock_at_or_before_48": 7193,
      "unresolved_terminal": 2
    },
    "sentences": {
      "limitations": "Apart from one registered read of MIMIC-IV for the two prediction results, with hospital mortality and length of stay as disclosed secondary outcomes, the analyses use eICU-CRD. The MIMIC-IV test split had been read before, including zero-shot transfers of earlier versions of the eICU-CRD-trained twin, fine-tunes of the same pretrained model and outcomes that overlap ours, hospital mortality and length of stay among them, and we knew those results when designing the read (Supplementary Note {x}). MIMIC-IV records the time of in-hospital death, but the harmonized records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read, so the death forecast, which targets death in the unit before each target-specific head's threshold crossing, was scored against hospital death. The frozen model was applied to MIMIC-IV without adaptation, although several of its inputs are recorded at different frequencies there, above all arterial oxygen saturation (Supplementary Note {x}). The isolation arms and the causal analyses were not repeated there, and a target trial emulation\\cite{...} on real treatment decisions is left to future work.",
      "methods_all_analyses": "All analyses use eICU-CRD except the registered MIMIC-IV read of the two prediction results and its disclosed secondary outcomes.",
      "methods_forecast_evaluation_paragraph": "On the MIMIC-IV test split, the five checkpoints were applied without refitting at hour 48 to stays whose record reached hour 48 and whose unit stay lasted beyond it. The death forecast was the summary above; the forecast of leaving the unit within H hours (H = 6, 12, 24 or 48) was the largest, over the four target-specific heads, of the cumulative incidence of leaving the unit, alive or dead, before the head's target crossed its threshold, the same summary applied to both exits. The death forecast therefore targets death in the unit before the head's crossing, and the exit forecast leaving the unit before the head's crossing. The heads were trained only at hours at which their target was measured and had not yet crossed, so wherever a head's target had already been measured beyond its threshold by hour 48, that head was read outside the hours on which it was trained, as in the death summary on eICU-CRD. MIMIC-IV records the time of in-hospital death, but the harmonized records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read. The death forecast was therefore scored against death in a hospitalization whose unit stay ended within 48 hours of the landmark, which contains every death in the unit in that window and also stays discharged alive from the unit in that window who died later in the hospital, and against death at any time in the hospitalization; leaving the unit was scored from the recorded unit length of stay rounded up to whole hours. Each head counts a death, or a unit exit, only if it precedes the head's crossing, whereas the two death outcomes count every death in their windows, deaths after a live unit exit included, and the exit outcome counts every unit exit in its window; a mean forecast below the observed rate therefore arises in part by construction, as for the death forecast on eICU-CRD. The metrics were those above. Intervals are 95% whole-person bootstrap intervals of the five-seed mean (10,000 replicates), and the Supplementary Information also gives Student t intervals across seeds. These secondary outcomes were descriptive and had no registered criterion.",
      "results_secondaries": "In the registered read of the previously analyzed MIMIC-IV test split described below, the same frozen forecasts were scored at hour 48 as disclosed secondary outcomes in the 6,951 stays of 5,396 patients still in the unit after hour 48. MIMIC-IV records the time of in-hospital death, but the harmonized MIMIC-IV records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read. The death forecast was therefore scored against death in a hospitalization whose unit stay ended within the next 48 hours (324 stays), an outcome that includes every death in the unit in that window, and against death at any time in the hospitalization (972 stays). Its AUROC was 0.687 (95% whole-person bootstrap interval 0.657 to 0.718) for the first outcome and 0.726 (0.708 to 0.744) for the second, and its mean forecast, 0.0039, was below the observed rate of 0.047 for the first and below the observed rate of 0.14 for the second, in part by construction, because each target-specific head counts a death only if it precedes that target's crossing, and both outcomes also count deaths after a live unit exit. For the exit forecast, which targets leaving the unit before a vital-sign threshold crossing (Methods), the AUROC for leaving the unit within 48 hours was 0.765 (0.754 to 0.776; 0.765 to 0.808 for horizons of 6 to 48 hours), and its mean forecast, 0.27, was below the observed rate of 0.51, in part by construction, because each target-specific head counts a unit exit only if it precedes that target's crossing. Hospital death and length of stay had been scored on this split before, hospital death also by tabular models trained on MIMIC-IV, which reached AUROCs of 0.876 to 0.885 among stays of at least 48 hours with inputs on a corrected time grid (Supplementary Note {x}); no criterion was registered for these secondary outcomes.",
      "table1_mimic4_row": "Registered read of the prediction results, with hospital mortality and length of stay as disclosed secondaries (person-disjoint test split of 14,211 stays; read before, including earlier zero-shot transfers and overlapping outcomes)",
      "table2_secondaries": "MIMIC-IV, death and unit-exit forecasts (disclosed secondaries) | MIMIC-IV test set, hour 48 | Frozen eICU-CRD weights; hospital death and leaving the unit; all 6 settings reported; no criterion | AUROC 0.687 (hospital death, unit exit within 48 h), 0.726 (hospital death), 0.765 (leaving the unit within 48 h); calibration in the text"
    },
    "sentences_latex": {
      "limitations": "Apart from one registered read of MIMIC-IV for the two prediction results, with hospital mortality and length of stay as disclosed secondary outcomes, the analyses use eICU-CRD. The MIMIC-IV test split had been read before, including zero-shot transfers of earlier versions of the eICU-CRD-trained twin, fine-tunes of the same pretrained model and outcomes that overlap ours, hospital mortality and length of stay among them, and we knew those results when designing the read (Supplementary Note {x}). MIMIC-IV records the time of in-hospital death, but the harmonized records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read, so the death forecast, which targets death in the unit before each target-specific head's threshold crossing, was scored against hospital death. The frozen model was applied to MIMIC-IV without adaptation, although several of its inputs are recorded at different frequencies there, above all arterial oxygen saturation (Supplementary Note {x}). The isolation arms and the causal analyses were not repeated there, and a target trial emulation\\cite{...} on real treatment decisions is left to future work.",
      "methods_all_analyses": "All analyses use eICU-CRD except the registered MIMIC-IV read of the two prediction results and its disclosed secondary outcomes.",
      "methods_forecast_evaluation_paragraph": "On the MIMIC-IV test split, the five checkpoints were applied without refitting at hour 48 to stays whose record reached hour 48 and whose unit stay lasted beyond it. The death forecast was the summary above; the forecast of leaving the unit within H hours (H = 6, 12, 24 or 48) was the largest, over the four target-specific heads, of the cumulative incidence of leaving the unit, alive or dead, before the head's target crossed its threshold, the same summary applied to both exits. The death forecast therefore targets death in the unit before the head's crossing, and the exit forecast leaving the unit before the head's crossing. The heads were trained only at hours at which their target was measured and had not yet crossed, so wherever a head's target had already been measured beyond its threshold by hour 48, that head was read outside the hours on which it was trained, as in the death summary on eICU-CRD. MIMIC-IV records the time of in-hospital death, but the harmonized records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read. The death forecast was therefore scored against death in a hospitalization whose unit stay ended within 48 hours of the landmark, which contains every death in the unit in that window and also stays discharged alive from the unit in that window who died later in the hospital, and against death at any time in the hospitalization; leaving the unit was scored from the recorded unit length of stay rounded up to whole hours. Each head counts a death, or a unit exit, only if it precedes the head's crossing, whereas the two death outcomes count every death in their windows, deaths after a live unit exit included, and the exit outcome counts every unit exit in its window; a mean forecast below the observed rate therefore arises in part by construction, as for the death forecast on eICU-CRD. The metrics were those above. Intervals are 95\\% whole-person bootstrap intervals of the five-seed mean (10,000 replicates), and the Supplementary Information also gives Student t intervals across seeds. These secondary outcomes were descriptive and had no registered criterion.",
      "results_secondaries": "In the registered read of the previously analyzed MIMIC-IV test split described below, the same frozen forecasts were scored at hour 48 as disclosed secondary outcomes in the 6,951 stays of 5,396 patients still in the unit after hour 48. MIMIC-IV records the time of in-hospital death, but the harmonized MIMIC-IV records used here keep only a flag for death in the hospital, without its time, and no export of that time was added for this read. The death forecast was therefore scored against death in a hospitalization whose unit stay ended within the next 48 hours (324 stays), an outcome that includes every death in the unit in that window, and against death at any time in the hospitalization (972 stays). Its AUROC was 0.687 (95\\% whole-person bootstrap interval 0.657 to 0.718) for the first outcome and 0.726 (0.708 to 0.744) for the second, and its mean forecast, 0.0039, was below the observed rate of 0.047 for the first and below the observed rate of 0.14 for the second, in part by construction, because each target-specific head counts a death only if it precedes that target's crossing, and both outcomes also count deaths after a live unit exit. For the exit forecast, which targets leaving the unit before a vital-sign threshold crossing (Methods), the AUROC for leaving the unit within 48 hours was 0.765 (0.754 to 0.776; 0.765 to 0.808 for horizons of 6 to 48 hours), and its mean forecast, 0.27, was below the observed rate of 0.51, in part by construction, because each target-specific head counts a unit exit only if it precedes that target's crossing. Hospital death and length of stay had been scored on this split before, hospital death also by tabular models trained on MIMIC-IV, which reached AUROCs of 0.876 to 0.885 among stays of at least 48 hours with inputs on a corrected time grid (Supplementary Note {x}); no criterion was registered for these secondary outcomes.",
      "table1_mimic4_row": "Registered read of the prediction results, with hospital mortality and length of stay as disclosed secondaries (person-disjoint test split of 14,211 stays; read before, including earlier zero-shot transfers and overlapping outcomes)",
      "table2_secondaries": "MIMIC-IV, death and unit-exit forecasts (disclosed secondaries) | MIMIC-IV test set, hour 48 | Frozen eICU-CRD weights; hospital death and leaving the unit; all 6 settings reported; no criterion | AUROC 0.687 (hospital death, unit exit within 48 h), 0.726 (hospital death), 0.765 (leaving the unit within 48 h); calibration in the text"
    },
    "settings": {
      "LOS-X12": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "LOS-X12"
          ],
          "ci95_high": 0.7992978127185353,
          "ci95_low": 0.7833433919535857,
          "df": 4,
          "mean": 0.7913206023360605,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.006424612772871627,
          "se": 0.0028731741778508747
        },
        "auroc_five_seed_mean": 0.7913206023360605,
        "auroc_whole_person": {
          "ci_lower": 0.7789998485929963,
          "ci_upper": 0.8034152351323774,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.06765956010188903,
          "ci_upper": -0.050925798003172915,
          "draws": 10000,
          "estimate": -0.059391116210672945,
          "status": "OK"
        },
        "events": 1318,
        "mean_forecast_five_seed": 0.13022188911230217,
        "observed_rate": 0.18961300532297512,
        "one_class": false
      },
      "LOS-X24": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "LOS-X24"
          ],
          "ci95_high": 0.768389333265065,
          "ci95_low": 0.7653302731005879,
          "df": 4,
          "mean": 0.7668598031828264,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.001231838955185334,
          "se": 0.0005508951282253447
        },
        "auroc_five_seed_mean": 0.7668598031828264,
        "auroc_whole_person": {
          "ci_lower": 0.7556946181266841,
          "ci_upper": 0.7779670967983711,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.13743770222307106,
          "ci_upper": -0.11693622557881904,
          "draws": 10000,
          "estimate": -0.1270775510818485,
          "status": "OK"
        },
        "events": 2237,
        "mean_forecast_five_seed": 0.19474664687527996,
        "observed_rate": 0.32182419795712847,
        "one_class": false
      },
      "LOS-X48": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "LOS-X48"
          ],
          "ci95_high": 0.7661210979643032,
          "ci95_low": 0.7638471209393036,
          "df": 4,
          "mean": 0.7649841094518034,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.0009156974142317181,
          "se": 0.000409512333008581
        },
        "auroc_five_seed_mean": 0.7649841094518034,
        "auroc_whole_person": {
          "ci_lower": 0.7538177819635166,
          "ci_upper": 0.7763625693661702,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.2545448191345935,
          "ci_upper": -0.2326399312865283,
          "draws": 10000,
          "estimate": -0.24361230113506555,
          "status": "OK"
        },
        "events": 3548,
        "mean_forecast_five_seed": 0.26681785279962006,
        "observed_rate": 0.5104301539346856,
        "one_class": false
      },
      "LOS-X6": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "LOS-X6"
          ],
          "ci95_high": 0.8159433328002608,
          "ci95_low": 0.8002336195762794,
          "df": 4,
          "mean": 0.8080884761882701,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.006326072611716082,
          "se": 0.002829105678079358
        },
        "auroc_five_seed_mean": 0.8080884761882701,
        "auroc_whole_person": {
          "ci_lower": 0.7932986650918048,
          "ci_upper": 0.8222145096124134,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.02869347341432547,
          "ci_upper": -0.014741118700771688,
          "draws": 10000,
          "estimate": -0.021702948686299003,
          "status": "OK"
        },
        "events": 784,
        "mean_forecast_five_seed": 0.09108657800050865,
        "observed_rate": 0.11278952668680765,
        "one_class": false
      },
      "MORT-H": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "MORT-H"
          ],
          "ci95_high": 0.7566570428016771,
          "ci95_low": 0.6949299588921801,
          "df": 4,
          "mean": 0.7257935008469286,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.024856597275427775,
          "se": 0.011116208239438513
        },
        "auroc_five_seed_mean": 0.7257935008469286,
        "auroc_whole_person": {
          "ci_lower": 0.7077972786989272,
          "ci_upper": 0.7436297775689223,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.14495879967073455,
          "ci_upper": -0.12684906068531887,
          "draws": 10000,
          "estimate": -0.13593303108315252,
          "status": "OK"
        },
        "events": 972,
        "mean_forecast_five_seed": 0.0039029637377365417,
        "observed_rate": 0.13983599482088907,
        "one_class": false
      },
      "MORT-W": {
        "auroc_across_seed_t": {
          "cell": [
            "max_four_heads",
            "MORT-W"
          ],
          "ci95_high": 0.7076728168453326,
          "ci95_low": 0.6659571332093446,
          "df": 4,
          "mean": 0.6868149750273386,
          "metric": "auroc",
          "n_seeds": 5,
          "result_status": "OK",
          "sd": 0.016798297968023266,
          "se": 0.007512427232559322
        },
        "auroc_five_seed_mean": 0.6868149750273386,
        "auroc_whole_person": {
          "ci_lower": 0.6565250725517986,
          "ci_upper": 0.7180078924083515,
          "draws": 10000,
          "finite_draws": 10000,
          "status": "OK"
        },
        "d_cal_whole_person": {
          "ci_lower": -0.04789574905539381,
          "ci_upper": -0.03762884539578052,
          "draws": 10000,
          "estimate": -0.042709034535893156,
          "status": "OK"
        },
        "events": 324,
        "mean_forecast_five_seed": 0.0039029637377365417,
        "observed_rate": 0.0466119982736297,
        "one_class": false
      }
    },
    "status": "SCORED"
  }
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/predictions_frozen.json <==
{
  "family_a": {
    "files": {
      "13": {
        "predictions": {
          "name": "predictions_a_seed13.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_13/predictions_a_seed13.csv",
          "rows": 121989,
          "sha256": "4baa4d62fbb6ac6049469df48282ddb440367439496c421121a6e9e5be4e086a"
        },
        "receipt": {
          "name": "predict_receipt_a_seed13.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_13/predict_receipt_a_seed13.json",
          "sha256": "2c189ce57d0bcd6d90f01c2b8b4b5b427bcb5f70f39162cefe91cb6dd2d2f8f7"
        }
      },
      "17": {
        "predictions": {
          "name": "predictions_a_seed17.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_17/predictions_a_seed17.csv",
          "rows": 121989,
          "sha256": "9af3b68e2ff99cf7f3df9c85ebbbd4819204fdd9c7a35d475f08e6b40b073dc1"
        },
        "receipt": {
          "name": "predict_receipt_a_seed17.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_17/predict_receipt_a_seed17.json",
          "sha256": "6bbabcd126d35b0fcc4f79358b16d09a08189fbe928f347330f8d7dbf272deef"
        }
      },
      "23": {
        "predictions": {
          "name": "predictions_a_seed23.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_23/predictions_a_seed23.csv",
          "rows": 121989,
          "sha256": "4389a54173c5a2304a6eba26f5fbab07805487d1f173ab4dff0373a437f39731"
        },
        "receipt": {
          "name": "predict_receipt_a_seed23.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_23/predict_receipt_a_seed23.json",
          "sha256": "77bcd9df639f3a41979c6ccded39d4ddfeb1b97a2942183c598db0220feada77"
        }
      },
      "29": {
        "predictions": {
          "name": "predictions_a_seed29.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_29/predictions_a_seed29.csv",
          "rows": 121989,
          "sha256": "c2e926d846d9ff77e070a52a34188ed114a87a3a4baf849003c19d769f5a0fc1"
        },
        "receipt": {
          "name": "predict_receipt_a_seed29.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_29/predict_receipt_a_seed29.json",
          "sha256": "5a249d463ecbc0120317eeba34a42817a43462a94e35ee064c6ba2b345abc050"
        }
      },
      "31": {
        "predictions": {
          "name": "predictions_a_seed31.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_31/predictions_a_seed31.csv",
          "rows": 121989,
          "sha256": "083cce3906e1809a208d54953432aee9991b0b127b7d8d97b3e00989aa5590d3"
        },
        "receipt": {
          "name": "predict_receipt_a_seed31.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AP/seed_31/predict_receipt_a_seed31.json",
          "sha256": "48fc62a1878b9ed3b9b599228984b54a0351585c6955731a16524fd9e63974dd"
        }
      }
    },
    "missing_locf_by_setting": {
      "13": {
        "O2_pulseoxymetry_saturation|12|6": 67,
        "O2_pulseoxymetry_saturation|18|12": 57,
        "O2_pulseoxymetry_saturation|30|24": 52,
        "heart_rate|12|6": 59,
        "heart_rate|18|12": 55,
        "heart_rate|30|24": 49,
        "respiratory_rate|12|6": 95,
        "respiratory_rate|18|12": 83,
        "respiratory_rate|30|24": 67
      },
      "17": {
        "O2_pulseoxymetry_saturation|12|6": 67,
        "O2_pulseoxymetry_saturation|18|12": 57,
        "O2_pulseoxymetry_saturation|30|24": 52,
        "heart_rate|12|6": 59,
        "heart_rate|18|12": 55,
        "heart_rate|30|24": 49,
        "respiratory_rate|12|6": 95,
        "respiratory_rate|18|12": 83,
        "respiratory_rate|30|24": 67
      },
      "23": {
        "O2_pulseoxymetry_saturation|12|6": 67,
        "O2_pulseoxymetry_saturation|18|12": 57,
        "O2_pulseoxymetry_saturation|30|24": 52,
        "heart_rate|12|6": 59,
        "heart_rate|18|12": 55,
        "heart_rate|30|24": 49,
        "respiratory_rate|12|6": 95,
        "respiratory_rate|18|12": 83,
        "respiratory_rate|30|24": 67
      },
      "29": {
        "O2_pulseoxymetry_saturation|12|6": 67,
        "O2_pulseoxymetry_saturation|18|12": 57,
        "O2_pulseoxymetry_saturation|30|24": 52,
        "heart_rate|12|6": 59,
        "heart_rate|18|12": 55,
        "heart_rate|30|24": 49,
        "respiratory_rate|12|6": 95,
        "respiratory_rate|18|12": 83,
        "respiratory_rate|30|24": 67
      },
      "31": {
        "O2_pulseoxymetry_saturation|12|6": 67,
        "O2_pulseoxymetry_saturation|18|12": 57,
        "O2_pulseoxymetry_saturation|30|24": 52,
        "heart_rate|12|6": 59,
        "heart_rate|18|12": 55,
        "heart_rate|30|24": 49,
        "respiratory_rate|12|6": 95,
        "respiratory_rate|18|12": 83,
        "respiratory_rate|30|24": 67
      }
    },
    "row_keys_identical_across_seeds": true,
    "seeds": [
      13,
      17,
      23,
      29,
      31
    ],
    "status": "FROZEN"
  },
  "family_b": {
    "files": {
      "BP": {
        "predictions": {
          "name": "predictions_b.npz",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BP/predictions_b.npz",
          "rows": 39255,
          "sha256": "80b87030f313a81317429cf370eedca4cae85a105ca1823e4c972c93289b7194"
        },
        "receipt": {
          "name": "predict_receipt_b.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BP/predict_receipt_b.json",
          "sha256": "088c7ec816c86ede921709acecbb9f5fce9ba311fd97b1fde00027ba21dbffa5"
        }
      }
    },
    "status": "FROZEN",
    "stop": null
  },
  "final_attempt": false,
  "frozen_at_utc": "2026-10-02T14:06:12Z",
  "labels_read": false,
  "manifest_pins": {
    "patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
    "stay_count": 14211
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_predictions_frozen_v1",
  "secondaries": {
    "as_receipts": {
      "13": {
        "exit_sum_clipped_count": 0,
        "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
        "t48_stay_count": 11993,
        "traversed_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
        "traversed_stay_count": 14211
      },
      "17": {
        "exit_sum_clipped_count": 0,
        "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
        "t48_stay_count": 11993,
        "traversed_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
        "traversed_stay_count": 14211
      },
      "23": {
        "exit_sum_clipped_count": 0,
        "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
        "t48_stay_count": 11993,
        "traversed_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
        "traversed_stay_count": 14211
      },
      "29": {
        "exit_sum_clipped_count": 0,
        "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
        "t48_stay_count": 11993,
        "traversed_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
        "traversed_stay_count": 14211
      },
      "31": {
        "exit_sum_clipped_count": 0,
        "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
        "t48_stay_count": 11993,
        "traversed_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
        "traversed_stay_count": 14211
      }
    },
    "files": {
      "13": {
        "predictions": {
          "name": "predictions_sec_seed13.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_13/predictions_sec_seed13.csv",
          "rows": 11993,
          "sha256": "b8f5262a3be21034c273c0e2bb8b08c100a85660d934bb5ace63f78e7d04ffa2"
        },
        "receipt": {
          "name": "predict_receipt_sec_seed13.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_13/predict_receipt_sec_seed13.json",
          "sha256": "4c2b5bc43716482178acb01119f491d83ff14a833900558d58abf63640f56229"
        }
      },
      "17": {
        "predictions": {
          "name": "predictions_sec_seed17.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_17/predictions_sec_seed17.csv",
          "rows": 11993,
          "sha256": "d65bf084d820a448e07aaa60e22bedac0d939904fc7f87ed9e4e9953644d2935"
        },
        "receipt": {
          "name": "predict_receipt_sec_seed17.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_17/predict_receipt_sec_seed17.json",
          "sha256": "d44d03b75a977167b8914f329a03896d6fc2c253aa0d7f8c1e60ec6065c5c9a6"
        }
      },
      "23": {
        "predictions": {
          "name": "predictions_sec_seed23.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_23/predictions_sec_seed23.csv",
          "rows": 11993,
          "sha256": "54fc5adc59f950cfdfc93194f79723ede79d6fc15fb8fc8336fac51594c3d4de"
        },
        "receipt": {
          "name": "predict_receipt_sec_seed23.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_23/predict_receipt_sec_seed23.json",
          "sha256": "9f92fadfb2e29a3ac248465c61af17c1ca6e586bb0f65319240c0b519a94d866"
        }
      },
      "29": {
        "predictions": {
          "name": "predictions_sec_seed29.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_29/predictions_sec_seed29.csv",
          "rows": 11993,
          "sha256": "b1fc3cb017dd519811fb98f922931b6308f42c0250b3362921abb33ab661ed3a"
        },
        "receipt": {
          "name": "predict_receipt_sec_seed29.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_29/predict_receipt_sec_seed29.json",
          "sha256": "36bd1f46354085125c5a3dd434891ae688fc04108a2d370d22c7f318821d6c39"
        }
      },
      "31": {
        "predictions": {
          "name": "predictions_sec_seed31.csv",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_31/predictions_sec_seed31.csv",
          "rows": 11993,
          "sha256": "767df2259414ea1787dd31bcd39378b6856bba6191a0035aa832b291e27c25cb"
        },
        "receipt": {
          "name": "predict_receipt_sec_seed31.json",
          "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/AS/seed_31/predict_receipt_sec_seed31.json",
          "sha256": "fe7682fb7ea56b5d0a92ca66b134b17b793a06b21908069250a4305087173673"
        }
      }
    },
    "status": "FROZEN",
    "stop": null,
    "t48_patient_sequence_sha256": "397c802c0e353113f3feb635a7be182ab217d05a8b8846bdbc3212bec3bccf49",
    "t48_stay_count": 11993
  },
  "self_sha256": "e101a4a85b82aa76f31d058e532679cffed37e4f7559d8c176e718c790b18cf3",
  "status": "FROZEN"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/release_receipt.json <==
{
  "artifact_inventory_sha256": "fc5bd545805ee17e23e253efde8b4b0f43fd242cd7b173874bdbb1a88304ae39",
  "artifact_manifest_file_sha256": "f7ca80e1f53b5d63c313300ad2cfce24a818718715dbe7dd6af4a630ea447f1f",
  "artifact_manifest_self_sha256": "00d21d47daba587ddf10bde60cdff584f460e37270f573177f8990621cd29e46",
  "artifact_root": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/R/occurrence_artifact",
  "authorization": {
    "authorization_semantic_sha256": "5b46f4c8748b241da56b39ce13e05e04d1c478c3f8fe909e341fe396d5a36c90",
    "full_split_release": true,
    "person_test_manifest_file_sha256": "890d482cde2a36c60ffc9497b7ab090e172e933ee069d8d963ff9147548fd0bd",
    "person_test_patient_count": 14211,
    "person_test_patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
    "person_test_person_count": 9805,
    "prior_read_disclosure_count": 34,
    "prior_read_disclosure_ids": [
      "AGG-PLAN",
      "ID-12997",
      "ID-13062",
      "PREPROC",
      "REG-5227",
      "REG-C01",
      "TRB-M4-01",
      "TRB-M4-02",
      "TRB-M4-03",
      "TRB-M4-04",
      "TRB-M4-05",
      "TRB-M4-06",
      "TRB-M4-07",
      "TRB-M4-08",
      "TRB-M4-09",
      "TRB-M4-10",
      "TRB-M4-11",
      "TRB-M4-12",
      "TRB-M4-13",
      "TRB-M4-14",
      "TRB-M4-15",
      "TRB-M4-16",
      "TRB-M4-17",
      "TRB-M4-18",
      "TRB-M4-19",
      "TRB-M4-20",
      "TRB-M4-21",
      "TRB-M4-22",
      "TRB-M4-23",
      "TRB-M4-24",
      "TRB-M4-25",
      "TRB-NR-01",
      "TRB-NR-02",
      "TRB-NR-03"
    ],
    "prior_scientific_test_reads_disclosed": 27,
    "protocol_commit": "6f9c4a623fc0ffe02c396a0fe94acc3b49ea4cc6",
    "protocol_file_sha256": "779f52f52c7e8e166b8cf5f26f0b434880ff79fc2e87ebb84a94b5219aa035b2",
    "protocol_path": "reports/revision_v3/MIMIC_IV_READ_PROTOCOL_20260930_V1.md",
    "protocol_tag": "mimic4-read-freeze-v1",
    "registry_commit": "52b5eef7a7f84a10b7d224b8bd2c9edf10dde955",
    "role": "revision_v3_registered_read_bound_observation_occurrence_release_with_disclosed_prior_reads",
    "run_registry_experiment_id": "V3-MIMIC4-READ-6f9c4a623fc0-PENDING-R1",
    "schema_version": "icare_dt_revision_v3_disclosed_prior_read_test_occurrence_authorization_v1",
    "scope": "observation_occurrence_only_no_outcomes_predictions_or_metrics",
    "source_dataset": "mimic4",
    "split": "test",
    "split_column": "train_val_test_patientlevel",
    "test_read_registry_rows_sha256": "b067946333202dda556135885bb87865ac9d52895e79fb18894a1470daa2e22d",
    "zero_prior_reads_asserted": false
  },
  "authorization_semantic_sha256": "5b46f4c8748b241da56b39ce13e05e04d1c478c3f8fe909e341fe396d5a36c90",
  "execution_commit": "52b5eef7a7f84a10b7d224b8bd2c9edf10dde955",
  "inputs": {
    "label_table_sha256": "4d5ee21f758d15a139d77ffe75d202f84681b2e3102bec0378964c8c2df3276e",
    "normalization_manifest_sha256": "bcf3d1ba8824659b6fd6ad276f6606a319db235af55b680fb1a104396e3393a8",
    "normalization_stats_sha256": "74f86d9b0abf93d47ad2d3a32027d8139535ccfa0e97e6bb57beaa92fa9374bc",
    "prefill_index_equals_train_artifact": true,
    "prefill_index_sha256": "db9d6d7fd7d46e808ebbaffc24a63a19c6035a801c5bc1cf2d093a81e7aa667b",
    "prefill_root": "/home/yankli/dt_icu/data/blended_icu/blended_data/partially_processed_timeseries",
    "timeseries_index_sha256": "7a3ec79ad815405d0112fd9edfd137119eb9c69f12016640b507ab64ae73c2e2"
  },
  "metrics_read": false,
  "model_or_checkpoint_loaded": false,
  "observation_contract_sha256": "cfdbdb95806b5c6e2893bc29667c5b35414b068829ef9ff613c4465ea32dfce2",
  "observation_occurrence_only": true,
  "outcomes_read": false,
  "patient_count": 14211,
  "patient_manifest_file_sha256": "890d482cde2a36c60ffc9497b7ab090e172e933ee069d8d963ff9147548fd0bd",
  "patient_sequence_sha256": "1daa4240eec7b178e37c19ed0181c806775e01399d2404841a4af728e7784f5a",
  "person_count": 9805,
  "predictions_read": false,
  "protocol_commit": "6f9c4a623fc0ffe02c396a0fe94acc3b49ea4cc6",
  "protocol_file_sha256": "779f52f52c7e8e166b8cf5f26f0b434880ff79fc2e87ebb84a94b5219aa035b2",
  "registry_commit": "52b5eef7a7f84a10b7d224b8bd2c9edf10dde955",
  "rescued_zero_measurement_stays": 0,
  "role": "revision_v3_registered_read_bound_observation_occurrence_release_with_disclosed_prior_reads",
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "run_registry_experiment_id": "V3-MIMIC4-READ-6f9c4a623fc0-PENDING-R1",
  "schema_version": "icare_dt_revision_v3_mimic4_read_release_receipt_v1",
  "scientific_result": false,
  "self_sha256": "e4e3968ead65815cda3162ef85887c045f18f840e36e20ae94132f6538b23ed2",
  "status": "COMPLETE_SEALED_OCCURRENCE_ONLY_TEST_RELEASE"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/score_receipt.json <==
{
  "claim_authority": "NONE_REQUIRES_INDEPENDENT_RELEASE_REVIEW",
  "claim_promotion_authorized": false,
  "extra": {
    "stage_order": [
      "family_a",
      "secondaries",
      "family_b"
    ]
  },
  "family_b_status": "LABELLED",
  "inputs": {
    "family_b_status": "LABELLED",
    "freeze_self_sha256": "e101a4a85b82aa76f31d058e532679cffed37e4f7559d8c176e718c790b18cf3",
    "freeze_sha256": "2f480e66585fee0c3e8bbe55bc48b7800916c188757ce0940d9838778c5a977f",
    "label_files": {
      "labels_a.csv": "b4cca713653d9a618ac921991db7e2d7e9cc2929fcb0921c9905d903cbb24b94",
      "labels_b.npz": "a1c0c6e4996e1727f9c33a51be59944165bed3388b51f52508c50f652e65401e",
      "labels_sec.csv": "f20463b336023003e2858e587bf82b102fe1571cfd0578e2846a155623590309"
    },
    "label_receipt_self_sha256": "ebb3917b7b5b34f1ea2bc5a8cb89499633726f02822c95687556e44d7a5c1902",
    "label_receipt_sha256": "ae7d035bd2c5392a94df4800c9eac238334bb899639ce42c53403f43bb41316f",
    "prediction_files": {
      "family_a 13 predictions": "4baa4d62fbb6ac6049469df48282ddb440367439496c421121a6e9e5be4e086a",
      "family_a 13 receipt": "2c189ce57d0bcd6d90f01c2b8b4b5b427bcb5f70f39162cefe91cb6dd2d2f8f7",
      "family_a 17 predictions": "9af3b68e2ff99cf7f3df9c85ebbbd4819204fdd9c7a35d475f08e6b40b073dc1",
      "family_a 17 receipt": "6bbabcd126d35b0fcc4f79358b16d09a08189fbe928f347330f8d7dbf272deef",
      "family_a 23 predictions": "4389a54173c5a2304a6eba26f5fbab07805487d1f173ab4dff0373a437f39731",
      "family_a 23 receipt": "77bcd9df639f3a41979c6ccded39d4ddfeb1b97a2942183c598db0220feada77",
      "family_a 29 predictions": "c2e926d846d9ff77e070a52a34188ed114a87a3a4baf849003c19d769f5a0fc1",
      "family_a 29 receipt": "5a249d463ecbc0120317eeba34a42817a43462a94e35ee064c6ba2b345abc050",
      "family_a 31 predictions": "083cce3906e1809a208d54953432aee9991b0b127b7d8d97b3e00989aa5590d3",
      "family_a 31 receipt": "48fc62a1878b9ed3b9b599228984b54a0351585c6955731a16524fd9e63974dd",
      "family_b BP predictions": "80b87030f313a81317429cf370eedca4cae85a105ca1823e4c972c93289b7194",
      "family_b BP receipt": "088c7ec816c86ede921709acecbb9f5fce9ba311fd97b1fde00027ba21dbffa5",
      "secondaries 13 predictions": "b8f5262a3be21034c273c0e2bb8b08c100a85660d934bb5ace63f78e7d04ffa2",
      "secondaries 13 receipt": "4c2b5bc43716482178acb01119f491d83ff14a833900558d58abf63640f56229",
      "secondaries 17 predictions": "d65bf084d820a448e07aaa60e22bedac0d939904fc7f87ed9e4e9953644d2935",
      "secondaries 17 receipt": "d44d03b75a977167b8914f329a03896d6fc2c253aa0d7f8c1e60ec6065c5c9a6",
      "secondaries 23 predictions": "54fc5adc59f950cfdfc93194f79723ede79d6fc15fb8fc8336fac51594c3d4de",
      "secondaries 23 receipt": "9f92fadfb2e29a3ac248465c61af17c1ca6e586bb0f65319240c0b519a94d866",
      "secondaries 29 predictions": "b1fc3cb017dd519811fb98f922931b6308f42c0250b3362921abb33ab661ed3a",
      "secondaries 29 receipt": "36bd1f46354085125c5a3dd434891ae688fc04108a2d370d22c7f318821d6c39",
      "secondaries 31 predictions": "767df2259414ea1787dd31bcd39378b6856bba6191a0035aa832b291e27c25cb",
      "secondaries 31 receipt": "fe7682fb7ea56b5d0a92ca66b134b17b793a06b21908069250a4305087173673"
    },
    "secondaries_status": "LABELLED"
  },
  "job_id": "13172",
  "labels_opened_marker_self_sha256": "a83a99f3bf1300398994541d85299eb8c18c120b25ab36261f50e2c21e944600",
  "labels_opened_marker_sha256": "a8ad50159884980af7021953c9a9e792068d02b78c0aae219cb3d763702e3ca9",
  "outcomes": {
    "family_a": "A_MAJORITY",
    "family_a_secondary": "A2_CONTRADICTED",
    "family_b": "B_E3_ONLY",
    "secondaries": "SCORED"
  },
  "outputs": {
    "contrasts_a.csv": "6ccb2c2f2ee118a6d174d96fc7262bcf86d3dca68f1991d7906e33b5630d2005",
    "contrasts_b.csv": "26ec38b8d80e6a0cad5b262173dc87ded1fc0db2677ef9e224eb10b84b588d65",
    "mechanism_a.json": "4ba4fd3c5ab72630a663302b9ded71f84876b122ffff5ac2a20e7c1fd45d89a1",
    "mechanism_b.json": "1c0e2e218d806bb415b17de1ce964ffc2756639c1163d09cb332792fe1dee21d",
    "mechanism_sec.json": "2c4f4e9f7568bdd446a054bf3b804a92acc75284d79137380396a85ee7b64952",
    "metrics_a.csv": "a7419b0ca630af728069c68a9e65311f6023f0e47a9bfa7fc148052c0b82d04e",
    "metrics_b.csv": "8d1c5c5fdf6484ad205beb867216d3b03a34b7e844822c719a5c9ffefd4a06c7",
    "metrics_sec.csv": "3588c83c272053ff1f1901c17298f7762d2c9eb77c3027e5d20757c27894e04a",
    "outcomes.json": "6671eea30c1571d1d8520181d4031fbf0491f4e45a64ee81e1a4bc4b0d0bd803"
  },
  "protocol_sha256": "779f52f52c7e8e166b8cf5f26f0b434880ff79fc2e87ebb84a94b5219aa035b2",
  "rescore": false,
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_score_receipt_v1",
  "score_lock_sha256": "30778ff721fac5f0738b8c541a903d5b03fe0de5dc80ce170de7952119ffd3ac",
  "score_rosters_sha256": "1061c73bcfe840ba95d9174361db5d9adf5eb1860642dc9f09450e79af3e049a",
  "secondaries_status": "LABELLED",
  "self_sha256": "6fcaae968ba67ea3590195f62c1278abba41b00c66ee3f12398f2f8835b34c13",
  "status": "SCORED"
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_f_seed13.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed13/model_state.pt",
      "sha256": "975a79a8da69b5d63975d0498baaad3446eaa94c49005ef5ed96fe7c72b751ba"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed13/train_states.npy",
      "sha256": "e97ea2e1967aa55ec45129b9c8704b155c52906ee2b5e515915f7ff40497c0c5"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "5196e49643d1877378b789d25efc4407017a53aa2fb0948f5d9bbcf5a72c50e8",
    "from": "pretrained_checkpoint",
    "seed": 13
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 17.2,
  "seed": 13,
  "self_sha256": "07631c0041165c4090dab4b28a4a0a636a1a73134f6f75f415626a276f7a071f",
  "status": "TRAINED",
  "task_index": 0,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 15,
    "best_epoch_at_cap": true,
    "best_inner_mean_bce": 0.23214131022789464,
    "epochs_run": 15,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.39793362308080243,
          "E3_aki_kdigo_creatinine": 0.29880185790524755,
          "E4_hypoxemia_spo2": 0.10458864690677215
        },
        "inner_mean_bce": 0.24681254713906958,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2622348767241218
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3906262859586882,
          "E3_aki_kdigo_creatinine": 0.29542335394509117,
          "E4_hypoxemia_spo2": 0.10196896602488283
        },
        "inner_mean_bce": 0.2426895075708633,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23943010693113084
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38520364441786675,
          "E3_aki_kdigo_creatinine": 0.29429374057530616,
          "E4_hypoxemia_spo2": 0.1029972404376414
        },
        "inner_mean_bce": 0.2412835130706972,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2355988049079982
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3824734925609205,
          "E3_aki_kdigo_creatinine": 0.29601967668123685,
          "E4_hypoxemia_spo2": 0.10067057222245081
        },
        "inner_mean_bce": 0.2401786799165731,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23241249751768767
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38215562135772724,
          "E3_aki_kdigo_creatinine": 0.2917836655909783,
          "E4_hypoxemia_spo2": 0.09963301644552693
        },
        "inner_mean_bce": 0.23828417720187228,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23044835356194657
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37869164538359434,
          "E3_aki_kdigo_creatinine": 0.2917567263397345,
          "E4_hypoxemia_spo2": 0.09905955604183665
        },
        "inner_mean_bce": 0.2371165814900494,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2289081281039334
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3762114483265683,
          "E3_aki_kdigo_creatinine": 0.28913863775957177,
          "E4_hypoxemia_spo2": 0.09791751926937971
        },
        "inner_mean_bce": 0.2351321239445124,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22737727703249005
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3753505092451127,
          "E3_aki_kdigo_creatinine": 0.28899616847372084,
          "E4_hypoxemia_spo2": 0.09751779807974824
        },
        "inner_mean_bce": 0.23469339966852634,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22642509232194838
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37830526609932724,
          "E3_aki_kdigo_creatinine": 0.2879303597680526,
          "E4_hypoxemia_spo2": 0.09757853328947338
        },
        "inner_mean_bce": 0.235158882422531,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.225488716511399
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37481982555943033,
          "E3_aki_kdigo_creatinine": 0.28617748998894027,
          "E4_hypoxemia_spo2": 0.09868242025958988
        },
        "inner_mean_bce": 0.23409731621319835,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2242790162845488
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37580360789664,
          "E3_aki_kdigo_creatinine": 0.2860005984814462,
          "E4_hypoxemia_spo2": 0.09782249847405318
        },
        "inner_mean_bce": 0.23395487446093727,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22367908959724875
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37385361229078823,
          "E3_aki_kdigo_creatinine": 0.286385615855548,
          "E4_hypoxemia_spo2": 0.09611996125152704
        },
        "inner_mean_bce": 0.23287112063797594,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22280250407692478
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37273093957504483,
          "E3_aki_kdigo_creatinine": 0.28435647302431283,
          "E4_hypoxemia_spo2": 0.09685086867954494
        },
        "inner_mean_bce": 0.23220036173241473,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22200558009090182
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3777124528244687,
          "E3_aki_kdigo_creatinine": 0.2845414192535785,
          "E4_hypoxemia_spo2": 0.09606452094687083
        },
        "inner_mean_bce": 0.23327614205332442,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22170561947804907
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 15,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37130529020421243,
          "E3_aki_kdigo_creatinine": 0.28580142261558816,
          "E4_hypoxemia_spo2": 0.09647562199446791
        },
        "inner_mean_bce": 0.23214131022789464,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22078056824601705
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "epoch_cap"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_f_seed17.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed17/model_state.pt",
      "sha256": "ce13a2bf8f1fadb45956f65d7e5c2faa3e0379e3fadb43efb2449224dcc317ce"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed17/train_states.npy",
      "sha256": "b0765ab3ab7b85126eb0176bc2a66396fb985debcd1a55a14ac14b432d06c75d"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "2bb90269efe9074265d9400e545e1afbfd148d86a6256234506407dd5beedc21",
    "from": "pretrained_checkpoint",
    "seed": 17
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 17.3,
  "seed": 17,
  "self_sha256": "3c954673b630cfa6ea1842ec70811f5a470491608fdae0175af3cbeafbdf0c86",
  "status": "TRAINED",
  "task_index": 1,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 15,
    "best_epoch_at_cap": true,
    "best_inner_mean_bce": 0.23142874820727302,
    "epochs_run": 15,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.4009243115360235,
          "E3_aki_kdigo_creatinine": 0.2975523608233327,
          "E4_hypoxemia_spo2": 0.1061167646591586
        },
        "inner_mean_bce": 0.2478205982227242,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2696914106305512
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3900161498626706,
          "E3_aki_kdigo_creatinine": 0.29477102188670945,
          "E4_hypoxemia_spo2": 0.10098813409736677
        },
        "inner_mean_bce": 0.24191566192273695,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2397420646285194
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38514981199831194,
          "E3_aki_kdigo_creatinine": 0.29323378604588396,
          "E4_hypoxemia_spo2": 0.09943093058705887
        },
        "inner_mean_bce": 0.23947952481914295,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23499407690022237
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3791075435759414,
          "E3_aki_kdigo_creatinine": 0.29127891790145627,
          "E4_hypoxemia_spo2": 0.09829329227571733
        },
        "inner_mean_bce": 0.23676130283016866,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23167425766023175
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3775550802098947,
          "E3_aki_kdigo_creatinine": 0.2911437000964246,
          "E4_hypoxemia_spo2": 0.09775006648173239
        },
        "inner_mean_bce": 0.23608189868074742,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22984166982512272
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3752077302095883,
          "E3_aki_kdigo_creatinine": 0.2896279788413838,
          "E4_hypoxemia_spo2": 0.09726138002095541
        },
        "inner_mean_bce": 0.23475884919345882,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22837577339682102
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37455968911319415,
          "E3_aki_kdigo_creatinine": 0.29005377742800104,
          "E4_hypoxemia_spo2": 0.09732021821039508
        },
        "inner_mean_bce": 0.23474894740804159,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2268584361727389
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3756844309911885,
          "E3_aki_kdigo_creatinine": 0.28887779362740756,
          "E4_hypoxemia_spo2": 0.0975435199090966
        },
        "inner_mean_bce": 0.23475430898758473,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22583315836364373
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37383123797765433,
          "E3_aki_kdigo_creatinine": 0.28811094116367125,
          "E4_hypoxemia_spo2": 0.09734703229784337
        },
        "inner_mean_bce": 0.2339273495200242,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22473276817613508
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3711403386416249,
          "E3_aki_kdigo_creatinine": 0.2889011545517701,
          "E4_hypoxemia_spo2": 0.09979358970495512
        },
        "inner_mean_bce": 0.23445567857065877,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22374119942919043
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3729915103743486,
          "E3_aki_kdigo_creatinine": 0.2868936490236874,
          "E4_hypoxemia_spo2": 0.09764787753039869
        },
        "inner_mean_bce": 0.2334248363124454,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22288812614884967
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3744541584182905,
          "E3_aki_kdigo_creatinine": 0.28515840313199714,
          "E4_hypoxemia_spo2": 0.09754269137756379
        },
        "inner_mean_bce": 0.2332043041173651,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22214262141425267
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37347815681516516,
          "E3_aki_kdigo_creatinine": 0.28816332753452867,
          "E4_hypoxemia_spo2": 0.09775008006421654
        },
        "inner_mean_bce": 0.2340130016340861,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22160869754320972
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37037852782245495,
          "E3_aki_kdigo_creatinine": 0.2843874005900073,
          "E4_hypoxemia_spo2": 0.09765265969669118
        },
        "inner_mean_bce": 0.23190517742418038,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22106122848985071
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 15,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37001233398546945,
          "E3_aki_kdigo_creatinine": 0.2840648491451017,
          "E4_hypoxemia_spo2": 0.09697836972195532
        },
        "inner_mean_bce": 0.23142874820727302,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22044277121633746
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "epoch_cap"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_f_seed23.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed23/model_state.pt",
      "sha256": "e96d851b24e6738da63e94318d2fbff1150c4ff285c4a5eebbdc76d206b1ce45"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed23/train_states.npy",
      "sha256": "4f03590d230ef0c0d456355026c058307455b337f4ea04b46c5c45632563ef13"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "6876e7bcba382298d788656ec33c37d40ba1360de33c66d1a3f3c2096293914b",
    "from": "pretrained_checkpoint",
    "seed": 23
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 17.2,
  "seed": 23,
  "self_sha256": "1b16459d4c7c5d9c2a15c01dcb5789843fc10328be082e516b0c8dba10ccc711",
  "status": "TRAINED",
  "task_index": 2,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 15,
    "best_epoch_at_cap": true,
    "best_inner_mean_bce": 0.23036647868243662,
    "epochs_run": 15,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.4011672619652163,
          "E3_aki_kdigo_creatinine": 0.30147742562702773,
          "E4_hypoxemia_spo2": 0.10637717257266882
        },
        "inner_mean_bce": 0.2492788380369073,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.27465917538950196
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.39217050003655407,
          "E3_aki_kdigo_creatinine": 0.29437105530599555,
          "E4_hypoxemia_spo2": 0.10436614431088778
        },
        "inner_mean_bce": 0.24372654742516203,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.24060481572853468
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3869200743568674,
          "E3_aki_kdigo_creatinine": 0.29341550536618505,
          "E4_hypoxemia_spo2": 0.10124260872905327
        },
        "inner_mean_bce": 0.2407452735404394,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23576500908234277
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37938639824531756,
          "E3_aki_kdigo_creatinine": 0.2918706108460019,
          "E4_hypoxemia_spo2": 0.10031096803161337
        },
        "inner_mean_bce": 0.2378457750690968,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23234892360088077
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37770380338424925,
          "E3_aki_kdigo_creatinine": 0.2905806449230531,
          "E4_hypoxemia_spo2": 0.09905638905928367
        },
        "inner_mean_bce": 0.23646505233772885,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22983379105972207
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37838230049691635,
          "E3_aki_kdigo_creatinine": 0.28884578112862136,
          "E4_hypoxemia_spo2": 0.09853886132529985
        },
        "inner_mean_bce": 0.23586811593503648,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22861929552770063
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3781492649460138,
          "E3_aki_kdigo_creatinine": 0.2882750728539544,
          "E4_hypoxemia_spo2": 0.09805439448959705
        },
        "inner_mean_bce": 0.23542263031234653,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2271205812587347
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3784447276350443,
          "E3_aki_kdigo_creatinine": 0.2885155012785811,
          "E4_hypoxemia_spo2": 0.09942940708508735
        },
        "inner_mean_bce": 0.23613647083883516,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2258998221335142
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37481219530987336,
          "E3_aki_kdigo_creatinine": 0.28594233841112515,
          "E4_hypoxemia_spo2": 0.09778833852643014
        },
        "inner_mean_bce": 0.2336566567899999,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22502274496900745
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37226348675167054,
          "E3_aki_kdigo_creatinine": 0.2869078145125648,
          "E4_hypoxemia_spo2": 0.09786653401952285
        },
        "inner_mean_bce": 0.23332307154677706,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2239821452982419
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3712312141956268,
          "E3_aki_kdigo_creatinine": 0.28586343672174874,
          "E4_hypoxemia_spo2": 0.09720278857997772
        },
        "inner_mean_bce": 0.23243581364252483,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22314807129449893
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37125797650077397,
          "E3_aki_kdigo_creatinine": 0.28335181940323123,
          "E4_hypoxemia_spo2": 0.09654752313803339
        },
        "inner_mean_bce": 0.23135391626133242,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22234564403467477
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37101571009216,
          "E3_aki_kdigo_creatinine": 0.2885744697627976,
          "E4_hypoxemia_spo2": 0.0970458769319001
        },
        "inner_mean_bce": 0.23320429725351827,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2220319459511085
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3711927414581699,
          "E3_aki_kdigo_creatinine": 0.2820135084154662,
          "E4_hypoxemia_spo2": 0.097191335150223
        },
        "inner_mean_bce": 0.23115759102361416,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2210898947132712
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 15,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36825471574731383,
          "E3_aki_kdigo_creatinine": 0.28206598124628723,
          "E4_hypoxemia_spo2": 0.0971365479366794
        },
        "inner_mean_bce": 0.23036647868243662,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.220760114775829
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "epoch_cap"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_f_seed29.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed29/model_state.pt",
      "sha256": "f7e0b2edb446423495e6398f056b3bac5c5b4942aa0d9a8961ed7d868cdc4bf0"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed29/train_states.npy",
      "sha256": "7a5139c5242f7fd8d0a5d335fd368cac5f00a05057ef90b66e230f38b1308f86"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "d46cb8bc1173d90f52df5e6ae5e1f8190f925a66e771de8d3485b1fd55e23e10",
    "from": "pretrained_checkpoint",
    "seed": 29
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 16.2,
  "seed": 29,
  "self_sha256": "c0c4a9c070e66743bf5023ca6a2dd00c834ec51c851f9c7bec9ecf9d353ce1a8",
  "status": "TRAINED",
  "task_index": 3,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 12,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.23249872766244334,
    "epochs_run": 14,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.4063753604514842,
          "E3_aki_kdigo_creatinine": 0.2970960753379324,
          "E4_hypoxemia_spo2": 0.10667672633735674
        },
        "inner_mean_bce": 0.2493558911236777,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.26972721243981723
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3936970185020453,
          "E3_aki_kdigo_creatinine": 0.29398150575638166,
          "E4_hypoxemia_spo2": 0.1050340822105388
        },
        "inner_mean_bce": 0.24427723248246722,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2408416722978911
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3877100839244001,
          "E3_aki_kdigo_creatinine": 0.2916358497325386,
          "E4_hypoxemia_spo2": 0.10339556263140601
        },
        "inner_mean_bce": 0.24124309141920602,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23570305816518405
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38773223251074296,
          "E3_aki_kdigo_creatinine": 0.2918561246185498,
          "E4_hypoxemia_spo2": 0.10108050630828516
        },
        "inner_mean_bce": 0.2403853755116513,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23230761703286387
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38075032843932116,
          "E3_aki_kdigo_creatinine": 0.2892730300114025,
          "E4_hypoxemia_spo2": 0.09990782179223015
        },
        "inner_mean_bce": 0.23719540636447797,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22986265385020857
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37873480708211926,
          "E3_aki_kdigo_creatinine": 0.2898994101355442,
          "E4_hypoxemia_spo2": 0.09985669166254242
        },
        "inner_mean_bce": 0.23684094312959902,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22808714247171924
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3776268852701586,
          "E3_aki_kdigo_creatinine": 0.29030413759231916,
          "E4_hypoxemia_spo2": 0.09836094776111402
        },
        "inner_mean_bce": 0.23607258764374617,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22662931422799093
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3756051735267182,
          "E3_aki_kdigo_creatinine": 0.2883731407649424,
          "E4_hypoxemia_spo2": 0.09786817976385168
        },
        "inner_mean_bce": 0.23469875850253075,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22544157069342674
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.375723208117803,
          "E3_aki_kdigo_creatinine": 0.28529185548035235,
          "E4_hypoxemia_spo2": 0.09817942578364051
        },
        "inner_mean_bce": 0.2338450940949568,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22470314864019733
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3784203901828491,
          "E3_aki_kdigo_creatinine": 0.2861552558331358,
          "E4_hypoxemia_spo2": 0.0977127429471774
        },
        "inner_mean_bce": 0.2346614717986755,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22381531593491913
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3746742557199442,
          "E3_aki_kdigo_creatinine": 0.2862274777930651,
          "E4_hypoxemia_spo2": 0.09753504330711685
        },
        "inner_mean_bce": 0.23361090879337923,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2232226595108488
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3729188058270236,
          "E3_aki_kdigo_creatinine": 0.2847867396387272,
          "E4_hypoxemia_spo2": 0.09711531511834075
        },
        "inner_mean_bce": 0.23249872766244334,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22242071584124315
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3738452432990061,
          "E3_aki_kdigo_creatinine": 0.28347453398191175,
          "E4_hypoxemia_spo2": 0.09792734280103711
        },
        "inner_mean_bce": 0.23264433410567656,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22158215937850445
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3781171501798372,
          "E3_aki_kdigo_creatinine": 0.28336611876560075,
          "E4_hypoxemia_spo2": 0.09806725257458704
        },
        "inner_mean_bce": 0.23380843383152097,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22130942992364708
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_f_seed31.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed31/model_state.pt",
      "sha256": "eb7490c41c8f84a608c0d59c39112e7965bbdea45c66675418c90e7a2b674beb"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/f_seed31/train_states.npy",
      "sha256": "19248abf14aee69795c975475838dc4bb6c4020e2868c9c6a2bfeb440b24c752"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "dc78418f1b70eb1b1bb09dde43aecc9cb47dcbb6f0f2d5e78ea49edb1cc5bacd",
    "from": "pretrained_checkpoint",
    "seed": 31
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 15.9,
  "seed": 31,
  "self_sha256": "c8fb6463c71ee8b635026c71fe3b5786577e14bffe1230c3bc60aa90504a6146",
  "status": "TRAINED",
  "task_index": 4,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 11,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.2322420577714648,
    "epochs_run": 13,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.4026504579873466,
          "E3_aki_kdigo_creatinine": 0.2973495620060961,
          "E4_hypoxemia_spo2": 0.10459195876915602
        },
        "inner_mean_bce": 0.24759950639533346,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.27135883831160573
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38950514886914434,
          "E3_aki_kdigo_creatinine": 0.2955471088323661,
          "E4_hypoxemia_spo2": 0.10335348183177945
        },
        "inner_mean_bce": 0.2429898397642099,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2407047570694187
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3847451009625319,
          "E3_aki_kdigo_creatinine": 0.29253769408978875,
          "E4_hypoxemia_spo2": 0.10120848613326162
        },
        "inner_mean_bce": 0.23986144023815872,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23611255357331942
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38310708030248375,
          "E3_aki_kdigo_creatinine": 0.2912566084418125,
          "E4_hypoxemia_spo2": 0.09985986656821116
        },
        "inner_mean_bce": 0.23845754058404095,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23327378277103303
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38028528336838435,
          "E3_aki_kdigo_creatinine": 0.2893128992107533,
          "E4_hypoxemia_spo2": 0.10034347657553919
        },
        "inner_mean_bce": 0.23726017316544712,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23095036775230518
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37573928944161156,
          "E3_aki_kdigo_creatinine": 0.2947163373542385,
          "E4_hypoxemia_spo2": 0.09949839025830914
        },
        "inner_mean_bce": 0.23747512871378407,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22909427842422153
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3747989937127017,
          "E3_aki_kdigo_creatinine": 0.2897035448495833,
          "E4_hypoxemia_spo2": 0.09765502418080597
        },
        "inner_mean_bce": 0.2348334129917838,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22784531393851856
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3754891191752091,
          "E3_aki_kdigo_creatinine": 0.2873487240695971,
          "E4_hypoxemia_spo2": 0.0976193882699059
        },
        "inner_mean_bce": 0.23423097590225284,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22671525916320942
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3767445739657171,
          "E3_aki_kdigo_creatinine": 0.28719318538408484,
          "E4_hypoxemia_spo2": 0.09700491781908914
        },
        "inner_mean_bce": 0.234267467315057,
        "seconds": 1.1,
        "train_cells": 303131,
        "train_mean_bce": 0.22576298064915234
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37230061880879295,
          "E3_aki_kdigo_creatinine": 0.2874829712918114,
          "E4_hypoxemia_spo2": 0.09719273414608987
        },
        "inner_mean_bce": 0.23324933552837812,
        "seconds": 1.2,
        "train_cells": 303131,
        "train_mean_bce": 0.225007826132744
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37089047960458577,
          "E3_aki_kdigo_creatinine": 0.2855229043934424,
          "E4_hypoxemia_spo2": 0.0972254498228989
        },
        "inner_mean_bce": 0.2322420577714648,
        "seconds": 1.5,
        "train_cells": 303131,
        "train_mean_bce": 0.22424569547381445
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37204868376929706,
          "E3_aki_kdigo_creatinine": 0.2868501038813674,
          "E4_hypoxemia_spo2": 0.09648018797288777
        },
        "inner_mean_bce": 0.232686188928383,
        "seconds": 1.1,
        "train_cells": 303131,
        "train_mean_bce": 0.2236884586984045
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37136070271130434,
          "E3_aki_kdigo_creatinine": 0.2857314569818061,
          "E4_hypoxemia_spo2": 0.09772578213195597
        },
        "inner_mean_bce": 0.23263858998107087,
        "seconds": 1.1,
        "train_cells": 303131,
        "train_mean_bce": 0.2229227163650311
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_g_seed13.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed13/model_state.pt",
      "sha256": "2e011081c46d21bb9f6fcd6cbd3d2c30625a0285b2c18ff79fbc145789452d33"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed13/train_states.npy",
      "sha256": "318fba8170a352ed434e0846422217d7a568b0e7b8dcfb94b2212412d944df7a"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_13_checkpoint",
    "from": "random_init",
    "torch_seed": 13
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 17.4,
  "seed": 13,
  "self_sha256": "e461710a3e8bcf0e0277bc8804c30f31177a3ca2515d878d2c4596fc2b6e9cc6",
  "status": "TRAINED",
  "task_index": 5,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 14,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.2274033779761347,
    "epochs_run": 15,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3822045527698346,
          "E3_aki_kdigo_creatinine": 0.2916348958839078,
          "E4_hypoxemia_spo2": 0.1084045043429178
        },
        "inner_mean_bce": 0.24179455941263805,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2670812379884787
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3747334303402198,
          "E3_aki_kdigo_creatinine": 0.28966617462208405,
          "E4_hypoxemia_spo2": 0.0974315549648
        },
        "inner_mean_bce": 0.23471326318362304,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23239102725967628
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3770216570217941,
          "E3_aki_kdigo_creatinine": 0.29524870202955783,
          "E4_hypoxemia_spo2": 0.09660903028560741
        },
        "inner_mean_bce": 0.2368248629668675,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22754015912274436
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37143820908309283,
          "E3_aki_kdigo_creatinine": 0.2860345354116806,
          "E4_hypoxemia_spo2": 0.0963925435983253
        },
        "inner_mean_bce": 0.23221978367336624,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22469645939498542
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3699587649138375,
          "E3_aki_kdigo_creatinine": 0.2808540161556745,
          "E4_hypoxemia_spo2": 0.09678260085048807
        },
        "inner_mean_bce": 0.23028168134609825,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22286213824608608
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3741619106259806,
          "E3_aki_kdigo_creatinine": 0.2842532481948498,
          "E4_hypoxemia_spo2": 0.09845302002550754
        },
        "inner_mean_bce": 0.23319711309385052,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22162545306086145
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3689112557994001,
          "E3_aki_kdigo_creatinine": 0.2797190060107413,
          "E4_hypoxemia_spo2": 0.09736913099954624
        },
        "inner_mean_bce": 0.22986606352403469,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21985832575852624
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37301138459226685,
          "E3_aki_kdigo_creatinine": 0.28022031203590525,
          "E4_hypoxemia_spo2": 0.09600524698606488
        },
        "inner_mean_bce": 0.2305763202073056,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21898733910249213
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36886953396419364,
          "E3_aki_kdigo_creatinine": 0.2800004917619608,
          "E4_hypoxemia_spo2": 0.09506014491496423
        },
        "inner_mean_bce": 0.22901379613808276,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21844827478873935
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.368491318465535,
          "E3_aki_kdigo_creatinine": 0.27688567395664354,
          "E4_hypoxemia_spo2": 0.09795405275610697
        },
        "inner_mean_bce": 0.22906044695935465,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21741560472402408
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3648791357525846,
          "E3_aki_kdigo_creatinine": 0.2781982561326554,
          "E4_hypoxemia_spo2": 0.09685764520725929
        },
        "inner_mean_bce": 0.22808132195654324,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2174725492466412
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36901273025227116,
          "E3_aki_kdigo_creatinine": 0.276996783376982,
          "E4_hypoxemia_spo2": 0.0951778710962854
        },
        "inner_mean_bce": 0.22811408492775676,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21575375161952334
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3639009145026809,
          "E3_aki_kdigo_creatinine": 0.279125042794893,
          "E4_hypoxemia_spo2": 0.09530247680582568
        },
        "inner_mean_bce": 0.22749495496276845,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21517973818480537
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36489182091421923,
          "E3_aki_kdigo_creatinine": 0.2783902474544402,
          "E4_hypoxemia_spo2": 0.09501648515155589
        },
        "inner_mean_bce": 0.2274033779761347,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21458822330949898
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 15,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3670713396253012,
          "E3_aki_kdigo_creatinine": 0.2784461368483395,
          "E4_hypoxemia_spo2": 0.09855518860311503
        },
        "inner_mean_bce": 0.22943554520571247,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2137465949641045
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "epoch_cap"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_g_seed17.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed17/model_state.pt",
      "sha256": "fff488fdd56a971899ab207d01275fa8d639d9641f3c0dc98aa5d5cc97e9abb7"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed17/train_states.npy",
      "sha256": "2c8e896014bcccb580f7409338b7a0f62b85aebe221d6e4cd0cc41c541aed3b3"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_17_checkpoint",
    "from": "random_init",
    "torch_seed": 17
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 9.0,
  "seed": 17,
  "self_sha256": "00170029dca0ca0b3d5c1fc3c51e8c0ba9415447f086a2f1dbd9644b24308c05",
  "status": "TRAINED",
  "task_index": 6,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 5,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.231754875652135,
    "epochs_run": 7,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38511172231237917,
          "E3_aki_kdigo_creatinine": 0.29808113322661534,
          "E4_hypoxemia_spo2": 0.10831611519547477
        },
        "inner_mean_bce": 0.24465198845166375,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2712112612452027
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37825271621835777,
          "E3_aki_kdigo_creatinine": 0.2924312674526409,
          "E4_hypoxemia_spo2": 0.09786127080691691
        },
        "inner_mean_bce": 0.2367360315189603,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2323840574848206
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3799393810018702,
          "E3_aki_kdigo_creatinine": 0.293209817112745,
          "E4_hypoxemia_spo2": 0.09666471733872557
        },
        "inner_mean_bce": 0.2369590946431567,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2275556258802661
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37229204461083715,
          "E3_aki_kdigo_creatinine": 0.2896510915419799,
          "E4_hypoxemia_spo2": 0.09645141461210163
        },
        "inner_mean_bce": 0.23365878000661505,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22530280043562861
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3705922363719023,
          "E3_aki_kdigo_creatinine": 0.28231250928189544,
          "E4_hypoxemia_spo2": 0.09882353547860763
        },
        "inner_mean_bce": 0.231754875652135,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2236582235627398
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3743204118745097,
          "E3_aki_kdigo_creatinine": 0.28070762828115003,
          "E4_hypoxemia_spo2": 0.09770025385300667
        },
        "inner_mean_bce": 0.23177175751217466,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2219328379438424
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3892779958952199,
          "E3_aki_kdigo_creatinine": 0.28245411954617244,
          "E4_hypoxemia_spo2": 0.0954718526468531
        },
        "inner_mean_bce": 0.23544642772684857,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22132092924802094
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_g_seed23.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed23/model_state.pt",
      "sha256": "68263d2b62ff335555ee0ebb41a4fb1938eeb91cd5f7db404cbad1be325d9c1d"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed23/train_states.npy",
      "sha256": "6f8a23417b2e6256cc9cb45d841c2e5152a39ced3cc78ccfb63fc3cfab9ac20c"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_23_checkpoint",
    "from": "random_init",
    "torch_seed": 23
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 10.1,
  "seed": 23,
  "self_sha256": "fe03f21892872fa45506465bff48b55bd6b375cbf9b804ca90c9f2e53148b021",
  "status": "TRAINED",
  "task_index": 7,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 6,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.23049982995597415,
    "epochs_run": 8,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38932399969924986,
          "E3_aki_kdigo_creatinine": 0.2958430752329756,
          "E4_hypoxemia_spo2": 0.10821574403326904
        },
        "inner_mean_bce": 0.24500418112601585,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2637565944490454
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37746518280532054,
          "E3_aki_kdigo_creatinine": 0.28925661377443995,
          "E4_hypoxemia_spo2": 0.09819688719888175
        },
        "inner_mean_bce": 0.23561926259281238,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23095859049748707
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37410055398005854,
          "E3_aki_kdigo_creatinine": 0.28622344485411716,
          "E4_hypoxemia_spo2": 0.09834478007748752
        },
        "inner_mean_bce": 0.23378342700720992,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2269046785624353
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3826054948522253,
          "E3_aki_kdigo_creatinine": 0.2834123469558239,
          "E4_hypoxemia_spo2": 0.09636326994937319
        },
        "inner_mean_bce": 0.23433575160872464,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22533322481428558
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3754501094815978,
          "E3_aki_kdigo_creatinine": 0.28309661190288854,
          "E4_hypoxemia_spo2": 0.09753129906898772
        },
        "inner_mean_bce": 0.23278965684324138,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2233951913577458
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3698243514499923,
          "E3_aki_kdigo_creatinine": 0.28142693055392926,
          "E4_hypoxemia_spo2": 0.09694615886080699
        },
        "inner_mean_bce": 0.23049982995597415,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22191669498051236
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3719583998930958,
          "E3_aki_kdigo_creatinine": 0.28325115490430364,
          "E4_hypoxemia_spo2": 0.0960399819255167
        },
        "inner_mean_bce": 0.23130312287971197,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22041040208215884
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3744983256270663,
          "E3_aki_kdigo_creatinine": 0.2784314191313074,
          "E4_hypoxemia_spo2": 0.1039729845929717
        },
        "inner_mean_bce": 0.23360837740667337,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22010088722764617
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_g_seed29.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed29/model_state.pt",
      "sha256": "277c2d89f74bd3608cb78cf2895d9055a3b77c279dfda5a159de0a787b15b089"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed29/train_states.npy",
      "sha256": "1ad8bdf99636d4c90f31e4a6d3822960b288c9954555fa1ba2d864f052223349"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_29_checkpoint",
    "from": "random_init",
    "torch_seed": 29
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 9.0,
  "seed": 29,
  "self_sha256": "364aad58db8f731981f48379a3747e147a82a4f00f6d59e89c092b1fc5d05da4",
  "status": "TRAINED",
  "task_index": 8,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 5,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.23075865280690408,
    "epochs_run": 7,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3863976981011151,
          "E3_aki_kdigo_creatinine": 0.2917809909101684,
          "E4_hypoxemia_spo2": 0.1035606735724121
        },
        "inner_mean_bce": 0.24100628870404248,
        "seconds": 1.3,
        "train_cells": 303131,
        "train_mean_bce": 0.26033526709526084
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.38121605753083676,
          "E3_aki_kdigo_creatinine": 0.28695603964904437,
          "E4_hypoxemia_spo2": 0.09712426823913922
        },
        "inner_mean_bce": 0.2354344187404587,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23164923832218023
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37548972111331846,
          "E3_aki_kdigo_creatinine": 0.28527194458744115,
          "E4_hypoxemia_spo2": 0.09924200276010565
        },
        "inner_mean_bce": 0.23420565700170654,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22741230747332597
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37191266285709157,
          "E3_aki_kdigo_creatinine": 0.28356825937150143,
          "E4_hypoxemia_spo2": 0.09777193314933112
        },
        "inner_mean_bce": 0.2320951243178471,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2247426990916375
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37109069926821836,
          "E3_aki_kdigo_creatinine": 0.2812683127780999,
          "E4_hypoxemia_spo2": 0.09687692667537588
        },
        "inner_mean_bce": 0.23075865280690408,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22351790196040708
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3687989704012804,
          "E3_aki_kdigo_creatinine": 0.28166122589920145,
          "E4_hypoxemia_spo2": 0.0992413315590142
        },
        "inner_mean_bce": 0.23123021464123905,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22165888836373193
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37237451013182227,
          "E3_aki_kdigo_creatinine": 0.2887748309668665,
          "E4_hypoxemia_spo2": 0.09523261190300816
        },
        "inner_mean_bce": 0.232900581641281,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22026180274116933
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/train_receipt_g_seed31.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 0,
        "inner_positives": 0,
        "train_cells": 0,
        "train_positives": 0
      },
      "E2_circulatory_map": {
        "inner_cells": 8923,
        "inner_positives": 1497,
        "train_cells": 81687,
        "train_positives": 13428
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 10942,
        "inner_positives": 1135,
        "train_cells": 98840,
        "train_positives": 9974
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 13481,
        "inner_positives": 326,
        "train_cells": 122604,
        "train_positives": 2806
      }
    },
    "inner_persons": 4213,
    "inner_stays": 5936,
    "train_stays": 54102,
    "train_stays_with_labels": 60038
  },
  "device": "cuda",
  "extract_receipt_sha256": "ceca58c32dee8d8945c144d9e180a9a28190ea4a91bcd4e097ee6f9d2df14bac",
  "files": {
    "model_state": {
      "name": "model_state.pt",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed31/model_state.pt",
      "sha256": "8e4b5b22e56950abde217dbd7d90266b8e8ebef83c2807a5cdfc1dc966ccc66d"
    },
    "train_states": {
      "name": "train_states.npy",
      "path": "/home/yankli/dt_icu_runs/revision_v3/mimic4_read/52b5eef7a7f8_20261002t120818z_mimic4_read/BT/g_seed31/train_states.npy",
      "sha256": "21287816b850ca0e4cf1f75fa65d4cec1120d36039305d29338fcb584e3f33be"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_31_checkpoint",
    "from": "random_init",
    "torch_seed": 31
  },
  "labels": "MIMIC-IV TRAIN only",
  "peak_gpu_memory_mib": 256.5283203125,
  "recipe": {
    "batch_stays": 256,
    "early_stopping": "fit_endpoint_model_e1_unlabelled (protocol 2.1)",
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells_e1_never_labelled",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "train_state_builder": "p1_batch_tensors_with_fixed_width_48",
    "weight_decay": 0.0001
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_family_b_train_receipt_v1",
  "seconds": 16.2,
  "seed": 31,
  "self_sha256": "616b4d6de71a806ad1319ae8816a0348ecca74b9d1de4b778da7cd122f8bb2ff",
  "status": "TRAINED",
  "task_index": 9,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "train_states_shape": [
    182702,
    64
  ],
  "training": {
    "best_epoch": 12,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.22807599606900356,
    "epochs_run": 14,
    "history": [
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3974984081473089,
          "E3_aki_kdigo_creatinine": 0.29176092383151647,
          "E4_hypoxemia_spo2": 0.1066942296319241
        },
        "inner_mean_bce": 0.24523694698407184,
        "seconds": 1.4,
        "train_cells": 303131,
        "train_mean_bce": 0.2733495609283913
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37524971881282043,
          "E3_aki_kdigo_creatinine": 0.2920324081172675,
          "E4_hypoxemia_spo2": 0.09864598185025163
        },
        "inner_mean_bce": 0.23611882480384994,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.23199404909632684
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3822742100054809,
          "E3_aki_kdigo_creatinine": 0.2898245079167428,
          "E4_hypoxemia_spo2": 0.09875098690329794
        },
        "inner_mean_bce": 0.23731645762452064,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22785285884193066
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3721802893286661,
          "E3_aki_kdigo_creatinine": 0.28602056236594803,
          "E4_hypoxemia_spo2": 0.09724730969925555
        },
        "inner_mean_bce": 0.2327593323680068,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2249677629709707
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3719657154931865,
          "E3_aki_kdigo_creatinine": 0.28401564784774264,
          "E4_hypoxemia_spo2": 0.09685567574705836
        },
        "inner_mean_bce": 0.23188570331799307,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2239319556606457
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37437613903106787,
          "E3_aki_kdigo_creatinine": 0.286992495074348,
          "E4_hypoxemia_spo2": 0.0958843119428646
        },
        "inner_mean_bce": 0.2331148137401635,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22182649317280428
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3743106851018786,
          "E3_aki_kdigo_creatinine": 0.2807092933327074,
          "E4_hypoxemia_spo2": 0.0967290394561385
        },
        "inner_mean_bce": 0.23137706206797667,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2211180122855429
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3665178848945492,
          "E3_aki_kdigo_creatinine": 0.2803245827520249,
          "E4_hypoxemia_spo2": 0.09694308016440094
        },
        "inner_mean_bce": 0.2292520942566727,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.22025263048393462
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.37520821928430215,
          "E3_aki_kdigo_creatinine": 0.28076060592659735,
          "E4_hypoxemia_spo2": 0.09595033413454294
        },
        "inner_mean_bce": 0.23131925703803843,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21926112317363636
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36712035311987806,
          "E3_aki_kdigo_creatinine": 0.2802498562421818,
          "E4_hypoxemia_spo2": 0.09566693786661841
        },
        "inner_mean_bce": 0.22887287312632723,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2180361757352973
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3683117083419429,
          "E3_aki_kdigo_creatinine": 0.2776479049958731,
          "E4_hypoxemia_spo2": 0.09839606866949027
        },
        "inner_mean_bce": 0.22944119689718104,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21802166387591704
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36742323401208604,
          "E3_aki_kdigo_creatinine": 0.27880928821874,
          "E4_hypoxemia_spo2": 0.09466459581171244
        },
        "inner_mean_bce": 0.22807599606900356,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.21684954289274636
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.3683515457004546,
          "E3_aki_kdigo_creatinine": 0.2786504054849576,
          "E4_hypoxemia_spo2": 0.09457933289936994
        },
        "inner_mean_bce": 0.22823779661482543,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2161478422604934
      },
      {
        "batches": 212,
        "batches_clipped": 212,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E2_circulatory_map": 0.36947721784643617,
          "E3_aki_kdigo_creatinine": 0.280049829721843,
          "E4_hypoxemia_spo2": 0.09535221133526757
        },
        "inner_mean_bce": 0.2293106703254033,
        "seconds": 1.0,
        "train_cells": 303131,
        "train_mean_bce": 0.2156674789886327
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_read_6f9c4a6_13172_v1/verify_receipt.json <==
{
  "comparison": "numbers at 1e-12 (relative and absolute), text exactly; not bytes",
  "freeze_sha256": "2f480e66585fee0c3e8bbe55bc48b7800916c188757ce0940d9838778c5a977f",
  "label_receipt_sha256": "ae7d035bd2c5392a94df4800c9eac238334bb899639ce42c53403f43bb41316f",
  "labels_opened_marker_sha256": "a8ad50159884980af7021953c9a9e792068d02b78c0aae219cb3d763702e3ca9",
  "labels_read_under_marker": true,
  "marker_written": false,
  "outcomes": {
    "family_a": "A_MAJORITY",
    "family_a_secondary": "A2_CONTRADICTED",
    "family_b": "B_E3_ONLY",
    "secondaries": "SCORED"
  },
  "run_id": "52b5eef7a7f8_20261002t120818z_mimic4_read",
  "schema_version": "icare_dt_revision_v3_mimic4_read_verify_receipt_v1",
  "score_lock_sha256": "30778ff721fac5f0738b8c541a903d5b03fe0de5dc80ce170de7952119ffd3ac",
  "score_receipt_sha256": "458fa680fa4973e4e59f351177b46d1ff7a9314b367d06d2a64bd9589fbef391",
  "score_rosters_sha256": "1061c73bcfe840ba95d9174361db5d9adf5eb1860642dc9f09450e79af3e049a",
  "self_sha256": "7bd7b1d35da79b0b5b3ca3c1a7c7291867c60f94bd155296de7c18384d09d7d9",
  "status": "VERIFIED",
  "tolerance": 1e-12,
  "values_compared": {
    "contrasts_a.csv": 2970,
    "contrasts_b.csv": 1242,
    "mechanism_a.json": 270,
    "mechanism_b.json": 460,
    "mechanism_sec.json": 110,
    "metrics_a.csv": 4050,
    "metrics_b.csv": 1824,
    "metrics_sec.csv": 14076,
    "outcomes.family_a": 516,
    "outcomes.family_b": 125,
    "outcomes.json": 855,
    "outcomes.secondaries": 210,
    "score_lock.family_a": 684,
    "score_lock.family_b": 10265,
    "score_rosters.family_a": 58792,
    "score_rosters.family_b": 81976,
    "score_rosters.secondaries": 6955
  }
}


==> source_data/Supplementary_Tables_S20_S27/mimic4_train_census_32de53f_13062_v1/c3_input_shift_channels.csv <==
source,channel_index,channel,is_target,sample_stays,valid_hours,encoder_observed_fraction,prefill_occurrence_fraction,postfill_available_fraction,stays_with_any_available_fraction,available_values,z_mean,z_sd,z_q01,z_q05,z_q25,z_q50,z_q75,z_q95,z_q99,clamped_fraction,clamped_low_fraction,clamped_high_fraction,histogram_resolution_z
mimic4,0,heart_rate,true,5000,794043,0.46613848368413296,0.46613848368413296,0.9953755653031385,0.9956,790371,-0.07419880232640776,0.9742780331062137,-1.9649999999999999,-1.5150000000000006,-0.7750000000000004,-0.15499999999999936,0.5750000000000011,1.5950000000000006,2.5549999999999997,0.0,0.0,0.0,0.01
mimic4,1,invasive_systolic_blood_pressure,true,5000,794043,0.16337024569198394,0.16337024569198394,0.4098228937223803,0.3804,325417,-0.01619813967047282,0.8658488370267341,-1.8249999999999993,-1.2650000000000006,-0.6150000000000002,-0.07499999999999929,0.5150000000000006,1.4849999999999994,2.2249999999999996,0.0,0.0,0.0,0.01
mimic4,2,invasive_diastolic_blood_pressure,true,5000,794043,0.16335261440501334,0.16335261440501334,0.4098228937223803,0.3804,325417,-0.02457394172714118,0.9610341013930757,-1.6349999999999998,-1.205,-0.6649999999999991,-0.17499999999999893,0.4250000000000007,1.6349999999999998,3.215,0.0,0.0,0.0,0.01
mimic4,3,invasive_mean_blood_pressure,true,5000,794043,0.17950161389244662,0.17950161389244662,0.438744501242376,0.4046,348382,-0.046208658386207364,0.932563123326199,-2.6849999999999996,-1.0749999999999993,-0.5549999999999997,-0.15499999999999936,0.3650000000000002,1.3650000000000002,4.6850000000000005,0.0,0.0,0.0,0.01
mimic4,4,noninvasive_systolic_blood_pressure,true,5000,794043,0.28709528325292205,0.28709528325292205,0.9454500574905893,0.9792,750728,-0.01839631410030108,0.9921167896811602,-2.005,-1.4450000000000003,-0.7449999999999992,-0.09500000000000064,0.6050000000000004,1.7149999999999999,2.5549999999999997,0.0,0.0,0.0,0.01
mimic4,5,noninvasive_diastolic_blood_pressure,true,5000,794043,0.2870549831684178,0.2870549831684178,0.9454500574905893,0.9792,750728,-0.039100446826932755,1.0334855738049487,-2.1049999999999995,-1.5749999999999993,-0.7149999999999999,-0.125,0.5350000000000001,1.7249999999999996,2.8450000000000006,0.0,0.0,0.0,0.01
mimic4,6,noninvasive_mean_blood_pressure,true,5000,794043,0.28740131201962615,0.28740131201962615,0.9462245747396552,0.9792,751343,-0.04664354084918022,1.025024885474329,-2.1949999999999994,-1.4849999999999994,-0.7650000000000006,-0.11500000000000021,0.5350000000000001,1.705,2.745000000000001,0.0,0.0,0.0,0.01
mimic4,7,O2_pulseoxymetry_saturation,true,5000,794043,0.4558695184013964,0.4558695184013964,0.995133764796113,0.9944,790179,-0.030135626453499834,1.0240688900670842,-3.0949999999999998,-1.6449999999999996,-0.5549999999999997,0.1750000000000007,0.8949999999999996,1.2650000000000006,1.2650000000000006,0.0,0.0,0.0,0.01
mimic4,8,O2_arterial_saturation,true,5000,794043,0.011666874463977392,0.011666874463977392,0.33722858837619624,0.313,267774,-0.06267068749337439,1.0312260171476935,-1.5749999999999993,-1.5749999999999993,-1.5350000000000001,0.5850000000000009,0.7850000000000001,0.9849999999999994,0.9849999999999994,0.0,0.0,0.0,0.01
mimic4,9,temperature,true,5000,794043,0.13867888766729258,0.13867888766729258,0.9729548651647328,0.9818,772568,-0.005925259541327242,0.9900184876444577,-2.495,-1.4350000000000005,-0.48499999999999943,-0.0649999999999995,0.46499999999999986,1.7349999999999994,3.005000000000001,0.00011261144650050222,0.0,0.00011261144650050222,0.01
mimic4,10,respiratory_rate,true,5000,794043,0.46132136420823555,0.46132136420823555,0.9944360695831334,0.9944,789625,-0.05579582304759572,0.9666570321935258,-1.9450000000000003,-1.424999999999999,-0.7349999999999994,-0.21499999999999986,0.47499999999999964,1.6850000000000005,2.545,0.0,0.0,0.0,0.01
mimic4,11,expiratory_tidal_volume,true,5000,794043,0.02496590235037649,0.02496590235037649,0.42380072615714764,0.3722,336516,0.06302043146638814,0.9923502551719582,-3.9450000000000003,-1.1850000000000005,-0.26500000000000057,0.19500000000000028,0.6549999999999994,1.1150000000000002,2.035,4.1602776688181244e-05,0.0,4.1602776688181244e-05,0.01
mimic4,12,plateau_pressure,true,5000,794043,0.01794613138079424,0.01794613138079424,0.38803188240435343,0.3354,308114,0.0028126240863890852,0.9921837668526233,-1.6750000000000007,-1.254999999999999,-0.6349999999999998,-0.21499999999999986,0.625,1.7750000000000004,2.7249999999999996,3.570107168126083e-05,0.0,3.570107168126083e-05,0.01
mimic4,13,respiratory_rate_setting,false,5000,794043,0.27003827248650264,,0.27003827248650264,0.2488,214422,-0.052610536537153196,0.9096250343465669,-0.254999999999999,-0.254999999999999,-0.254999999999999,-0.254999999999999,-0.254999999999999,0.6150000000000002,4.095000000000001,0.0,0.0,0.0,0.01
mimic4,14,tidal_volume_setting,false,5000,794043,0.46423052655838537,,0.46423052655838537,0.4108,368619,0.03685552992950436,0.9860523197664003,-2.885,-1.3249999999999993,-0.504999999999999,-0.004999999999999005,0.5150000000000006,1.7149999999999999,2.8949999999999996,0.0,0.0,0.0,0.01
mimic4,15,FiO2,false,5000,794043,0.5530506534280889,,0.5530506534280889,0.4932,439146,0.018756957210128704,0.9911817982023903,-2.585,-0.9049999999999994,-0.3049999999999997,-0.3049999999999997,0.29499999999999993,2.085000000000001,3.285,0.0,0.0,0.0,0.01
mimic4,16,PEEP,false,5000,794043,0.4687176890924043,,0.4687176890924043,0.4152,372182,0.08507542490298567,1.13041533974306,-0.375,-0.375,-0.375,-0.375,-0.375,2.6449999999999996,4.734999999999999,2.955543255718976e-05,0.0,2.955543255718976e-05,0.01
mimic4,17,lactate,true,5000,794043,0.021346451010839464,0.021346451010839464,0.6378445499802907,0.5818,506476,0.04327257454795493,0.9852337685259034,-0.9649999999999999,-0.8650000000000002,-0.5549999999999997,-0.14499999999999957,0.26500000000000057,1.5050000000000008,3.9849999999999994,0.0014610761418112606,0.0,0.0014610761418112606,0.01
mimic4,18,blood_glucose,true,5000,794043,0.12302734234795848,0.12302734234795848,0.9770176174338165,0.9846,775794,0.03708481799824116,1.0368713135031797,-1.295,-1.0150000000000006,-0.6449999999999996,-0.22499999999999964,0.3849999999999998,2.075000000000001,3.7750000000000004,0.0003132274804909551,0.0,0.0003132274804909551,0.01
mimic4,19,magnesium,true,5000,794043,0.05757622698015095,0.05757622698015095,0.9477786467483499,0.9752,752577,0.045171044590265504,1.0323597904580202,-2.115,-1.4749999999999996,-0.5150000000000006,-0.20500000000000007,0.4350000000000005,1.7149999999999999,3.3149999999999995,0.0,0.0,0.0,0.01
mimic4,20,sodium,true,5000,794043,0.0659825727322072,0.0659825727322072,0.9626531560633366,0.9772,764388,0.015606622025201973,0.9810192006013843,-2.4749999999999996,-1.4749999999999996,-0.48499999999999943,-0.08499999999999908,0.5150000000000006,1.5150000000000006,2.5150000000000006,0.0,0.0,0.0,0.01
mimic4,21,creatinine,true,5000,794043,0.05990103810498928,0.05990103810498928,0.960158328956996,0.9764,762407,0.003886802331261577,1.031957638878949,-0.7750000000000004,-0.7050000000000001,-0.504999999999999,-0.3650000000000002,0.04499999999999993,1.9450000000000003,4.585000000000001,0.00029905286808751757,0.0,0.00029905286808751757,0.01
mimic4,22,calcium,true,5000,794043,0.0525412351724025,0.0525412351724025,0.9292758704503409,0.9568,737885,-0.09742738159436296,0.951326954788027,-2.325,-1.5250000000000004,-0.7349999999999994,-0.07499999999999929,0.45500000000000007,1.3849999999999998,2.4450000000000003,0.0,0.0,0.0,0.01
mimic4,23,chloride,true,5000,794043,0.0635683457948751,0.0635683457948751,0.9621242174542185,0.977,763968,0.04771532416076276,1.0081255717005664,-2.415,-1.6150000000000002,-0.6549999999999994,-0.015000000000000568,0.625,1.5850000000000009,2.545,0.0,0.0,0.0,0.01
mimic4,24,potassium,true,5000,794043,0.07086392046778323,0.07086392046778323,0.9637765209188923,0.978,765280,-0.02312708638314165,1.0052682242892779,-2.075,-1.5150000000000006,-0.754999999999999,-0.1850000000000005,0.5649999999999995,1.705,2.835000000000001,0.0,0.0,0.0,0.01
mimic4,25,PTT,true,5000,794043,0.03582803450190985,0.03582803450190985,0.8728759021866574,0.8798,693101,-0.023757497348389663,0.9879651565797162,-0.8550000000000004,-0.7349999999999994,-0.5449999999999999,-0.3650000000000002,0.015000000000000568,1.995000000000001,4.695,0.0,0.0,0.0,0.01
mimic4,26,bilirubine,true,5000,794043,0.01565280469697485,0.01565280469697485,0.5880550549529433,0.5614,466941,-0.03347101304821201,0.8734212141357712,-0.3550000000000004,-0.3550000000000004,-0.3149999999999995,-0.27500000000000036,-0.15499999999999936,1.245000000000001,4.575000000000001,0.00032338132654875025,0.0,0.00032338132654875025,0.01
mimic4,27,alanine_aminotransferase,true,5000,794043,0.01567799224979,0.01567799224979,0.5890373695127342,0.5626,467721,0.01920515574089055,0.9251761874029,-0.3049999999999997,-0.29499999999999993,-0.254999999999999,-0.20500000000000007,-0.07499999999999929,0.8550000000000004,4.375,0.003730856643169753,0.0,0.003730856643169753,0.01
mimic4,28,aspartate_aminotransferase,true,5000,794043,0.015909717735689378,0.015909717735689378,0.5955067924533054,0.567,472858,0.05722409691797673,1.0854224529908092,-0.34500000000000064,-0.3249999999999993,-0.27500000000000036,-0.20500000000000007,-0.04499999999999993,0.9749999999999996,5.975,0.0061625265936073835,0.0,0.0061625265936073835,0.01
mimic4,29,alkaline_phosphatase,true,5000,794043,0.015581020171451672,0.015581020171451672,0.5884744277073156,0.559,467274,-0.12605617180228892,0.7571146048986431,-0.7349999999999994,-0.6649999999999991,-0.5250000000000004,-0.3550000000000004,-0.025000000000000355,1.1449999999999996,3.2349999999999994,0.0,0.0,0.0,0.01
mimic4,30,albumin,true,5000,794043,0.007704872406154327,0.007704872406154327,0.4564110507869221,0.4468,362410,0.09751876595660254,1.003347143257736,-2.075,-1.584999999999999,-0.6050000000000004,0.054999999999999716,0.8650000000000002,1.8550000000000004,2.505000000000001,0.0,0.0,0.0,0.01
mimic4,31,phosphate,true,5000,794043,0.053100398844898825,0.053100398844898825,0.931181308820807,0.957,739398,-0.047741845507137136,1.0036513854051654,-1.6950000000000003,-1.3650000000000002,-0.7149999999999999,-0.21499999999999986,0.3550000000000004,1.745000000000001,3.5549999999999997,0.0,0.0,0.0,0.01
mimic4,32,bicarbonate,true,5000,794043,0.05980910353721398,0.05980910353721398,0.9601809977545297,0.9766,762425,-0.029754413486665014,1.0279272885456041,-2.245,-1.5950000000000006,-0.7449999999999992,-0.09500000000000064,0.5449999999999999,1.625,2.915000000000001,0.0,0.0,0.0,0.01
mimic4,33,blood_urea_nitrogen,true,5000,794043,0.05972724399056474,0.05972724399056474,0.9600185380388719,0.9762,762296,-0.029197895698301796,0.9613734783606172,-1.0649999999999995,-0.9350000000000005,-0.6749999999999989,-0.3349999999999991,0.27500000000000036,1.9450000000000003,3.455,0.0,0.0,0.0,0.01
mimic4,34,pH,true,5000,794043,0.035782696906842576,0.035782696906842576,0.6829176757430013,0.6206,542266,-0.06065965511222946,1.039410717584466,-2.795,-1.7149999999999999,-0.6449999999999996,-0.025000000000000355,0.5850000000000009,1.5050000000000008,2.125,7.376453622391963e-06,7.376453622391963e-06,0.0,0.01
mimic4,35,paO2,true,5000,794043,0.0331304475954073,0.0331304475954073,0.6628457149046084,0.5992,526328,0.024600116114362285,1.009962510618184,-1.2650000000000006,-1.1050000000000004,-0.7149999999999999,-0.125,0.45500000000000007,1.6750000000000007,3.835000000000001,8.739797236704108e-05,0.0,8.739797236704108e-05,0.01
mimic4,36,paCO2,true,5000,794043,0.03309518502146609,0.03309518502146609,0.6626253238174759,0.599,526153,-0.006585883987406995,0.9706104337373525,-1.754999999999999,-1.2750000000000004,-0.5950000000000006,-0.11500000000000021,0.46499999999999986,1.7249999999999996,3.375,0.0,0.0,0.0,0.01
mimic4,37,hemoglobin,true,5000,794043,0.054731292889679775,0.054731292889679775,0.9570338130302767,0.9766,759926,0.15007764403066126,1.032359661892739,-1.545,-1.2249999999999996,-0.6349999999999998,0.005000000000000782,0.8049999999999997,2.0950000000000006,2.9450000000000003,0.0,0.0,0.0,0.01
mimic4,38,white_blood_cells,true,5000,794043,0.05408397278233043,0.05408397278233043,0.9568020875443773,0.9764,759742,0.04685020590020064,1.0106491470591499,-1.4649999999999999,-1.0649999999999995,-0.5749999999999993,-0.14499999999999957,0.4150000000000009,1.7249999999999996,3.905000000000001,0.0,0.0,0.0,0.01
mimic4,39,platelets,true,5000,794043,0.05473633040024281,0.05473633040024281,0.9572264978093126,0.976,760079,-0.05021862600887535,0.8994824553693597,-1.4450000000000003,-1.2349999999999994,-0.6649999999999991,-0.19500000000000028,0.3949999999999996,1.6050000000000004,2.865,0.0,0.0,0.0,0.01
mimic4,40,urine_output,true,5000,794043,0.27132913456827906,0.27132913456827906,0.9547568582557872,0.9544,758118,0.01356252649168243,1.0034025747925417,-0.9749999999999996,-0.9049999999999994,-0.6749999999999989,-0.28500000000000014,0.3949999999999996,2.005000000000001,3.495000000000001,0.0,0.0,0.0,0.01
mimic4,41,ventilator_mode,false,5000,794043,0.4683449133107401,,0.4683449133107401,0.4162,371886,0.08024747542461685,1.0371115865732756,-0.9450000000000003,-0.6649999999999991,-0.6649999999999991,-0.23499999999999943,-0.23499999999999943,2.495000000000001,2.635,0.0,0.0,0.0,0.01
mimic4,42,glasgow_coma_score,true,5000,794043,0.12772733970326544,0.12772733970326544,0.9794494756581192,0.9856,777725,-0.03404005847246929,1.0530763788882518,-3.415,-2.425,-0.09500000000000064,0.5649999999999995,0.5649999999999995,0.5649999999999995,0.5649999999999995,0.0,0.0,0.0,0.01
mimic4,43,glasgow_coma_score_eye,true,5000,794043,0.12879655132026854,0.12879655132026854,0.9799418923156554,0.986,778116,-0.06285907374832586,1.0690452842791618,-3.4749999999999996,-3.4749999999999996,0.4350000000000005,0.4350000000000005,0.4350000000000005,0.4350000000000005,0.4350000000000005,0.0,0.0,0.0,0.01
mimic4,44,glasgow_coma_score_motor,true,5000,794043,0.12826887208879117,0.12826887208879117,0.9797756544670755,0.986,777984,-0.03517671318118886,1.0476437658478932,-4.195,-3.295,0.33500000000000085,0.33500000000000085,0.33500000000000085,0.33500000000000085,0.33500000000000085,0.0,0.0,0.0,0.01
mimic4,45,glasgow_coma_score_verbal,true,5000,794043,0.12854971330268009,0.12854971330268009,0.9798726265454137,0.9858,778061,-0.009459878919352398,1.0203127531437317,-1.8949999999999996,-1.8949999999999996,0.005000000000000782,0.6349999999999998,0.6349999999999998,0.6349999999999998,0.6349999999999998,0.0,0.0,0.0,0.01
mimic4,46,hydrazaline,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,47,labelatol,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,48,abciximab,false,5000,794043,1.0,,1.0,1.0,794043,5.404481591846054e-07,0.00048158813572716147,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,49,acyclovir,false,5000,794043,1.0,,1.0,1.0,794043,-0.0033804072277207908,0.04870117451485178,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,2.266879753363483e-05,0.0,2.266879753363483e-05,0.01
mimic4,50,alteplase,false,5000,794043,1.0,,1.0,1.0,794043,-0.0031823945934508382,0.1682875365220367,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.00021913170949180335,0.0,0.00021913170949180335,0.01
mimic4,51,amiodarone,false,5000,794043,1.0,,1.0,1.0,794043,-0.0004010542390078262,0.7647192061702359,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,0.0026056523387272476,0.0,0.0026056523387272476,0.01
mimic4,52,amlodipine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,53,amoxicillin,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,54,ampicillin,false,5000,794043,1.0,,1.0,1.0,794043,-0.005721459277617049,0.03558207783393901,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.2593776407574904e-05,0.0,1.2593776407574904e-05,0.01
mimic4,55,angiotensin II,false,5000,794043,1.0,,1.0,1.0,794043,-0.0055252006305239396,0.08769997695167063,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,7.682203608620692e-05,0.0,7.682203608620692e-05,0.01
mimic4,56,argatroban,false,5000,794043,1.0,,1.0,1.0,794043,-0.0015895855666284314,0.42270748625732674,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0016208190236548902,0.0,0.0016208190236548902,0.01
mimic4,57,aspirin,false,5000,794043,1.0,,1.0,1.0,794043,-0.01066333384740561,0.723767447782181,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,0.004853641427479368,0.0,0.004853641427479368,0.01
mimic4,58,atorvastatin,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,59,atracurium,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,60,azithromycin,false,5000,794043,1.0,,1.0,1.0,794043,-0.005949750146237779,0.07214683365167458,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,5.163448327105711e-05,0.0,5.163448327105711e-05,0.01
mimic4,61,bisacodyl,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,62,bivalirudin,false,5000,794043,1.0,,1.0,1.0,794043,-0.032549394767534566,0.2157879839249012,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.00036396013817891474,0.0,0.00036396013817891474,0.01
mimic4,63,bumetanide,false,5000,794043,1.0,,1.0,1.0,794043,-0.004131544061740272,0.32149456478881905,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.000986092692713115,0.0,0.000986092692713115,0.01
mimic4,64,captopril,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,65,carvedilol,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,66,cefazolin,false,5000,794043,1.0,,1.0,1.0,794043,-0.007268475395072493,0.06840856921411136,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,4.659697270802715e-05,0.0,4.659697270802715e-05,0.01
mimic4,67,cefepime,false,5000,794043,1.0,,1.0,1.0,794043,-0.010956607317658271,0.13532064063883362,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00018260975790983613,0.0,0.00018260975790983613,0.01
mimic4,68,ceftazidime,false,5000,794043,1.0,,1.0,1.0,794043,-0.005127711553657274,0.07783744002363009,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,6.0450126756359544e-05,0.0,6.0450126756359544e-05,0.01
mimic4,69,ceftriaxone,false,5000,794043,1.0,,1.0,1.0,794043,-0.004636270651518246,0.06063707831138655,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,3.652195158196722e-05,0.0,3.652195158196722e-05,0.01
mimic4,70,ciprofloxacin,false,5000,794043,1.0,,1.0,1.0,794043,-0.0035912176259281304,0.042098659653633096,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.3853154048332395e-05,0.0,1.3853154048332395e-05,0.01
mimic4,71,cisatracurium,false,5000,794043,1.0,,1.0,1.0,794043,-0.005623481586904892,0.6921609554129852,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,0.0037353140824867167,0.0,0.0037353140824867167,0.01
mimic4,72,clindamycin,false,5000,794043,1.0,,1.0,1.0,794043,-0.001943894846820506,0.059892903103984124,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,3.4003196300452245e-05,0.0,3.4003196300452245e-05,0.01
mimic4,73,clonazepam,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,74,clonidine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,75,desmopressin,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,76,dexamethasone,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,77,dexmedetomidine,false,5000,794043,1.0,,1.0,1.0,794043,-3.673460608811741e-05,0.8642367453763946,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,5.015000000000001,0.0021144950588318267,0.0,0.0021144950588318267,0.01
mimic4,78,diltiazem,false,5000,794043,1.0,,1.0,1.0,794043,-0.02264796787885036,0.4657441965896709,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.0016321534224217075,0.0,0.0016321534224217075,0.01
mimic4,79,diphenhydramine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,80,dobutamine,false,5000,794043,1.0,,1.0,1.0,794043,0.0056684171184627095,0.6927636533442142,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.0040551960032391195,0.0,0.0040551960032391195,0.01
mimic4,81,dopamine,false,5000,794043,1.0,,1.0,1.0,794043,-0.017021732091481095,0.4262352088861601,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.0014445061539488417,0.0,0.0014445061539488417,0.01
mimic4,82,enoximone,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,83,epinephrine,false,5000,794043,1.0,,1.0,1.0,794043,-0.006497887148237935,0.32137036679238484,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.000526419853836631,0.0,0.000526419853836631,0.01
mimic4,84,epoprostenol,false,5000,794043,1.0,,1.0,1.0,794043,0.00041451314155501785,0.1346730252709583,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.00018135038026907864,0.0,0.00018135038026907864,0.01
mimic4,85,eptifibatide,false,5000,794043,1.0,,1.0,1.0,794043,-0.015276615532551278,0.22311855010304651,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0004911572798954213,0.0,0.0004911572798954213,0.01
mimic4,86,erythromycin,false,5000,794043,1.0,,1.0,1.0,794043,-0.0051854193021828015,0.07939658205730428,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,6.296888203787453e-05,0.0,6.296888203787453e-05,0.01
mimic4,87,esmolol,false,5000,794043,1.0,,1.0,1.0,794043,-0.008932111974722585,0.3193724110489883,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0008299298652591862,0.0,0.0008299298652591862,0.01
mimic4,88,felodipine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,89,fentanyl,false,5000,794043,1.0,,1.0,1.0,794043,0.07382425405722283,1.1175980472904574,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,1.3450000000000006,5.925000000000001,0.0032617880895619003,0.0,0.0032617880895619003,0.01
mimic4,90,fluconazole,false,5000,794043,1.0,,1.0,1.0,794043,-0.003250260222638569,0.04494883939298975,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.8890664611362357e-05,0.0,1.8890664611362357e-05,0.01
mimic4,91,flumazenil,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,92,furosemide,false,5000,794043,1.0,,1.0,1.0,794043,0.015591923632448525,0.7582244867677591,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,4.545,0.0016271159118586777,0.0,0.0016271159118586777,0.01
mimic4,93,gentamicin,false,5000,794043,1.0,,1.0,1.0,794043,-0.0005649280038035489,0.06435182039547421,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,5.037510563029962e-06,0.0,5.037510563029962e-06,0.01
mimic4,94,glycopyrronium,false,5000,794043,1.0,,1.0,1.0,794043,-0.0013747946156847273,0.11729618550847169,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.00012467838643499156,0.0,0.00012467838643499156,0.01
mimic4,95,haloperidol,false,5000,794043,1.0,,1.0,1.0,794043,-0.015151958111442512,0.2405183477678051,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.000462191594157999,0.0,0.000462191594157999,0.01
mimic4,96,heparin,false,5000,794043,1.0,,1.0,1.0,794043,0.03272200747607467,1.0182303835828899,-0.17499999999999893,-0.17499999999999893,-0.17499999999999893,-0.17499999999999893,-0.17499999999999893,-0.17499999999999893,5.465,0.0010666928617215944,0.0,0.0010666928617215944,0.01
mimic4,97,hydrocodone,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,98,hydromorphone,false,5000,794043,1.0,,1.0,1.0,794043,-0.03153223329204994,0.5292212037486689,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,0.0017832787393126065,0.0,0.0017832787393126065,0.01
mimic4,99,hypromellose,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,100,ketamine,false,5000,794043,1.0,,1.0,1.0,794043,-0.011888476234489204,0.4649014729679912,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.0017467567877306393,0.0,0.0017467567877306393,0.01
mimic4,101,ketorolac,false,5000,794043,1.0,,1.0,1.0,794043,-0.012164256886476807,0.18617926948795782,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0003450694735675524,0.0,0.0003450694735675524,0.01
mimic4,102,lansoprazole,false,5000,794043,1.0,,1.0,1.0,794043,-0.011308216069406733,0.13483090535602282,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00018135038026907864,0.0,0.00018135038026907864,0.01
mimic4,103,lepirudin,false,5000,794043,1.0,,1.0,1.0,794043,-0.006882719229906797,0.0,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
mimic4,104,levetiracetam,false,5000,794043,1.0,,1.0,1.0,794043,-0.015231716241157931,0.3625647693839428,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0012404869761461282,0.0,0.0012404869761461282,0.01
mimic4,105,levofloxacin,false,5000,794043,1.0,,1.0,1.0,794043,-0.002581265633053273,0.033064149357433126,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.0075021126059924e-05,0.0,1.0075021126059924e-05,0.01
mimic4,106,lidocaine,false,5000,794043,1.0,,1.0,1.0,794043,-0.010076153112437074,0.27531734761073967,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0007505890738914643,0.0,0.0007505890738914643,0.01
mimic4,107,linezolid,false,5000,794043,1.0,,1.0,1.0,794043,-0.0017866900507250891,0.03769733380192583,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.1334398766817415e-05,0.0,1.1334398766817415e-05,0.01
mimic4,108,lorazepam,false,5000,794043,1.0,,1.0,1.0,794043,-0.01308822603675394,0.45958290982775707,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.0014067248247261169,0.0,0.0014067248247261169,0.01
mimic4,109,meropenem,false,5000,794043,1.0,,1.0,1.0,794043,-0.0016598393807334163,0.0052116610295891656,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
mimic4,110,methadone,false,5000,794043,1.0,,1.0,1.0,794043,-0.008690568516140843,0.11940578772660052,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00014230967340559642,0.0,0.00014230967340559642,0.01
mimic4,111,methylprednisolone,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,112,metoclopramide,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,113,metronidazole,false,5000,794043,1.0,,1.0,1.0,794043,-0.007953451979748914,0.12869966772902852,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00016371909329847376,0.0,0.00016371909329847376,0.01
mimic4,114,micafungin,false,5000,794043,1.0,,1.0,1.0,794043,-0.003392492327818376,0.04486080733172946,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.2593776407574905e-06,0.0,1.2593776407574905e-06,0.01
mimic4,115,midazolam,false,5000,794043,1.0,,1.0,1.0,794043,0.013436205756305077,0.9126592677511224,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,4.885,0.004411599875573489,0.0,0.004411599875573489,0.01
mimic4,116,milrinone,false,5000,794043,1.0,,1.0,1.0,794043,-0.015683912536074558,0.57296570703863,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,0.0021044200377057665,0.0,0.0021044200377057665,0.01
mimic4,117,mirtazapine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,118,morphine,false,5000,794043,1.0,,1.0,1.0,794043,-0.005973661462071264,0.5646223665426505,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.001918032146873658,0.0,0.001918032146873658,0.01
mimic4,119,neostigmine,false,5000,794043,1.0,,1.0,1.0,794043,-0.008837650032575564,0.11510256448775451,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0001322346522795365,0.0,0.0001322346522795365,0.01
mimic4,120,nesiritide,false,5000,794043,1.0,,1.0,1.0,794043,-0.0035899877548217773,0.0,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
mimic4,121,nicardipine,false,5000,794043,1.0,,1.0,1.0,794043,-0.0023938943496615325,0.6629629429731002,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,0.003014950071973432,0.0,0.003014950071973432,0.01
mimic4,122,nimodipine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,123,nitroglycerin,false,5000,794043,1.0,,1.0,1.0,794043,-0.002190382368867901,0.652237693901393,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,0.0027416651239290566,0.0,0.0027416651239290566,0.01
mimic4,124,nitroprusside,false,5000,794043,1.0,,1.0,1.0,794043,-0.0041256252198822625,0.335434990093463,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.001045283441828717,0.0,0.001045283441828717,0.01
mimic4,125,norepinephrine,false,5000,794043,1.0,,1.0,1.0,794043,0.02608410442048314,0.9875222667806335,-0.14499999999999957,-0.14499999999999957,-0.14499999999999957,-0.14499999999999957,-0.14499999999999957,0.3550000000000004,5.505000000000001,0.003232822403824478,0.0,0.003232822403824478,0.01
mimic4,126,octreotide,false,5000,794043,1.0,,1.0,1.0,794043,-0.01703462400478727,0.6893356509992551,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,0.004628212829783778,0.0,0.004628212829783778,0.01
mimic4,127,pancuronium,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,128,pentobarbital,false,5000,794043,1.0,,1.0,1.0,794043,0.0017814625667060002,0.21385120817140157,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0004558947059542116,0.0,0.0004558947059542116,0.01
mimic4,129,phenylephrine,false,5000,794043,1.0,,1.0,1.0,794043,0.007882308211649217,0.7945183461372667,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,3.625,0.0028701216432863207,0.0,0.0028701216432863207,0.01
mimic4,130,phenytoin,false,5000,794043,1.0,,1.0,1.0,794043,-0.005093394163682093,0.2446099958936232,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.000590648113515263,0.0,0.000590648113515263,0.01
mimic4,131,piperacillin,false,5000,794043,1.0,,1.0,1.0,794043,-0.0021524162716787918,0.02618000424301395,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,6.296888203787452e-06,0.0,6.296888203787452e-06,0.01
mimic4,132,procainamide,false,5000,794043,1.0,,1.0,1.0,794043,0.0003274381865969475,0.05722127794975776,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,3.274381865969475e-05,0.0,3.274381865969475e-05,0.01
mimic4,133,propofol,false,5000,794043,1.0,,1.0,1.0,794043,0.045153472841706725,1.0579022081373395,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,-0.1850000000000005,1.5549999999999997,5.625,0.0012493026196314305,0.0,0.0012493026196314305,0.01
mimic4,134,ranitidine,false,5000,794043,1.0,,1.0,1.0,794043,-0.0012510157702674655,0.10799840915981151,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.2593776407574905e-06,0.0,1.2593776407574905e-06,0.01
mimic4,135,rocuronium,false,5000,794043,1.0,,1.0,1.0,794043,-0.018459124051830016,0.2852383371728957,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0007997048018810064,0.0,0.0007997048018810064,0.01
mimic4,136,simvastatin,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,137,spironolactone,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,138,succinylcholine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,139,sufentanil,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,140,sulfamethoxazole,false,5000,794043,1.0,,1.0,1.0,794043,-0.001993567050597911,0.033781786898952185,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,7.556265844544943e-06,0.0,7.556265844544943e-06,0.01
mimic4,141,thiopental,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,142,tirofiban,false,5000,794043,1.0,,1.0,1.0,794043,-0.007371526554958963,0.09463387077800375,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,8.941581249378182e-05,0.0,8.941581249378182e-05,0.01
mimic4,143,tramadol,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,144,tranexamic acid,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,145,treprostinil,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,146,triamterene,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,147,vancomycin,false,5000,794043,1.0,,1.0,1.0,794043,-0.012613158387346094,0.18139459552156365,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00032617880895619,0.0,0.00032617880895619,0.01
mimic4,148,vasopressin (USP),false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,149,vecuronium,false,5000,794043,1.0,,1.0,1.0,794043,-0.0029905604181522417,0.11464692526379511,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.00012845651935726403,0.0,0.00012845651935726403,0.01
mimic4,150,warfarin,false,5000,794043,1.0,,1.0,1.0,794043,-0.006993449404169314,0.12463826805747358,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.00015490344981317132,0.0,0.00015490344981317132,0.01
mimic4,151,xylometazoline,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,152,insulin,false,5000,794043,1.0,,1.0,1.0,794043,-0.004844276078271375,0.7282373375725251,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,3.2650000000000006,0.0021170138141133415,0.0,0.0021170138141133415,0.01
mimic4,153,dextrose,false,5000,794043,1.0,,1.0,1.0,794043,0.03931153841956761,0.9938883571952487,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,1.3149999999999995,5.875,0.0018059475368462413,0.0,0.0018059475368462413,0.01
mimic4,154,gelofusine,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,155,thiamine,false,5000,794043,1.0,,1.0,1.0,794043,-0.0138921447461083,0.30888355441139487,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0008009641795217639,0.0,0.0008009641795217639,0.01
mimic4,156,NaCL,false,5000,794043,1.0,,1.0,1.0,794043,0.025843699520571056,0.8276820687221913,-0.19500000000000028,-0.19500000000000028,-0.19500000000000028,-0.19500000000000028,-0.11500000000000021,1.2249999999999996,3.2650000000000006,0.0023285892577606,0.0,0.0023285892577606,0.01
mimic4,157,polyethylene glycols,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,158,Kcl,false,5000,794043,1.0,,1.0,1.0,794043,0.009578545735115882,0.9044742228717052,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,4.035,0.004872532092090731,0.0,0.004872532092090731,0.01
mimic4,159,potassium phosphate,false,5000,794043,1.0,,1.0,1.0,794043,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
mimic4,160,magnesium sulfate,false,5000,794043,1.0,,1.0,1.0,794043,0.0019332985717356705,0.8060230411469742,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,0.9150000000000009,0.004409081120291974,0.0,0.004409081120291974,0.01
eicu,0,heart_rate,true,5000,543162,0.5866997323082248,0.5866997323082248,0.9923429842293827,0.9712,539003,-0.04340248577840461,0.9869855165838757,-1.9949999999999992,-1.504999999999999,-0.7650000000000006,-0.09500000000000064,0.6150000000000002,1.665000000000001,2.4450000000000003,0.0,0.0,0.0,0.01
eicu,1,invasive_systolic_blood_pressure,true,5000,543162,0.10341666022291691,0.10341666022291691,0.28369989064036144,0.2414,154095,0.07044805077056276,0.8500280124649493,-2.415,-1.2449999999999992,-0.42499999999999893,0.03500000000000014,0.5850000000000009,1.3849999999999998,2.215,0.0,0.0,0.0,0.01
eicu,2,invasive_diastolic_blood_pressure,true,5000,543162,0.1034203423656294,0.1034203423656294,0.28369989064036144,0.2414,154095,-0.002021286332075688,0.9406298309132426,-1.9749999999999996,-1.1050000000000004,-0.5250000000000004,-0.15499999999999936,0.3149999999999995,1.745000000000001,3.9350000000000005,0.0,0.0,0.0,0.01
eicu,3,invasive_mean_blood_pressure,true,5000,543162,0.10298769059691215,0.10298769059691215,0.2830647210224574,0.2394,153750,0.040482843226723034,0.9271020825606232,-2.535,-0.9749999999999996,-0.42499999999999893,-0.07499999999999929,0.32500000000000107,1.705,3.3550000000000004,0.0,0.0,0.0,0.01
eicu,4,noninvasive_systolic_blood_pressure,true,5000,543162,0.5025185856153412,0.5025185856153412,0.9799323222169445,0.96,532262,0.014403287825763542,1.0019086312440952,-2.005,-1.4649999999999999,-0.7050000000000001,-0.08499999999999908,0.6750000000000007,1.745000000000001,2.505000000000001,0.0,0.0,0.0,0.01
eicu,5,noninvasive_diastolic_blood_pressure,true,5000,543162,0.5025185856153412,0.5025185856153412,0.9799341632883007,0.96,532263,0.01660383598669376,0.9866992771407248,-2.045,-1.4949999999999992,-0.6850000000000005,-0.0649999999999995,0.6150000000000002,1.705,2.585000000000001,0.0,0.0,0.0,0.01
eicu,6,noninvasive_mean_blood_pressure,true,5000,543162,0.4666471513102905,0.4666471513102905,0.9724686189387328,0.9514,528208,0.0233133149897617,1.0180012207136628,-1.9949999999999992,-1.4749999999999996,-0.7050000000000001,-0.0649999999999995,0.6449999999999996,1.8149999999999995,2.6750000000000007,0.0,0.0,0.0,0.01
eicu,7,O2_pulseoxymetry_saturation,true,5000,543162,0.3650255356597111,0.3650255356597111,0.8153663179677518,0.803,442876,-0.02492373879406166,1.0158576135195343,-3.1950000000000003,-1.5150000000000006,-0.504999999999999,0.16500000000000092,0.8350000000000009,1.165000000000001,1.165000000000001,0.0,0.0,0.0,0.01
eicu,8,O2_arterial_saturation,true,5000,543162,0.49180723246471586,0.49180723246471586,0.9645796281772289,0.937,523923,-0.022526072852475397,0.9745707551334667,-3.8049999999999997,-1.5649999999999995,-0.4450000000000003,0.14499999999999957,0.6549999999999994,1.0649999999999995,1.0649999999999995,0.0,0.0,0.0,0.01
eicu,9,temperature,true,5000,543162,0.2166775289876685,0.2166775289876685,0.9260110243352812,0.904,502974,-0.017570576709079862,0.9628289361301211,-4.465,-0.9749999999999996,-0.3849999999999998,-0.04499999999999993,0.32500000000000107,1.2550000000000008,2.335000000000001,0.0,0.0,0.0,0.01
eicu,10,respiratory_rate,true,5000,543162,0.5667940688045188,0.5667940688045188,0.9890695593579816,0.968,537225,-0.05443748352013074,1.0068756303089086,-2.045,-1.3550000000000004,-0.6950000000000003,-0.22499999999999964,0.3550000000000004,1.7750000000000004,3.155000000000001,0.0,0.0,0.0,0.01
eicu,11,expiratory_tidal_volume,true,5000,543162,0.014770915491142607,0.014770915491142607,0.14119360338167986,0.108,76691,0.06565437365184043,1.1027312114718846,-2.625,-1.3849999999999998,-0.4949999999999992,-0.054999999999999716,0.5250000000000004,1.6750000000000007,4.635,0.0,0.0,0.0,0.01
eicu,12,plateau_pressure,true,5000,543162,0.014594172640943218,0.014594172640943218,0.14016628556489594,0.0992,76133,-0.027483470721579764,1.1648069873824451,-2.925,-1.705,-0.625,-0.09500000000000064,0.4450000000000003,1.6750000000000007,3.0549999999999997,0.0,0.0,0.0,0.01
eicu,13,respiratory_rate_setting,false,5000,543162,0.2398621405768445,,0.2398621405768445,0.1718,130284,-0.06426788300044352,0.9217265286437578,-2.4749999999999996,-1.7449999999999992,-0.5250000000000004,-0.19500000000000028,0.45500000000000007,1.4350000000000005,2.7349999999999994,0.0,0.0,0.0,0.01
eicu,14,tidal_volume_setting,false,5000,543162,0.23098817663975021,,0.23098817663975021,0.1634,125464,0.0716265230880828,0.9281833410239325,-3.8949999999999996,-1.084999999999999,-0.375,0.23499999999999943,0.6750000000000007,1.5549999999999997,2.4350000000000005,0.0,0.0,0.0,0.01
eicu,15,FiO2,false,5000,543162,0.5547718728482478,,0.5547718728482478,0.4652,301331,-0.05359156299532161,0.969168526298153,-1.955,-1.8149999999999995,-0.5449999999999999,-0.1349999999999998,0.07500000000000107,2.115,3.135,0.0,0.0,0.0,0.01
eicu,16,PEEP,false,5000,543162,0.28535133164691195,,0.28535133164691195,0.2096,154992,-0.011902616520285384,0.9653847541539944,-0.3849999999999998,-0.3849999999999998,-0.3849999999999998,-0.3849999999999998,-0.3849999999999998,2.1950000000000003,4.255000000000001,0.00025807783627542066,0.0,0.00025807783627542066,0.01
eicu,17,lactate,true,5000,543162,0.0059724354796543205,0.0059724354796543205,0.2951826526892529,0.2412,160332,0.041337280446418566,0.9914907533038871,-0.8349999999999991,-0.7650000000000006,-0.47499999999999964,-0.19500000000000028,0.23499999999999943,1.665000000000001,4.095000000000001,0.00126612279519996,0.0,0.00126612279519996,0.01
eicu,18,blood_glucose,true,5000,543162,0.15823271878371462,0.15823271878371462,0.9326315169323333,0.9142,506570,-0.00016431931731965968,1.0038900785611504,-1.254999999999999,-1.0150000000000006,-0.6549999999999994,-0.26500000000000057,0.3550000000000004,1.9849999999999994,3.6449999999999996,0.0,0.0,0.0,0.01
eicu,19,magnesium,true,5000,543162,0.023394493723787747,0.023394493723787747,0.6568961009790818,0.6082,356801,0.013033201033095364,1.008534659449691,-2.175,-1.4450000000000003,-0.5549999999999997,0.03500000000000014,0.625,1.8049999999999997,2.6950000000000003,0.0,0.0,0.0,0.01
eicu,20,sodium,true,5000,543162,0.04634528925072078,0.04634528925072078,0.8961285951520909,0.8898,486743,0.009229952423305997,1.0066063146145632,-2.505,-1.5250000000000004,-0.5449999999999999,0.04499999999999993,0.6349999999999998,1.6150000000000002,2.785,0.0,0.0,0.0,0.01
eicu,21,creatinine,true,5000,543162,0.04341614472293717,0.04341614472293717,0.8940923702320854,0.8888,485637,-0.002398604713392035,1.040554684460257,-0.7349999999999994,-0.6449999999999996,-0.504999999999999,-0.34500000000000064,0.005000000000000782,2.2249999999999996,4.5649999999999995,0.0,0.0,0.0,0.01
eicu,22,calcium,true,5000,543162,0.04176654478774288,0.04176654478774288,0.8726733460735471,0.8732,474003,-0.052192442977316116,0.980914675530311,-2.465,-1.625,-0.6549999999999994,-0.10500000000000043,0.5950000000000006,1.5649999999999995,2.405000000000001,0.0,0.0,0.0,0.01
eicu,23,chloride,true,5000,543162,0.04353765543244925,0.04353765543244925,0.8938806470261175,0.887,485522,0.018119271566547166,1.0221328502795077,-2.4749999999999996,-1.545,-0.6150000000000002,-0.004999999999999005,0.6150000000000002,1.705,2.635,0.0,0.0,0.0,0.01
eicu,24,potassium,true,5000,543162,0.04980466232910255,0.04980466232910255,0.9020126592066455,0.8904,489939,-0.024397275684752934,1.0043623251571894,-2.075,-1.5150000000000006,-0.754999999999999,-0.19500000000000028,0.5549999999999997,1.6850000000000005,2.8149999999999995,0.0,0.0,0.0,0.01
eicu,25,PTT,true,5000,543162,0.008200131820709108,0.008200131820709108,0.2941976795136626,0.2476,159797,0.010557542145617537,0.9247071693577886,-0.8550000000000004,-0.7149999999999999,-0.504999999999999,-0.3149999999999995,0.16500000000000092,1.8350000000000009,3.6750000000000007,0.0,0.0,0.0,0.01
eicu,26,bilirubine,true,5000,543162,0.012303879873776147,0.012303879873776147,0.48855590044958963,0.47,265365,0.0029494414763884193,0.9730357912593163,-0.3650000000000002,-0.3650000000000002,-0.29499999999999993,-0.22499999999999964,-0.08499999999999908,0.8049999999999997,4.995000000000001,0.0029092005351120157,0.0,0.0029092005351120157,0.01
eicu,27,alanine_aminotransferase,true,5000,543162,0.012480622723975536,0.012480622723975536,0.502660348109772,0.4782,273026,0.010788204366521736,0.9559016148360857,-0.3049999999999997,-0.29499999999999993,-0.254999999999999,-0.20500000000000007,-0.07499999999999929,0.7349999999999994,4.645,0.004212053064543303,0.0,0.004212053064543303,0.01
eicu,28,aspartate_aminotransferase,true,5000,543162,0.012637113789256244,0.012637113789256244,0.5077214532680857,0.4832,275775,0.021753423868011698,1.0035254179968636,-0.3349999999999991,-0.3249999999999993,-0.27500000000000036,-0.21499999999999986,-0.054999999999999716,0.875,5.015000000000001,0.005254283383192821,0.0,0.005254283383192821,0.01
eicu,29,alkaline_phosphatase,true,5000,543162,0.012377522728025893,0.012377522728025893,0.5011138481705274,0.4758,272186,-0.121923830852863,0.7451953830937215,-0.7949999999999999,-0.6850000000000005,-0.5150000000000006,-0.3249999999999993,-0.004999999999999005,1.125,2.915000000000001,0.0004629187393914456,0.0,0.0004629187393914456,0.01
eicu,30,albumin,true,5000,543162,0.014929247627779557,0.014929247627779557,0.5458868624830161,0.5226,296505,0.05186724081955606,0.9973666334564754,-2.0549999999999997,-1.584999999999999,-0.6449999999999996,-0.025000000000000355,0.7650000000000006,1.705,2.325000000000001,0.0,0.0,0.0,0.01
eicu,31,phosphate,true,5000,543162,0.015490774391433863,0.015490774391433863,0.4839513809876243,0.4142,262864,-0.051321573321306706,0.9554405917168939,-1.6750000000000007,-1.2349999999999994,-0.7149999999999999,-0.19500000000000028,0.40499999999999936,1.745000000000001,3.2349999999999994,0.0,0.0,0.0,0.01
eicu,32,bicarbonate,true,5000,543162,0.04047779483837235,0.04047779483837235,0.8364300153545351,0.8368,454317,-0.03596072380542023,0.9810089554278763,-2.2349999999999994,-1.625,-0.6050000000000004,0.005000000000000782,0.6150000000000002,1.625,2.6449999999999996,0.0,0.0,0.0,0.01
eicu,33,blood_urea_nitrogen,true,5000,543162,0.043158394733063064,0.043158394733063064,0.8924832738667285,0.888,484763,-0.05346666982825183,0.9562961832927679,-1.1449999999999996,-1.004999999999999,-0.7249999999999996,-0.34500000000000064,0.3049999999999997,1.9450000000000003,3.4849999999999994,0.0,0.0,0.0,0.01
eicu,34,pH,true,5000,543162,0.012322290587338584,0.012322290587338584,0.40936037498941386,0.3168,222349,-0.08258439091654363,0.9788923856175558,-2.795,-1.7850000000000001,-0.7050000000000001,-0.0649999999999995,0.5549999999999997,1.3949999999999996,2.0549999999999997,0.0,0.0,0.0,0.01
eicu,35,paO2,true,5000,543162,0.012581881648568936,0.012581881648568936,0.4179287210813717,0.3226,227003,0.07735924109106819,1.086480608734224,-1.2149999999999999,-0.8849999999999998,-0.5549999999999997,-0.22499999999999964,0.3650000000000002,1.8949999999999996,4.705,0.0,0.0,0.0,0.01
eicu,36,paCO2,true,5000,543162,0.012418026297863252,0.012418026297863252,0.4125067659372342,0.3186,224058,0.005587894755404994,1.0226939041402818,-1.7449999999999992,-1.2850000000000001,-0.6349999999999998,-0.17499999999999893,0.4250000000000007,2.005000000000001,3.5250000000000004,0.0,0.0,0.0,0.01
eicu,37,hemoglobin,true,5000,543162,0.043088434021525804,0.043088434021525804,0.8879634436871504,0.8768,482308,0.02804385947680209,1.0083233920796852,-1.705,-1.3650000000000002,-0.7650000000000006,-0.11500000000000021,0.6750000000000007,1.8650000000000002,2.615,0.0,0.0,0.0,0.01
eicu,38,white_blood_cells,true,5000,543162,0.03840290741988578,0.03840290741988578,0.8806359796893009,0.873,478328,-0.07056695765848825,0.8562409928005167,-1.3849999999999998,-1.0549999999999997,-0.625,-0.23499999999999943,0.26500000000000057,1.4649999999999999,3.0150000000000006,0.0,0.0,0.0,0.01
eicu,39,platelets,true,5000,543162,0.038338469922417254,0.038338469922417254,0.8712170586307584,0.861,473212,-0.10844928142560835,0.8933581497305445,-1.5250000000000004,-1.2149999999999999,-0.6749999999999989,-0.254999999999999,0.28500000000000014,1.455,2.7249999999999996,0.0,0.0,0.0,0.01
eicu,40,urine_output,true,5000,543162,0.1462841656816935,0.1462841656816935,0.7044178348264422,0.7312,382613,0.0638721969199751,1.0345174221187654,-0.9149999999999991,-0.9149999999999991,-0.6950000000000003,-0.254999999999999,0.3949999999999996,2.785,2.785,0.0,0.0,0.0,0.01
eicu,41,ventilator_mode,false,5000,543162,0.0,,0.0,0.0,0,,,,,,,,,,,,,0.01
eicu,42,glasgow_coma_score,true,5000,543162,0.12490380402163627,0.12490380402163627,0.696201133363527,0.69,378150,0.02467511493326983,0.9981918705202948,-3.785,-2.335,0.19500000000000028,0.5649999999999995,0.5649999999999995,0.5649999999999995,0.5649999999999995,0.0,0.0,0.0,0.01
eicu,43,glasgow_coma_score_eye,true,5000,543162,0.10670849580788053,0.10670849580788053,0.5996166889436301,0.5886,325689,-0.012218961817133877,1.0252374761213583,-3.745,-2.3549999999999995,0.4150000000000009,0.4150000000000009,0.4150000000000009,0.4150000000000009,0.4150000000000009,0.0,0.0,0.0,0.01
eicu,44,glasgow_coma_score_motor,true,5000,543162,0.10662196545413707,0.10662196545413707,0.5996074835868489,0.5886,325684,0.010294316065766624,0.996749197182826,-4.915,-1.754999999999999,0.34500000000000064,0.34500000000000064,0.34500000000000064,0.34500000000000064,0.34500000000000064,0.0,0.0,0.0,0.01
eicu,45,glasgow_coma_score_verbal,true,5000,543162,0.10617090297185738,0.10617090297185738,0.5997658157234859,0.5896,325770,0.020364372997480697,1.005942707428036,-2.0249999999999995,-2.0249999999999995,-0.03500000000000014,0.625,0.625,0.625,0.625,0.0,0.0,0.0,0.01
eicu,46,hydrazaline,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,47,labelatol,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,48,abciximab,false,5000,543162,1.0,,1.0,1.0,543162,-0.003552036792996776,0.03035124757804046,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,9.205356781218126e-06,0.0,9.205356781218126e-06,0.01
eicu,49,acyclovir,false,5000,543162,1.0,,1.0,1.0,543162,-0.0028589122294824373,0.03838907481314138,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.4728570849949002e-05,0.0,1.4728570849949002e-05,0.01
eicu,50,alteplase,false,5000,543162,1.0,,1.0,1.0,543162,-0.009732341775675928,0.244952525815201,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.2550000000000008,0.00023565713359918403,0.0,0.00023565713359918403,0.01
eicu,51,amiodarone,false,5000,543162,1.0,,1.0,1.0,543162,-0.022146806330213226,0.5618174007740726,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,0.0031261391629016757,0.0,0.0031261391629016757,0.01
eicu,52,amlodipine,false,5000,543162,1.0,,1.0,1.0,543162,-0.003930860139339324,0.19679286365262022,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.40499999999999936,0.00020988213461177327,0.0,0.00020988213461177327,0.01
eicu,53,amoxicillin,false,5000,543162,1.0,,1.0,1.0,543162,0.00016569642206192627,0.04070548814736139,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,1.6569642206192627e-05,0.0,1.6569642206192627e-05,0.01
eicu,54,ampicillin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,55,angiotensin II,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,56,argatroban,false,5000,543162,1.0,,1.0,1.0,543162,-0.013101111524159907,0.060761278847561516,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,3.6821427124872504e-05,0.0,3.6821427124872504e-05,0.01
eicu,57,aspirin,false,5000,543162,1.0,,1.0,1.0,543162,-0.0015980499684274177,0.6455935045402024,-0.19500000000000028,-0.19500000000000028,-0.19500000000000028,-0.19500000000000028,-0.08499999999999908,0.7949999999999999,2.4250000000000007,0.0010144303172902375,0.0,0.0010144303172902375,0.01
eicu,58,atorvastatin,false,5000,543162,1.0,,1.0,1.0,543162,-0.014157340433908644,0.2513406631588864,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.054999999999999716,0.5649999999999995,0.0002964124883552237,0.0,0.0002964124883552237,0.01
eicu,59,atracurium,false,5000,543162,1.0,,1.0,1.0,543162,-0.0016010840556382544,0.047011083381098745,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,2.2092856274923502e-05,0.0,2.2092856274923502e-05,0.01
eicu,60,azithromycin,false,5000,543162,1.0,,1.0,1.0,543162,-0.011971801376177626,0.24817132389956773,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.00019883570647431152,0.0,0.00019883570647431152,0.01
eicu,61,bisacodyl,false,5000,543162,1.0,,1.0,1.0,543162,-0.0014895179657077962,0.4715586942495965,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,0.5350000000000001,1.6549999999999994,0.0006406928319727816,0.0,0.0006406928319727816,0.01
eicu,62,bivalirudin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,63,bumetanide,false,5000,543162,1.0,,1.0,1.0,543162,-0.011888197023681747,0.07112889704300374,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,1.8410713562436252e-05,0.0,1.8410713562436252e-05,0.01
eicu,64,captopril,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,65,carvedilol,false,5000,543162,1.0,,1.0,1.0,543162,-0.005772526339694076,0.1931138953077917,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.47499999999999964,0.00011414642408710476,0.0,0.00011414642408710476,0.01
eicu,66,cefazolin,false,5000,543162,1.0,,1.0,1.0,543162,-0.00892574850491516,0.3325802268118965,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.0007898196118285152,0.0,0.0007898196118285152,0.01
eicu,67,cefepime,false,5000,543162,1.0,,1.0,1.0,543162,-0.0058957979372452835,0.34282780044758293,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.00031482320191765994,0.0,0.00031482320191765994,0.01
eicu,68,ceftazidime,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,69,ceftriaxone,false,5000,543162,1.0,,1.0,1.0,543162,-0.005794347267087557,0.39828453306889444,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.0005504803355168439,0.0,0.0005504803355168439,0.01
eicu,70,ciprofloxacin,false,5000,543162,1.0,,1.0,1.0,543162,-0.0023865217464156038,0.14450382532381004,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,5.1549997974821506e-05,0.0,5.1549997974821506e-05,0.01
eicu,71,cisatracurium,false,5000,543162,1.0,,1.0,1.0,543162,-0.004772628002395199,0.26180214770194316,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0006738321163851669,0.0,0.0006738321163851669,0.01
eicu,72,clindamycin,false,5000,543162,1.0,,1.0,1.0,543162,-0.005054875133594168,0.07310808002706011,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,5.339106933106513e-05,0.0,5.339106933106513e-05,0.01
eicu,73,clonazepam,false,5000,543162,1.0,,1.0,1.0,543162,-0.0029796615466779184,0.21016171159883507,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0001601732079931954,0.0,0.0001601732079931954,0.01
eicu,74,clonidine,false,5000,543162,1.0,,1.0,1.0,543162,-0.010844147586359636,0.178522769816101,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.23499999999999943,7.732499696223226e-05,0.0,7.732499696223226e-05,0.01
eicu,75,desmopressin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,76,dexamethasone,false,5000,543162,1.0,,1.0,1.0,543162,-0.00604201444448896,0.29081629239362555,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.19500000000000028,0.00036637319989248144,0.0,0.00036637319989248144,0.01
eicu,77,dexmedetomidine,false,5000,543162,1.0,,1.0,1.0,543162,-0.008990821141355292,0.13521096957121861,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0001454446371432464,0.0,0.0001454446371432464,0.01
eicu,78,diltiazem,false,5000,543162,1.0,,1.0,1.0,543162,-0.02472430946136373,0.4020623720128778,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.004999999999999005,0.0015851624377257614,0.0,0.0015851624377257614,0.01
eicu,79,diphenhydramine,false,5000,543162,1.0,,1.0,1.0,543162,-0.0056644078842272225,0.3309232166448939,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.7550000000000008,0.0004160821265110593,0.0,0.0004160821265110593,0.01
eicu,80,dobutamine,false,5000,543162,1.0,,1.0,1.0,543162,-0.02192139644892415,0.21931934762427482,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.00047867855262334255,0.0,0.00047867855262334255,0.01
eicu,81,dopamine,false,5000,543162,1.0,,1.0,1.0,543162,-0.02535459748128853,0.34145485786304114,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.0011561928117209967,0.0,0.0011561928117209967,0.01
eicu,82,enoximone,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,83,epinephrine,false,5000,543162,1.0,,1.0,1.0,543162,-0.002509008377801278,0.07059874561499103,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,4.7867855262334255e-05,0.0,4.7867855262334255e-05,0.01
eicu,84,epoprostenol,false,5000,543162,1.0,,1.0,1.0,543162,-0.0006564526360223417,0.009490821475084872,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
eicu,85,eptifibatide,false,5000,543162,1.0,,1.0,1.0,543162,-0.009925041321251027,0.08163049485659761,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,6.627856882477051e-05,0.0,6.627856882477051e-05,0.01
eicu,86,erythromycin,false,5000,543162,1.0,,1.0,1.0,543162,0.00025774998987410753,0.05076842979336465,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,2.5774998987410753e-05,0.0,2.5774998987410753e-05,0.01
eicu,87,esmolol,false,5000,543162,1.0,,1.0,1.0,543162,-0.018477987642266037,0.1676283085377061,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.00027984284614903103,0.0,0.00027984284614903103,0.01
eicu,88,felodipine,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,89,fentanyl,false,5000,543162,1.0,,1.0,1.0,543162,-0.016735241325434375,0.39154252400486705,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.23499999999999943,0.0009831321042340958,0.0,0.0009831321042340958,0.01
eicu,90,fluconazole,false,5000,543162,1.0,,1.0,1.0,543162,-0.00836615009091535,0.11223451432664629,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00011598749544334839,0.0,0.00011598749544334839,0.01
eicu,91,flumazenil,false,5000,543162,1.0,,1.0,1.0,543162,-0.0009579571731302858,0.11294815759115527,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,9.941785323715576e-05,0.0,9.941785323715576e-05,0.01
eicu,92,furosemide,false,5000,543162,1.0,,1.0,1.0,543162,-0.007344843090768736,0.4526556451406742,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.005000000000000782,0.27500000000000036,0.001498632083982311,0.0,0.001498632083982311,0.01
eicu,93,gentamicin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,94,glycopyrronium,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,95,haloperidol,false,5000,543162,1.0,,1.0,1.0,543162,-0.010366658651433757,0.23451319950476834,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.19500000000000028,0.00025590891851786393,0.0,0.00025590891851786393,0.01
eicu,96,heparin,false,5000,543162,1.0,,1.0,1.0,543162,-0.011898477818193667,0.18952246360116654,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00033691605819258344,0.0,0.00033691605819258344,0.01
eicu,97,hydrocodone,false,5000,543162,1.0,,1.0,1.0,543162,0.00644964734002731,0.6234597865068696,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,-0.09500000000000064,2.8949999999999996,0.0011340999554460731,0.0,0.0011340999554460731,0.01
eicu,98,hydromorphone,false,5000,543162,1.0,,1.0,1.0,543162,-0.0003798639178389069,0.22977822814403295,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0649999999999995,0.00039583034159237945,0.0,0.00039583034159237945,0.01
eicu,99,hypromellose,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,100,ketamine,false,5000,543162,1.0,,1.0,1.0,543162,-0.008406117384435658,0.22195382278709785,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0004915660521170479,0.0,0.0004915660521170479,0.01
eicu,101,ketorolac,false,5000,543162,1.0,,1.0,1.0,543162,-0.004919165382808461,0.27410978721164336,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00039030712752364854,0.0,0.00039030712752364854,0.01
eicu,102,lansoprazole,false,5000,543162,1.0,,1.0,1.0,543162,-0.0031673156355641113,0.03035008031594505,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,9.205356781218126e-06,0.0,9.205356781218126e-06,0.01
eicu,103,lepirudin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,104,levetiracetam,false,5000,543162,1.0,,1.0,1.0,543162,-0.00578136816001249,0.28692126267958035,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.46499999999999986,0.00030009463106771094,0.0,0.00030009463106771094,0.01
eicu,105,levofloxacin,false,5000,543162,1.0,,1.0,1.0,543162,-0.0035702699698216037,0.5189675381718701,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,2.1449999999999996,0.0006425339033290252,0.0,0.0006425339033290252,0.01
eicu,106,lidocaine,false,5000,543162,1.0,,1.0,1.0,543162,-0.009935914761573333,0.099813738437351,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,9.941785323715576e-05,0.0,9.941785323715576e-05,0.01
eicu,107,linezolid,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,108,lorazepam,false,5000,543162,1.0,,1.0,1.0,543162,-0.01186789901569292,0.15532305614484787,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.015000000000000568,0.00022829284817420953,0.0,0.00022829284817420953,0.01
eicu,109,meropenem,false,5000,543162,1.0,,1.0,1.0,543162,0.006594571849895936,0.5594497062966095,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.025000000000000355,0.0014010553021013988,0.0,0.0014010553021013988,0.01
eicu,110,methadone,false,5000,543162,1.0,,1.0,1.0,543162,0.00033139284412385254,0.05756577646502641,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,3.3139284412385254e-05,0.0,3.3139284412385254e-05,0.01
eicu,111,methylprednisolone,false,5000,543162,1.0,,1.0,1.0,543162,-0.013003197014768495,0.29921963037353727,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,0.7949999999999999,0.00024302141902415853,0.0,0.00024302141902415853,0.01
eicu,112,metoclopramide,false,5000,543162,1.0,,1.0,1.0,543162,-0.012137461083218126,0.37678895767785886,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,1.2750000000000004,0.0004160821265110593,0.0,0.0004160821265110593,0.01
eicu,113,metronidazole,false,5000,543162,1.0,,1.0,1.0,543162,-0.0031024664628218463,0.2329143927979263,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.625,0.00012703392358081014,0.0,0.00012703392358081014,0.01
eicu,114,micafungin,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,115,midazolam,false,5000,543162,1.0,,1.0,1.0,543162,-0.020857916327361496,0.409307962469228,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.04499999999999993,-0.025000000000000355,0.00011598749544334839,0.0,0.00011598749544334839,0.01
eicu,116,milrinone,false,5000,543162,1.0,,1.0,1.0,543162,-0.026540416222055933,0.15453713365722274,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.00023749820495542765,0.0,0.00023749820495542765,0.01
eicu,117,mirtazapine,false,5000,543162,1.0,,1.0,1.0,543162,-0.0047734546122544805,0.06221005891420151,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,3.866249848111613e-05,0.0,3.866249848111613e-05,0.01
eicu,118,morphine,false,5000,543162,1.0,,1.0,1.0,543162,-0.010533724528569776,0.12890039303497994,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.004999999999999005,0.054999999999999716,0.0001380803517182719,0.0,0.0001380803517182719,0.01
eicu,119,neostigmine,false,5000,543162,1.0,,1.0,1.0,543162,-0.0036035212961597423,0.0429799425343028,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,1.8410713562436252e-05,0.0,1.8410713562436252e-05,0.01
eicu,120,nesiritide,false,5000,543162,1.0,,1.0,1.0,543162,-0.005835240241140127,1.131686271123098e-09,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
eicu,121,nicardipine,false,5000,543162,1.0,,1.0,1.0,543162,-0.011895223315735995,0.43556974581081936,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,0.16500000000000092,0.0018263427853936762,0.0,0.0018263427853936762,0.01
eicu,122,nimodipine,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,123,nitroglycerin,false,5000,543162,1.0,,1.0,1.0,543162,-0.014980329894215882,0.4132634653788494,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.03500000000000014,-0.025000000000000355,0.015000000000000568,0.0012298356659707417,0.0,0.0012298356659707417,0.01
eicu,124,nitroprusside,false,5000,543162,1.0,,1.0,1.0,543162,-0.008694385707131453,0.09106246589621209,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,7.916606831847588e-05,0.0,7.916606831847588e-05,0.01
eicu,125,norepinephrine,false,5000,543162,1.0,,1.0,1.0,543162,-0.0020784243225393712,0.11296492022718732,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.005000000000000782,5.523214068730876e-06,0.0,5.523214068730876e-06,0.01
eicu,126,octreotide,false,5000,543162,1.0,,1.0,1.0,543162,0.0004192506321991908,0.06296448904270587,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,2.9457141699898003e-05,0.0,2.9457141699898003e-05,0.01
eicu,127,pancuronium,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,128,pentobarbital,false,5000,543162,1.0,,1.0,1.0,543162,0.00018410713562436252,0.04290731243979559,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,1.8410713562436252e-05,0.0,1.8410713562436252e-05,0.01
eicu,129,phenylephrine,false,5000,543162,1.0,,1.0,1.0,543162,-0.001974736017034893,0.39903806812994735,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,0.28500000000000014,1.075000000000001,0.000815594610815926,0.0,0.000815594610815926,0.01
eicu,130,phenytoin,false,5000,543162,1.0,,1.0,1.0,543162,-0.0028809255454689264,0.0,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0,0.0,0.0,0.01
eicu,131,piperacillin,false,5000,543162,1.0,,1.0,1.0,543162,-0.011561134489119922,0.41343852822583105,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,-0.054999999999999716,1.375,0.0005247053365294332,0.0,0.0005247053365294332,0.01
eicu,132,procainamide,false,5000,543162,1.0,,1.0,1.0,543162,7.364285424974501e-05,0.02713711700287022,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,7.364285424974501e-06,0.0,7.364285424974501e-06,0.01
eicu,133,propofol,false,5000,543162,1.0,,1.0,1.0,543162,-0.009803838747297264,0.11462841419284205,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0001307160662932974,0.0,0.0001307160662932974,0.01
eicu,134,ranitidine,false,5000,543162,1.0,,1.0,1.0,543162,-0.009514758115377286,0.04896944796743501,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,2.3933927631167128e-05,0.0,2.3933927631167128e-05,0.01
eicu,135,rocuronium,false,5000,543162,1.0,,1.0,1.0,543162,-0.01170964398679334,0.10190455741075664,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.00010309999594964301,0.0,0.00010309999594964301,0.01
eicu,136,simvastatin,false,5000,543162,1.0,,1.0,1.0,543162,-0.007948920522534505,0.1612931510640228,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.16500000000000092,0.00016569642206192627,0.0,0.00016569642206192627,0.01
eicu,137,spironolactone,false,5000,543162,1.0,,1.0,1.0,543162,-0.009501561109284256,0.1798632857240462,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0001896303496930934,0.0,0.0001896303496930934,0.01
eicu,138,succinylcholine,false,5000,543162,1.0,,1.0,1.0,543162,-0.0035581219657678173,0.02714697263813504,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,7.364285424974501e-06,0.0,7.364285424974501e-06,0.01
eicu,139,sufentanil,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,140,sulfamethoxazole,false,5000,543162,1.0,,1.0,1.0,543162,1.6569642206192627e-05,0.004070548814736139,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,141,thiopental,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,142,tirofiban,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,143,tramadol,false,5000,543162,1.0,,1.0,1.0,543162,-0.0034409672560539993,0.19317969630061294,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.6150000000000002,0.00011414642408710476,0.0,0.00011414642408710476,0.01
eicu,144,tranexamic acid,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,145,treprostinil,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,146,triamterene,false,5000,543162,1.0,,1.0,1.0,543162,0.00022092856274923502,0.047002519273572047,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,2.2092856274923502e-05,0.0,2.2092856274923502e-05,0.01
eicu,147,vancomycin,false,5000,543162,1.0,,1.0,1.0,543162,-0.01079372720530023,0.45738508525072497,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,1.295,0.0010383642449214047,0.0,0.0010383642449214047,0.01
eicu,148,vasopressin (USP),false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,149,vecuronium,false,5000,543162,1.0,,1.0,1.0,543162,0.0022829284817420955,0.15107638152592948,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.00022829284817420953,0.0,0.00022829284817420953,0.01
eicu,150,warfarin,false,5000,543162,1.0,,1.0,1.0,543162,-0.009707506162010405,0.2966642490236235,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,-0.025000000000000355,0.23499999999999943,0.0005394339073793822,0.0,0.0005394339073793822,0.01
eicu,151,xylometazoline,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,152,insulin,false,5000,543162,1.0,,1.0,1.0,543162,0.015557337985806411,1.0458441026688674,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.10500000000000043,-0.09500000000000064,9.325,0.00030745891649268544,0.0,0.00030745891649268544,0.01
eicu,153,dextrose,false,5000,543162,1.0,,1.0,1.0,543162,-0.008770576369709489,0.4708543142912922,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,-0.07499999999999929,0.29499999999999993,1.4049999999999994,0.0007401106852099374,0.0,0.0007401106852099374,0.01
eicu,154,gelofusine,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,155,thiamine,false,5000,543162,1.0,,1.0,1.0,543162,-0.004406709626282759,0.09448981688424674,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,-0.004999999999999005,0.0649999999999995,4.602678390609063e-05,0.0,4.602678390609063e-05,0.01
eicu,156,NaCL,false,5000,543162,1.0,,1.0,1.0,543162,-0.0030482233359058874,0.7590080284785721,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,-0.21499999999999986,1.325000000000001,2.875,0.0019386481381245375,0.0,0.0019386481381245375,0.01
eicu,157,polyethylene glycols,false,5000,543162,1.0,,1.0,1.0,543162,0.0,0.0,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.005000000000000782,0.0,0.0,0.0,0.01
eicu,158,Kcl,false,5000,543162,1.0,,1.0,1.0,543162,-0.0032812061915295457,0.7476741921681931,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,-0.08499999999999908,0.005000000000000782,1.5350000000000001,0.002643778467565846,0.0,0.002643778467565846,0.01
eicu,159,potassium phosphate,false,5000,543162,1.0,,1.0,1.0,543162,-0.009044022092567758,0.2209647403635852,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,-0.015000000000000568,0.0003774196280299432,0.0,0.0003774196280299432,0.01
eicu,160,magnesium sulfate,false,5000,543162,1.0,,1.0,1.0,543162,-0.007686372679546914,0.5696552765141225,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,-0.0649999999999995,0.9450000000000003,0.0019478534949057555,0.0,0.0019478534949057555,0.01


==> source_data/Supplementary_Tables_S20_S27/reports/revision_v3/mimic4_read_power_v1/family_b_inputs.csv <==
endpoint,eicu_rows,eicu_persons,eicu_events,mimic_test_rows_proj,mimic_test_events_proj,se_scale_events,h_mean_minus_b_eicu,h_mean_minus_b_eicu_se,h_mean_minus_b_mimic_se_proj,g_mean_minus_b_eicu,g_mean_minus_b_eicu_se,g_mean_minus_b_mimic_se_proj,f_mean_minus_b_eicu,f_mean_minus_b_eicu_se,f_mean_minus_b_mimic_se_proj
E2_circulatory_map,26318,10530,3136,19508,3213,1.0144851675091264,0.0041975617408122,0.0013178266286822447,0.0013369155681466943,-0.00443117304132,0.0017647915681714289,0.0017903548696550859,-0.0104447804000817,0.0021636699840054847,0.002195011106158273
E3_aki_kdigo_creatinine,27402,11075,1762,23636,2392,0.8757546030281642,0.00746026577726,0.002064035788781913,0.0018075888428406282,-0.020880078392693,0.00417106077898926,0.003652825676710085,-0.0289577010151915,0.004428658839262321,0.0038784183637253448
E4_hypoxemia_spo2,37401,12983,587,29298,674,0.9365086790952393,0.0013499650945695,0.002329121569941888,0.0021812425649185073,-0.0125384674688143,0.003786135080013317,0.0035457483626594195,-0.0268572831108526,0.004664027850463469,0.0043679025615009515


==> source_data/Supplementary_Tables_S20_S27/route_b_p1_result_13032_v1/train/task_00/train_receipt.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "code_sha256": {
    "icare_dt/baselines/__init__.py": "d3f52aa93d302cda9fa782112c65dbdec30ca6d5ade8deb6a82993dd54929ba7",
    "icare_dt/baselines/base.py": "efdee8c46c3178af22f59fe0488eafa3c907eba63c72a53af153309b1b86ab46",
    "icare_dt/baselines/calibration.py": "a9474785adbc7453be0424c6a05974d24edb9b9ac3efa0ee0932488c91506d95",
    "icare_dt/baselines/features.py": "00f2d70defd17493c1f57ad247ca3820e8f7563efd0bd8ea4932b7f4e7ada503",
    "icare_dt/baselines/icare_dt_arch.py": "3cfb9657cf09c049d1af46c4eeb908e8f18bd16b3611c8c8c02b5d9d43f27ad1",
    "icare_dt/baselines/icare_dt_full.py": "114b17c74fed249380242a287ea82b44d8c00340fe2dad2bd4717df4c6c9205d",
    "icare_dt/baselines/latent_tree.py": "479f5677f8e50db7d7fc0fb44260d270517ab861c42b7383b07be5add6a3c871",
    "icare_dt/baselines/modern_tcn.py": "ca20798112d637401c5b7cdf25df619dbad99aa3be0e3120a67985a4860f212c",
    "icare_dt/baselines/sequence_grud.py": "cc2365a70ea56e4f57e4a8a03260bcd564c6ac688211a08f475b3261ca580f2a",
    "icare_dt/baselines/sequence_lstm.py": "ca81e58dab8daed19fdafc5f2481398be2500c3167d56d5265e59a498403ccb5",
    "icare_dt/baselines/sequence_transformer.py": "491d177bcd3d9f69bf9aaf25a4a01f8f2adaee3aaff2382b6e6382f87cb65cc2",
    "icare_dt/baselines/static_catboost.py": "c4180a6ea5219c0f0a63602a032f97ee42d25686f96313bf78326431f0cb8742",
    "icare_dt/baselines/static_lightgbm.py": "8715e94ec760b4c494538373e490c5ee1af331dd297bb31b56b7a4d995059ec9",
    "icare_dt/baselines/static_xgb.py": "d8f6ab1f9cefb46174994467ef482ae2e477b4b7e06ec3ca0f628ea230e9245b",
    "icare_dt/baselines/tabm.py": "2a8e397e36a1d5f4392f03daebb38ae673626667f571088e1cadfa1d97aedb66",
    "icare_dt/checkpoint_metadata.py": "046196ee462c2f2ca58c3a3605b740d616bfd608c35c0fd3b1cdb9d6f7065cbd",
    "icare_dt/dataset.py": "8cb4eecb39bc15b40d98268eb7a27c47fc6a4cb3aaf6b1612445275ba274cb8a",
    "icare_dt/execution_authority.py": "2d00f526da2f4e52c437df8d3f0dc4d8bbadc2543053e3fea8f3f9f052e98fcb",
    "icare_dt/export_r2_terminal_occurrence_artifact.py": "9a0bbd507c9dae2910774f86bbd84f3eb791d70a06120352633415a0c3301ee3",
    "icare_dt/governed_artifacts.py": "5817067879bdd9c81591db398be3972b6dfb7565d48bd136ff36497a65bc7237",
    "icare_dt/incident_competing_risk.py": "0656bd4bdc1d049285537326c42d529cb6de71cb65af6ffcb8d892ca58f64190",
    "icare_dt/loss.py": "08d88cb22cfc73bb1c609c4e3631491f0cf613d10ef2668cb21e4eb056294b95",
    "icare_dt/measurement_inputs.py": "e46bcd925c2111d7f7609ef2077116cd46a046370d49264fb37c2c619728ed05",
    "icare_dt/measurement_occurrence.py": "826a013d6043712af57fd09641e0ba08fc2b44f6907fecc6a5a3b2ff96204252",
    "icare_dt/model.py": "44cc3c13e18502ade18e4c19449f4b8b3234870687d390ce62d8ceeb9079f77b",
    "icare_dt/person_split_normalization.py": "a114da85ddd007c2b1c66dd89cfb4da68e6b58207e844304104fd63375f5647e",
    "icare_dt/preflight_r2_raw_eicu_terminal_repair.py": "fe6ea825c727fd112e428e66ee3db141deb1dcb34d93065cc0727bfbe0d838ce",
    "icare_dt/preflight_r2_terminal_semantics.py": "e3edb3b462dc1529d1e7e55831451e06942f9b68562f9f5e76b0ae2f2943d40f",
    "icare_dt/r10_untouched_test_occurrence_release.py": "6b72006ed2c8a40a68d77751f1661e286d472534d989884ca54e18b6afa928c5",
    "icare_dt/r2_f2_postfill_adapter.py": "c8e5d5e39d6ec811085ca8a0ce265bbe6917b198a181507b512796810919076d",
    "icare_dt/r2_f3_support.py": "9a85eec8b918bfef299c3074fc35ff1a0b83b8fe729746275e4ea453feaff762",
    "icare_dt/r2_f3_support_export.py": "4ebab0ad4beebe38e82d88837ed6b2500a9f43277c756642c725a2728e324bae",
    "icare_dt/r2_hazard_bins.py": "6a7e00553bffa03b4ec21af13e026548677a229d8b70abce87c5004ed8d671e5",
    "icare_dt/r2_joint_phase1.py": "df57d59f3e12691e2e544b5f89d8872394cbdcbc9185699d861cceb77a4d20a9",
    "icare_dt/r2_joint_train_validate.py": "2babf85621dfcfa3cd49a94f5767923f5b63fa31a863d3b4c29eabb649c3f361",
    "icare_dt/r2_s2_label_artifact.py": "d9c382457f121669ffaefd1613d8add614722936598dc1da1874aa583dcda0a2",
    "icare_dt/r2_s2_label_materializer.py": "1644a904e40968d8da664bac0cd67ad50eddfaa7c41dc8736d374eb46584cb46",
    "icare_dt/r2_s2_labels.py": "740049717e3e63cce1b4f400d18b9c6965b3f7695d38e85078462847f718a62f",
    "icare_dt/r2_s2_model_checkpoint.py": "b21668074548a434f3f0770848cd267c11dfcb8b181318a61c9e7e81c2560880",
    "icare_dt/r2_s2_target_selection.py": "610233d7fea928ecd2dd6ceceeb03dfb0e99c1c823dde58f0fdf0f0b04656ac8",
    "icare_dt/r2_s2_target_selection_export.py": "4d644795f2f4ee653dbe5a11a550952b9ae509862e98c4a63ac11d1c195f7e85",
    "icare_dt/r2_s2_train_validate.py": "f04686794d4d9c0d8eb7f02de82023f93c3e965a8d4870993c878048af0970f1",
    "icare_dt/r2_s2_training.py": "669ae6a96df439d9156fb5b2e69da7df1daf6675046aef5a44cb13aeeba59c73",
    "icare_dt/r2_target_support.py": "b2be7cfe001873c8b34299f1898dba2af96d342f33b637f25f9a779870e8fe36",
    "icare_dt/r2_terminal_incident.py": "f5be87cae5444a913cd21bcc1055015f20debd0f12c7064569b266404237c15b",
    "icare_dt/r2_terminal_occurrence.py": "3ec162d334bfebe93120ef418b06154b38d1e347f6282d1394e6d28e1c9f64e9",
    "icare_dt/revision_v3_cf_test_occurrence_release.py": "c42477695b5dc3a0308b2a562f40884f36ccd0fcceb5d6c81868bdf237596cc2",
    "icare_dt/revision_v3_g3_corrected_input_adapter_v1.py": "5cbffe98a4adf567404b5d7b83f6c6164adff0eab5c6b7e044f140fec57c079f",
    "icare_dt/revision_v3_governed_io.py": "16b2aea98859d129b9643bd7e4f13ef80edba0afe0b688c9c2ee23e186e1a6ba",
    "icare_dt/revision_v3_incident_production_contract_v1.py": "10d19dd859df0c864465d121a2d17b7f6aa93c8a87e0e6ec0694aaacab9a3ac7",
    "icare_dt/revision_v3_joint_factual_export.py": "64c8f7923537cd73d8dfb20030414b24479ea1b6d8fe345d0346759d50174600",
    "icare_dt/revision_v3_landmark_state_fusion_v1.py": "7f12e714d9c114f5717a686568a009cd80f74af8503df0d65d56a7dcc17c512b",
    "icare_dt/revision_v3_landmark_trajectory_core_v1.py": "e5f01c401b90cdfd372eedadb109ac0d5e8c601bf743bfe6124beae2e475746c",
    "icare_dt/revision_v3_landmark_trajectory_producer_v1.py": "f8e956519757821f175dbe2447eb0c3e58aa0a3f7659cffbe4940ae045ef1747",
    "icare_dt/revision_v3_landmark_trajectory_score_v1.py": "124c09f7a4a7d3eee67766112bc8221819f521d0ee6ff659d78606f90f2254a4",
    "icare_dt/revision_v3_route_b_p0_labels_v1.py": "f89290481e8b47747ad3ff6cf3743934045419ea6241e297629598edfef1476c",
    "icare_dt/revision_v3_route_b_p0_probe_v1.py": "0f517b82e0df58321cd9e6c3ba36224e8d016c3675f6d65538ef84a991f34ef3",
    "icare_dt/revision_v3_route_b_p1_probe_v1.py": "92854c82a6a53d0795649c551ef35a216fe83c768cf323ea63beb9392e1c3966",
    "icare_dt/revision_v3_state_sync_cells_v2.py": "307ff8728504bf874a6fd21f86e1bb4fb6c24f764dd6c9b5e7da3d9da0c2a1ef",
    "icare_dt/revision_v3_state_synchronization_v2.py": "455a8f8c849c5193aca5966bb69d463aa7afcf22b2d0e6d669e0fe973b2d6ed7",
    "icare_dt/revision_v3_test_occurrence_release.py": "211a8724529e4660e62391ca043393b28d7b8014431448c2ee2630becaed66dc",
    "icare_dt/terminal_semantics.py": "84a57dd3b4d5e621ec09dc612966cfe9b9e2895797fe59da72efb2ac0d719ee5"
  },
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 22392,
        "inner_positives": 313,
        "train_cells": 204240,
        "train_positives": 2795
      },
      "E2_circulatory_map": {
        "inner_cells": 14698,
        "inner_positives": 1707,
        "train_cells": 133943,
        "train_positives": 15626
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 15339,
        "inner_positives": 1038,
        "train_cells": 139045,
        "train_positives": 8907
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 20894,
        "inner_positives": 325,
        "train_cells": 190788,
        "train_positives": 2947
      }
    },
    "inner_persons": 7755,
    "inner_stays": 10109,
    "train_fit_stays_with_labels": 102247,
    "train_stays": 92138,
    "tune_rows_predicted": 51330
  },
  "device": "cuda",
  "environment": {
    "catboost": "1.2.10",
    "numpy": "1.26.4",
    "pandas": "2.3.3",
    "pyarrow": "22.0.0",
    "scikit-learn": "1.7.2",
    "torch": "2.5.1+cu121"
  },
  "files": {
    "predictions": {
      "bytes": 3696526,
      "path": "predictions.npz",
      "sha256": "566117d690da43ca5a16dc4513e38812b516e00dd9e6538c30ab8387d97c000d"
    },
    "states": {
      "bytes": 87282696,
      "path": "states.npz",
      "sha256": "184fe650146f6f05c7cb0471a00f13097379252d89f010d9134f5f58318d7911"
    },
    "weights": {
      "bytes": 917941,
      "path": "model_state.pt",
      "sha256": "a77f7576df7bd9f8583ba08a82626b08225f0fec3cd77ad06da87ac046cfd1c3"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "d46cb8bc1173d90f52df5e6ae5e1f8190f925a66e771de8d3485b1fd55e23e10",
    "from": "pretrained_checkpoint",
    "seed": 29
  },
  "inputs_receipt_sha256": "5f00b680e4dbe4a0c8b7de7e5d809ec7a59858fe3e32752a1b36ca13324a418e",
  "p0": {
    "extraction_receipt_sha256": "edc0198f05e4495e0739620ad1a3b0cc98254dbcbfca67028d22a39be0bd801b",
    "fit_receipts": {
      "0": "1e2f115e3807756867480a26055d4175c66ca20b0b9e113979c1c3b394a687a0",
      "1": "9ecaa1efb13ca93114105d54fc429dce183b84093133360566ef30876efbe7c6",
      "10": "35d728dd4fb2a8b83134bc4a5c2b80f210459f55ed57b0ed4bcdc93c35ebfb41",
      "11": "88db6a0ab6bf44a045127fbd38b0b4e2bbb96b4aeb89a56f23f48ad7ff91a6a3",
      "2": "3022b847a920f2341d5b7737b894c11241e1c413bb43b591c127ae259ace04a6",
      "3": "c311200f3346e06c65e821b853c1e66cc8192ab1be092bf74ba1cc64c12b4a14",
      "4": "f897dafdf967b567a5002c5ddd7704d7761ae4819d5b71d8c1ebbffa0f303430",
      "5": "ae37a93174c1f2a7700b79b4dd7e60738a954ae70ffae92a9018ef40545141ef",
      "6": "a98f9ee27fb94e7d5ecb3db166feff1bff68f26616217e8f06e128feadb7ab76",
      "7": "250cb4963a65c9b4249d1affda91273f816ccfa2bc635a0c975ae6b34b93c667",
      "8": "9a8d8fa7be72373afb48ba1e4b50a05197b845ecf06a50489aca7a3cead66e06",
      "9": "b9523809cfaae45ce1c2f35aa497d3e0bb5f3c61064cc9f8bb666528444ae345"
    },
    "labels_fit_sha256": "2ab35ce90d9bab8cc132bef086edc84a8acf3119b6bde469b37e9bee7ff53e02",
    "labels_tune_sha256": "a28a0f59fb090605f639371e685000fc82d0761faab87e1ef911a93784dd5e25",
    "p0_code_closure_unchanged": true,
    "p0_probe_commit": "5acdb14bf3a305edb1868785e860b30800931722",
    "p0_run_root": "/home/yankli/dt_icu_runs/revision_v3/route_b_p0/5acdb14bf3a3_20260928t194244z_route_b_p0_probe",
    "rows_sha256": "9c77e3720a771d6415b8f04be23dde4e8996d8fc76dbb2b26abb1776f6cdbc34",
    "score_receipt_sha256": "f20942a1a96e69735e7f7f332c8f3b82c4261557378049e0d47343e09910849c",
    "split_manifest_sha256": "a92215e8b1828dade86f7e2370402706210cec0895e61def9aa3e7dca07f3a82"
  },
  "patient_artifacts_cluster_only": true,
  "peak_gpu_memory_bytes": 268996096,
  "protocol": "reports/revision_v3/ROUTE_B_P1_PROBE_PROTOCOL_20260928_V1.md",
  "recipe": {
    "batch_stays": 256,
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "weight_decay": 0.0001
  },
  "schema_version": "icare_dt_revision_v3_route_b_p1_probe_v1.train",
  "seconds": 76,
  "seed": 29,
  "self_sha256": "9831dbe8eab3c04f1782a196e536ac00366af6c998f1770b0fdc25ae0e71f83c",
  "status": "P1_TRAIN_COMPLETE",
  "task_index": 0,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "training": {
    "best_epoch": 15,
    "best_epoch_at_cap": true,
    "best_inner_mean_bce": 0.13384752131918976,
    "epochs_run": 15,
    "history": [
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.049488761332172206,
          "E2_circulatory_map": 0.31650036697501893,
          "E3_aki_kdigo_creatinine": 0.22223990062542273,
          "E4_hypoxemia_spo2": 0.06917143511614686
        },
        "inner_mean_bce": 0.14476058724491578,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.16629327351151962
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04723286228377549,
          "E2_circulatory_map": 0.30613003174193554,
          "E3_aki_kdigo_creatinine": 0.2201298863459258,
          "E4_hypoxemia_spo2": 0.06808920793012077
        },
        "inner_mean_bce": 0.1412430710139161,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.14329220750615063
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0465688412425432,
          "E2_circulatory_map": 0.30253153214537054,
          "E3_aki_kdigo_creatinine": 0.21784875756471453,
          "E4_hypoxemia_spo2": 0.06787631682166531
        },
        "inner_mean_bce": 0.13978107563155784,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1410972587174477
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0463919423230421,
          "E2_circulatory_map": 0.3025130239339536,
          "E3_aki_kdigo_creatinine": 0.2153246609932581,
          "E4_hypoxemia_spo2": 0.0673338962283627
        },
        "inner_mean_bce": 0.13904074030044877,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13959049411609312
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04726811654655454,
          "E2_circulatory_map": 0.29920576186160003,
          "E3_aki_kdigo_creatinine": 0.21639529200294694,
          "E4_hypoxemia_spo2": 0.06755723201955827
        },
        "inner_mean_bce": 0.1389329697830435,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.138715667132546
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045822639642506255,
          "E2_circulatory_map": 0.299444452177539,
          "E3_aki_kdigo_creatinine": 0.21470942411143573,
          "E4_hypoxemia_spo2": 0.06686269348062739
        },
        "inner_mean_bce": 0.13798879040696657,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13792972759310693
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046315097774765925,
          "E2_circulatory_map": 0.29825422302819155,
          "E3_aki_kdigo_creatinine": 0.21134904264214685,
          "E4_hypoxemia_spo2": 0.06601667089234976
        },
        "inner_mean_bce": 0.13695652832199398,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1369968889739019
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045786445334197026,
          "E2_circulatory_map": 0.29895525112300037,
          "E3_aki_kdigo_creatinine": 0.2098326528544096,
          "E4_hypoxemia_spo2": 0.06732124550623039
        },
        "inner_mean_bce": 0.13699013311880537,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13642172249105117
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04584328180212939,
          "E2_circulatory_map": 0.297125203444984,
          "E3_aki_kdigo_creatinine": 0.20827044690865348,
          "E4_hypoxemia_spo2": 0.06537293698601236
        },
        "inner_mean_bce": 0.1357586505852902,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13584272890775514
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04570689547185431,
          "E2_circulatory_map": 0.2967718863814911,
          "E3_aki_kdigo_creatinine": 0.20804307115568363,
          "E4_hypoxemia_spo2": 0.0652499255055022
        },
        "inner_mean_bce": 0.1355635557929969,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1354697470219446
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045885021663555375,
          "E2_circulatory_map": 0.2956494632294785,
          "E3_aki_kdigo_creatinine": 0.2089127226551677,
          "E4_hypoxemia_spo2": 0.06510648848828578
        },
        "inner_mean_bce": 0.13553401305073534,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1349254322721271
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045299620320005646,
          "E2_circulatory_map": 0.29761637283970926,
          "E3_aki_kdigo_creatinine": 0.20769239256921185,
          "E4_hypoxemia_spo2": 0.06500266706748387
        },
        "inner_mean_bce": 0.1354646411293968,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13450896630032824
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045688614840165086,
          "E2_circulatory_map": 0.29592333866440695,
          "E3_aki_kdigo_creatinine": 0.20815533004393671,
          "E4_hypoxemia_spo2": 0.06452272341583885
        },
        "inner_mean_bce": 0.13520413902574788,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1339857721325309
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04522609199613876,
          "E2_circulatory_map": 0.2946657520002987,
          "E3_aki_kdigo_creatinine": 0.20519732241447455,
          "E4_hypoxemia_spo2": 0.06478528989220597
        },
        "inner_mean_bce": 0.13426681191987924,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13361566798997804
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 15,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04491499450727206,
          "E2_circulatory_map": 0.2945852742939356,
          "E3_aki_kdigo_creatinine": 0.20434291378772043,
          "E4_hypoxemia_spo2": 0.06433114446817294
        },
        "inner_mean_bce": 0.13384752131918976,
        "seconds": 2.3,
        "train_cells": 668016,
        "train_mean_bce": 0.13336881100010756
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "epoch_cap"
  },
  "tune_labels_opened": false,
  "tune_risk_sets_opened": false,
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/route_b_p1_result_13032_v1/train/task_01/train_receipt.json <==
{
  "arm": "f",
  "bitwise_reproducible": false,
  "code_sha256": {
    "icare_dt/baselines/__init__.py": "d3f52aa93d302cda9fa782112c65dbdec30ca6d5ade8deb6a82993dd54929ba7",
    "icare_dt/baselines/base.py": "efdee8c46c3178af22f59fe0488eafa3c907eba63c72a53af153309b1b86ab46",
    "icare_dt/baselines/calibration.py": "a9474785adbc7453be0424c6a05974d24edb9b9ac3efa0ee0932488c91506d95",
    "icare_dt/baselines/features.py": "00f2d70defd17493c1f57ad247ca3820e8f7563efd0bd8ea4932b7f4e7ada503",
    "icare_dt/baselines/icare_dt_arch.py": "3cfb9657cf09c049d1af46c4eeb908e8f18bd16b3611c8c8c02b5d9d43f27ad1",
    "icare_dt/baselines/icare_dt_full.py": "114b17c74fed249380242a287ea82b44d8c00340fe2dad2bd4717df4c6c9205d",
    "icare_dt/baselines/latent_tree.py": "479f5677f8e50db7d7fc0fb44260d270517ab861c42b7383b07be5add6a3c871",
    "icare_dt/baselines/modern_tcn.py": "ca20798112d637401c5b7cdf25df619dbad99aa3be0e3120a67985a4860f212c",
    "icare_dt/baselines/sequence_grud.py": "cc2365a70ea56e4f57e4a8a03260bcd564c6ac688211a08f475b3261ca580f2a",
    "icare_dt/baselines/sequence_lstm.py": "ca81e58dab8daed19fdafc5f2481398be2500c3167d56d5265e59a498403ccb5",
    "icare_dt/baselines/sequence_transformer.py": "491d177bcd3d9f69bf9aaf25a4a01f8f2adaee3aaff2382b6e6382f87cb65cc2",
    "icare_dt/baselines/static_catboost.py": "c4180a6ea5219c0f0a63602a032f97ee42d25686f96313bf78326431f0cb8742",
    "icare_dt/baselines/static_lightgbm.py": "8715e94ec760b4c494538373e490c5ee1af331dd297bb31b56b7a4d995059ec9",
    "icare_dt/baselines/static_xgb.py": "d8f6ab1f9cefb46174994467ef482ae2e477b4b7e06ec3ca0f628ea230e9245b",
    "icare_dt/baselines/tabm.py": "2a8e397e36a1d5f4392f03daebb38ae673626667f571088e1cadfa1d97aedb66",
    "icare_dt/checkpoint_metadata.py": "046196ee462c2f2ca58c3a3605b740d616bfd608c35c0fd3b1cdb9d6f7065cbd",
    "icare_dt/dataset.py": "8cb4eecb39bc15b40d98268eb7a27c47fc6a4cb3aaf6b1612445275ba274cb8a",
    "icare_dt/execution_authority.py": "2d00f526da2f4e52c437df8d3f0dc4d8bbadc2543053e3fea8f3f9f052e98fcb",
    "icare_dt/export_r2_terminal_occurrence_artifact.py": "9a0bbd507c9dae2910774f86bbd84f3eb791d70a06120352633415a0c3301ee3",
    "icare_dt/governed_artifacts.py": "5817067879bdd9c81591db398be3972b6dfb7565d48bd136ff36497a65bc7237",
    "icare_dt/incident_competing_risk.py": "0656bd4bdc1d049285537326c42d529cb6de71cb65af6ffcb8d892ca58f64190",
    "icare_dt/loss.py": "08d88cb22cfc73bb1c609c4e3631491f0cf613d10ef2668cb21e4eb056294b95",
    "icare_dt/measurement_inputs.py": "e46bcd925c2111d7f7609ef2077116cd46a046370d49264fb37c2c619728ed05",
    "icare_dt/measurement_occurrence.py": "826a013d6043712af57fd09641e0ba08fc2b44f6907fecc6a5a3b2ff96204252",
    "icare_dt/model.py": "44cc3c13e18502ade18e4c19449f4b8b3234870687d390ce62d8ceeb9079f77b",
    "icare_dt/person_split_normalization.py": "a114da85ddd007c2b1c66dd89cfb4da68e6b58207e844304104fd63375f5647e",
    "icare_dt/preflight_r2_raw_eicu_terminal_repair.py": "fe6ea825c727fd112e428e66ee3db141deb1dcb34d93065cc0727bfbe0d838ce",
    "icare_dt/preflight_r2_terminal_semantics.py": "e3edb3b462dc1529d1e7e55831451e06942f9b68562f9f5e76b0ae2f2943d40f",
    "icare_dt/r10_untouched_test_occurrence_release.py": "6b72006ed2c8a40a68d77751f1661e286d472534d989884ca54e18b6afa928c5",
    "icare_dt/r2_f2_postfill_adapter.py": "c8e5d5e39d6ec811085ca8a0ce265bbe6917b198a181507b512796810919076d",
    "icare_dt/r2_f3_support.py": "9a85eec8b918bfef299c3074fc35ff1a0b83b8fe729746275e4ea453feaff762",
    "icare_dt/r2_f3_support_export.py": "4ebab0ad4beebe38e82d88837ed6b2500a9f43277c756642c725a2728e324bae",
    "icare_dt/r2_hazard_bins.py": "6a7e00553bffa03b4ec21af13e026548677a229d8b70abce87c5004ed8d671e5",
    "icare_dt/r2_joint_phase1.py": "df57d59f3e12691e2e544b5f89d8872394cbdcbc9185699d861cceb77a4d20a9",
    "icare_dt/r2_joint_train_validate.py": "2babf85621dfcfa3cd49a94f5767923f5b63fa31a863d3b4c29eabb649c3f361",
    "icare_dt/r2_s2_label_artifact.py": "d9c382457f121669ffaefd1613d8add614722936598dc1da1874aa583dcda0a2",
    "icare_dt/r2_s2_label_materializer.py": "1644a904e40968d8da664bac0cd67ad50eddfaa7c41dc8736d374eb46584cb46",
    "icare_dt/r2_s2_labels.py": "740049717e3e63cce1b4f400d18b9c6965b3f7695d38e85078462847f718a62f",
    "icare_dt/r2_s2_model_checkpoint.py": "b21668074548a434f3f0770848cd267c11dfcb8b181318a61c9e7e81c2560880",
    "icare_dt/r2_s2_target_selection.py": "610233d7fea928ecd2dd6ceceeb03dfb0e99c1c823dde58f0fdf0f0b04656ac8",
    "icare_dt/r2_s2_target_selection_export.py": "4d644795f2f4ee653dbe5a11a550952b9ae509862e98c4a63ac11d1c195f7e85",
    "icare_dt/r2_s2_train_validate.py": "f04686794d4d9c0d8eb7f02de82023f93c3e965a8d4870993c878048af0970f1",
    "icare_dt/r2_s2_training.py": "669ae6a96df439d9156fb5b2e69da7df1daf6675046aef5a44cb13aeeba59c73",
    "icare_dt/r2_target_support.py": "b2be7cfe001873c8b34299f1898dba2af96d342f33b637f25f9a779870e8fe36",
    "icare_dt/r2_terminal_incident.py": "f5be87cae5444a913cd21bcc1055015f20debd0f12c7064569b266404237c15b",
    "icare_dt/r2_terminal_occurrence.py": "3ec162d334bfebe93120ef418b06154b38d1e347f6282d1394e6d28e1c9f64e9",
    "icare_dt/revision_v3_cf_test_occurrence_release.py": "c42477695b5dc3a0308b2a562f40884f36ccd0fcceb5d6c81868bdf237596cc2",
    "icare_dt/revision_v3_g3_corrected_input_adapter_v1.py": "5cbffe98a4adf567404b5d7b83f6c6164adff0eab5c6b7e044f140fec57c079f",
    "icare_dt/revision_v3_governed_io.py": "16b2aea98859d129b9643bd7e4f13ef80edba0afe0b688c9c2ee23e186e1a6ba",
    "icare_dt/revision_v3_incident_production_contract_v1.py": "10d19dd859df0c864465d121a2d17b7f6aa93c8a87e0e6ec0694aaacab9a3ac7",
    "icare_dt/revision_v3_joint_factual_export.py": "64c8f7923537cd73d8dfb20030414b24479ea1b6d8fe345d0346759d50174600",
    "icare_dt/revision_v3_landmark_state_fusion_v1.py": "7f12e714d9c114f5717a686568a009cd80f74af8503df0d65d56a7dcc17c512b",
    "icare_dt/revision_v3_landmark_trajectory_core_v1.py": "e5f01c401b90cdfd372eedadb109ac0d5e8c601bf743bfe6124beae2e475746c",
    "icare_dt/revision_v3_landmark_trajectory_producer_v1.py": "f8e956519757821f175dbe2447eb0c3e58aa0a3f7659cffbe4940ae045ef1747",
    "icare_dt/revision_v3_landmark_trajectory_score_v1.py": "124c09f7a4a7d3eee67766112bc8221819f521d0ee6ff659d78606f90f2254a4",
    "icare_dt/revision_v3_route_b_p0_labels_v1.py": "f89290481e8b47747ad3ff6cf3743934045419ea6241e297629598edfef1476c",
    "icare_dt/revision_v3_route_b_p0_probe_v1.py": "0f517b82e0df58321cd9e6c3ba36224e8d016c3675f6d65538ef84a991f34ef3",
    "icare_dt/revision_v3_route_b_p1_probe_v1.py": "92854c82a6a53d0795649c551ef35a216fe83c768cf323ea63beb9392e1c3966",
    "icare_dt/revision_v3_state_sync_cells_v2.py": "307ff8728504bf874a6fd21f86e1bb4fb6c24f764dd6c9b5e7da3d9da0c2a1ef",
    "icare_dt/revision_v3_state_synchronization_v2.py": "455a8f8c849c5193aca5966bb69d463aa7afcf22b2d0e6d669e0fe973b2d6ed7",
    "icare_dt/revision_v3_test_occurrence_release.py": "211a8724529e4660e62391ca043393b28d7b8014431448c2ee2630becaed66dc",
    "icare_dt/terminal_semantics.py": "84a57dd3b4d5e621ec09dc612966cfe9b9e2895797fe59da72efb2ac0d719ee5"
  },
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 22392,
        "inner_positives": 313,
        "train_cells": 204240,
        "train_positives": 2795
      },
      "E2_circulatory_map": {
        "inner_cells": 14698,
        "inner_positives": 1707,
        "train_cells": 133943,
        "train_positives": 15626
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 15339,
        "inner_positives": 1038,
        "train_cells": 139045,
        "train_positives": 8907
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 20894,
        "inner_positives": 325,
        "train_cells": 190788,
        "train_positives": 2947
      }
    },
    "inner_persons": 7755,
    "inner_stays": 10109,
    "train_fit_stays_with_labels": 102247,
    "train_stays": 92138,
    "tune_rows_predicted": 51330
  },
  "device": "cuda",
  "environment": {
    "catboost": "1.2.10",
    "numpy": "1.26.4",
    "pandas": "2.3.3",
    "pyarrow": "22.0.0",
    "scikit-learn": "1.7.2",
    "torch": "2.5.1+cu121"
  },
  "files": {
    "predictions": {
      "bytes": 3696526,
      "path": "predictions.npz",
      "sha256": "16aedbd55b40115e49d0105f6f7a02fe7191db801baf40c0e79eeadc602b84d6"
    },
    "states": {
      "bytes": 87282696,
      "path": "states.npz",
      "sha256": "9f94442d9c73f1eac2a3fe2150d5d70be80e09d5dd98cdfc276fd2f7f3500490"
    },
    "weights": {
      "bytes": 917941,
      "path": "model_state.pt",
      "sha256": "65c04199a51e26a32022947adb11e0acad14b0cd44e82fa04ce856608260c3da"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "checkpoint_sha256": "6876e7bcba382298d788656ec33c37d40ba1360de33c66d1a3f3c2096293914b",
    "from": "pretrained_checkpoint",
    "seed": 23
  },
  "inputs_receipt_sha256": "5f00b680e4dbe4a0c8b7de7e5d809ec7a59858fe3e32752a1b36ca13324a418e",
  "p0": {
    "extraction_receipt_sha256": "edc0198f05e4495e0739620ad1a3b0cc98254dbcbfca67028d22a39be0bd801b",
    "fit_receipts": {
      "0": "1e2f115e3807756867480a26055d4175c66ca20b0b9e113979c1c3b394a687a0",
      "1": "9ecaa1efb13ca93114105d54fc429dce183b84093133360566ef30876efbe7c6",
      "10": "35d728dd4fb2a8b83134bc4a5c2b80f210459f55ed57b0ed4bcdc93c35ebfb41",
      "11": "88db6a0ab6bf44a045127fbd38b0b4e2bbb96b4aeb89a56f23f48ad7ff91a6a3",
      "2": "3022b847a920f2341d5b7737b894c11241e1c413bb43b591c127ae259ace04a6",
      "3": "c311200f3346e06c65e821b853c1e66cc8192ab1be092bf74ba1cc64c12b4a14",
      "4": "f897dafdf967b567a5002c5ddd7704d7761ae4819d5b71d8c1ebbffa0f303430",
      "5": "ae37a93174c1f2a7700b79b4dd7e60738a954ae70ffae92a9018ef40545141ef",
      "6": "a98f9ee27fb94e7d5ecb3db166feff1bff68f26616217e8f06e128feadb7ab76",
      "7": "250cb4963a65c9b4249d1affda91273f816ccfa2bc635a0c975ae6b34b93c667",
      "8": "9a8d8fa7be72373afb48ba1e4b50a05197b845ecf06a50489aca7a3cead66e06",
      "9": "b9523809cfaae45ce1c2f35aa497d3e0bb5f3c61064cc9f8bb666528444ae345"
    },
    "labels_fit_sha256": "2ab35ce90d9bab8cc132bef086edc84a8acf3119b6bde469b37e9bee7ff53e02",
    "labels_tune_sha256": "a28a0f59fb090605f639371e685000fc82d0761faab87e1ef911a93784dd5e25",
    "p0_code_closure_unchanged": true,
    "p0_probe_commit": "5acdb14bf3a305edb1868785e860b30800931722",
    "p0_run_root": "/home/yankli/dt_icu_runs/revision_v3/route_b_p0/5acdb14bf3a3_20260928t194244z_route_b_p0_probe",
    "rows_sha256": "9c77e3720a771d6415b8f04be23dde4e8996d8fc76dbb2b26abb1776f6cdbc34",
    "score_receipt_sha256": "f20942a1a96e69735e7f7f332c8f3b82c4261557378049e0d47343e09910849c",
    "split_manifest_sha256": "a92215e8b1828dade86f7e2370402706210cec0895e61def9aa3e7dca07f3a82"
  },
  "patient_artifacts_cluster_only": true,
  "peak_gpu_memory_bytes": 268996096,
  "protocol": "reports/revision_v3/ROUTE_B_P1_PROBE_PROTOCOL_20260928_V1.md",
  "recipe": {
    "batch_stays": 256,
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0001,
      "head": 0.001
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "weight_decay": 0.0001
  },
  "schema_version": "icare_dt_revision_v3_route_b_p1_probe_v1.train",
  "seconds": 74,
  "seed": 23,
  "self_sha256": "76def463d0f1f9099bfdbe67e7f51a66058ab341905c7ee6b361ca8719ab4b64",
  "status": "P1_TRAIN_COMPLETE",
  "task_index": 1,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "training": {
    "best_epoch": 12,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.1346299750093154,
    "epochs_run": 14,
    "history": [
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04907265881548272,
          "E2_circulatory_map": 0.3188115658606294,
          "E3_aki_kdigo_creatinine": 0.2238146078556269,
          "E4_hypoxemia_spo2": 0.07048815627457297
        },
        "inner_mean_bce": 0.14580144263483777,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.16952285804062364
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04739800807875197,
          "E2_circulatory_map": 0.3087082002613557,
          "E3_aki_kdigo_creatinine": 0.2195999679699724,
          "E4_hypoxemia_spo2": 0.06842017646176833
        },
        "inner_mean_bce": 0.14179376730390755,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.14370585836732275
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04675887456405329,
          "E2_circulatory_map": 0.307366809645126,
          "E3_aki_kdigo_creatinine": 0.22070395861791736,
          "E4_hypoxemia_spo2": 0.06710535233655454
        },
        "inner_mean_bce": 0.14118597630160454,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.14137315906589437
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04639317675035483,
          "E2_circulatory_map": 0.30203833835013694,
          "E3_aki_kdigo_creatinine": 0.21619287604372942,
          "E4_hypoxemia_spo2": 0.06596395452935193
        },
        "inner_mean_bce": 0.1387372161863986,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13976238950883918
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04616727893716227,
          "E2_circulatory_map": 0.3018786453328046,
          "E3_aki_kdigo_creatinine": 0.21351546340943378,
          "E4_hypoxemia_spo2": 0.06504267063325268
        },
        "inner_mean_bce": 0.13781358226628734,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13865134458548037
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045724159736810474,
          "E2_circulatory_map": 0.2992958175777529,
          "E3_aki_kdigo_creatinine": 0.21290357492607181,
          "E4_hypoxemia_spo2": 0.06518830693463018
        },
        "inner_mean_bce": 0.13707401132615485,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13761926490513426
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045823469976307284,
          "E2_circulatory_map": 0.298737116258377,
          "E3_aki_kdigo_creatinine": 0.2104890175395438,
          "E4_hypoxemia_spo2": 0.06425201081540398
        },
        "inner_mean_bce": 0.1362204196294643,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13698688362810313
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04627027065253931,
          "E2_circulatory_map": 0.2978538173707201,
          "E3_aki_kdigo_creatinine": 0.2108429350996897,
          "E4_hypoxemia_spo2": 0.06438670711128451
        },
        "inner_mean_bce": 0.13629222683256037,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.1362211346606295
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045787080776354974,
          "E2_circulatory_map": 0.29773193807857573,
          "E3_aki_kdigo_creatinine": 0.21104697651436902,
          "E4_hypoxemia_spo2": 0.06392720478898066
        },
        "inner_mean_bce": 0.1360319808005389,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13583467378493214
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0454693470907535,
          "E2_circulatory_map": 0.29683510996659834,
          "E3_aki_kdigo_creatinine": 0.20696918326644653,
          "E4_hypoxemia_spo2": 0.06346115066843808
        },
        "inner_mean_bce": 0.13476930363645218,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.134975636917081
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04579003481577021,
          "E2_circulatory_map": 0.29619160183823373,
          "E3_aki_kdigo_creatinine": 0.20822265911493987,
          "E4_hypoxemia_spo2": 0.06361994634259314
        },
        "inner_mean_bce": 0.13504571758464998,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1347064923498891
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046209951689005664,
          "E2_circulatory_map": 0.2948566394722337,
          "E3_aki_kdigo_creatinine": 0.20675545875295154,
          "E4_hypoxemia_spo2": 0.06372717290195287
        },
        "inner_mean_bce": 0.1346299750093154,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13425995022067766
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04731107482146944,
          "E2_circulatory_map": 0.2967790226528216,
          "E3_aki_kdigo_creatinine": 0.20454087615813601,
          "E4_hypoxemia_spo2": 0.06385321387539894
        },
        "inner_mean_bce": 0.13492422858387887,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1338282825190111
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04551735278664848,
          "E2_circulatory_map": 0.2981665426086351,
          "E3_aki_kdigo_creatinine": 0.20486176434392622,
          "E4_hypoxemia_spo2": 0.06364474739767757
        },
        "inner_mean_bce": 0.13466230735593077,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1333830329473083
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "tune_labels_opened": false,
  "tune_risk_sets_opened": false,
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/route_b_p1_result_13032_v1/train/task_02/train_receipt.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "code_sha256": {
    "icare_dt/baselines/__init__.py": "d3f52aa93d302cda9fa782112c65dbdec30ca6d5ade8deb6a82993dd54929ba7",
    "icare_dt/baselines/base.py": "efdee8c46c3178af22f59fe0488eafa3c907eba63c72a53af153309b1b86ab46",
    "icare_dt/baselines/calibration.py": "a9474785adbc7453be0424c6a05974d24edb9b9ac3efa0ee0932488c91506d95",
    "icare_dt/baselines/features.py": "00f2d70defd17493c1f57ad247ca3820e8f7563efd0bd8ea4932b7f4e7ada503",
    "icare_dt/baselines/icare_dt_arch.py": "3cfb9657cf09c049d1af46c4eeb908e8f18bd16b3611c8c8c02b5d9d43f27ad1",
    "icare_dt/baselines/icare_dt_full.py": "114b17c74fed249380242a287ea82b44d8c00340fe2dad2bd4717df4c6c9205d",
    "icare_dt/baselines/latent_tree.py": "479f5677f8e50db7d7fc0fb44260d270517ab861c42b7383b07be5add6a3c871",
    "icare_dt/baselines/modern_tcn.py": "ca20798112d637401c5b7cdf25df619dbad99aa3be0e3120a67985a4860f212c",
    "icare_dt/baselines/sequence_grud.py": "cc2365a70ea56e4f57e4a8a03260bcd564c6ac688211a08f475b3261ca580f2a",
    "icare_dt/baselines/sequence_lstm.py": "ca81e58dab8daed19fdafc5f2481398be2500c3167d56d5265e59a498403ccb5",
    "icare_dt/baselines/sequence_transformer.py": "491d177bcd3d9f69bf9aaf25a4a01f8f2adaee3aaff2382b6e6382f87cb65cc2",
    "icare_dt/baselines/static_catboost.py": "c4180a6ea5219c0f0a63602a032f97ee42d25686f96313bf78326431f0cb8742",
    "icare_dt/baselines/static_lightgbm.py": "8715e94ec760b4c494538373e490c5ee1af331dd297bb31b56b7a4d995059ec9",
    "icare_dt/baselines/static_xgb.py": "d8f6ab1f9cefb46174994467ef482ae2e477b4b7e06ec3ca0f628ea230e9245b",
    "icare_dt/baselines/tabm.py": "2a8e397e36a1d5f4392f03daebb38ae673626667f571088e1cadfa1d97aedb66",
    "icare_dt/checkpoint_metadata.py": "046196ee462c2f2ca58c3a3605b740d616bfd608c35c0fd3b1cdb9d6f7065cbd",
    "icare_dt/dataset.py": "8cb4eecb39bc15b40d98268eb7a27c47fc6a4cb3aaf6b1612445275ba274cb8a",
    "icare_dt/execution_authority.py": "2d00f526da2f4e52c437df8d3f0dc4d8bbadc2543053e3fea8f3f9f052e98fcb",
    "icare_dt/export_r2_terminal_occurrence_artifact.py": "9a0bbd507c9dae2910774f86bbd84f3eb791d70a06120352633415a0c3301ee3",
    "icare_dt/governed_artifacts.py": "5817067879bdd9c81591db398be3972b6dfb7565d48bd136ff36497a65bc7237",
    "icare_dt/incident_competing_risk.py": "0656bd4bdc1d049285537326c42d529cb6de71cb65af6ffcb8d892ca58f64190",
    "icare_dt/loss.py": "08d88cb22cfc73bb1c609c4e3631491f0cf613d10ef2668cb21e4eb056294b95",
    "icare_dt/measurement_inputs.py": "e46bcd925c2111d7f7609ef2077116cd46a046370d49264fb37c2c619728ed05",
    "icare_dt/measurement_occurrence.py": "826a013d6043712af57fd09641e0ba08fc2b44f6907fecc6a5a3b2ff96204252",
    "icare_dt/model.py": "44cc3c13e18502ade18e4c19449f4b8b3234870687d390ce62d8ceeb9079f77b",
    "icare_dt/person_split_normalization.py": "a114da85ddd007c2b1c66dd89cfb4da68e6b58207e844304104fd63375f5647e",
    "icare_dt/preflight_r2_raw_eicu_terminal_repair.py": "fe6ea825c727fd112e428e66ee3db141deb1dcb34d93065cc0727bfbe0d838ce",
    "icare_dt/preflight_r2_terminal_semantics.py": "e3edb3b462dc1529d1e7e55831451e06942f9b68562f9f5e76b0ae2f2943d40f",
    "icare_dt/r10_untouched_test_occurrence_release.py": "6b72006ed2c8a40a68d77751f1661e286d472534d989884ca54e18b6afa928c5",
    "icare_dt/r2_f2_postfill_adapter.py": "c8e5d5e39d6ec811085ca8a0ce265bbe6917b198a181507b512796810919076d",
    "icare_dt/r2_f3_support.py": "9a85eec8b918bfef299c3074fc35ff1a0b83b8fe729746275e4ea453feaff762",
    "icare_dt/r2_f3_support_export.py": "4ebab0ad4beebe38e82d88837ed6b2500a9f43277c756642c725a2728e324bae",
    "icare_dt/r2_hazard_bins.py": "6a7e00553bffa03b4ec21af13e026548677a229d8b70abce87c5004ed8d671e5",
    "icare_dt/r2_joint_phase1.py": "df57d59f3e12691e2e544b5f89d8872394cbdcbc9185699d861cceb77a4d20a9",
    "icare_dt/r2_joint_train_validate.py": "2babf85621dfcfa3cd49a94f5767923f5b63fa31a863d3b4c29eabb649c3f361",
    "icare_dt/r2_s2_label_artifact.py": "d9c382457f121669ffaefd1613d8add614722936598dc1da1874aa583dcda0a2",
    "icare_dt/r2_s2_label_materializer.py": "1644a904e40968d8da664bac0cd67ad50eddfaa7c41dc8736d374eb46584cb46",
    "icare_dt/r2_s2_labels.py": "740049717e3e63cce1b4f400d18b9c6965b3f7695d38e85078462847f718a62f",
    "icare_dt/r2_s2_model_checkpoint.py": "b21668074548a434f3f0770848cd267c11dfcb8b181318a61c9e7e81c2560880",
    "icare_dt/r2_s2_target_selection.py": "610233d7fea928ecd2dd6ceceeb03dfb0e99c1c823dde58f0fdf0f0b04656ac8",
    "icare_dt/r2_s2_target_selection_export.py": "4d644795f2f4ee653dbe5a11a550952b9ae509862e98c4a63ac11d1c195f7e85",
    "icare_dt/r2_s2_train_validate.py": "f04686794d4d9c0d8eb7f02de82023f93c3e965a8d4870993c878048af0970f1",
    "icare_dt/r2_s2_training.py": "669ae6a96df439d9156fb5b2e69da7df1daf6675046aef5a44cb13aeeba59c73",
    "icare_dt/r2_target_support.py": "b2be7cfe001873c8b34299f1898dba2af96d342f33b637f25f9a779870e8fe36",
    "icare_dt/r2_terminal_incident.py": "f5be87cae5444a913cd21bcc1055015f20debd0f12c7064569b266404237c15b",
    "icare_dt/r2_terminal_occurrence.py": "3ec162d334bfebe93120ef418b06154b38d1e347f6282d1394e6d28e1c9f64e9",
    "icare_dt/revision_v3_cf_test_occurrence_release.py": "c42477695b5dc3a0308b2a562f40884f36ccd0fcceb5d6c81868bdf237596cc2",
    "icare_dt/revision_v3_g3_corrected_input_adapter_v1.py": "5cbffe98a4adf567404b5d7b83f6c6164adff0eab5c6b7e044f140fec57c079f",
    "icare_dt/revision_v3_governed_io.py": "16b2aea98859d129b9643bd7e4f13ef80edba0afe0b688c9c2ee23e186e1a6ba",
    "icare_dt/revision_v3_incident_production_contract_v1.py": "10d19dd859df0c864465d121a2d17b7f6aa93c8a87e0e6ec0694aaacab9a3ac7",
    "icare_dt/revision_v3_joint_factual_export.py": "64c8f7923537cd73d8dfb20030414b24479ea1b6d8fe345d0346759d50174600",
    "icare_dt/revision_v3_landmark_state_fusion_v1.py": "7f12e714d9c114f5717a686568a009cd80f74af8503df0d65d56a7dcc17c512b",
    "icare_dt/revision_v3_landmark_trajectory_core_v1.py": "e5f01c401b90cdfd372eedadb109ac0d5e8c601bf743bfe6124beae2e475746c",
    "icare_dt/revision_v3_landmark_trajectory_producer_v1.py": "f8e956519757821f175dbe2447eb0c3e58aa0a3f7659cffbe4940ae045ef1747",
    "icare_dt/revision_v3_landmark_trajectory_score_v1.py": "124c09f7a4a7d3eee67766112bc8221819f521d0ee6ff659d78606f90f2254a4",
    "icare_dt/revision_v3_route_b_p0_labels_v1.py": "f89290481e8b47747ad3ff6cf3743934045419ea6241e297629598edfef1476c",
    "icare_dt/revision_v3_route_b_p0_probe_v1.py": "0f517b82e0df58321cd9e6c3ba36224e8d016c3675f6d65538ef84a991f34ef3",
    "icare_dt/revision_v3_route_b_p1_probe_v1.py": "92854c82a6a53d0795649c551ef35a216fe83c768cf323ea63beb9392e1c3966",
    "icare_dt/revision_v3_state_sync_cells_v2.py": "307ff8728504bf874a6fd21f86e1bb4fb6c24f764dd6c9b5e7da3d9da0c2a1ef",
    "icare_dt/revision_v3_state_synchronization_v2.py": "455a8f8c849c5193aca5966bb69d463aa7afcf22b2d0e6d669e0fe973b2d6ed7",
    "icare_dt/revision_v3_test_occurrence_release.py": "211a8724529e4660e62391ca043393b28d7b8014431448c2ee2630becaed66dc",
    "icare_dt/terminal_semantics.py": "84a57dd3b4d5e621ec09dc612966cfe9b9e2895797fe59da72efb2ac0d719ee5"
  },
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 22392,
        "inner_positives": 313,
        "train_cells": 204240,
        "train_positives": 2795
      },
      "E2_circulatory_map": {
        "inner_cells": 14698,
        "inner_positives": 1707,
        "train_cells": 133943,
        "train_positives": 15626
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 15339,
        "inner_positives": 1038,
        "train_cells": 139045,
        "train_positives": 8907
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 20894,
        "inner_positives": 325,
        "train_cells": 190788,
        "train_positives": 2947
      }
    },
    "inner_persons": 7755,
    "inner_stays": 10109,
    "train_fit_stays_with_labels": 102247,
    "train_stays": 92138,
    "tune_rows_predicted": 51330
  },
  "device": "cuda",
  "environment": {
    "catboost": "1.2.10",
    "numpy": "1.26.4",
    "pandas": "2.3.3",
    "pyarrow": "22.0.0",
    "scikit-learn": "1.7.2",
    "torch": "2.5.1+cu121"
  },
  "files": {
    "predictions": {
      "bytes": 3696526,
      "path": "predictions.npz",
      "sha256": "e2067b98197d4b254fa240e4f2b186d16b20099e123e19a21ea9857a3b43b5f5"
    },
    "states": {
      "bytes": 87282696,
      "path": "states.npz",
      "sha256": "32d2d5fbdcb0d939fe1db21fbf21ff797c86d65b577411896eda18ed628b1201"
    },
    "weights": {
      "bytes": 917941,
      "path": "model_state.pt",
      "sha256": "cc842c16719918cc83d77e4ba8db70c11750b0554eee8d4dd66b4370efa9f1c6"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_29_checkpoint",
    "from": "random_init",
    "torch_seed": 29
  },
  "inputs_receipt_sha256": "5f00b680e4dbe4a0c8b7de7e5d809ec7a59858fe3e32752a1b36ca13324a418e",
  "p0": {
    "extraction_receipt_sha256": "edc0198f05e4495e0739620ad1a3b0cc98254dbcbfca67028d22a39be0bd801b",
    "fit_receipts": {
      "0": "1e2f115e3807756867480a26055d4175c66ca20b0b9e113979c1c3b394a687a0",
      "1": "9ecaa1efb13ca93114105d54fc429dce183b84093133360566ef30876efbe7c6",
      "10": "35d728dd4fb2a8b83134bc4a5c2b80f210459f55ed57b0ed4bcdc93c35ebfb41",
      "11": "88db6a0ab6bf44a045127fbd38b0b4e2bbb96b4aeb89a56f23f48ad7ff91a6a3",
      "2": "3022b847a920f2341d5b7737b894c11241e1c413bb43b591c127ae259ace04a6",
      "3": "c311200f3346e06c65e821b853c1e66cc8192ab1be092bf74ba1cc64c12b4a14",
      "4": "f897dafdf967b567a5002c5ddd7704d7761ae4819d5b71d8c1ebbffa0f303430",
      "5": "ae37a93174c1f2a7700b79b4dd7e60738a954ae70ffae92a9018ef40545141ef",
      "6": "a98f9ee27fb94e7d5ecb3db166feff1bff68f26616217e8f06e128feadb7ab76",
      "7": "250cb4963a65c9b4249d1affda91273f816ccfa2bc635a0c975ae6b34b93c667",
      "8": "9a8d8fa7be72373afb48ba1e4b50a05197b845ecf06a50489aca7a3cead66e06",
      "9": "b9523809cfaae45ce1c2f35aa497d3e0bb5f3c61064cc9f8bb666528444ae345"
    },
    "labels_fit_sha256": "2ab35ce90d9bab8cc132bef086edc84a8acf3119b6bde469b37e9bee7ff53e02",
    "labels_tune_sha256": "a28a0f59fb090605f639371e685000fc82d0761faab87e1ef911a93784dd5e25",
    "p0_code_closure_unchanged": true,
    "p0_probe_commit": "5acdb14bf3a305edb1868785e860b30800931722",
    "p0_run_root": "/home/yankli/dt_icu_runs/revision_v3/route_b_p0/5acdb14bf3a3_20260928t194244z_route_b_p0_probe",
    "rows_sha256": "9c77e3720a771d6415b8f04be23dde4e8996d8fc76dbb2b26abb1776f6cdbc34",
    "score_receipt_sha256": "f20942a1a96e69735e7f7f332c8f3b82c4261557378049e0d47343e09910849c",
    "split_manifest_sha256": "a92215e8b1828dade86f7e2370402706210cec0895e61def9aa3e7dca07f3a82"
  },
  "patient_artifacts_cluster_only": true,
  "peak_gpu_memory_bytes": 268996096,
  "protocol": "reports/revision_v3/ROUTE_B_P1_PROBE_PROTOCOL_20260928_V1.md",
  "recipe": {
    "batch_stays": 256,
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "weight_decay": 0.0001
  },
  "schema_version": "icare_dt_revision_v3_route_b_p1_probe_v1.train",
  "seconds": 73,
  "seed": 29,
  "self_sha256": "de3cb3e04b368adaf209a196b453e9ce7e427f434d66bdc11a0111c8546c0ed0",
  "status": "P1_TRAIN_COMPLETE",
  "task_index": 2,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "training": {
    "best_epoch": 12,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.13317276555729055,
    "epochs_run": 14,
    "history": [
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.049447119598007065,
          "E2_circulatory_map": 0.3082910263387504,
          "E3_aki_kdigo_creatinine": 0.21967579337824542,
          "E4_hypoxemia_spo2": 0.07269932891211807
        },
        "inner_mean_bce": 0.14357116021008726,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.16359951614274262
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.048730786845870594,
          "E2_circulatory_map": 0.3244499095460479,
          "E3_aki_kdigo_creatinine": 0.215455112249617,
          "E4_hypoxemia_spo2": 0.06754142313559477
        },
        "inner_mean_bce": 0.14423879289380603,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.14102445424569557
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04797496741139152,
          "E2_circulatory_map": 0.3004685226857768,
          "E3_aki_kdigo_creatinine": 0.2077704034888983,
          "E4_hypoxemia_spo2": 0.0657166761907879
        },
        "inner_mean_bce": 0.13707317305835767,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.138655382928293
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0487122435193268,
          "E2_circulatory_map": 0.29599619631962576,
          "E3_aki_kdigo_creatinine": 0.20600090820185168,
          "E4_hypoxemia_spo2": 0.06549555538510139
        },
        "inner_mean_bce": 0.1359686417019917,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13710691493096197
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04863014745899676,
          "E2_circulatory_map": 0.299444470864313,
          "E3_aki_kdigo_creatinine": 0.20896891327769748,
          "E4_hypoxemia_spo2": 0.06660074405810748
        },
        "inner_mean_bce": 0.13757062861288036,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13597478101600194
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04659107592583725,
          "E2_circulatory_map": 0.29777087716281553,
          "E3_aki_kdigo_creatinine": 0.20326980977786147,
          "E4_hypoxemia_spo2": 0.06424715325651391
        },
        "inner_mean_bce": 0.13474952411923447,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1351736517387197
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04698956562136275,
          "E2_circulatory_map": 0.2992212012894771,
          "E3_aki_kdigo_creatinine": 0.20262508192136364,
          "E4_hypoxemia_spo2": 0.06405774721109297
        },
        "inner_mean_bce": 0.13497309536934746,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13416214221788877
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04570542969589533,
          "E2_circulatory_map": 0.29670818732180293,
          "E3_aki_kdigo_creatinine": 0.20231656371027792,
          "E4_hypoxemia_spo2": 0.06606200333130899
        },
        "inner_mean_bce": 0.1345837757233429,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13350355185730547
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.048120159300449446,
          "E2_circulatory_map": 0.29337431528338254,
          "E3_aki_kdigo_creatinine": 0.2015680484335273,
          "E4_hypoxemia_spo2": 0.06359388415888986
        },
        "inner_mean_bce": 0.13379301451970788,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1329089706522134
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0461590546461121,
          "E2_circulatory_map": 0.3068525433978315,
          "E3_aki_kdigo_creatinine": 0.20739203147855853,
          "E4_hypoxemia_spo2": 0.06627703902024658
        },
        "inner_mean_bce": 0.13787885191052893,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1323905181080729
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04707064429280076,
          "E2_circulatory_map": 0.2911186244215571,
          "E3_aki_kdigo_creatinine": 0.20437015856996463,
          "E4_hypoxemia_spo2": 0.06419687028294992
        },
        "inner_mean_bce": 0.1337783598427381,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13187321172737396
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.045907519382423656,
          "E2_circulatory_map": 0.2955543039477363,
          "E3_aki_kdigo_creatinine": 0.20112300986952683,
          "E4_hypoxemia_spo2": 0.06258172236687488
        },
        "inner_mean_bce": 0.13317276555729055,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13129815997964553
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 13,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046301700337182713,
          "E2_circulatory_map": 0.29374606581119667,
          "E3_aki_kdigo_creatinine": 0.20277498393087065,
          "E4_hypoxemia_spo2": 0.06282326268433178
        },
        "inner_mean_bce": 0.13334509060301974,
        "seconds": 2.2,
        "train_cells": 668016,
        "train_mean_bce": 0.1309378901880426
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 14,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04696383311008291,
          "E2_circulatory_map": 0.2985809654228573,
          "E3_aki_kdigo_creatinine": 0.20190350802176793,
          "E4_hypoxemia_spo2": 0.062378544869965614
        },
        "inner_mean_bce": 0.1342074438695238,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13023450063895625
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "tune_labels_opened": false,
  "tune_risk_sets_opened": false,
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S20_S27/route_b_p1_result_13032_v1/train/task_03/train_receipt.json <==
{
  "arm": "g",
  "bitwise_reproducible": false,
  "code_sha256": {
    "icare_dt/baselines/__init__.py": "d3f52aa93d302cda9fa782112c65dbdec30ca6d5ade8deb6a82993dd54929ba7",
    "icare_dt/baselines/base.py": "efdee8c46c3178af22f59fe0488eafa3c907eba63c72a53af153309b1b86ab46",
    "icare_dt/baselines/calibration.py": "a9474785adbc7453be0424c6a05974d24edb9b9ac3efa0ee0932488c91506d95",
    "icare_dt/baselines/features.py": "00f2d70defd17493c1f57ad247ca3820e8f7563efd0bd8ea4932b7f4e7ada503",
    "icare_dt/baselines/icare_dt_arch.py": "3cfb9657cf09c049d1af46c4eeb908e8f18bd16b3611c8c8c02b5d9d43f27ad1",
    "icare_dt/baselines/icare_dt_full.py": "114b17c74fed249380242a287ea82b44d8c00340fe2dad2bd4717df4c6c9205d",
    "icare_dt/baselines/latent_tree.py": "479f5677f8e50db7d7fc0fb44260d270517ab861c42b7383b07be5add6a3c871",
    "icare_dt/baselines/modern_tcn.py": "ca20798112d637401c5b7cdf25df619dbad99aa3be0e3120a67985a4860f212c",
    "icare_dt/baselines/sequence_grud.py": "cc2365a70ea56e4f57e4a8a03260bcd564c6ac688211a08f475b3261ca580f2a",
    "icare_dt/baselines/sequence_lstm.py": "ca81e58dab8daed19fdafc5f2481398be2500c3167d56d5265e59a498403ccb5",
    "icare_dt/baselines/sequence_transformer.py": "491d177bcd3d9f69bf9aaf25a4a01f8f2adaee3aaff2382b6e6382f87cb65cc2",
    "icare_dt/baselines/static_catboost.py": "c4180a6ea5219c0f0a63602a032f97ee42d25686f96313bf78326431f0cb8742",
    "icare_dt/baselines/static_lightgbm.py": "8715e94ec760b4c494538373e490c5ee1af331dd297bb31b56b7a4d995059ec9",
    "icare_dt/baselines/static_xgb.py": "d8f6ab1f9cefb46174994467ef482ae2e477b4b7e06ec3ca0f628ea230e9245b",
    "icare_dt/baselines/tabm.py": "2a8e397e36a1d5f4392f03daebb38ae673626667f571088e1cadfa1d97aedb66",
    "icare_dt/checkpoint_metadata.py": "046196ee462c2f2ca58c3a3605b740d616bfd608c35c0fd3b1cdb9d6f7065cbd",
    "icare_dt/dataset.py": "8cb4eecb39bc15b40d98268eb7a27c47fc6a4cb3aaf6b1612445275ba274cb8a",
    "icare_dt/execution_authority.py": "2d00f526da2f4e52c437df8d3f0dc4d8bbadc2543053e3fea8f3f9f052e98fcb",
    "icare_dt/export_r2_terminal_occurrence_artifact.py": "9a0bbd507c9dae2910774f86bbd84f3eb791d70a06120352633415a0c3301ee3",
    "icare_dt/governed_artifacts.py": "5817067879bdd9c81591db398be3972b6dfb7565d48bd136ff36497a65bc7237",
    "icare_dt/incident_competing_risk.py": "0656bd4bdc1d049285537326c42d529cb6de71cb65af6ffcb8d892ca58f64190",
    "icare_dt/loss.py": "08d88cb22cfc73bb1c609c4e3631491f0cf613d10ef2668cb21e4eb056294b95",
    "icare_dt/measurement_inputs.py": "e46bcd925c2111d7f7609ef2077116cd46a046370d49264fb37c2c619728ed05",
    "icare_dt/measurement_occurrence.py": "826a013d6043712af57fd09641e0ba08fc2b44f6907fecc6a5a3b2ff96204252",
    "icare_dt/model.py": "44cc3c13e18502ade18e4c19449f4b8b3234870687d390ce62d8ceeb9079f77b",
    "icare_dt/person_split_normalization.py": "a114da85ddd007c2b1c66dd89cfb4da68e6b58207e844304104fd63375f5647e",
    "icare_dt/preflight_r2_raw_eicu_terminal_repair.py": "fe6ea825c727fd112e428e66ee3db141deb1dcb34d93065cc0727bfbe0d838ce",
    "icare_dt/preflight_r2_terminal_semantics.py": "e3edb3b462dc1529d1e7e55831451e06942f9b68562f9f5e76b0ae2f2943d40f",
    "icare_dt/r10_untouched_test_occurrence_release.py": "6b72006ed2c8a40a68d77751f1661e286d472534d989884ca54e18b6afa928c5",
    "icare_dt/r2_f2_postfill_adapter.py": "c8e5d5e39d6ec811085ca8a0ce265bbe6917b198a181507b512796810919076d",
    "icare_dt/r2_f3_support.py": "9a85eec8b918bfef299c3074fc35ff1a0b83b8fe729746275e4ea453feaff762",
    "icare_dt/r2_f3_support_export.py": "4ebab0ad4beebe38e82d88837ed6b2500a9f43277c756642c725a2728e324bae",
    "icare_dt/r2_hazard_bins.py": "6a7e00553bffa03b4ec21af13e026548677a229d8b70abce87c5004ed8d671e5",
    "icare_dt/r2_joint_phase1.py": "df57d59f3e12691e2e544b5f89d8872394cbdcbc9185699d861cceb77a4d20a9",
    "icare_dt/r2_joint_train_validate.py": "2babf85621dfcfa3cd49a94f5767923f5b63fa31a863d3b4c29eabb649c3f361",
    "icare_dt/r2_s2_label_artifact.py": "d9c382457f121669ffaefd1613d8add614722936598dc1da1874aa583dcda0a2",
    "icare_dt/r2_s2_label_materializer.py": "1644a904e40968d8da664bac0cd67ad50eddfaa7c41dc8736d374eb46584cb46",
    "icare_dt/r2_s2_labels.py": "740049717e3e63cce1b4f400d18b9c6965b3f7695d38e85078462847f718a62f",
    "icare_dt/r2_s2_model_checkpoint.py": "b21668074548a434f3f0770848cd267c11dfcb8b181318a61c9e7e81c2560880",
    "icare_dt/r2_s2_target_selection.py": "610233d7fea928ecd2dd6ceceeb03dfb0e99c1c823dde58f0fdf0f0b04656ac8",
    "icare_dt/r2_s2_target_selection_export.py": "4d644795f2f4ee653dbe5a11a550952b9ae509862e98c4a63ac11d1c195f7e85",
    "icare_dt/r2_s2_train_validate.py": "f04686794d4d9c0d8eb7f02de82023f93c3e965a8d4870993c878048af0970f1",
    "icare_dt/r2_s2_training.py": "669ae6a96df439d9156fb5b2e69da7df1daf6675046aef5a44cb13aeeba59c73",
    "icare_dt/r2_target_support.py": "b2be7cfe001873c8b34299f1898dba2af96d342f33b637f25f9a779870e8fe36",
    "icare_dt/r2_terminal_incident.py": "f5be87cae5444a913cd21bcc1055015f20debd0f12c7064569b266404237c15b",
    "icare_dt/r2_terminal_occurrence.py": "3ec162d334bfebe93120ef418b06154b38d1e347f6282d1394e6d28e1c9f64e9",
    "icare_dt/revision_v3_cf_test_occurrence_release.py": "c42477695b5dc3a0308b2a562f40884f36ccd0fcceb5d6c81868bdf237596cc2",
    "icare_dt/revision_v3_g3_corrected_input_adapter_v1.py": "5cbffe98a4adf567404b5d7b83f6c6164adff0eab5c6b7e044f140fec57c079f",
    "icare_dt/revision_v3_governed_io.py": "16b2aea98859d129b9643bd7e4f13ef80edba0afe0b688c9c2ee23e186e1a6ba",
    "icare_dt/revision_v3_incident_production_contract_v1.py": "10d19dd859df0c864465d121a2d17b7f6aa93c8a87e0e6ec0694aaacab9a3ac7",
    "icare_dt/revision_v3_joint_factual_export.py": "64c8f7923537cd73d8dfb20030414b24479ea1b6d8fe345d0346759d50174600",
    "icare_dt/revision_v3_landmark_state_fusion_v1.py": "7f12e714d9c114f5717a686568a009cd80f74af8503df0d65d56a7dcc17c512b",
    "icare_dt/revision_v3_landmark_trajectory_core_v1.py": "e5f01c401b90cdfd372eedadb109ac0d5e8c601bf743bfe6124beae2e475746c",
    "icare_dt/revision_v3_landmark_trajectory_producer_v1.py": "f8e956519757821f175dbe2447eb0c3e58aa0a3f7659cffbe4940ae045ef1747",
    "icare_dt/revision_v3_landmark_trajectory_score_v1.py": "124c09f7a4a7d3eee67766112bc8221819f521d0ee6ff659d78606f90f2254a4",
    "icare_dt/revision_v3_route_b_p0_labels_v1.py": "f89290481e8b47747ad3ff6cf3743934045419ea6241e297629598edfef1476c",
    "icare_dt/revision_v3_route_b_p0_probe_v1.py": "0f517b82e0df58321cd9e6c3ba36224e8d016c3675f6d65538ef84a991f34ef3",
    "icare_dt/revision_v3_route_b_p1_probe_v1.py": "92854c82a6a53d0795649c551ef35a216fe83c768cf323ea63beb9392e1c3966",
    "icare_dt/revision_v3_state_sync_cells_v2.py": "307ff8728504bf874a6fd21f86e1bb4fb6c24f764dd6c9b5e7da3d9da0c2a1ef",
    "icare_dt/revision_v3_state_synchronization_v2.py": "455a8f8c849c5193aca5966bb69d463aa7afcf22b2d0e6d669e0fe973b2d6ed7",
    "icare_dt/revision_v3_test_occurrence_release.py": "211a8724529e4660e62391ca043393b28d7b8014431448c2ee2630becaed66dc",
    "icare_dt/terminal_semantics.py": "84a57dd3b4d5e621ec09dc612966cfe9b9e2895797fe59da72efb2ac0d719ee5"
  },
  "counts": {
    "cells": {
      "E1_icu_death": {
        "inner_cells": 22392,
        "inner_positives": 313,
        "train_cells": 204240,
        "train_positives": 2795
      },
      "E2_circulatory_map": {
        "inner_cells": 14698,
        "inner_positives": 1707,
        "train_cells": 133943,
        "train_positives": 15626
      },
      "E3_aki_kdigo_creatinine": {
        "inner_cells": 15339,
        "inner_positives": 1038,
        "train_cells": 139045,
        "train_positives": 8907
      },
      "E4_hypoxemia_spo2": {
        "inner_cells": 20894,
        "inner_positives": 325,
        "train_cells": 190788,
        "train_positives": 2947
      }
    },
    "inner_persons": 7755,
    "inner_stays": 10109,
    "train_fit_stays_with_labels": 102247,
    "train_stays": 92138,
    "tune_rows_predicted": 51330
  },
  "device": "cuda",
  "environment": {
    "catboost": "1.2.10",
    "numpy": "1.26.4",
    "pandas": "2.3.3",
    "pyarrow": "22.0.0",
    "scikit-learn": "1.7.2",
    "torch": "2.5.1+cu121"
  },
  "files": {
    "predictions": {
      "bytes": 3696526,
      "path": "predictions.npz",
      "sha256": "637ed6900a2dfff638b07ec8aee0362dbb867dcc39cb164b8717c80c57035a3d"
    },
    "states": {
      "bytes": 87282696,
      "path": "states.npz",
      "sha256": "ea16c791f2c4d00729bb6bda94fa7d354a7a5dcae2d350cf1be3165ba71a9e4d"
    },
    "weights": {
      "bytes": 917941,
      "path": "model_state.pt",
      "sha256": "fe782f876323d53016f7b73cfde6f97ebff737fd21d6e369624750cf0152b441"
    }
  },
  "gpu": "NVIDIA L40S",
  "initialisation": {
    "architecture_of": "seed_23_checkpoint",
    "from": "random_init",
    "torch_seed": 23
  },
  "inputs_receipt_sha256": "5f00b680e4dbe4a0c8b7de7e5d809ec7a59858fe3e32752a1b36ca13324a418e",
  "p0": {
    "extraction_receipt_sha256": "edc0198f05e4495e0739620ad1a3b0cc98254dbcbfca67028d22a39be0bd801b",
    "fit_receipts": {
      "0": "1e2f115e3807756867480a26055d4175c66ca20b0b9e113979c1c3b394a687a0",
      "1": "9ecaa1efb13ca93114105d54fc429dce183b84093133360566ef30876efbe7c6",
      "10": "35d728dd4fb2a8b83134bc4a5c2b80f210459f55ed57b0ed4bcdc93c35ebfb41",
      "11": "88db6a0ab6bf44a045127fbd38b0b4e2bbb96b4aeb89a56f23f48ad7ff91a6a3",
      "2": "3022b847a920f2341d5b7737b894c11241e1c413bb43b591c127ae259ace04a6",
      "3": "c311200f3346e06c65e821b853c1e66cc8192ab1be092bf74ba1cc64c12b4a14",
      "4": "f897dafdf967b567a5002c5ddd7704d7761ae4819d5b71d8c1ebbffa0f303430",
      "5": "ae37a93174c1f2a7700b79b4dd7e60738a954ae70ffae92a9018ef40545141ef",
      "6": "a98f9ee27fb94e7d5ecb3db166feff1bff68f26616217e8f06e128feadb7ab76",
      "7": "250cb4963a65c9b4249d1affda91273f816ccfa2bc635a0c975ae6b34b93c667",
      "8": "9a8d8fa7be72373afb48ba1e4b50a05197b845ecf06a50489aca7a3cead66e06",
      "9": "b9523809cfaae45ce1c2f35aa497d3e0bb5f3c61064cc9f8bb666528444ae345"
    },
    "labels_fit_sha256": "2ab35ce90d9bab8cc132bef086edc84a8acf3119b6bde469b37e9bee7ff53e02",
    "labels_tune_sha256": "a28a0f59fb090605f639371e685000fc82d0761faab87e1ef911a93784dd5e25",
    "p0_code_closure_unchanged": true,
    "p0_probe_commit": "5acdb14bf3a305edb1868785e860b30800931722",
    "p0_run_root": "/home/yankli/dt_icu_runs/revision_v3/route_b_p0/5acdb14bf3a3_20260928t194244z_route_b_p0_probe",
    "rows_sha256": "9c77e3720a771d6415b8f04be23dde4e8996d8fc76dbb2b26abb1776f6cdbc34",
    "score_receipt_sha256": "f20942a1a96e69735e7f7f332c8f3b82c4261557378049e0d47343e09910849c",
    "split_manifest_sha256": "a92215e8b1828dade86f7e2370402706210cec0895e61def9aa3e7dca07f3a82"
  },
  "patient_artifacts_cluster_only": true,
  "peak_gpu_memory_bytes": 268996096,
  "protocol": "reports/revision_v3/ROUTE_B_P1_PROBE_PROTOCOL_20260928_V1.md",
  "recipe": {
    "batch_stays": 256,
    "early_stopping_value": "mean_bce_over_all_labelled_inner_cells",
    "gradient_clip": 1.0,
    "head": "landmark_embedding_plus_mlp_64_64_4",
    "inner_fraction": 0.1,
    "inner_salt": "icare_dt_route_b_p1_inner_v1",
    "learning_rates": {
      "encoder": 0.0005,
      "head": 0.0005
    },
    "loss": "sum_of_bce_over_labelled_at_risk_known_cells",
    "max_epochs": 15,
    "min_improvement": 1e-07,
    "optimizer": "AdamW",
    "patience": 2,
    "slot_positions": [
      11,
      23,
      47
    ],
    "weight_decay": 0.0001
  },
  "schema_version": "icare_dt_revision_v3_route_b_p1_probe_v1.train",
  "seconds": 69,
  "seed": 23,
  "self_sha256": "b68fea0eb22794131e2cc63b31dcc59a30e3f712a7a02264a2f4b93b41a9a39e",
  "status": "P1_TRAIN_COMPLETE",
  "task_index": 3,
  "test_accessed": false,
  "train_fit_states_in_sample_for_encoder": true,
  "training": {
    "best_epoch": 10,
    "best_epoch_at_cap": false,
    "best_inner_mean_bce": 0.133006418811178,
    "epochs_run": 12,
    "history": [
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 1,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.049679256669535474,
          "E2_circulatory_map": 0.318721524678634,
          "E3_aki_kdigo_creatinine": 0.22329021244706865,
          "E4_hypoxemia_spo2": 0.06911829207814617
        },
        "inner_mean_bce": 0.1454685848707387,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.16318338144776612
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 2,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04783397012201536,
          "E2_circulatory_map": 0.3012622870106424,
          "E3_aki_kdigo_creatinine": 0.21006110494936825,
          "E4_hypoxemia_spo2": 0.0673544230022487
        },
        "inner_mean_bce": 0.13813512753817947,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1402862664225664
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 3,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04787268541505738,
          "E2_circulatory_map": 0.2979502390478562,
          "E3_aki_kdigo_creatinine": 0.20933266514181834,
          "E4_hypoxemia_spo2": 0.06725050198743135
        },
        "inner_mean_bce": 0.1373010313881742,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13806208608044895
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 4,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046718663171002935,
          "E2_circulatory_map": 0.2957441947917287,
          "E3_aki_kdigo_creatinine": 0.20526745375477745,
          "E4_hypoxemia_spo2": 0.06417569628489397
        },
        "inner_mean_bce": 0.1347797683141038,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13642759625319134
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 5,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046675803704788195,
          "E2_circulatory_map": 0.29648673659296226,
          "E3_aki_kdigo_creatinine": 0.20482773721447373,
          "E4_hypoxemia_spo2": 0.06373838202125139
        },
        "inner_mean_bce": 0.13469892211292248,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.135186184614976
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 6,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04674287334686094,
          "E2_circulatory_map": 0.29360044393462864,
          "E3_aki_kdigo_creatinine": 0.20769448357740075,
          "E4_hypoxemia_spo2": 0.06443186786239359
        },
        "inner_mean_bce": 0.13493816231802686,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13448518591010955
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 7,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.046342890617804,
          "E2_circulatory_map": 0.29772119733618624,
          "E3_aki_kdigo_creatinine": 0.20227298479175326,
          "E4_hypoxemia_spo2": 0.06404825944335446
        },
        "inner_mean_bce": 0.13439856268416847,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.13366764135576117
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 8,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.0467095680005127,
          "E2_circulatory_map": 0.29789519196449454,
          "E3_aki_kdigo_creatinine": 0.2024108421166023,
          "E4_hypoxemia_spo2": 0.06337725434951877
        },
        "inner_mean_bce": 0.1343830508539889,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13315348647910846
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 9,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04696779465752016,
          "E2_circulatory_map": 0.29246789878007423,
          "E3_aki_kdigo_creatinine": 0.20399502354375743,
          "E4_hypoxemia_spo2": 0.06379317132733114
        },
        "inner_mean_bce": 0.1338239054879325,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1327797110867453
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 10,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04617245651305084,
          "E2_circulatory_map": 0.29215356855591,
          "E3_aki_kdigo_creatinine": 0.20231486862086123,
          "E4_hypoxemia_spo2": 0.0632313142453151
        },
        "inner_mean_bce": 0.133006418811178,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1320805514787606
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 11,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04600132938451791,
          "E2_circulatory_map": 0.29400655528707137,
          "E3_aki_kdigo_creatinine": 0.20144059641108347,
          "E4_hypoxemia_spo2": 0.06288907419976816
        },
        "inner_mean_bce": 0.13304518011902222,
        "seconds": 2.1,
        "train_cells": 668016,
        "train_mean_bce": 0.13163736026383185
      },
      {
        "batches": 360,
        "batches_clipped": 360,
        "epoch": 12,
        "inner_bce_by_endpoint_descriptive": {
          "E1_icu_death": 0.04626093697829006,
          "E2_circulatory_map": 0.2941646204787641,
          "E3_aki_kdigo_creatinine": 0.2007246131232963,
          "E4_hypoxemia_spo2": 0.06305810952627043
        },
        "inner_mean_bce": 0.13305453232621256,
        "seconds": 2.0,
        "train_cells": 668016,
        "train_mean_bce": 0.1311981393683842
      }
    ],
    "parameters_receiving_gradient": 130052,
    "parameters_total": 222543,
    "stopped": "patience"
  },
  "tune_labels_opened": false,
  "tune_risk_sets_opened": false,
  "val_accessed": false
}


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10639_real_NATMIN_hold1_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.011884201183150183,-0.04362716698439788,False,-0.027668330157350596,12,0.013448446733530073,0.052902098167871156,-0.022863165106292296,0.2305,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.014219883423820523,-0.03970028770041201
False,0.018817444486120632,-0.011790185685875459,False,-0.013021353931952584,12,0.0180787907735378,0.03769332267511203,-0.0013877038499659153,0.0325,,,,,0.01927732026540574,0.039114576029006184,0.0018309137649567182,0.0175,400,creatinine,1.0,[],twinmap,latent,0.005057436841585217,nan
False,0.021090852718497196,-0.01183217682245385,False,0.0001378927429254162,12,0.005861225073442777,0.02489611948353353,-0.013703270596927228,0.2875,,,,,0.020219001240188716,0.04550016974442518,-0.0034924532143705525,0.0525,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0059991178163681935,0.014437033858508141
True,0.028549241492866587,-0.0091962434093056,False,-0.020643229323343615,12,0.030996226556471385,0.05559693847926204,0.0062695165247382886,0.0075,,,,,0.024572880656948293,0.057739992913839966,-0.006714834610241166,0.064,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [1, 0.5]]",occ_pure12,latent,0.01035299723312777,0.03332159476750851
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.8073525440209072,0.8421740361017498,0.7747284385819234,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,-0.02038893704767102,-0.08559762340819772,False,-0.008300295491337373,12,-0.04428157813651601,-0.012357830444411563,-0.07320104918170349,0.9975,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.05258187362785338,-0.03970028770041201
False,-0.00204281650151093,-0.024842009129298376,False,0.0055241173281137534,12,-0.01787784154789951,-0.00640770822087577,-0.029462310386282425,0.998,,,,,0.040228149408067626,0.0644178156068656,0.01600767755833656,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.012353724219785756,nan
False,-0.0027168216770931545,-0.0215399586100122,False,-0.001253874851644854,12,-0.009323686721838476,0.0012850544731987739,-0.019597087078902196,0.9515,,,,,0.04200431205437005,0.0696575214098961,0.013982111592448521,0.002,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [1, 0.5], [0, 0.65], [1, 0.9]]",assim_honest,recorded,-0.01057756157348333,0.014437033858508141
False,0.00548709277782935,-0.026832266320298365,False,-0.0013977937096267823,12,-0.008220035393755598,0.006600430769219634,-0.02272832993518873,0.8665,,,,,0.042964044524471,0.0734498706010825,0.010992072208431054,0.0035,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [1, 0.65], [0, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.00961782910338238,0.03332159476750851
True,0.06996903156461819,0.012437312571659273,False,-0.0036072157891462453,12,0.04907361583392511,0.0760611392996116,0.012960844042808364,0.0035,,,,,0.09804827367263225,0.13866827036362228,0.05441775056994963,0.0,400,creatinine,1.0,[],oracle,recorded,0.045466400044778865,nan
False,0.08175530445353184,-0.008542873992719663,False,0.1710099709684575,12,-0.13116160444758485,-0.06977418928773518,-0.1863010004566221,1.0,-0.13967008373694445,-0.09264120368448417,-0.18822804972899151,1.0,,,,,346,creatinine,0.9995,[],flat,next_draw,0.03984836652087265,-0.0615153774115651
False,0.20356594458708752,0.10532215962143394,True,0.3329637691666858,12,-0.1764300472097694,-0.12798802362370137,-0.22650393530495352,1.0,-0.022984728300900703,0.0030621331837540904,-0.050612915193924274,0.9515,0.11668535543604375,0.15578733157975683,0.08028684283854047,0.0,346,creatinine,0.0265,[],twinmap,next_draw,0.1565337219569164,nan
False,0.1981612596256352,0.08950052968610905,False,0.3325414472837782,12,-0.18430174317591397,-0.1317506701598382,-0.23922719378518384,1.0,-0.03127874614995285,-0.0004524558209480913,-0.06415487378001242,0.9765,0.1083913375869916,0.15294788330322165,0.06365288127209762,0.0,346,creatinine,0.0815,"[[3, 0.8], [3, 0.5], [0, 0.8], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.14823970410786425,0.019477504983972826
False,0.23072077863038107,0.12810195629880639,True,0.35179811940744077,12,-0.16770111505299978,-0.11525269336022423,-0.2246553762229817,1.0,0.004578554096623888,0.029968975063006793,-0.020230431526569496,0.3635,0.14424863783356834,0.19543277805149928,0.09365373266567896,0.0,346,creatinine,0.004,"[[3, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.18409700435444099,0.021177547728625123
True,0.5147759845035762,0.3884666474058365,True,0.34189490688222457,12,0.11262984924579444,0.17086424807808906,0.05592087960010251,0.0,0.2750063058702019,0.33753082277776575,0.21687853188055586,0.0,0.41467638960714637,0.47965091607820165,0.3509345494915713,0.0,346,creatinine,0.0,[],oracle,next_draw,0.454524756128019,nan
False,0.22550916940181148,0.12620336899005002,True,0.35674515641976745,12,-0.17722670616195035,-0.1240021776900219,-0.229825034618622,1.0,,,,,0.13967008373694445,0.18822804972899151,0.09264120368448413,0.0,346,creatinine,0.005,[],draw_step_only,next_draw,0.1795184502578171,nan
,0.011872781551334085,-0.04405069085219949,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.013932380973480152,-0.03970028770041201
,0.013310985772554431,-0.018145360898286483,False,nan,12,,,,,,,,,0.0131369081769106,0.03312524077064398,-0.005099520860788159,0.09,400,creatinine,1.0,[],twinmap,latent_memory,-0.0007954727965695518,nan
,0.01542177667275693,-0.011857089274521459,False,nan,12,,,,,,,,,0.017221941502033822,0.04242983047722463,-0.007305148427708308,0.078,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [2, 0.8], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.00328956052855367,0.014437033858508141
,0.02598717276146712,-0.009770828780234424,False,nan,12,,,,,,,,,0.023069566805223096,0.054419747500465736,-0.007421088737287407,0.0705,400,creatinine,1.0,"[[0, 0.9], [1, 0.9], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.009137185831742944,0.03332159476750851
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.9395590314576283,0.9726619047926227,0.9106345614565445,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,0.015065898938241801,-0.05294311388085428,False,nan,12,,,,,-0.010458371606795858,0.023125434403340164,-0.04617369761384504,0.722,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.01743735494936316,-0.0615153774115651
,0.013603772131324719,-0.019144357503962456,False,nan,12,,,,,0.0056297643324496605,0.02160743929014226,-0.011051780099778436,0.2445,0.016088135939245518,0.04159361607883235,-0.006688243514433081,0.0905,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0013492190101176416,nan
,0.012208290301924381,-0.010771220891054862,False,nan,12,,,,,0.009603526236164672,0.01908747235287335,-0.0007161721788103535,0.036,0.02006189784296053,0.0521953033519345,-0.009468796715677272,0.105,346,creatinine,1.0,"[[3, 0.8], [3, 0.5], [3, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,0.0026245428935973703,0.019477504983972826
,0.009995106881734201,-0.010383728910066803,False,nan,12,,,,,0.008532669327930953,0.016964052706298742,-6.306154722011673e-05,0.0265,0.01899104093472681,0.05661949271948697,-0.014475712561008963,0.154,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [1, 0.9]]",occ_pure12,next_draw_memory,0.0015536859853636509,0.021177547728625123
,0.7123092717718127,0.5661752365340649,True,nan,12,,,,,0.6448399409408183,0.7159371055356203,0.5717139649327483,0.0,0.6552983125476142,0.735681336877466,0.579084392888364,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637860957598251,nan
,-0.003036461620192738,-0.015691580759037798,False,nan,12,,,,,,,,,0.010458371606795858,0.04617369761384494,-0.023125434403340188,0.278,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.006978983342567302,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10640_real_NATMIN_hold0_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.07718657514571944,0.004330377198816299,False,0.0011392229893261163,12,0.041950567080968115,0.0879760196810289,-0.0019341598882686383,0.031,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.04308979007029423,0.07596472565024315
True,0.11391845770838106,0.03186423372488347,False,-0.008431793555109701,12,0.08292816685581128,0.12258017918495993,0.04248273832571163,0.0,,,,,0.03140658323040735,0.06164349390614389,0.0008920056118882664,0.02,400,creatinine,0.9395,[],twinmap,latent,0.07449637330070158,nan
True,0.19427070360930512,0.10890226437342956,True,-0.00030513944496934897,12,0.15303098205982746,0.1960776052579393,0.10851692891454211,0.0,,,,,0.10963605254456388,0.15609975811574214,0.05981274452528678,0.0,400,creatinine,0.0135,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.1527258426148581,0.30159835307412464
True,0.18603428863245808,0.0936566848412115,False,-0.018502685955932296,12,0.1605735769709734,0.2066308832055775,0.10944682399073632,0.0,,,,,0.09898110094474688,0.1570611769126014,0.03977371196770065,0.0005,400,creatinine,0.067,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.1420708910150411,0.2787178738883058
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.7500428705267924,0.7914290277207181,0.7117513671892522,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,0.07718657514571944,0.004330377198816299,False,0.0011392229893261163,12,0.041950567080968115,0.0879760196810289,-0.0019341598882686383,0.031,,,,,,,,,400,creatinine,1.0,[],flat,recorded,0.04308979007029423,0.07596472565024315
True,0.11391845770838106,0.03186423372488347,False,-0.008431793555109701,12,0.08292816685581128,0.12258017918495993,0.04248273832571163,0.0,,,,,0.03140658323040735,0.06164349390614389,0.0008920056118882664,0.02,400,creatinine,0.9395,[],twinmap,recorded,0.07449637330070158,nan
True,0.19427070360930512,0.10890226437342956,True,-0.00030513944496934897,12,0.15303098205982746,0.1960776052579393,0.10851692891454211,0.0,,,,,0.10963605254456388,0.15609975811574214,0.05981274452528678,0.0,400,creatinine,0.0135,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.1527258426148581,0.30159835307412464
True,0.18603428863245808,0.0936566848412115,False,-0.018502685955932296,12,0.1605735769709734,0.2066308832055775,0.10944682399073632,0.0,,,,,0.09898110094474688,0.1570611769126014,0.03977371196770065,0.0005,400,creatinine,0.067,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.1420708910150411,0.2787178738883058
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.7500428705267924,0.7914290277207181,0.7117513671892522,0.0,400,creatinine,0.0,[],oracle,recorded,0.7931326605970866,nan
False,0.17772115681278672,0.06928981715716938,False,0.21895706544281934,12,-0.09286389953956165,-0.03560911139813252,-0.15003491228392868,0.998,-0.0765297538260199,-0.025608493353057392,-0.1315873110025265,0.999,,,,,346,creatinine,0.245,[],flat,next_draw,0.1260931659032577,0.06528093564774806
False,0.2677759345976289,0.15803105484281496,True,0.38933280965353534,12,-0.17214727973648536,-0.11880074183684981,-0.2278477295278945,1.0,0.014562610187772385,0.049237052128783536,-0.022855832879221237,0.213,0.09109236401379228,0.1334504997279663,0.0519396797236143,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.21718552991704998,nan
False,0.2972174967944488,0.17756334198585313,True,0.3736892476390068,12,-0.13163196737920235,-0.07275798216611826,-0.19208201239569794,1.0,0.039434360530526846,0.08042366973268611,-0.002943101048475774,0.035,0.11596411435654674,0.1716918998193947,0.06321223824328229,0.0,346,creatinine,0.0,"[[2, 0.65], [1, 0.9], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.24205728025980444,0.2473398395108204
False,0.3010045271614891,0.1843734283222636,True,0.4040392062226439,12,-0.1570556002383262,-0.09636197700168903,-0.22463195559385504,1.0,0.04436068625504008,0.08894317849567944,-0.0031647955082786225,0.0315,0.12089044008105998,0.18585056884801154,0.06054503611206743,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8]]",occ_pure12,next_draw,0.24698360598431768,0.21210505795820678
True,0.5518751154442649,0.4567287858156603,True,0.4017787992015591,12,0.10359908954033081,0.1482975708031897,0.05765334910542889,0.0,0.30275496901261234,0.3574165389803887,0.24922741627485973,0.0,0.37928472283863224,0.44795722630350204,0.32163533168017144,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5053778887418899,nan
False,0.2490959165390192,0.1491416993648326,True,0.41487890173231157,12,-0.21225598200303397,-0.15763537708212857,-0.26858936084858565,1.0,,,,,0.0765297538260199,0.1315873110025265,0.025608493353057375,0.001,346,creatinine,0.0005,[],draw_step_only,next_draw,0.2026229197292776,nan
,0.08045989203227179,0.009760852721138977,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.04756140847754964,0.07596472565024315
,0.11561569471780295,0.033519268559685435,False,nan,12,,,,,,,,,0.02836301661534868,0.0576285980365869,-0.00183459854688775,0.034,400,creatinine,0.9265,[],twinmap,latent_memory,0.07592442509289832,nan
,0.2064860280570354,0.12127506147080609,True,nan,12,,,,,,,,,0.11789082435391474,0.16440738488453732,0.07061676884999867,0.0,400,creatinine,0.003,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.16545223283146437,0.30159835307412464
,0.19173368970854962,0.10131400270154975,True,nan,12,,,,,,,,,0.09987751995228733,0.15706525056694132,0.04154011237372406,0.0005,400,creatinine,0.038,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_pure12,latent_memory,0.14743892842983697,0.2787178738883058
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.8780652420065985,0.9171182590340077,0.842172930662939,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,0.08018137951795751,0.00899150758748106,False,nan,12,,,,,0.05168059985405682,0.08662363530072227,0.01347529845160916,0.0025,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.04622556335499439,0.06528093564774806
,0.08935727435030938,0.008818339211347545,False,nan,12,,,,,0.05470789146047239,0.09557096271607742,0.01461833024397829,0.005,0.003027291606415572,0.029490473340482173,-0.022568721221891082,0.3835,346,creatinine,0.9975,[],twinmap,next_draw_memory,0.049252854961409964,nan
,0.16629503585976305,0.06911349158165368,False,nan,12,,,,,0.12660443394043575,0.17194176810808173,0.07725860264746572,0.0,0.07492383408637893,0.12764753827198233,0.022507964776968946,0.0025,346,creatinine,0.2905,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,next_draw_memory,0.12114939744137332,0.2473398395108204
,0.14393140235639004,0.026809558326594884,False,nan,12,,,,,0.09665131885093947,0.15180697198616783,0.036785698884681736,0.002,0.04497071899688265,0.11343186564086058,-0.025475680761134944,0.0975,346,creatinine,0.689,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,next_draw_memory,0.09119628235187704,0.21210505795820678
,0.784832293473189,0.6390689302705383,True,nan,12,,,,,0.7155612820261501,0.794112324779986,0.6440925118213158,0.0,0.6638806821720933,0.7471397685147004,0.5854068657391706,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7101062455270877,nan
,-0.002034466243130758,-0.014247894305190013,False,nan,12,,,,,,,,,-0.05168059985405682,-0.013475298451609162,-0.08662363530072228,0.9975,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005455036499062427,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10641_real_NATMIN_hold1_n400_w24_cap0.75/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.03619025106976935,-0.028136344637751748,False,-0.027668330157350596,12,0.033690036701536474,0.07585775633018042,-0.004489820549512325,0.043,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.006021706544185879,-0.00056318093971508
True,0.05225004359388987,-0.01195018661931374,False,-0.013021353931952584,12,0.0357026285768558,0.06840570108065362,0.004337351605680722,0.0115,,,,,0.016659568100717337,0.03057429238320589,0.0022841235988131313,0.013,400,creatinine,1.0,[],twinmap,latent,0.022681274644903215,nan
False,0.048229406419938635,-0.0032226903499770363,False,0.0001378927429254162,12,0.022553001035827358,0.04889868372728829,-0.003701983100836409,0.051,,,,,0.016669187234566896,0.046319692121607144,-0.01306454923403758,0.1345,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.65]]",assim_honest,latent,0.022690893778752774,0.03848561582067778
True,0.03926766731560595,-0.0014408657317416583,False,-0.020643229323343615,12,0.039834704529766896,0.0659328789361479,0.013792746304982142,0.002,,,,,0.013169768662237402,0.05137582368573139,-0.02331097389719829,0.2415,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [2, 0.8], [1, 0.5]]",occ_pure12,latent,0.01919147520642328,0.0561160493341617
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.8411539546313144,0.8782602373279869,0.8083838981251399,0.0,400,creatinine,0.0,[],oracle,latent,0.8471756611755002,nan
False,-0.03256052597767857,-0.0896891432131289,False,-0.008300295491337373,12,-0.05270736881182292,-0.019253568258484417,-0.08326322538023356,0.998,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.06100766430316029,-0.00056318093971508
False,-0.006583082747948391,-0.027430124178613586,False,0.0055241173281137534,12,-0.021377187752595006,-0.008404344267486175,-0.03343469864967108,0.9985,,,,,0.04515459387867904,0.06710384798346332,0.023420770480711745,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015853070424481253,nan
False,-0.005869568581211941,-0.024475598105704616,False,-0.001253874851644854,12,-0.012088903691482411,-0.00043828683521455195,-0.022816693733422964,0.9775,,,,,0.04766488576003303,0.07202926717546004,0.02250908171963233,0.0,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [0, 0.5], [1, 0.9]]",assim_honest,recorded,-0.013342778543127265,0.03848561582067778
False,-0.00043922285422144143,-0.025924837902851487,False,-0.0013977937096267823,12,-0.009670781403280815,0.003019047890475543,-0.02289461391570608,0.933,,,,,0.049939089190252695,0.07756926780032575,0.021972469910218062,0.0,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [2, 0.9], [2, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.011068575112907597,0.0561160493341617
True,0.09346876917600659,0.030725299888491136,False,-0.0036072157891462453,12,0.07150567846342504,0.09950415591109671,0.03279878803926231,0.0005,,,,,0.12890612697743908,0.1664252674098532,0.08621275877458251,0.0,400,creatinine,0.9985,[],oracle,recorded,0.06789846267427879,nan
False,0.05800055950046888,-0.014481843440369856,False,0.1710099709684575,12,-0.14683045580984588,-0.07796384688498645,-0.20995638941863368,1.0,-0.08261983045731625,-0.038947008835141225,-0.12882455882066593,1.0,,,,,346,creatinine,1.0,[],flat,next_draw,0.02417951515861161,-0.02672847248779786
False,0.1493239358335357,0.04807827794709141,False,0.3329637691666858,12,-0.23126073447022832,-0.17385240933114965,-0.2917804841886378,1.0,-0.0050963109194703815,0.025914136543474183,-0.03775664627839577,0.623,0.07752351953784586,0.1106524880328715,0.04511248743217025,0.0,346,creatinine,0.595,[],twinmap,next_draw,0.10170303469645747,nan
False,0.1431613940313203,0.04946309845281281,False,0.3325414472837782,12,-0.23333389617778555,-0.17780767528162614,-0.2902710390422743,1.0,-0.00759179450993519,0.023389889408004846,-0.041630525580850355,0.6735,0.07502803594738106,0.11374799002195958,0.035038986263553805,0.0,346,creatinine,0.645,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.09920755110599266,0.021037746331294294
False,0.15109037695415445,0.05292994122117363,False,0.35179811940744077,12,-0.244564495357662,-0.1852543670841465,-0.3084144168953867,1.0,0.0004342784338509098,0.02734053412778428,-0.0270966860879307,0.4895,0.08305410889116716,0.13274476475305122,0.0318415657164619,0.0005,346,creatinine,0.5105,"[[3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.10723362404977876,0.032871729030643726
True,0.5713284663671543,0.44317199557028475,True,0.34189490688222457,12,0.16983867818517673,0.23974171092352498,0.1011324933078229,0.0,0.40493423945147344,0.4728366893352986,0.33935188435833447,0.0,0.4875540699087897,0.5524257606395472,0.42236520236617486,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5117335850674013,nan
False,0.14797819641882062,0.060808985620585516,False,0.35674515641976745,12,-0.2499458108038396,-0.18849077354670205,-0.3123845787708139,1.0,,,,,0.08261983045731625,0.12882455882066593,0.03894700883514115,0.0,346,creatinine,0.514,[],draw_step_only,next_draw,0.10679934561592785,nan
,0.03721452057353233,-0.02845114018308652,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.00591071518617281,-0.00056318093971508
,0.05026338590948318,-0.013758860312943193,False,nan,12,,,,,,,,,0.014984149031266214,0.02854332165197824,0.0005655674557493551,0.0195,400,creatinine,1.0,[],twinmap,latent_memory,0.020894864217439024,nan
,0.04364932686170971,-0.007154019766062147,False,nan,12,,,,,,,,,0.012895610483862119,0.04295068171388971,-0.016445082801911946,0.193,400,creatinine,1.0,"[[1, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [0, 0.95]]",assim_honest,latent_memory,0.01880632567003493,0.03848561582067778
,0.0382243296512468,-0.0011416267779478905,False,nan,12,,,,,,,,,0.013419173742155177,0.04951942695695493,-0.02140312652776963,0.226,400,creatinine,1.0,"[[0, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [0, 0.5]]",occ_pure12,latent_memory,0.019329888928327987,0.0561160493341617
,0.9359009214517446,0.901681206044353,True,nan,12,,,,,,,,,0.9137310706468958,0.9518455058751819,0.8792606449133068,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9196417858330687,nan
,0.033061640740602916,-0.041220861490857394,False,nan,12,,,,,0.0049575892194766435,0.04128285970502696,-0.034935676519998904,0.401,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.0020863096806638115,-0.02672847248779786
,0.022053918229904754,-0.04277017317916591,False,nan,12,,,,,-0.0010656743520014444,0.030448490769379898,-0.033977089219590736,0.4995,-0.006023263571478088,0.016055448973752873,-0.02643771977349098,0.696,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0081095732521419,nan
,0.02360509624486472,-0.019085730600244367,False,nan,12,,,,,0.011579614690762852,0.030495344474764846,-0.010073300380794648,0.1415,0.006622025471286208,0.03757637971343273,-0.023991341923903384,0.3365,346,creatinine,1.0,"[[2, 0.8], [3, 0.5], [3, 0.65], [3, 0.5], [2, 0.95]]",assim_honest,next_draw_memory,0.004535715790622397,0.021037746331294294
,0.01121214431305528,-0.020937638876571997,False,nan,12,,,,,0.004656867719525337,0.01906164949336042,-0.010309189023928873,0.271,-0.00030072149995130637,0.041612137072399594,-0.03918644324183953,0.517,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [2, 0.8], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002387031180615118,0.032871729030643726
,0.7120678224848856,0.5656429623890098,True,nan,12,,,,,0.6446947957894338,0.7160102400862467,0.5716856585205763,0.0,0.6397372065699571,0.7219040182173259,0.5639862790818847,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6376508968892933,nan
,-0.0031162368170144367,-0.015701747295024042,False,nan,12,,,,,,,,,-0.0049575892194766435,0.03493567651999885,-0.04128285970502696,0.599,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007043898900140455,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10642_real_NATMIN_hold0_n400_w24_cap0.75/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.16404678516933732,0.04858992502112099,False,0.0011392229893261163,12,0.10780561848960546,0.1736508667430345,0.0495467023672144,0.0,,,,,,,,,400,creatinine,0.4705,[],flat,latent,0.10894484147893158,0.18725752683350982
True,0.22914872009997705,0.12745743446445304,True,-0.008431793555109701,12,0.1870134769845605,0.23734063659439744,0.13806010251324696,0.0,,,,,0.06963684195051922,0.11383741221433354,0.025739679461774308,0.0005,400,creatinine,0.0015,[],twinmap,latent,0.1785816834294508,nan
True,0.3287447912210436,0.23297844515613925,True,-0.00030513944496934897,12,0.28161030929215614,0.33132451020479553,0.22860725985776834,0.0,,,,,0.1723603283682552,0.24151714854379905,0.10250493797276644,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.2813051698471868,0.49490818983087026
True,0.3021003548155106,0.1914348395497149,True,-0.018502685955932296,12,0.2685298634122133,0.3227493349235512,0.20854080819412513,0.0,,,,,0.14108233597734943,0.22000997456905108,0.06257251620599708,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.250027177456281,0.4488279963582421
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.7382308196965687,0.795539215637563,0.6841551137348386,0.0,400,creatinine,0.0,[],oracle,latent,0.8471756611755002,nan
True,0.16404678516933732,0.04858992502112099,False,0.0011392229893261163,12,0.10780561848960546,0.1736508667430345,0.0495467023672144,0.0,,,,,,,,,400,creatinine,0.4705,[],flat,recorded,0.10894484147893158,0.18725752683350982
True,0.22914872009997705,0.12745743446445304,True,-0.008431793555109701,12,0.1870134769845605,0.23734063659439744,0.13806010251324696,0.0,,,,,0.06963684195051922,0.11383741221433354,0.025739679461774308,0.0005,400,creatinine,0.0015,[],twinmap,recorded,0.1785816834294508,nan
True,0.3287447912210436,0.23297844515613925,True,-0.00030513944496934897,12,0.28161030929215614,0.33132451020479553,0.22860725985776834,0.0,,,,,0.1723603283682552,0.24151714854379905,0.10250493797276644,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.2813051698471868,0.49490818983087026
True,0.3021003548155106,0.1914348395497149,True,-0.018502685955932296,12,0.2685298634122133,0.3227493349235512,0.20854080819412513,0.0,,,,,0.14108233597734943,0.22000997456905108,0.06257251620599708,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.250027177456281,0.4488279963582421
True,0.8630382366051041,0.8305269698223327,True,-0.005977438594287232,12,0.8531530997697875,0.870646577827783,0.8381118613613684,0.0,,,,,0.7382308196965687,0.795539215637563,0.6841551137348386,0.0,400,creatinine,0.0,[],oracle,recorded,0.8471756611755002,nan
False,0.18503888499144425,0.06974027640877248,False,0.21895706544281934,12,-0.08931129916476588,-0.01956332174419665,-0.15928950510108722,0.993,0.013035243187023648,0.06978354307610499,-0.049387419058844105,0.3535,,,,,346,creatinine,0.2265,[],flat,next_draw,0.12964576627805346,0.15039356409970084
False,0.25987109559963933,0.14488330807001432,True,0.38933280965353534,12,-0.18327854770311724,-0.12092254568436926,-0.2458732375437009,1.0,0.08944373885938828,0.13435311074935014,0.04213251612949957,0.0,0.07640849567236463,0.11933222002588897,0.03521652558660986,0.0005,346,creatinine,0.0,[],twinmap,next_draw,0.2060542619504181,nan
False,0.33025356904723,0.21520670018590277,True,0.3736892476390068,12,-0.09819993611270894,-0.03408300186137529,-0.1657901035411198,0.9985,0.15887878843526804,0.20737851823289746,0.10617027685242762,0.0,0.1458435452482444,0.20647793645964393,0.08725309056430407,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.27548931152629785,0.45782854019349306
False,0.3172554474417023,0.18336319143396557,True,0.4040392062226439,12,-0.1462076789453275,-0.07401862030931544,-0.22907358742579845,1.0,0.14122100418628658,0.20009095905924829,0.0773505536800696,0.0,0.12818576099926293,0.2049504888287522,0.05510518092557934,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw,0.2578315272773164,0.38553750803082587
True,0.6125422152412724,0.5176262595993338,True,0.4017787992015591,12,0.16455004767328563,0.2221321818907365,0.10512231052716026,0.0,0.44971832378381493,0.5075409271785765,0.39076522165615496,0.0,0.4366830805967913,0.5076315774951795,0.3721485750474823,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5663288468748447,nan
False,0.15734598547973874,0.0694044739085132,False,0.41487890173231157,12,-0.29826837864128175,-0.24152436639197866,-0.355599467836788,1.0,,,,,-0.013035243187023648,0.04938741905884408,-0.06978354307610503,0.6465,346,creatinine,0.347,[],draw_step_only,next_draw,0.11661052309102982,nan
,0.16824679141837412,0.0569197645874916,False,nan,12,,,,,,,,,,,,,400,creatinine,0.377,[],flat,latent_memory,0.1153496480302888,0.18725752683350982
,0.22988312238126088,0.1278442410004488,True,nan,12,,,,,,,,,0.06425648282020524,0.10863892447440959,0.020096076440475716,0.001,400,creatinine,0.0015,[],twinmap,latent_memory,0.17960613085049404,nan
,0.33928545336022253,0.24332853698797724,True,nan,12,,,,,,,,,0.17607142444820345,0.24280167868979668,0.10884195914105699,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.29142107247849225,0.49490818983087026
,0.3055053288116557,0.19494320522372313,True,nan,12,,,,,,,,,0.13768671073719307,0.21559523949656884,0.06146440514579308,0.0,400,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2530363587674819,0.4488279963582421
,0.9359009214517446,0.901681206044353,True,nan,12,,,,,,,,,0.8042921378027799,0.8613846788566423,0.751887186003371,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9196417858330687,nan
,0.12553130542954596,0.0277429979722828,False,nan,12,,,,,0.0853117156441563,0.13452839436735042,0.03272751479075267,0.001,,,,,346,creatinine,0.872,[],flat,next_draw_memory,0.0798173203603223,0.15039356409970084
,0.19092948579000335,0.09361968667063293,False,nan,12,,,,,0.1500279514406403,0.20060457647753638,0.10130672328482682,0.0,0.064716235796484,0.10389612585938393,0.025303936128614285,0.001,346,creatinine,0.0605,[],twinmap,next_draw_memory,0.1445335561568063,nan
,0.2793429346355235,0.16707702396672186,True,nan,12,,,,,0.2323734846548895,0.2857229468723885,0.17523927231568903,0.0,0.1470617690107332,0.21487425292278353,0.07913028557472279,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,0.2268790893710555,0.45782854019349306
,0.25096545839258955,0.10919350440705658,True,nan,12,,,,,0.19484417493550232,0.2610654810769029,0.12332261577843584,0.0,0.10953245929134603,0.18909615100411756,0.03413886472449971,0.0035,346,creatinine,0.022,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw_memory,0.18934977965166833,0.38553750803082587
,0.7841203170593224,0.6385579312556744,True,nan,12,,,,,0.7149226034894363,0.7926363918902701,0.6436513996770057,0.0,0.62961088784528,0.7172420150877026,0.5452199161667453,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7094282082056023,nan
,-0.0020750495108747017,-0.014200795979905761,False,nan,12,,,,,,,,,-0.0853117156441563,-0.0327275147907527,-0.13452839436735042,0.999,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005494395283833997,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10643_real_NATMIN_hold1_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.06431390955367294,-0.008531718870211313,False,-0.027668330157350596,12,0.05797946285650135,0.10279447918139684,0.0171471256885051,0.003,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.030311132699150756,0.046438341271853645
True,0.09150490439829329,0.004649153774450338,False,-0.013021353931952584,12,0.06439145413772529,0.10602972345972307,0.021935128245535774,0.0005,,,,,0.02105896750662195,0.03967217010995781,0.0013517860424980934,0.0185,400,creatinine,0.999,[],twinmap,latent,0.051370100205772706,nan
True,0.08182386652914345,0.01812037769618938,False,0.0001378927429254162,12,0.05040657986346608,0.08233462484623165,0.01716114565503498,0.001,,,,,0.020233339907240744,0.05161296705096919,-0.013261675069188236,0.107,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0505444726063915,0.08430574665176349
True,0.05278252026450477,0.010797856289249508,False,-0.020643229323343615,12,0.05312289478026022,0.07954918563870492,0.025463610026437527,0.0,,,,,0.002168532757765851,0.04419955631217254,-0.037218685791095135,0.4675,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [2, 0.65]]",occ_pure12,latent,0.03247966545691661,0.08118706025355604
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.8346285172653066,0.8768752763124364,0.796806190324645,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
False,-0.03550122061429079,-0.08911980994573267,False,-0.008300295491337373,12,-0.05308703514823576,-0.017589601954313416,-0.08667183179213563,0.997,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.061387330639573134,0.046438341271853645
False,-0.0066211247137447915,-0.02710066487631883,False,0.0055241173281137534,12,-0.020971964947898325,-0.0071351804394647845,-0.03416103449490623,0.9965,,,,,0.04593948301978856,0.06669632253497895,0.025181773550148074,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015447847619784572,nan
False,-0.012131505753659908,-0.04885462011328659,False,-0.001253874851644854,12,-0.026769116894482803,-0.008134282021234807,-0.048625489681564785,0.995,,,,,0.03336433889344548,0.05816818087003941,0.00869554323556831,0.0065,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [3, 0.5], [2, 0.9]]",assim_honest,recorded,-0.028022991746127657,0.08430574665176349
False,0.0018499196551900676,-0.029194230432763,False,-0.0013977937096267823,12,-0.010090259118936018,0.00492461984969821,-0.026745107594606778,0.9075,,,,,0.049899277811010334,0.07928741274708345,0.020640583968624466,0.0005,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9]]",occ_pure12,recorded,-0.0114880528285628,0.08118706025355604
True,0.1056982789790037,0.043748828473167224,False,-0.0036072157891462453,12,0.08412758715903645,0.11158655930425167,0.045789055399599835,0.0,,,,,0.14190770200946334,0.17552043402983214,0.10088538549353068,0.0,400,creatinine,0.974,[],oracle,recorded,0.08052037136989021,nan
False,0.06440122082917177,-0.015603316499292568,False,0.1710099709684575,12,-0.14372997945049537,-0.07245298370113433,-0.2118521956463664,1.0,-0.030895160198160077,0.01215051300342756,-0.07513931926524423,0.922,,,,,346,creatinine,1.0,[],flat,next_draw,0.02727999151796212,0.016781303410699167
False,0.1290559940845801,0.024352784497697802,False,0.3329637691666858,12,-0.2516749674365274,-0.18622588151965067,-0.3200738009754024,1.0,0.023113650014036202,0.06045668645043168,-0.01713788096089263,0.1235,0.05400881021219628,0.08360372644487565,0.026200938828794835,0.0,346,creatinine,0.848,[],twinmap,next_draw,0.0812888017301584,nan
False,0.11743549513251962,0.027589301439742097,False,0.3325414472837782,12,-0.25704047745601766,-0.1983302173312751,-0.31824139279732566,1.0,0.017325818111638358,0.05080697024993397,-0.020554682733521387,0.187,0.048220978309798435,0.08814618182249678,0.007412929712058478,0.0105,346,creatinine,0.9245,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.07550096982776056,0.06237601556001915
False,0.10699613564082137,0.016015813086962073,False,0.35179811940744077,12,-0.2864692103952696,-0.2236425162667784,-0.3532719418094988,1.0,0.007153757296048946,0.03929708113487338,-0.02700729966200202,0.347,0.03804891749420902,0.09158078420718746,-0.013758541455518292,0.079,346,creatinine,0.9705,"[[3, 0.8], [3, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.06532890901217114,0.04894643080973382
True,0.6102818987312777,0.48019934066896086,True,0.34189490688222457,12,0.20716192329171335,0.28452538388259546,0.1326345932640022,0.0,0.4908816784578157,0.5611644006414761,0.421966730142265,0.0,0.5217768386559758,0.5900504623360896,0.45296357339167487,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5490568301739379,nan
False,0.09149482478016373,0.02034519681568518,False,0.35674515641976745,12,-0.29857000470364525,-0.23595148937836047,-0.36214446723335975,1.0,,,,,0.030895160198160077,0.07513931926524421,-0.01215051300342756,0.078,346,creatinine,0.9995,[],draw_step_only,next_draw,0.0581751517161222,nan
,0.06471948271923054,-0.008421778715291166,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.029952463131043494,0.046438341271853645
,0.08890193793861678,0.0036881004949837403,False,nan,12,,,,,,,,,0.019365055432632117,0.03853779935147611,-0.00019379250089087956,0.026,400,creatinine,0.9985,[],twinmap,latent_memory,0.04931751856367561,nan
,0.07875280813242524,0.019107934509690665,False,nan,12,,,,,,,,,0.019501577147879368,0.05228679764109715,-0.015483759384367458,0.135,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04945404027892286,0.08430574665176349
,0.0548991664752162,0.004836927858194046,False,nan,12,,,,,,,,,0.0016619251165530535,0.044680790880461986,-0.03989347629289808,0.472,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [3, 0.65], [2, 0.8], [2, 0.65]]",occ_pure12,latent_memory,0.03161438824759655,0.08118706025355604
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.8772992765675179,0.9228893343731092,0.8367954672555874,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.05501975621661369,-0.02567621378601407,False,nan,12,,,,,0.024157404493687418,0.06372206793132963,-0.01902293390158829,0.1295,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.016950087420629645,0.016781303410699167
,0.05208053754527929,-0.03595338327137554,False,nan,12,,,,,0.018114226844272996,0.05924070450629203,-0.02605485711284571,0.208,-0.006043177649414422,0.016111894693095145,-0.02860491582121581,0.689,346,creatinine,1.0,[],twinmap,next_draw_memory,0.010906909771215223,nan
,0.02773002023259374,-0.02338119204901421,False,nan,12,,,,,0.011349313883676326,0.03691238113822873,-0.01521657264965061,0.198,-0.012808090610011091,0.022534403513750197,-0.04777582751214728,0.7655,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [1, 0.65], [3, 0.8], [1, 0.95]]",assim_honest,next_draw_memory,0.004141996810618553,0.06237601556001915
,0.020425572074810328,-0.025296771720633722,False,nan,12,,,,,0.006523413163347369,0.02912448629597213,-0.014919311068198854,0.2855,-0.01763399133034005,0.03175518598209314,-0.0641969141805784,0.766,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.9], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0006839039097104038,0.04894643080973382
,0.7086350408290127,0.5626337923707581,True,nan,12,,,,,0.6419432575034503,0.712997286126336,0.5695820355735604,0.0,0.6177858530097629,0.7017684469173041,0.5403621901417004,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6347359404303925,nan
,-0.003334271679407074,-0.015881675089193664,False,nan,12,,,,,,,,,-0.024157404493687418,0.019022933901588275,-0.06372206793132965,0.8705,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007207317073057773,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_amplitude_sweep_a30d6c7_20260918_v1/10644_real_NATMIN_hold0_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.24760313640489276,0.1331713940992202,True,0.0011392229893261163,12,0.19113001139496855,0.257427606004118,0.13224700266887215,0.0,,,,,,,,,400,creatinine,0.004,[],flat,latent,0.19226923438429466,0.33264987522858924
True,0.32278355730402924,0.22148035970879307,True,-0.008431793555109701,12,0.2816733839850827,0.33129239161763674,0.23286082693594884,0.0,,,,,0.08097235604567832,0.12504785041624894,0.039361543619745816,0.0005,400,creatinine,0.0,[],twinmap,latent,0.273241590429973,nan
True,0.4366601282701548,0.34536052087081254,True,-0.00030513944496934897,12,0.3916036412382675,0.4403915326848152,0.34015898703339487,0.0,,,,,0.1990292674090035,0.2676048214392263,0.1305820316459516,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.39129850179329817,0.6375127823809993
True,0.4019415199759032,0.28573079231836107,True,-0.018502685955932296,12,0.3669817021368673,0.4249144610916871,0.30431608966457935,0.0,,,,,0.15620978179664036,0.23607773430812362,0.07570384053271123,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.348479016180935,0.5721391498962531
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.6726704155801627,0.7316279152204732,0.6196406657793412,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
True,0.24760313640489276,0.1331713940992202,True,0.0011392229893261163,12,0.19113001139496855,0.257427606004118,0.13224700266887215,0.0,,,,,,,,,400,creatinine,0.004,[],flat,recorded,0.19226923438429466,0.33264987522858924
True,0.32278355730402924,0.22148035970879307,True,-0.008431793555109701,12,0.2816733839850827,0.33129239161763674,0.23286082693594884,0.0,,,,,0.08097235604567832,0.12504785041624894,0.039361543619745816,0.0005,400,creatinine,0.0,[],twinmap,recorded,0.273241590429973,nan
True,0.4366601282701548,0.34536052087081254,True,-0.00030513944496934897,12,0.3916036412382675,0.4403915326848152,0.34015898703339487,0.0,,,,,0.1990292674090035,0.2676048214392263,0.1305820316459516,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.39129850179329817,0.6375127823809993
True,0.4019415199759032,0.28573079231836107,True,-0.018502685955932296,12,0.3669817021368673,0.4249144610916871,0.30431608966457935,0.0,,,,,0.15620978179664036,0.23607773430812362,0.07570384053271123,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.348479016180935,0.5721391498962531
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.6726704155801627,0.7316279152204732,0.6196406657793412,0.0,400,creatinine,0.0,[],oracle,recorded,0.8649396499644574,nan
False,0.22482210369923847,0.10726006690355301,True,0.21895706544281934,12,-0.050287277966375776,0.02638317353158493,-0.12638220384676763,0.9035,0.1050095503048678,0.1657351910403921,0.03937169452106678,0.001,,,,,346,creatinine,0.022,[],flat,next_draw,0.16866978747644357,0.2845027336950773
False,0.2989659538235334,0.18411008096996545,True,0.38933280965353534,12,-0.14264133967682302,-0.07456272505563025,-0.21103228034251809,1.0,0.18303123280513656,0.23492651081573362,0.12770323112923054,0.0,0.07802168250026875,0.12125578301987838,0.037749215152240764,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.24669146997671232,nan
False,0.38625953271752533,0.2756263393876452,True,0.3736892476390068,12,-0.041660516936922076,0.02174570028065624,-0.11180707271919517,0.8865,0.26836849353050896,0.31960040122491595,0.21576903976129427,0.0,0.16335894322564115,0.22499245053128517,0.10191274377148431,0.0,346,creatinine,0.0,"[[2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8], [2, 0.65]]",assim_honest,next_draw,0.3320287307020847,0.6052185938056871
False,0.36112251760042463,0.22328047817191896,True,0.4040392062226439,12,-0.10290876672025273,-0.024442069623659524,-0.19131431432827004,0.9975,0.2374702023308154,0.3004327902845939,0.16790022708543498,0.0,0.1324606520259476,0.21491143516708194,0.053862197590311106,0.001,346,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw,0.30113043950239116,0.5254733511571048
True,0.6546175800679587,0.5550804462006211,True,0.4017787992015591,12,0.20420860744497127,0.27248056719461605,0.1331473248413204,0.0,0.5423271694749546,0.600375510044144,0.481612841298049,0.0,0.4373176191700868,0.5122153965625792,0.36860754001801405,0.0,346,creatinine,0.0,[],oracle,next_draw,0.6059874066465304,nan
False,0.09688970117558855,0.02478123929288678,False,0.41487890173231157,12,-0.3512186645607358,-0.29630022661349137,-0.40890864779780084,1.0,,,,,-0.1050095503048678,-0.03937169452106682,-0.16573519104039217,0.999,346,creatinine,0.9975,[],draw_step_only,next_draw,0.06366023717157576,nan
,0.2534438170412837,0.14003757621348817,True,nan,12,,,,,,,,,,,,,400,creatinine,0.0015,[],flat,latent_memory,0.19798342600686092,0.33264987522858924
,0.3250222999873963,0.22286649823984914,True,nan,12,,,,,,,,,0.07587970785513387,0.1195936839228062,0.03413980733330581,0.0005,400,creatinine,0.0,[],twinmap,latent_memory,0.2738631338619948,nan
,0.4457052000386831,0.3539326966946312,True,nan,12,,,,,,,,,0.2020473887806925,0.2686167702358119,0.1358445733560433,0.0,400,creatinine,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4000308147875534,0.6375127823809993
,0.39702203132755937,0.2846638926877391,True,nan,12,,,,,,,,,0.1469667497735454,0.22689601401703183,0.0689816214670961,0.0,400,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.3449501757804063,0.5721391498962531
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.7092683136917005,0.7696332266441654,0.6551067961924365,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.20297999264881014,0.09950759278565705,True,nan,12,,,,,0.15981322274768484,0.21247454653353326,0.10539735365778799,0.0,,,,,346,creatinine,0.039,[],flat,next_draw_memory,0.15418717815703398,0.2845027336950773
,0.2757477782402059,0.17753532166901567,True,nan,12,,,,,0.23442539461518774,0.28547423968877833,0.18447299306273104,0.0,0.07461217186750291,0.11545456147391106,0.03488066236919482,0.0,346,creatinine,0.0,[],twinmap,next_draw_memory,0.22879935002453688,nan
,0.3778688910871034,0.266584206227203,True,nan,12,,,,,0.330372444754218,0.3836576631262271,0.27281007564849424,0.0,0.17055922200653317,0.2360461962054786,0.10571432232323,0.0,346,creatinine,0.0,"[[2, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,0.32474640016356715,0.6052185938056871
,0.3378213157376937,0.19309540579134152,True,nan,12,,,,,0.27976717784627814,0.34690111600681317,0.20506910868507747,0.0,0.1199539550985933,0.2020410864217158,0.04110963730799585,0.0025,346,creatinine,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_pure12,next_draw_memory,0.2741411332556273,0.5254733511571048
,0.7815248292424871,0.6374606872046876,True,nan,12,,,,,0.7130182067210491,0.789001678573998,0.6428351272626538,0.0,0.5532049839733643,0.6401011284217012,0.4702416382406886,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7073921621303982,nan
,-0.0022051299900461177,-0.014343120797353804,False,nan,12,,,,,,,,,-0.15981322274768484,-0.10539735365778799,-0.21247454653353326,1.0,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005626044590650858,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10659_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.017434071228210165,-0.038991310869220634,False,-0.026264311480635794,12,0.017625843965253907,0.043479808957690304,-0.007451812723692675,0.095,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.008638467515381887,-0.045839141372153724
False,0.015579765464780416,-0.00824800868076071,False,0.0007331403180178553,12,0.0044040155305840045,0.015019052202875199,-0.0057905608427079956,0.216,,,,,0.013775623363983747,0.035157006720102774,-0.006705073265102199,0.091,400,heart_rate,1.0,[],twinmap,latent,0.00513715584860186,nan
False,0.012157179525793586,-0.006345870942613391,False,-0.0023589542778774675,12,0.006851018970165823,0.015467550920921728,-0.001338540234083213,0.055,,,,,0.013130532207670242,0.03783679366213778,-0.009637297002932883,0.1385,400,heart_rate,1.0,"[[3, 0.65], [3, 0.5], [2, 0.5], [1, 0.95], [2, 0.9]]",assim_honest,latent,0.004492064692288356,-0.00871589436754694
False,0.005696308942215002,-0.01346194204819674,False,-0.0057301178131161645,12,0.003849488262454903,0.012818066484486424,-0.005232857492336207,0.185,,,,,0.0067578379647206255,0.0358325876919012,-0.020403222896037312,0.2985,400,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [0, 0.5], [2, 0.8], [2, 0.8]]",occ_pure12,latent,-0.0018806295506612614,0.016600967702447122
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.20063718922151563,0.25821852408591767,0.14415878247704164,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.01214514068743216,-0.04566534904505812,False,-0.02227707762254494,12,0.007579939062517971,0.03228691256870145,-0.017361200998205838,0.2595,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.014697138560026968,-0.045839141372153724
False,0.012587829803224135,-0.010821014124531191,False,-0.002540359844799722,12,0.004931204419515112,0.014102586509524541,-0.003720837471622909,0.1445,,,,,0.017087983134742357,0.03954119277331991,-0.002873366324600335,0.046,400,heart_rate,1.0,[],twinmap,recorded,0.0023908445747153895,nan
False,0.00580527475465622,-0.01364372430415976,False,-0.0072189868754672926,12,0.004908448174191005,0.012551618717682674,-0.002346570831625955,0.0895,,,,,0.01238659985875068,0.03839765985748196,-0.011067513361646963,0.163,400,heart_rate,1.0,"[[1, 0.95], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.9]]",assim_honest,recorded,-0.002310538701276288,-0.00871589436754694
False,-0.002145500492214658,-0.016033392869867706,False,-0.0029227169457006763,12,-0.004048898623958408,0.003299835349820065,-0.011225434270966967,0.8735,,,,,0.0077255229903678835,0.03786218579180476,-0.018651037635988008,0.292,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [2, 0.5], [3, 0.95], [3, 0.9]]",occ_pure12,recorded,-0.006971615569659084,0.016600967702447122
True,0.1612088955948495,0.0768756832705187,False,-0.006408386007568545,12,0.12783304036028986,0.16702637609403342,0.0852614341710895,0.0,,,,,0.13612179291274829,0.1856822409649304,0.0835846059164916,0.0,400,heart_rate,0.256,[],oracle,recorded,0.12142465435272132,nan
False,0.02471648692309354,-0.07008781478101289,False,-0.025302442806528713,12,0.010965201582738393,0.0759024523734746,-0.017523930672533793,0.2285,-0.07471725089072856,-0.018107135051008312,-0.1330059213484255,0.9985,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01433724122379032,-0.12289050767202525
False,0.05117209671761551,-0.032699101513182775,False,0.06962748614829795,12,-0.05445851360875864,0.052232913713462406,-0.1437841972484136,0.7555,-0.045211037127398934,0.0037890219232495316,-0.0999669670188598,0.9575,0.029506213763329625,0.05519976639767878,0.0073954258476917915,0.003,285,heart_rate,1.0,[],twinmap,next_draw,0.015168972539539305,nan
False,0.049714684149962156,-0.045193001660003666,False,0.07158745058054417,12,-0.06233008387634298,0.05108228533929131,-0.15407484554640954,0.791,-0.05112264296273705,-0.00762867650800089,-0.10148847258320219,0.994,0.023594607927991507,0.05519106349272575,-0.0019512245833121498,0.0365,285,heart_rate,1.0,"[[1, 0.8], [1, 0.5], [3, 0.65], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.009257366704201186,-0.03171071243485546
False,0.1511962162026352,-0.04073811567407375,False,0.08311356591211927,12,-0.020343393846125712,0.06758347942655857,-0.08833373050753998,0.63,0.002390162399055318,0.049767012742922515,-0.038594055109945465,0.4705,0.07710741328978388,0.14460549120328978,0.008444217200905069,0.013,285,heart_rate,0.8365,"[[2, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,0.06277017206599356,0.004161139693495408
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.1383033250986807,0.18595545242855221,0.08721236106505857,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07471725089072856,0.1330059213484255,0.018107135051008298,0.0015,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.009810182052689274,-0.03871749110919,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.013296746017197991,-0.045839141372153724
,0.00551390296414746,-0.013825141333532076,False,nan,12,,,,,,,,,0.010409278599491367,0.0285304714277536,-0.008597770706649415,0.135,400,heart_rate,1.0,[],twinmap,latent_memory,-0.002887467417706624,nan
,0.0066326978183244446,-0.009301947959398548,False,nan,12,,,,,,,,,0.013437927264079885,0.03493500352204571,-0.009037094785754287,0.1145,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [0, 0.5], [0, 0.5], [3, 0.8]]",assim_honest,latent_memory,0.00014118124688189404,-0.00871589436754694
,0.005955946860811771,-0.02655081204686304,False,nan,12,,,,,,,,,0.004761378237677416,0.031849449589091146,-0.024486393395106446,0.369,400,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [1, 0.5], [2, 0.5], [3, 0.5]]",occ_pure12,latent_memory,-0.008535367779520575,0.016600967702447122
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.8157018372444377,0.8479793369750207,0.7860071494510772,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.02745798187783346,-0.06810179916444788,False,nan,12,,,,,-0.01007152170465675,0.03549375318429829,-0.05487549721294473,0.666,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017367571834214557,-0.12289050767202525
,0.017036785353428337,-0.0254978464351714,False,nan,12,,,,,0.004530665638388998,0.020908094324078304,-0.010434023900102096,0.267,0.014602187343045747,0.04697095817394424,-0.016251206937628222,0.1835,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0027653844911688097,nan
,0.006433458159320326,-0.02512359825709739,False,nan,12,,,,,0.0007126473503435982,0.010195199608472124,-0.007620574524643447,0.4425,0.010784169055000348,0.05039053786267742,-0.02851255776891273,0.301,285,heart_rate,1.0,"[[2, 0.5], [0, 0.8], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.006583402779214209,-0.03171071243485546
,0.0008608934153145649,-0.062029741021786954,False,nan,12,,,,,-0.018080275374906085,0.002905435426471381,-0.04327786857395257,0.9525,-0.008008753670249336,0.039573454478778095,-0.05782259112284524,0.651,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.025376325504463892,0.004161139693495408
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.14628997836400615,0.20181998227704817,0.07867298974760273,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.01007152170465675,0.054875497212944664,-0.03549375318429833,0.334,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10660_real_NATMIN_hold1_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.039674882940029556,-0.021657504104613035,False,-0.026264311480635794,12,0.03725140007756467,0.07320150880486405,0.0009291411015333402,0.024,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.010987088596928873,-0.004812903192740858
False,0.02602879467342164,-0.018678987251423147,False,0.0007331403180178553,12,0.004476502525536996,0.027842083874173664,-0.01977560933834706,0.364,,,,,-0.005777445753374022,0.01434946187768668,-0.025246120141935894,0.727,400,heart_rate,1.0,[],twinmap,latent,0.005209642843554851,nan
False,0.0248501371433721,-0.020925702532606717,False,-0.0023589542778774675,12,0.006422207752224907,0.02981381801433974,-0.016092981365774337,0.2965,,,,,-0.006923835122581434,0.020828558453062293,-0.03524125192858836,0.682,400,heart_rate,1.0,"[[3, 0.5], [2, 0.9], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.004063253474347439,-0.003289700083540348
False,0.033711839100301316,-0.010291453432364428,False,-0.0057301178131161645,12,0.019157588688775373,0.041747733411667376,-0.0026975073393356195,0.0435,,,,,0.0024403822787303353,0.03487203239860043,-0.02999485144823073,0.436,400,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [2, 0.9], [2, 0.8], [3, 0.65]]",occ_pure12,latent,0.013427470875659209,0.08005721129393994
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.42194101290754826,0.4745503014456397,0.3691281350376831,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
False,0.024408034224064498,-0.03697028542175652,False,-0.02227707762254494,12,0.018853567192705478,0.053524587367170716,-0.016390054302794728,0.1435,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.0034235104298394603,-0.004812903192740858
False,0.022274414627579835,-0.007955226289658002,False,-0.002540359844799722,12,0.01131354112798566,0.027807853293376598,-0.004108597302894585,0.0825,,,,,0.012196691713025398,0.033159021288202535,-0.007700211283700381,0.1225,400,heart_rate,1.0,[],twinmap,recorded,0.008773181283185938,nan
False,0.025768594745603085,-0.020094799904805997,False,-0.0072189868754672926,12,0.011437306562318228,0.032284392230999076,-0.008963518886539101,0.139,,,,,0.007641830116690396,0.03704535574124965,-0.02179777590708395,0.308,400,heart_rate,1.0,"[[3, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.9]]",assim_honest,recorded,0.004218319686850935,-0.003289700083540348
False,0.01790700807634764,-0.023155463711678897,False,-0.0029227169457006763,12,0.002008844927269937,0.02370565724494897,-0.01668731586128804,0.4205,,,,,0.002509638411408721,0.03804777544082135,-0.03265956082063723,0.437,400,heart_rate,1.0,"[[2, 0.65], [3, 0.8], [2, 0.5], [2, 0.8], [2, 0.95]]",occ_pure12,recorded,-0.0009138720184307392,0.08005721129393994
True,0.2994464409173071,0.21599742764178503,True,-0.006408386007568545,12,0.266880661593648,0.3071084200496001,0.2245886756808507,0.0,,,,,0.2638957860159189,0.3100485456649863,0.21644476089124565,0.0,400,heart_rate,0.0,[],oracle,recorded,0.26047227558607944,nan
False,0.014037963133919959,-0.06592607509821148,False,-0.025302442806528713,12,0.006107339243267784,0.10470763753770329,-0.044147124096383494,0.4015,-0.02547784418973653,0.009954862801172889,-0.06667506548206704,0.9085,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01919510356326093,-0.06964056255259798
False,0.031074269310113967,-0.010368039771241016,False,0.06962748614829795,12,-0.05644359462337745,0.07058237134943317,-0.15353455252877304,0.737,0.006901150898444897,0.020070836363319963,-0.006376534739191922,0.1615,0.03237899508818143,0.06301063704357446,0.006373721508332359,0.008,285,heart_rate,1.0,[],twinmap,next_draw,0.013183891524920499,nan
False,0.025458751130126203,-0.06447679869852475,False,0.07158745058054417,12,-0.0852805117888139,0.04840954652215904,-0.18237466765954657,0.863,-0.019975801834745344,0.011790346955668314,-0.053310633361215096,0.8945,0.005502042354991188,0.04421495785676101,-0.031639207813048215,0.3925,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.013693061208269741,0.022250069883165913
False,0.026211213941999725,-0.057736009144229314,False,0.08311356591211927,12,-0.09288172092140823,0.03880934597942748,-0.18894138049933284,0.903,-0.01605089563576456,0.011979893312022356,-0.04615160374845844,0.8645,0.00942694855397197,0.05032702682428637,-0.03236381057811279,0.329,285,heart_rate,1.0,"[[0, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.009768155009288959,0.06030596259372878
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.13404247768377575,0.17634585801261882,0.08871111617537199,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.02547784418973653,0.06667506548206703,-0.00995486280117295,0.0915,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.03135540293050705,-0.02193163494461687,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.005838109028248439,-0.004812903192740858
,0.018373669482550578,-0.03840524846014086,False,nan,12,,,,,,,,,-0.014946792413514709,0.004445544165430979,-0.03509470927252538,0.9255,400,heart_rate,1.0,[],twinmap,latent_memory,-0.00910868338526627,nan
,0.022864980581922295,-0.030684539329204057,False,nan,12,,,,,,,,,-0.008382932168987889,0.018971765923003255,-0.03975288695137455,0.709,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.95], [2, 0.5], [3, 0.8]]",assim_honest,latent_memory,-0.0025448231407394495,-0.003289700083540348
,0.055352714949919585,0.0022464121303926114,False,nan,12,,,,,,,,,0.024086469673758604,0.05836821646598671,-0.012083667240838203,0.0905,400,heart_rate,1.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,latent_memory,0.029924578702007043,0.08005721129393994
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7965669254682394,0.8300501714136819,0.7651240232605535,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.03316598752375131,-0.06593705460674792,False,nan,12,,,,,-0.006102288381572896,0.04132609601920623,-0.053922207878549774,0.592,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.013398333756015512,-0.06964056255259798
,0.019159619672998906,-0.023723114441091257,False,nan,12,,,,,0.006675282280761863,0.023393706372204837,-0.009138957108117235,0.189,0.012777570662334758,0.047727743156720695,-0.019761392437204435,0.2275,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.000620763093680754,nan
,0.0015124011860881748,-0.06684359961314133,False,nan,12,,,,,-0.02087090128587099,0.004373549520991332,-0.04951042853137268,0.9465,-0.014768612904298095,0.029857050470918616,-0.062435155022605056,0.754,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.028166946660313608,0.022250069883165913
,0.0014275965879592168,-0.05901444322453384,False,nan,12,,,,,-0.016871285934840996,0.003508127910180372,-0.041093259981518034,0.9415,-0.0107689975532681,0.03976114895936639,-0.0620119092006526,0.6885,285,heart_rate,1.0,"[[2, 0.65], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.024167331309283613,0.06030596259372878
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.14232047615332188,0.19931610648026357,0.07402231486681132,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,0.006102288381572896,0.05392220787854974,-0.04132609601920623,0.408,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10661_real_NATMIN_hold1_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.10827790386862844,0.0391579195438775,False,-0.026264311480635794,12,0.10183057378384797,0.14499483313337028,0.05744094297635739,0.0,,,,,,,,,400,heart_rate,0.962,[],flat,latent,0.07556626230321217,0.1309703414894028
True,0.1753641811030171,0.07388817334101816,False,0.0007331403180178553,12,0.12446679894689916,0.17389566151314176,0.07249256103960913,0.0,,,,,0.04963367696170484,0.08064002936646698,0.01982569771749976,0.001,400,heart_rate,0.234,[],twinmap,latent,0.12519993926491702,nan
True,0.1409310668559792,0.07215078503643373,False,-0.0023589542778774675,12,0.11094186505445491,0.14637361140811284,0.07616084338508936,0.0,,,,,0.03301664847336527,0.06696516276855231,-0.003935316742754835,0.038,400,heart_rate,0.479,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.10858291077657745,0.20218514946406863
True,0.14626321130572442,0.07074615991235603,False,-0.0057301178131161645,12,0.11532855149552579,0.15431329341533012,0.07852859778899149,0.0,,,,,0.03403217137919745,0.0798230803131321,-0.01403451629844083,0.0805,400,heart_rate,0.4645,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.10959843368240962,0.22258785840142692
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.5704516832901784,0.6131296233378387,0.5290222432953648,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.0831455767221815,0.01000663140637452,False,-0.02227707762254494,12,0.07062996174838687,0.11257115133557079,0.02676942395428479,0.0005,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04835288412584193,0.1309703414894028
True,0.12811175894549537,0.032669821930542894,False,-0.002540359844799722,12,0.08512443124128533,0.13174434235138224,0.035710444158909546,0.001,,,,,0.03423118727064367,0.06084250916202178,0.005305524476323479,0.0115,400,heart_rate,0.8555,[],twinmap,recorded,0.0825840713964856,nan
True,0.13143939692634998,0.056933554351959646,False,-0.0072189868754672926,12,0.10485844469255834,0.14319030746185687,0.06852904302298927,0.0,,,,,0.049286573691249114,0.0889689723088293,0.003038236606619363,0.017,400,heart_rate,0.688,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.09763945781709105,0.20218514946406863
True,0.12481066147416019,0.044327416305167594,False,-0.0029227169457006763,12,0.09038779975029643,0.13040551235723896,0.050953804259472546,0.0,,,,,0.03911219867875382,0.0902094354444693,-0.015653626079163922,0.0765,400,heart_rate,0.8285,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.08746508280459575,0.22258785840142692
True,0.3984367238694589,0.3069979621408767,True,-0.006408386007568545,12,0.3631510754170284,0.406606532271877,0.3152800314339633,0.0,,,,,0.3083898052836179,0.3581385612952401,0.25769108462849055,0.0,400,heart_rate,0.0,[],oracle,recorded,0.35674268940945986,nan
False,0.03400067403928908,-0.06146674780021398,False,-0.025302442806528713,12,0.01791656548451792,0.1357312716609137,-0.054548129092524295,0.31,-1.328201291461717e-05,0.04263537401645169,-0.050641161399921794,0.492,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007385877322010792,0.09030451883196267
False,0.02421136356545503,-0.017051893275372813,False,0.06962748614829795,12,-0.06233746516502625,0.07670005701352156,-0.16942719419250382,0.761,0.01466261629236787,0.029040494422835482,-0.0004154507511878124,0.029,0.014675898305282487,0.053981273865400956,-0.01687263992728222,0.2115,285,heart_rate,1.0,[],twinmap,next_draw,0.0072900209832716945,nan
False,0.017636766019037832,-0.06542639224995485,False,0.07158745058054417,12,-0.08833017024978618,0.07097532896040785,-0.19594362364770646,0.8385,-0.009370124360145837,0.021694025971197396,-0.0481784123324512,0.6925,-0.00935684234723122,0.032757989746099864,-0.04790780372558347,0.676,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [1, 0.65], [0, 0.5]]",assim_honest,next_draw,-0.016742719669242012,0.20415579855636912
False,0.009490756517266585,-0.06210906103766946,False,0.08311356591211927,12,-0.10287636628496599,0.04411785573031005,-0.20568033336898775,0.897,-0.012390205063750548,0.01241817122712486,-0.043136795948352485,0.8065,-0.01237692305083593,0.034232696477682234,-0.05627748708855623,0.7075,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.019762800372846723,0.22301273506884356
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.12524540607025803,0.17683406172239777,0.07228510800106985,0.0,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,1.328201291461717e-05,0.050641161399921746,-0.042635374016451705,0.508,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.10398888212003436,0.03925969512083217,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.982,[],flat,latent_memory,0.0733616133763737,0.1309703414894028
,0.18244676587611763,0.08565337044280562,False,nan,12,,,,,,,,,0.06161733645883771,0.09383857488552935,0.028281112019029782,0.0005,400,heart_rate,0.1305,[],twinmap,latent_memory,0.13497894983521141,nan
,0.1397270114634614,0.06548032990074042,False,nan,12,,,,,,,,,0.03219585443409467,0.07062578722043354,-0.006544811131687584,0.0555,400,heart_rate,0.536,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.10555746781046838,0.20218514946406863
,0.15195099064025835,0.07550725900952289,False,nan,12,,,,,,,,,0.04126722540937611,0.0883525994220014,-0.009058079488528253,0.0505,400,heart_rate,0.3605,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.11462883878574981,0.22258785840142692
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.7290434440823699,0.7685338884226867,0.6919188839483861,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.04930071528330746,-0.0558369715370836,False,nan,12,,,,,0.0077511328505840416,0.05898664913499309,-0.0451651356372438,0.3635,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.00045497512985204214,0.09030451883196267
,0.026151897933164307,-0.018294870679808055,False,nan,12,,,,,0.0128849494845239,0.030865371796566038,-0.004594102949801148,0.065,0.005133816633939858,0.043948609224139436,-0.029968759947270402,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0055887917637919005,nan
,0.013774674264468762,-0.05432626187275898,False,nan,12,,,,,-0.008537671227710764,0.01753944854144093,-0.0373559713825596,0.735,-0.016288804078294805,0.031211832757484185,-0.06575237744175222,0.7525,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [2, 0.5], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,-0.015833828948442763,0.20415579855636912
,0.007861248616976162,-0.05195055740124675,False,nan,12,,,,,-0.010483101272753537,0.011351570497642067,-0.03433179927700572,0.822,-0.018234234123337578,0.03640631432004916,-0.07196935141876692,0.7555,285,heart_rate,1.0,"[[2, 0.65], [2, 0.9], [2, 0.8], [2, 0.65], [0, 0.9]]",occ_pure12,next_draw_memory,-0.017779258993485536,0.22301273506884356
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.1284671144278956,0.18627215163747707,0.05839001662984563,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.0077511328505840416,0.04516513563724376,-0.058986649134993116,0.6365,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10662_real_NATMIN_hold0_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.03711793032497568,-0.022201430138401007,False,-0.014351168572458217,12,0.023505152231757864,0.04982796211918342,-0.0015226417207411134,0.0325,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.009153983659299647,-0.009961422188529356
False,0.014555195925156781,-0.01653075580158661,False,0.0022545214570973693,12,-0.0022652529585812653,0.010837382332834718,-0.01561853610412258,0.636,,,,,-0.009164715160783543,0.011743364132818526,-0.029402565436429974,0.8075,400,heart_rate,1.0,[],twinmap,latent,-1.0731501483896011e-05,nan
False,0.026836908812352914,-0.011440807658045882,False,-0.0004737272722559194,12,0.009553497993860072,0.027359350742393044,-0.008592463010107678,0.1465,,,,,-7.421293769549475e-05,0.02869114271559093,-0.03078314747735399,0.512,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [1, 0.8], [3, 0.65]]",assim_honest,latent,0.009079770721604152,0.16161386889154372
False,0.016756348144541966,-0.025617304255355088,False,-0.002438540553083568,12,9.559708778872356e-05,0.02012994860432638,-0.01905820038409994,0.497,,,,,-0.011496927124594492,0.024758577091885108,-0.04875506556878038,0.7415,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [0, 0.95], [3, 0.8]]",occ_pure12,latent,-0.0023429434652948444,0.16829914124068912
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.1828447380468341,0.2390827040709036,0.12302071370978372,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.03711793032497568,-0.022201430138401007,False,-0.014351168572458217,12,0.023505152231757864,0.04982796211918342,-0.0015226417207411134,0.0325,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.009153983659299647,-0.009961422188529356
False,0.014555195925156781,-0.01653075580158661,False,0.0022545214570973693,12,-0.0022652529585812653,0.010837382332834718,-0.01561853610412258,0.636,,,,,-0.009164715160783543,0.011743364132818526,-0.029402565436429974,0.8075,400,heart_rate,1.0,[],twinmap,recorded,-1.0731501483896011e-05,nan
False,0.026836908812352914,-0.011440807658045882,False,-0.0004737272722559194,12,0.009553497993860072,0.027359350742393044,-0.008592463010107678,0.1465,,,,,-7.421293769549475e-05,0.02869114271559093,-0.03078314747735399,0.512,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [1, 0.8], [3, 0.65]]",assim_honest,recorded,0.009079770721604152,0.16161386889154372
False,0.016756348144541966,-0.025617304255355088,False,-0.002438540553083568,12,9.559708778872356e-05,0.02012994860432638,-0.01905820038409994,0.497,,,,,-0.011496927124594492,0.024758577091885108,-0.04875506556878038,0.7415,400,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.5], [0, 0.95], [3, 0.8]]",occ_pure12,recorded,-0.0023429434652948444,0.16829914124068912
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.1828447380468341,0.2390827040709036,0.12302071370978372,0.0,400,heart_rate,0.0015,[],oracle,recorded,0.19199872170613375,nan
False,0.024886678510382596,-0.06202068270473086,False,-0.025761997441806406,12,0.013893430644392968,0.0882450429177698,-0.017619391813652595,0.2135,-0.07224857646435168,-0.012918471083447744,-0.13369445070347305,0.997,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.011868566797413438,-0.0825515676560733
False,0.05193892516924209,-0.028380491566057642,False,0.07550763595684562,12,-0.05799230271789335,0.04500744075774443,-0.14660466048163653,0.793,-0.04286467642798597,0.0060308358316922,-0.09934582538462434,0.9385,0.029383900036365707,0.056923788039010284,0.005368889765644417,0.0105,285,heart_rate,1.0,[],twinmap,next_draw,0.01751533323895227,nan
False,0.05368001410790506,-0.032366211246484165,False,0.07537859534033886,12,-0.05868811787317807,0.052382611563138726,-0.1540421037319346,0.7665,-0.04368953219977745,-0.000665304942228912,-0.095460516075844,0.978,0.02855904426457423,0.059848942667755235,0.0005240054378276685,0.0245,285,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [3, 0.8], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.01669047746716079,0.11672815137650483
False,0.11816905384764287,-0.047064827680787444,False,0.08878814480784603,12,-0.05171921453128503,0.02699057823454156,-0.10128935753859784,0.901,-0.023311079390377243,-0.00401209394468859,-0.047848417774472296,0.994,0.048937497073974434,0.1188769178056313,-0.018048338511961148,0.0975,285,heart_rate,0.952,"[[2, 0.65], [0, 0.5], [3, 0.5], [0, 0.5], [0, 0.9]]",occ_pure12,next_draw,0.037068930276560996,0.15379420053248538
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.13583465067230382,0.18817158476328266,0.07864431948667876,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07224857646435168,0.13369445070347305,0.012918471083447736,0.003,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.029444298663201668,-0.0196563169744448,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.0061512325589330175,-0.009961422188529356
,0.02426304984293106,-0.026291171845415157,False,nan,12,,,,,,,,,-0.006987240808254747,0.01448280635575141,-0.029035760485028213,0.759,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0008360082493217291,nan
,0.10473798726015325,0.03480027452047596,False,nan,12,,,,,,,,,0.06587554274574314,0.10483419433101614,0.028241886217430696,0.0005,400,heart_rate,0.976,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent_memory,0.07202677530467616,0.16161386889154372
,0.1078577073786681,0.04465537848209875,False,nan,12,,,,,,,,,0.07130526973018292,0.11166779377843974,0.03185927940330267,0.0,400,heart_rate,0.965,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.07745650228911594,0.16829914124068912
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.7962538586683067,0.8282690859292923,0.7661708135662084,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.02485249185481598,-0.06484800873933055,False,nan,12,,,,,-0.009716896179881696,0.030037419101542548,-0.050395474917700835,0.6755,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017012946309439503,-0.0825515676560733
,0.017518564899282052,-0.023038565976123027,False,nan,12,,,,,0.005937458707234056,0.021270804244218396,-0.007816205349813216,0.19,0.01565435488711575,0.046749974222300525,-0.012727705863869399,0.1435,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0013585914223237516,nan
,0.015093593313432298,-0.016563726531810586,False,nan,12,,,,,0.009409951604701705,0.01933793525350518,0.0007288449992158998,0.016,0.0191268477845834,0.05527634476257197,-0.01698067256234213,0.146,285,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [0, 0.5], [0, 0.65], [2, 0.5]]",assim_honest,next_draw_memory,0.002113901475143898,0.11672815137650483
,0.006404090693916387,-0.052764374097576935,False,nan,12,,,,,-0.010758600053359046,0.00928383255261362,-0.03444249488207475,0.8535,-0.001041703873477351,0.04425178075730292,-0.04640085703619326,0.544,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.5], [0, 0.5], [3, 0.9]]",occ_pure12,next_draw_memory,-0.018054650182916854,0.15379420053248538
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.1459353528392311,0.1993350233597843,0.08201530062202043,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.009716896179881696,0.05039547491770075,-0.030037419101542555,0.3245,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10663_real_NATMIN_hold0_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.08767927957486378,0.023016143305582843,False,-0.014351168572458217,12,0.07114582732974828,0.10840479288507723,0.03452400039337805,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,latent,0.05679465875729006,0.11307510220930095
True,0.11793150204622269,0.015428483335737445,False,0.0022545214570973693,12,0.06716548568494196,0.11734924709661379,0.01848598521599414,0.008,,,,,0.012625348384749269,0.045969763869978794,-0.0213073341046219,0.2265,400,heart_rate,0.927,[],twinmap,latent,0.06942000714203933,nan
True,0.17671193668500107,0.09817062297478768,False,-0.0004737272722559194,12,0.14042220170559716,0.1787405570087811,0.10079257883309703,0.0,,,,,0.08315381567605118,0.12158033352825591,0.04434725303895818,0.0,400,heart_rate,0.0535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.13994847443334124,0.41671434308290856
True,0.1688130576622449,0.09763476673849676,False,-0.002438540553083568,12,0.13757730414855418,0.1720221034853044,0.10131529798536199,0.0,,,,,0.07834410483818055,0.12149411327287359,0.03406248614330214,0.0,400,heart_rate,0.0595,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.1351387635954706,0.39947622924962467
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.3761334427471871,0.427816187439923,0.32566264977859527,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
True,0.08767927957486378,0.023016143305582843,False,-0.014351168572458217,12,0.07114582732974828,0.10840479288507723,0.03452400039337805,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.05679465875729006,0.11307510220930095
True,0.11793150204622269,0.015428483335737445,False,0.0022545214570973693,12,0.06716548568494196,0.11734924709661379,0.01848598521599414,0.008,,,,,0.012625348384749269,0.045969763869978794,-0.0213073341046219,0.2265,400,heart_rate,0.927,[],twinmap,recorded,0.06942000714203933,nan
True,0.17671193668500107,0.09817062297478768,False,-0.0004737272722559194,12,0.14042220170559716,0.1787405570087811,0.10079257883309703,0.0,,,,,0.08315381567605118,0.12158033352825591,0.04434725303895818,0.0,400,heart_rate,0.0535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,recorded,0.13994847443334124,0.41671434308290856
True,0.1688130576622449,0.09763476673849676,False,-0.002438540553083568,12,0.13757730414855418,0.1720221034853044,0.10131529798536199,0.0,,,,,0.07834410483818055,0.12149411327287359,0.03406248614330214,0.0,400,heart_rate,0.0595,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.1351387635954706,0.39947622924962467
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.3761334427471871,0.427816187439923,0.32566264977859527,0.0,400,heart_rate,0.0,[],oracle,recorded,0.43292810150447714,nan
False,0.022761925093107985,-0.047402606365557855,False,-0.025761997441806406,12,0.018189987348478542,0.12074938310011994,-0.03467251378245942,0.2705,-0.013854750719803466,0.019739680277980887,-0.05140674627269007,0.775,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007572010093327863,0.026281000589088332
False,0.032325145716301976,-0.008513286791520086,False,0.07550763595684562,12,-0.061222958284826934,0.061117949053621376,-0.15786514123883977,0.773,0.008001937045543084,0.021808076029648637,-0.005614693835949899,0.126,0.02185668776534655,0.05039154484180218,-0.0039713799883501376,0.0465,285,heart_rate,1.0,[],twinmap,next_draw,0.014284677672018686,nan
False,0.03678159431226667,-0.04516373400061579,False,0.07537859534033886,12,-0.07510942863779657,0.06263405315622217,-0.17646621555869685,0.8235,-0.006013573923933313,0.02349776955932925,-0.03541648595811067,0.6655,0.007841176795870153,0.04537049929337416,-0.02944183764597887,0.3525,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [1, 0.5], [0, 0.5], [2, 0.8]]",assim_honest,next_draw,0.00026916670254228947,0.361513718401935
False,0.0257391185896578,-0.054116672397622315,False,0.08878814480784603,12,-0.09823712798161544,0.03319915976293927,-0.1964695490197725,0.9145,-0.015731723800245012,0.011997305592632328,-0.04502991343309794,0.866,-0.0018769730804415463,0.03872602773099176,-0.0444417318168386,0.551,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [1, 0.65], [0, 0.5], [2, 0.8]]",occ_pure12,next_draw,-0.00944898317376941,0.37068775503279894
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.12241938421384269,0.16405031642992407,0.07673279179765656,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.013854750719803466,0.05140674627269007,-0.019739680277980908,0.225,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.11900802183298227,0.022957449758392482,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.925,[],flat,latent_memory,0.07212781710725802,0.11307510220930095
,0.18319664303059252,0.06426084000904123,False,nan,12,,,,,,,,,0.053552361277376836,0.10088048175958693,0.0018201390883320209,0.019,400,heart_rate,0.2645,[],twinmap,latent_memory,0.12568017838463486,nan
,0.27745038342133493,0.17869865863484521,True,nan,12,,,,,,,,,0.15878633206638604,0.2177998584665526,0.09975657391674156,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.23091414917364406,0.41671434308290856
,0.2550856327795813,0.16670717926329912,True,nan,12,,,,,,,,,0.14029749092825028,0.20301555029683363,0.07846164399058349,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2124253080355083,0.39947622924962467
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7302772173892298,0.7833355567806627,0.6822925012675055,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.04367415853704922,-0.049779730182688366,False,nan,12,,,,,0.00804445189090286,0.04999955050161127,-0.034559745382253905,0.3405,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.0007484065164602427,0.026281000589088332
,0.02166576308657947,-0.019668422306906554,False,nan,12,,,,,0.009915554301882734,0.02592099173253796,-0.004306452846722164,0.0865,0.0018711024109798746,0.03530014960974272,-0.02801231298992771,0.4625,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0026195089274401173,nan
,0.04349759208292016,-0.02822084128738247,False,nan,12,,,,,0.0193632808801113,0.045726213513320645,-0.010017708369175454,0.0985,0.01131882898920844,0.05329089441545962,-0.031381538254508234,0.3125,285,heart_rate,1.0,"[[2, 0.65], [2, 0.5], [1, 0.65], [2, 0.5], [2, 0.65]]",assim_honest,next_draw_memory,0.012067235505668683,0.361513718401935
,0.03659771763861687,-0.02900007534454107,False,nan,12,,,,,0.014135824649986528,0.040139222041497065,-0.01338869921632833,0.1525,0.006091372759083669,0.05449105765149516,-0.043811228223911446,0.4235,285,heart_rate,1.0,"[[2, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.006839779275543911,0.37068775503279894
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.12817373588084613,0.18169743691606155,0.06477317822449209,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,-0.00804445189090286,0.03455974538225388,-0.04999955050161127,0.6595,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10664_real_NATMIN_hold0_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.3174123957212579,0.20541695515115446,True,-0.014351168572458217,12,0.2788158166725504,0.339573364408019,0.21767220188949588,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,latent,0.2644646481000922,0.4982130913910373
True,0.35118812294253365,0.2377171264543772,True,0.0022545214570973693,12,0.294162382399634,0.3503773943931283,0.23717278806242198,0.0,,,,,0.03195225575663918,0.07562098480760877,-0.00933717435314719,0.07,400,heart_rate,0.0,[],twinmap,latent,0.29641690385673136,nan
True,0.4318675595939125,0.3434278367492062,True,-0.0004737272722559194,12,0.3906984059997586,0.4341228739732206,0.34444748732500374,0.0,,,,,0.12576003062741048,0.17823700204157944,0.07250368631859218,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.39022467872750266,0.7236663682824139
True,0.37728451987308104,0.291861291025646,True,-0.002438540553083568,12,0.3398196663619122,0.3825738372057596,0.29694256849689266,0.0,,,,,0.07291647770873644,0.13049325400722864,0.014725331280982452,0.0065,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.3373811258088286,0.6701610713111801
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.38155329749329836,0.43815044355647526,0.33086499427536953,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.3174123957212579,0.20541695515115446,True,-0.014351168572458217,12,0.2788158166725504,0.339573364408019,0.21767220188949588,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,recorded,0.2644646481000922,0.4982130913910373
True,0.35118812294253365,0.2377171264543772,True,0.0022545214570973693,12,0.294162382399634,0.3503773943931283,0.23717278806242198,0.0,,,,,0.03195225575663918,0.07562098480760877,-0.00933717435314719,0.07,400,heart_rate,0.0,[],twinmap,recorded,0.29641690385673136,nan
True,0.4318675595939125,0.3434278367492062,True,-0.0004737272722559194,12,0.3906984059997586,0.4341228739732206,0.34444748732500374,0.0,,,,,0.12576003062741048,0.17823700204157944,0.07250368631859218,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.39022467872750266,0.7236663682824139
True,0.37728451987308104,0.291861291025646,True,-0.002438540553083568,12,0.3398196663619122,0.3825738372057596,0.29694256849689266,0.0,,,,,0.07291647770873644,0.13049325400722864,0.014725331280982452,0.0065,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.3373811258088286,0.6701610713111801
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.38155329749329836,0.43815044355647526,0.33086499427536953,0.0,400,heart_rate,0.0,[],oracle,recorded,0.6460179455933905,nan
False,0.06898714878604702,-0.01628082058671166,False,-0.025761997441806406,12,0.058222580157789805,0.1763442308159465,-0.013458757721969824,0.063,0.039833178025079574,0.07849116648770862,-0.005657548216238306,0.046,,,,,285,heart_rate,1.0,[],flat,next_draw,0.0324605827159834,0.370501046932034
False,0.03173943777826937,-0.007351992245936417,False,0.07550763595684562,12,-0.06008111236569291,0.07253531962545345,-0.16489381790521224,0.754,0.022799118900248883,0.03671530451121788,0.008434948992783842,0.003,-0.01703405912483069,0.01998260247310283,-0.046001423741346435,0.837,285,heart_rate,1.0,[],twinmap,next_draw,0.015426523591152708,nan
False,0.08042825920766951,-0.01683315961628808,False,0.07537859534033886,12,-0.036147650069184856,0.12631342135236887,-0.1580002943224109,0.656,0.04660354058025018,0.08732443133039891,-0.0007458901402928982,0.0275,0.006770362555170606,0.04294060132070707,-0.029984094078957482,0.3815,285,heart_rate,0.9985,"[[2, 0.9], [2, 0.65], [2, 0.65], [0, 0.9], [2, 0.65]]",assim_honest,next_draw,0.039230945271154005,0.6913384053812965
False,0.07958206286192085,-0.0055076321502977865,False,0.08878814480784603,12,-0.04644822571319407,0.10151231961916553,-0.15965728486478895,0.6975,0.04971251440374813,0.08184451577755027,0.013360551766446299,0.005,0.009879336378668557,0.05752058194921874,-0.03620626166519755,0.3415,285,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.65], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw,0.04233991909465196,0.6404427018337169
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.08539894603226383,0.12874738755458717,0.039111298243701284,0.0005,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,-0.039833178025079574,0.005657548216238286,-0.07849116648770868,0.954,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.36232137885369137,0.24840584959208506,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.30759637320451083,0.4982130913910373
,0.4023421761268821,0.2891138594551456,True,nan,12,,,,,,,,,0.040050800091955385,0.08118259872792884,-0.0037771129413466495,0.0365,400,heart_rate,0.0,[],twinmap,latent_memory,0.3476471732964662,nan
,0.49305704137683837,0.4054940611675418,True,nan,12,,,,,,,,,0.14322968737918695,0.19850568873205124,0.08974714221330472,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4508260605836978,0.7236663682824139
,0.43065175488307766,0.33289050232772005,True,nan,12,,,,,,,,,0.07779358078868781,0.14306000562536686,0.015077146209709796,0.0055,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.38538995399319864,0.6701610713111801
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.49480868425423274,0.5546779040742031,0.44053688191817136,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.08726880187801737,-0.012425221830470972,False,nan,12,,,,,0.049488452306959085,0.0946920331451874,0.001007968293070333,0.0225,,,,,285,heart_rate,0.9975,[],flat,next_draw_memory,0.042192294586227086,0.370501046932034
,0.03507737936740068,-0.008161793551520951,False,nan,12,,,,,0.02269872393321737,0.04011699541252268,0.006581216991789626,0.003,-0.026789728373741717,0.011176624063340385,-0.05982224371565856,0.917,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.015402566212485369,nan
,0.11396827919172359,0.02004325457295837,False,nan,12,,,,,0.07876940271989841,0.1196314053447539,0.03605303178723607,0.002,0.02928095041293932,0.06635075972742874,-0.010304581528602976,0.0745,285,heart_rate,0.942,"[[2, 0.8], [2, 0.5], [2, 0.65], [2, 0.65], [2, 0.65]]",assim_honest,next_draw_memory,0.07147324499916641,0.6913384053812965
,0.10098211908069027,0.006969950267001272,False,nan,12,,,,,0.06662718699634329,0.10469258407252542,0.024852687187032145,0.003,0.017138734689384205,0.06695755782342559,-0.034546992319876735,0.269,285,heart_rate,0.9855,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.05933102927561129,0.6404427018337169
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.08672979497152056,0.13856178979635908,0.027430708370855903,0.0035,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.049488452306959085,-0.0010079682930703522,-0.09469203314518745,0.9775,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10666_real_NATMIN_hold1_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.0012292285412245738,-0.06342201484456383,False,-0.03049325386693602,12,0.0005503205732431127,0.03326642485072205,-0.033499954121249904,0.4865,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.029942933293692908,-0.05879762955102574
False,0.012339322534452125,-0.011798896474151398,False,0.001621544057250457,12,8.627075173128773e-05,0.013874207574312207,-0.014604834070789219,0.497,,,,,0.03165074810267465,0.05505430365016967,0.008418381183012736,0.0045,400,heart_rate,1.0,[],twinmap,latent,0.0017078148089817446,nan
False,0.007145828868516369,-0.033844514722161455,False,-0.0018715584991355616,12,-0.009282127924761463,0.014124332207421481,-0.036189585177691164,0.7905,,,,,0.018789246869795884,0.04423192739406638,-0.005901339087951485,0.076,400,heart_rate,1.0,"[[1, 0.95], [3, 0.5], [3, 0.9], [0, 0.5], [0, 0.5]]",assim_honest,latent,-0.011153686423897025,-0.020673798156098044
False,0.01643406984304248,-0.02092227009853695,False,-0.010071457667745198,12,0.009932269013652961,0.030552474366489647,-0.01138324420263844,0.179,,,,,0.02980374463960067,0.06590377708785286,-0.003371574071585806,0.0395,400,heart_rate,1.0,"[[0, 0.9], [3, 0.8], [2, 0.9], [3, 0.65], [0, 0.5]]",occ_pure12,latent,-0.00013918865409223713,0.01059573335368691
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.35225153042285073,0.4117356853539181,0.2946903787494961,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,-0.0029449486283714557,-0.06285934312376963,False,-0.02169410359386048,12,-0.008232885802837098,0.0013044820601418729,-0.017924358737983197,0.9545,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02992698939669758,-0.05879762955102574
False,0.008151430796563136,-0.018526547260140504,False,-0.0016179981699926405,12,-0.0019025512204084993,0.0019335152253774149,-0.005812707999342639,0.821,,,,,0.02640644000629644,0.0471205361497554,0.006014561508300831,0.0095,400,heart_rate,1.0,[],twinmap,recorded,-0.00352054939040114,nan
False,0.020577784149007024,-0.03318979528416052,False,-0.00561306218079638,12,0.0007034553359921425,0.01132353620436015,-0.009407073077506472,0.4465,,,,,0.02501738255189334,0.055211079273760864,-0.00525973856858703,0.053,400,heart_rate,1.0,"[[1, 0.65], [1, 0.5], [1, 0.65], [1, 0.5], [0, 0.65]]",assim_honest,recorded,-0.004909606844804237,-0.020673798156098044
False,0.02161699702572984,-0.02655529224514525,False,0.001541404001683011,12,-0.002209117789887083,0.008757413861040292,-0.013512576178345689,0.6235,,,,,0.029259275608493507,0.06400185748867113,-0.008465847065165294,0.054,400,heart_rate,1.0,"[[1, 0.5], [1, 0.65], [0, 0.5], [1, 0.5], [1, 0.5]]",occ_pure12,recorded,-0.0006677137882040718,0.01059573335368691
False,0.006466800777244678,-0.00853305457417411,False,-0.006082394726721896,12,0.006618165029178558,0.014042568487876751,-0.0006728528079455675,0.037,,,,,0.03046275969915424,0.061150078287219634,-0.0014592338228694877,0.032,400,heart_rate,1.0,[],oracle,recorded,0.0005357703024566618,nan
False,0.40007165001721484,0.22140519306965176,True,0.37792562838426136,12,-0.07976859990597296,-0.03828493490597873,-0.1395140122628326,1.0,-0.1144196689649265,-0.05527242225502574,-0.22175779429366757,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.2981570284782884,-0.08497191432575524
False,0.5550253529757807,0.27493668226171036,True,0.46635771539702586,12,-0.0772628156092866,-0.030117303355538687,-0.1665335089697253,1.0,-0.023481797655475645,-0.011912664786727877,-0.044745888503182646,1.0,0.09093787130945086,0.1820989115419047,0.038814568405407125,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38909489978773926,nan
False,0.553784292758439,0.2800407167085792,True,0.4642204292335048,12,-0.07203095874706067,-0.024591946045159775,-0.15555444609760444,0.9985,-0.020387226956770754,-0.007852916036212649,-0.04263460361548807,1.0,0.09403244200815575,0.18365590913293053,0.04245440554628557,0.0,285,heart_rate,0.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.65], [0, 0.5]]",assim_honest,next_draw,0.39218947048644415,0.00028399062467154845
False,0.5716255759677666,0.28581404778235886,True,0.46524565234705095,12,-0.0628253731924171,-0.011649344803542882,-0.15229831031211788,0.994,-0.010156418288581048,-0.0035993139074148744,-0.022347631787383603,0.9995,0.10426325067634545,0.20377085670390455,0.04872584581348341,0.0,285,heart_rate,0.0,"[[0, 0.5], [3, 0.65], [3, 0.9], [3, 0.5], [0, 0.65]]",occ_pure12,next_draw,0.40242027915463385,-0.0045642974718203
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.1251473890750876,0.23772399470753997,0.0641158557744037,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.1144196689649265,0.22175779429366752,0.05527242225502565,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.0003544381560605661,-0.054649172477851164,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.02591611501709168,-0.05879762955102574
,0.006462215978697752,-0.01553522146348707,False,nan,12,,,,,,,,,0.022559053464837442,0.04261989013661579,0.001170838720796641,0.02,400,heart_rate,1.0,[],twinmap,latent_memory,-0.003357061552254237,nan
,0.008996532902126287,-0.026383746664426742,False,nan,12,,,,,,,,,0.019274548571948102,0.0414970932790144,-0.004836548861887368,0.053,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [2, 0.5], [3, 0.95]]",assim_honest,latent_memory,-0.006641566445143576,-0.020673798156098044
,0.02365518844525064,-0.02001913994739578,False,nan,12,,,,,,,,,0.03007398484274515,0.060078066597269844,0.00021072543752561097,0.0245,400,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.95], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.004157869825653471,0.01059573335368691
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.7009213472616121,0.7426135558945441,0.6626887571456453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.008337879026002856,-0.06819270007228115,False,nan,12,,,,,-0.019266349788460424,0.015168855906412464,-0.058302809560021075,0.8495,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.025483001382550885,-0.08497191432575524
,0.013002434097474454,-0.015910349264141272,False,nan,12,,,,,0.0067545712645051825,0.019696265519505752,-0.006360058038979538,0.1515,0.026020921052965607,0.056347231931738774,0.0003530068224324258,0.025,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0005379196704147216,nan
,0.007504850804022116,-0.013150776238965206,False,nan,12,,,,,0.006071272041582532,0.013224857308051145,-0.0009103058306939138,0.041,0.025337621830042956,0.06203233339626738,-0.00733850557226485,0.0715,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,-0.00014537955250792933,0.00028399062467154845
,0.006070466477893342,-0.01671628093243795,False,nan,12,,,,,0.004083786758598329,0.009952987995843567,-0.0010891918981697445,0.07,0.023350136547058753,0.06347601181940453,-0.013460407778494523,0.1125,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [3, 0.9], [2, 0.95], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002132864835492132,-0.0045642974718203
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13233042488378666,0.18809653383790736,0.05682925329702679,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.019266349788460424,0.058302809560021,-0.015168855906412506,0.1505,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10667_real_NATMIN_hold1_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.027091415116854974,-0.03921641618482238,False,-0.03049325386693602,12,0.025530086482346226,0.06424809658924112,-0.014186060179283626,0.1035,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.004963167384589795,-0.00560516146644674
False,0.024377839520298348,-0.04156484897046605,False,0.001621544057250457,12,-0.008594987453926617,0.02584103853612828,-0.04283745807448182,0.699,,,,,-0.002010276012086365,0.01483937194408004,-0.019075566445530233,0.629,400,heart_rate,1.0,[],twinmap,latent,-0.00697344339667616,nan
False,0.0389084694836174,-0.02126554086071645,False,-0.0018715584991355616,12,0.012859474666441661,0.04348819446660963,-0.020716632578304604,0.2165,,,,,0.015951083551895895,0.04456996096044769,-0.011869329585287178,0.139,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [2, 0.95]]",assim_honest,latent,0.0109879161673061,0.012338981678937211
True,0.06997984556799469,0.017829195664295295,False,-0.010071457667745198,12,0.05515358706039075,0.08578320455051829,0.02567530834724173,0.0,,,,,0.05004529677723535,0.08804284048609429,0.011297376576544083,0.0035,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.045082129392645554,0.06283870848205675
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.5194942629664443,0.5723964153580196,0.4682315914826098,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
False,-0.005888922658433636,-0.06633768404651126,False,-0.02169410359386048,12,-0.01215361361198597,0.005731117496112714,-0.030901453185231954,0.903,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.03384771720584645,-0.00560516146644674
False,0.005665764969516369,-0.019029727841642956,False,-0.0016179981699926405,12,-0.0035346512794733886,0.004167129654546188,-0.011205133022495196,0.8135,,,,,0.02869506775638042,0.05163244082570805,0.005679170063014388,0.009,400,heart_rate,1.0,[],twinmap,recorded,-0.005152649449466029,nan
False,0.026273988094892235,-0.025660599484015566,False,-0.00561306218079638,12,0.007337635096309025,0.02428249340562424,-0.009519080146118705,0.207,,,,,0.035572290121359096,0.06659147037090431,0.0035174882086329686,0.0155,400,heart_rate,1.0,"[[1, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [1, 0.5]]",assim_honest,recorded,0.0017245729155126455,0.012338981678937211
False,0.013275004945130479,-0.043078457868632514,False,0.001541404001683011,12,-0.013408217972548764,0.005874403376640288,-0.03293440340132768,0.9175,,,,,0.021980903234980698,0.0592175256713176,-0.0170542659969533,0.132,400,heart_rate,1.0,"[[3, 0.5], [1, 0.65], [1, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,recorded,-0.011866813970865753,0.06283870848205675
True,0.05725808254636967,0.0028265824103380303,False,-0.006082394726721896,12,0.03748753002563632,0.06529374306368568,0.009687986515539556,0.0075,,,,,0.06525285250476087,0.10614365275886624,0.02228775578406025,0.001,400,heart_rate,1.0,[],oracle,recorded,0.03140513529891442,nan
False,0.26789818764428625,0.11283718492080419,True,0.37792562838426136,12,-0.18893318933393322,-0.11186433820408458,-0.30223285838454217,1.0,-0.11205801452794373,-0.050290426803497545,-0.20111865256160913,1.0,,,,,285,heart_rate,0.0165,[],flat,next_draw,0.18899243905032814,-0.02599596690209416
False,0.37701270906783796,0.17358722680178443,True,0.46635771539702586,12,-0.19882751941586108,-0.10911301197883441,-0.3648673636087653,1.0,-0.033520257597107084,-0.011154317125757904,-0.059631731921893985,0.9995,0.07853775693083664,0.14604727870948397,0.03101453423844581,0.0005,285,heart_rate,0.0005,[],twinmap,next_draw,0.2675301959811648,nan
False,0.3752111775387586,0.16563505994743682,True,0.4642204292335048,12,-0.19854554501936217,-0.10674273844703165,-0.36415583927073886,1.0,-0.03537556936412922,-0.01544695555733042,-0.06307872072183818,1.0,0.0766824451638145,0.14569756730988348,0.025141614950445694,0.002,285,heart_rate,0.0005,"[[3, 0.5], [3, 0.65], [3, 0.9], [3, 0.8], [0, 0.5]]",assim_honest,next_draw,0.26567488421414265,0.023620746872949128
False,0.4172018911395581,0.20314940141490626,True,0.46524565234705095,12,-0.16346483136069778,-0.06959511529007859,-0.3426894895154517,1.0,0.0007303674080813005,0.013404411926400597,-0.01587061039488809,0.462,0.11278838193602503,0.18736319169447457,0.058202536128073884,0.0,285,heart_rate,0.0005,"[[3, 0.9], [2, 0.8], [2, 0.9], [3, 0.95], [3, 0.9]]",occ_pure12,next_draw,0.30178082098635317,0.0550057733739584
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.15283597224793388,0.2404980342004989,0.09113601341738996,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.11205801452794373,0.20111865256160913,0.05029042680349754,0.0,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.03009438722505645,-0.03147794443070013,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.00015026512600657682,-0.00560516146644674
,0.0311097944063486,-0.03707551419504255,False,nan,12,,,,,,,,,-0.0027488198990919255,0.015207106969146225,-0.020652998455748632,0.6355,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0025985547730853487,nan
,0.05236910895304395,-0.01579083022161773,False,nan,12,,,,,,,,,0.02087162329755121,0.052911498781030894,-0.012467630610048908,0.109,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.02102188842355779,0.012338981678937211
,0.062348537691007185,0.002784768082394834,False,nan,12,,,,,,,,,0.03470284641011956,0.07123359489119187,-0.0014486985437866249,0.0315,400,heart_rate,1.0,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.034853111536126136,0.06283870848205675
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.674854923814221,0.7176922118055963,0.6340095617692638,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.015294221185344618,-0.0632153385898478,False,nan,12,,,,,-0.014400555171616425,0.022654176648674577,-0.055109838371562234,0.7765,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.020617310880439277,-0.02599596690209416
,0.01577087436471448,-0.01365369702686176,False,nan,12,,,,,0.009367777851822967,0.02233394010082354,-0.003918035388427654,0.0765,0.023768333023439392,0.05587467494871881,-0.003726447235611324,0.0425,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.003151022143000115,nan
,0.01124502576032389,-0.011756725107875237,False,nan,12,,,,,0.008613388205757855,0.01716576370756761,0.0003706253120551895,0.019,0.02301394337737428,0.061513809549705915,-0.010683190654632066,0.102,285,heart_rate,1.0,"[[3, 0.8], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,0.002396632496935003,0.023620746872949128
,0.01022270175127126,-0.014542954981808492,False,nan,12,,,,,0.0068483519531988835,0.014183461428267104,0.0009351459283714281,0.0095,0.02124890712481531,0.06448101506510481,-0.017363531411982547,0.148,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [1, 0.9], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,0.0006315962443760315,0.0550057733739584
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12746455420696234,0.18405931033970907,0.05044991907892707,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.014400555171616425,0.05510983837156222,-0.022654176648674577,0.2235,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10668_real_NATMIN_hold1_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11397930482019025,0.03799705726256521,False,-0.03049325386693602,12,0.1063903140866932,0.14935329190600174,0.06238112295046871,0.0,,,,,,,,,400,heart_rate,0.944,[],flat,latent,0.07589706021975717,0.16206017994898536
True,0.16527912593588437,0.07145470704035005,False,0.001621544057250457,12,0.11666071118668353,0.16479590205967207,0.06794588564544551,0.0,,,,,0.042385195024176814,0.06705248666473994,0.01710987171635655,0.0005,400,heart_rate,0.3135,[],twinmap,latent,0.11828225524393399,nan
True,0.12496439616365802,0.046990174291923384,False,-0.0018715584991355616,12,0.09047854160325886,0.13183489337696236,0.04737503326385559,0.0,,,,,0.01270992288436612,0.055232614700369144,-0.029572901327355693,0.276,400,heart_rate,0.821,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0886069831041233,0.1422583978861075
True,0.1390200488775671,0.05919090145125322,False,-0.010071457667745198,12,0.11061209757754609,0.15263150223991093,0.06836516640628239,0.0,,,,,0.024643579690043715,0.07590618942594633,-0.025735905047490813,0.186,400,heart_rate,0.6305,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.10054063990980089,0.1778152841838332
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.539560346388621,0.5882225718108185,0.4922508780012547,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
False,0.028813195719554367,-0.04008836546733334,False,-0.02169410359386048,12,0.01805777498551575,0.05114220935306483,-0.01735462880555574,0.145,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.00363632860834473,0.16206017994898536
False,0.02651886398993806,-0.01892529871949242,False,-0.0016179981699926405,12,0.00668743760977597,0.03043155583743237,-0.016407811686378802,0.2825,,,,,0.00870576804812806,0.033030539889049304,-0.01589565929332253,0.259,400,heart_rate,1.0,[],twinmap,recorded,0.00506943943978333,nan
True,0.06773625363679625,-0.0005191471620311583,False,-0.00561306218079638,12,0.04060916248924584,0.07503290157405466,0.006684468348928541,0.0075,,,,,0.03863242891679419,0.07792479293107454,-0.0034243208172858113,0.0345,400,heart_rate,1.0,"[[2, 0.65], [1, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.03499610030844946,0.1422583978861075
False,0.061553085127730035,-0.011927126611272765,False,0.001541404001683011,12,0.024958587584632985,0.05822712786238718,-0.00999989777776382,0.077,,,,,0.030136320194660726,0.07548266549828268,-0.017365787881638586,0.108,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [3, 0.65], [2, 0.65], [3, 0.65]]",occ_pure12,recorded,0.026499991586315996,0.1778152841838332
True,0.17261526629286994,0.08332919667643976,False,-0.006082394726721896,12,0.13681291103020254,0.18366009300987876,0.09118354246493014,0.0,,,,,0.13436684491182538,0.1871859281951034,0.07796617024345326,0.0,400,heart_rate,0.149,[],oracle,recorded,0.13073051630348065,nan
False,0.08838331775716361,-0.04736993083493424,False,0.37792562838426136,12,-0.34628457915614375,-0.24207842357281506,-0.49382091350130497,1.0,-0.08839752072888407,-0.026902821982497535,-0.15485726551767898,0.9955,,,,,285,heart_rate,0.9925,[],flat,next_draw,0.03164104922811761,0.15824395708489725
False,0.186448518317466,0.0009622426106607913,False,0.46635771539702586,12,-0.36331595796625304,-0.22127214407775328,-0.5976305529844373,1.0,-0.016996812526228866,0.008684120559710747,-0.04635224277104976,0.905,0.0714007082026552,0.12714782308787267,0.017573117337624396,0.007,285,heart_rate,0.5255,[],twinmap,next_draw,0.10304175743077282,nan
False,0.196300129366145,0.01921256372420863,False,0.4642204292335048,12,-0.34866889494564024,-0.21478059169983466,-0.5696274156518272,1.0,-0.004487035669137107,0.023043696047976518,-0.0372881952530721,0.633,0.08391048505974696,0.1385432976596443,0.03299456982054069,0.002,285,heart_rate,0.4235,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,next_draw,0.11555153428786458,0.20850321996278554
False,0.23015429052594844,0.0429631466078522,False,0.46524565234705095,12,-0.3210402137979521,-0.1819715640589777,-0.5535842569813713,1.0,0.024166868592097157,0.043355610065109386,0.003143651694600988,0.0145,0.11256438932098123,0.174189507729012,0.057532516641112544,0.0,285,heart_rate,0.201,"[[3, 0.9], [2, 0.5], [3, 0.8], [3, 0.9], [1, 0.9]]",occ_pure12,next_draw,0.14420543854909884,0.1967019712316893
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.1829143469051383,0.24538697389950603,0.12198216700350495,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.08839752072888407,0.15485726551767895,0.02690282198249753,0.0045,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.11808192579396273,0.043312576685474044,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9185,[],flat,latent_memory,0.08095406076659539,0.16206017994898536
,0.17551586381652262,0.07999957038030349,False,nan,12,,,,,,,,,0.04670135892896399,0.07200251541954043,0.020461405762201297,0.0,400,heart_rate,0.1805,[],twinmap,latent_memory,0.12765541969555938,nan
,0.12368459050870532,0.03906669269752863,False,nan,12,,,,,,,,,0.0034998621923898465,0.046581184844860936,-0.04142001501349861,0.431,400,heart_rate,0.859,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.08445392295898524,0.1422583978861075
,0.13965454606282157,0.05443443770394771,False,nan,12,,,,,,,,,0.019671295014411116,0.07143732707020087,-0.03263499719439044,0.2425,400,heart_rate,0.629,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.10062535578100651,0.1778152841838332
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.594051117682732,0.6419864005491931,0.5503517237626611,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.033920382715771316,-0.051265513902674135,False,nan,12,,,,,0.001128919083137614,0.04233019595875027,-0.04318641522323391,0.4885,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.0050877436623220085,0.15824395708489725
,0.02494761102266905,-0.0067341464981494955,False,nan,12,,,,,0.017101076895675416,0.031228597360316215,0.003098899900849886,0.0105,0.0159721578125378,0.050923467458038336,-0.014251390181761728,0.1465,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.010884414150215793,nan
,0.021736591708085583,-0.0022385658163022125,False,nan,12,,,,,0.01829394456326372,0.02858735162558451,0.008856288277832223,0.0,0.017165025480126106,0.05882677691053833,-0.020512363096160308,0.1815,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.9], [3, 0.8]]",assim_honest,next_draw_memory,0.012077281817804097,0.20850321996278554
,0.012738048944373257,-0.007982344950404213,False,nan,12,,,,,0.01162542395126287,0.01765526702254874,0.006567759389673222,0.0,0.010496504868125256,0.054549291602607165,-0.029575246915299495,0.2885,285,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.9], [3, 0.65], [2, 0.9]]",occ_pure12,next_draw_memory,0.0054087612058032475,0.1967019712316893
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.11193517772311123,0.1683194401733803,0.03737083862010415,0.0015,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.001128919083137614,0.04318641522323391,-0.042330195958750275,0.5115,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10669_real_NATMIN_hold0_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.022032589143155024,-0.04172251374545975,False,-0.02154664766644565,12,0.013850906539141672,0.04415024924461132,-0.019166634869855675,0.1885,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.007695741127303979,-0.011327463772066837
False,0.014750627789068022,-0.009364737176631777,False,0.0007956370475111774,12,0.003218188510544673,0.016675718565279503,-0.010724107915730582,0.3265,,,,,0.011709566685359829,0.03625509587593303,-0.010668790502700051,0.1635,400,heart_rate,1.0,[],twinmap,latent,0.00401382555805585,nan
True,0.06972267676901853,0.008086493187684502,False,-0.009378983278825137,12,0.05128014647294887,0.08606204062095815,0.016641093130968166,0.002,,,,,0.049596904321427715,0.08108360523513213,0.020897219575033925,0.0,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,latent,0.041901163194123736,0.1089209596671763
True,0.07620937382272908,0.02287571739423776,False,-0.010243095226455612,12,0.06017129123291032,0.09289073430843532,0.02964714474932856,0.0,,,,,0.057623937133758685,0.0989612236931882,0.019988276609073433,0.0005,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.049928196006454706,0.1691664908494206
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.3300043382564618,0.38897737359866436,0.27406682737707877,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,0.022032589143155024,-0.04172251374545975,False,-0.02154664766644565,12,0.013850906539141672,0.04415024924461132,-0.019166634869855675,0.1885,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.007695741127303979,-0.011327463772066837
False,0.014750627789068022,-0.009364737176631777,False,0.0007956370475111774,12,0.003218188510544673,0.016675718565279503,-0.010724107915730582,0.3265,,,,,0.011709566685359829,0.03625509587593303,-0.010668790502700051,0.1635,400,heart_rate,1.0,[],twinmap,recorded,0.00401382555805585,nan
True,0.06972267676901853,0.008086493187684502,False,-0.009378983278825137,12,0.05128014647294887,0.08606204062095815,0.016641093130968166,0.002,,,,,0.049596904321427715,0.08108360523513213,0.020897219575033925,0.0,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,recorded,0.041901163194123736,0.1089209596671763
True,0.07620937382272908,0.02287571739423776,False,-0.010243095226455612,12,0.06017129123291032,0.09289073430843532,0.02964714474932856,0.0,,,,,0.057623937133758685,0.0989612236931882,0.019988276609073433,0.0005,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.049928196006454706,0.1691664908494206
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.3300043382564618,0.38897737359866436,0.27406682737707877,0.0,400,heart_rate,0.0,[],oracle,recorded,0.3223085971291578,nan
False,0.40270848916869595,0.21757994299258485,True,0.34683828364986424,12,-0.050182329689166805,-0.008839045479704565,-0.10510184712089034,0.992,-0.11592074348251746,-0.05463901840967005,-0.21895110527525125,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.29665595396069744,-0.04444831210414213
False,0.557339054287272,0.2750144220840683,True,0.4618570723052441,12,-0.07318291394517784,-0.027978989317590804,-0.15939515041175953,1.0,-0.023902539083148655,-0.011768376193470589,-0.043915995171928346,1.0,0.09201820439936881,0.18070185448040324,0.03818736743347606,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38867415836006625,nan
False,0.558945266630443,0.27490534132989386,True,0.46502109955104354,12,-0.0740524214044912,-0.027718165514242808,-0.15681313741269165,0.999,-0.02160801929666256,-0.010131726159751154,-0.03870191942489137,0.9995,0.0943127241858549,0.18853580975494694,0.03761528049959927,0.0,285,heart_rate,0.0,"[[0, 0.9], [3, 0.5], [3, 0.9], [3, 0.5], [3, 0.8]]",assim_honest,next_draw,0.39096867814655234,0.07309815923390839
False,0.5854493130461633,0.27766145723763025,True,0.46539879449034305,12,-0.06297958417476357,-0.014790249008827243,-0.14619895089950571,0.9965,-0.010157487127635423,0.004360300657223484,-0.01900637436269614,0.9265,0.10576325635488204,0.2136372338616695,0.04251318769293035,0.0,285,heart_rate,0.0,"[[3, 0.9], [3, 0.8], [3, 0.9], [3, 0.5], [3, 0.8]]",occ_pure12,next_draw,0.4024192103155795,0.1276546362895835
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.12664846359267856,0.23520847066415304,0.06754802939832762,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.11592074348251746,0.21895110527525097,0.054639018409670045,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.02644336486695866,-0.0282963206178181,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,8.935744825999681e-05,-0.011327463772066837
,0.007848866226228357,-0.06921290807077994,False,nan,12,,,,,,,,,-0.030390002249402914,0.0009170886532069971,-0.059776663435160034,0.972,400,heart_rate,1.0,[],twinmap,latent_memory,-0.030300644801142917,nan
,0.10471373501133385,0.02320816875784419,False,nan,12,,,,,,,,,0.06696495633529254,0.10678271255792128,0.026441972538153412,0.0005,400,heart_rate,0.9775,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.06705431378355253,0.1089209596671763
,0.12515100464912182,0.04750135364478879,False,nan,12,,,,,,,,,0.08910539051785005,0.13373256957873003,0.04376437733833217,0.0,400,heart_rate,0.8155,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.08919474796611004,0.1691664908494206
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.6749158747962605,0.7171589042617637,0.6363472090082465,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.004414229381362258,-0.06865099560270722,False,nan,12,,,,,-0.02031462981684684,0.010255812394699994,-0.05720887024201166,0.9005,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.026531281410937302,-0.04444831210414213
,0.012663941598374867,-0.015241302765619325,False,nan,12,,,,,0.0072957510292736005,0.018734034550031843,-0.004863367409801212,0.1135,0.02761038084612044,0.05776682927878618,0.004815476871219598,0.0095,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0010790994351831396,nan
,0.014063946483260535,-0.007226015561044319,False,nan,12,,,,,0.012354202197243924,0.020299575253946232,0.005068447077970034,0.001,0.032668832014090765,0.06763828159693401,0.005118975306705959,0.0095,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [2, 0.8], [3, 0.9]]",assim_honest,next_draw_memory,0.006137550603153463,0.07309815923390839
,0.013199612057183474,-0.01711296818355686,False,nan,12,,,,,0.007871942231848506,0.01881708340793296,-0.0038520225569963094,0.0965,0.028186572048695346,0.06556020376536129,-0.004003890531703971,0.049,285,heart_rate,1.0,"[[3, 0.95], [2, 0.9], [1, 0.9], [3, 0.5], [3, 0.9]]",occ_pure12,next_draw_memory,0.0016552906377580445,0.1276546362895835
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13337870491217307,0.18674960067180113,0.0628643077178661,0.0005,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.02031462981684684,0.057208870242011614,-0.010255812394699998,0.0995,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10670_real_NATMIN_hold0_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.0869198403163316,0.013684134889913694,False,-0.02154664766644565,12,0.07344911432396117,0.11502356932027491,0.03218655963108251,0.0,,,,,,,,,400,heart_rate,0.998,[],flat,latent,0.05190246665751552,0.16582776156616208
True,0.1461191260138187,0.049955495065923,False,0.0007956370475111774,12,0.09926899469777528,0.1437392447851644,0.05206270640002782,0.0,,,,,0.048162165087770936,0.08289840362226297,0.011084584536204372,0.0025,400,heart_rate,0.5835,[],twinmap,latent,0.10006463174528646,nan
True,0.22800001894548777,0.1474056464566099,True,-0.009378983278825137,12,0.1990011090097522,0.2425732258231222,0.15271710261724464,0.0,,,,,0.13771965907341155,0.18474100036110888,0.09144263286060046,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.18962212573092707,0.40034231557184907
True,0.2341231264900062,0.14015681373893313,True,-0.010243095226455612,12,0.19982589318138455,0.24701433535068026,0.15003296407974723,0.0,,,,,0.13768033129741342,0.1959441220882887,0.08110844386792126,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.18958279795492894,0.41633267683156416
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.462628628924339,0.5191053747631217,0.4095764684998461,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
True,0.0869198403163316,0.013684134889913694,False,-0.02154664766644565,12,0.07344911432396117,0.11502356932027491,0.03218655963108251,0.0,,,,,,,,,400,heart_rate,0.998,[],flat,recorded,0.05190246665751552,0.16582776156616208
True,0.1461191260138187,0.049955495065923,False,0.0007956370475111774,12,0.09926899469777528,0.1437392447851644,0.05206270640002782,0.0,,,,,0.048162165087770936,0.08289840362226297,0.011084584536204372,0.0025,400,heart_rate,0.5835,[],twinmap,recorded,0.10006463174528646,nan
True,0.22800001894548777,0.1474056464566099,True,-0.009378983278825137,12,0.1990011090097522,0.2425732258231222,0.15271710261724464,0.0,,,,,0.13771965907341155,0.18474100036110888,0.09144263286060046,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.18962212573092707,0.40034231557184907
True,0.2341231264900062,0.14015681373893313,True,-0.010243095226455612,12,0.19982589318138455,0.24701433535068026,0.15003296407974723,0.0,,,,,0.13768033129741342,0.1959441220882887,0.08110844386792126,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.18958279795492894,0.41633267683156416
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.462628628924339,0.5191053747631217,0.4095764684998461,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5145310955818545,nan
False,0.27949689122399657,0.13443814508235502,True,0.34683828364986424,12,-0.14281286469569143,-0.07171288586358518,-0.2528625788607854,1.0,-0.09702503462409906,-0.029227899607847642,-0.18316491884484937,0.9975,,,,,285,heart_rate,0.0035,[],flat,next_draw,0.2040254189541728,0.07904729375425057
False,0.38200851049349516,0.17795145030441276,True,0.4618570723052441,12,-0.1898826561562904,-0.1029730453536287,-0.3535987832942516,1.0,-0.02907603742931819,-0.004202636077769281,-0.056404904929150394,0.9865,0.06794899719478087,0.13228302997400712,0.017969836049263044,0.004,285,heart_rate,0.0005,[],twinmap,next_draw,0.2719744161489537,nan
False,0.41049533461713444,0.19533469774553686,True,0.46502109955104354,12,-0.17342193213688295,-0.09406579797650126,-0.32870212111033525,1.0,-0.009451286164111283,0.022763477320533625,-0.038369786321777406,0.748,0.08757374845998778,0.15920980191219555,0.03304070581323347,0.0,285,heart_rate,0.0005,"[[3, 0.8], [3, 0.9], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,next_draw,0.2915991674141606,0.32909622094420365
False,0.4263127389630389,0.19507700298448957,True,0.46539879449034305,12,-0.16490867551145005,-0.07745363744841598,-0.3314732655957819,1.0,-0.0005603345993788755,0.02721049797666968,-0.019437005316868358,0.5275,0.09646470002472018,0.1804473496848207,0.031062907199571534,0.0,285,heart_rate,0.0005,"[[1, 0.5], [3, 0.8], [3, 0.9], [3, 0.5], [3, 0.8]]",occ_pure12,next_draw,0.300490118978893,0.3714266864711142
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.13780299234408921,0.22041491562863907,0.07413986528277482,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.09702503462409906,0.1831649188448493,0.029227899607847573,0.0025,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.13642057234259186,0.04142388434718953,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.7485,[],flat,latent_memory,0.08876713568139594,0.16582776156616208
,0.18660113940170048,0.07720326216119171,False,nan,12,,,,,,,,,0.0438464352324659,0.08873140527410528,-0.0003622088032272263,0.0265,400,heart_rate,0.158,[],twinmap,latent_memory,0.13261357091386183,nan
,0.2704042732893272,0.17814966527156306,True,nan,12,,,,,,,,,0.13738649317548224,0.1962182332021306,0.07646844255913789,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.22615362885687817,0.40034231557184907
,0.26855698438728764,0.16289569373672197,True,nan,12,,,,,,,,,0.13095681293926187,0.199811449700095,0.06134332620769747,0.0005,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.2197239486206578,0.41633267683156416
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.5862380532588316,0.6425498062712853,0.5331364612840824,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.015535321880981662,-0.05951422067638475,False,nan,12,,,,,-0.009369352313745027,0.02313227994878091,-0.04824830194564884,0.7105,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.01558610802256788,0.07904729375425057
,0.01585758103565523,-0.01192658927363609,False,nan,12,,,,,0.010387966835583629,0.022142212651665154,-0.0017084687454339885,0.0425,0.019757319149328656,0.05176118172276569,-0.004482804685586516,0.0585,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0041712111267607765,nan
,0.03047243402855328,-0.001325731626953125,False,nan,12,,,,,0.0231114520998571,0.03522523576188923,0.01009391650300214,0.0,0.03248080441360213,0.06806295304802519,0.0025855152550294967,0.0195,285,heart_rate,1.0,"[[1, 0.9], [2, 0.65], [2, 0.65], [1, 0.5], [2, 0.8]]",assim_honest,next_draw_memory,0.016894696391034247,0.32909622094420365
,0.060801472602344996,-0.030131010559429093,False,nan,12,,,,,0.030342903532887933,0.06404573884485604,-0.013025512688112521,0.0785,0.03971225584663296,0.08883843472246818,-0.006709423058465955,0.0515,285,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.95], [2, 0.9]]",occ_pure12,next_draw_memory,0.02412614782406508,0.3714266864711142
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12243335134909095,0.17653945765197424,0.05297881300038715,0.001,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.009369352313745027,0.04824830194564883,-0.023132279948780927,0.2895,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_carrier_cells_098af3f_20260918_v1/10671_real_NATMIN_hold0_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.3132299860910926,0.21132119599168064,True,-0.02154664766644565,12,0.2851297570386463,0.33711997536874816,0.23135346295746623,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,latent,0.26358310937220064,0.5428521946056892
True,0.35990967948707203,0.26221711723285235,True,0.0007956370475111774,12,0.3118532088709265,0.3602440788728172,0.2645940495466713,0.0,,,,,0.049065736546237027,0.09557637275141155,0.006916401822245814,0.012,400,heart_rate,0.0,[],twinmap,latent,0.31264884591843767,nan
True,0.4424745129297701,0.36201839634771327,True,-0.009378983278825137,12,0.41431043789398636,0.4607195876983112,0.368757680991242,0.0,,,,,0.14134834524296058,0.19933371322660573,0.08299609089246214,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.4049314546151612,0.7144259522920899
True,0.4195129333795304,0.3101486936116173,True,-0.010243095226455612,12,0.3774460017630089,0.43278943175906587,0.3184629868781468,0.0,,,,,0.10361979716435266,0.1748192723642595,0.03156643424097572,0.0025,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,latent,0.3672029065365533,0.6797471614058488
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.3518742972361776,0.40925557912181953,0.2944071133626384,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
True,0.3132299860910926,0.21132119599168064,True,-0.02154664766644565,12,0.2851297570386463,0.33711997536874816,0.23135346295746623,0.0,,,,,,,,,400,heart_rate,0.0,[],flat,recorded,0.26358310937220064,0.5428521946056892
True,0.35990967948707203,0.26221711723285235,True,0.0007956370475111774,12,0.3118532088709265,0.3602440788728172,0.2645940495466713,0.0,,,,,0.049065736546237027,0.09557637275141155,0.006916401822245814,0.012,400,heart_rate,0.0,[],twinmap,recorded,0.31264884591843767,nan
True,0.4424745129297701,0.36201839634771327,True,-0.009378983278825137,12,0.41431043789398636,0.4607195876983112,0.368757680991242,0.0,,,,,0.14134834524296058,0.19933371322660573,0.08299609089246214,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.4049314546151612,0.7144259522920899
True,0.4195129333795304,0.3101486936116173,True,-0.010243095226455612,12,0.3774460017630089,0.43278943175906587,0.3184629868781468,0.0,,,,,0.10361979716435266,0.1748192723642595,0.03156643424097572,0.0025,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,recorded,0.3672029065365533,0.6797471614058488
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.3518742972361776,0.40925557912181953,0.2944071133626384,0.0,400,heart_rate,0.0,[],oracle,recorded,0.6154574066083782,nan
False,0.11577297631327053,0.00311215567174483,False,0.34683828364986424,12,-0.2793102888035095,-0.17779155622969234,-0.4141127074356976,1.0,-0.05251057511064694,0.02079916699060934,-0.12478936172885094,0.9255,,,,,285,heart_rate,0.9395,[],flat,next_draw,0.06752799484635474,0.45260468106640517
False,0.20300399158905455,0.029845338705637804,False,0.4618570723052441,12,-0.33812953662359624,-0.20133228420442986,-0.5626190650690566,1.0,0.003688965724646165,0.03242815295982175,-0.029881287971175473,0.403,0.056199540835293105,0.11098272543802816,-0.0031851576473769013,0.0295,285,heart_rate,0.336,[],twinmap,next_draw,0.12372753568164785,nan
False,0.2409900098923913,0.07146271932500914,False,0.46502109955104354,12,-0.3039660374280022,-0.180330289934944,-0.5195561651708568,1.0,0.04101649216603964,0.07933887616039907,0.0019001499334324156,0.0215,0.09352706727668658,0.1494421089388323,0.037169040114298155,0.0005,285,heart_rate,0.1025,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [2, 0.8]]",assim_honest,next_draw,0.16105506212304133,0.6692900529104859
False,0.26895792167906546,0.10026560931346605,True,0.46539879449034305,12,-0.27959725146327785,-0.15493272376593087,-0.5033779064095782,1.0,0.06576297307006351,0.10319151328309292,0.0332460120648454,0.0,0.11827354818071045,0.17755272656408025,0.06136994812057528,0.0,285,heart_rate,0.0335,"[[2, 0.8], [2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8]]",occ_pure12,next_draw,0.1858015430270652,0.6404673491588788
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.14702740128690117,0.21182791109954385,0.08167868128571723,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.05251057511064694,0.12478936172885093,-0.020799166990609384,0.0745,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.33763830506859654,0.24042284868148633,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.2881668125443698,0.5428521946056892
,0.38695941107066467,0.28291965462166113,True,nan,12,,,,,,,,,0.046512658920206174,0.09137929270374352,0.004665583550111943,0.015,400,heart_rate,0.0,[],twinmap,latent_memory,0.334679471464576,nan
,0.4674284333387176,0.38663609595756443,True,nan,12,,,,,,,,,0.14210123022028487,0.19994244117930368,0.0806374031224686,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.4302680427646547,0.7144259522920899
,0.44037754326724643,0.3403405404829964,True,nan,12,,,,,,,,,0.10443422752510356,0.1736651944093027,0.033872930253334044,0.002,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.8]]",occ_pure12,latent_memory,0.3926010400694734,0.6797471614058488
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.38683836590495757,0.4429423711145245,0.3302298903282704,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.0492566993881971,-0.03380188505224072,False,nan,12,,,,,0.021815497021216768,0.05878811884881915,-0.023878480589468704,0.1625,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.015598834275757145,0.45260468106640517
,0.02723114257421722,-0.0026414600293902524,False,nan,12,,,,,0.02101148674997777,0.034673439532230135,0.007582272044189692,0.0005,-0.0008040102712389974,0.036654147733668804,-0.029513255790022445,0.513,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.014794824004518148,nan
,0.08341787712438598,-0.02022131773802089,False,nan,12,,,,,0.0477806728126432,0.08944363437953767,-0.00680327345111874,0.042,0.02596517579142643,0.0689354722972753,-0.022096390021825,0.1215,285,heart_rate,1.0,"[[3, 0.8], [0, 0.95], [2, 0.9], [2, 0.9], [2, 0.8]]",assim_honest,next_draw_memory,0.04156401006718358,0.6692900529104859
,0.11804276159301068,0.01633773343738117,False,nan,12,,,,,0.08227749298858811,0.12167151658930636,0.03253275491627979,0.002,0.06046199596737134,0.11334581811306672,0.005623093033647891,0.0145,285,heart_rate,0.905,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.95], [2, 0.8]]",occ_pure12,next_draw_memory,0.07606083024312849,0.6404673491588788
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.09124859978503208,0.14456731819685428,0.024100801039376247,0.0055,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.021815497021216768,0.023878480589468704,-0.05878811884881917,0.8375,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_e07d5a7_20260918_v1/10626_real_NATMIN_hold1_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,-0.004324581160539549,-0.05258585658487864,False,-0.027668330157350596,12,0.0005400262830326241,0.03589201711752642,-0.031816898696245995,0.479,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.02712830387431797,-0.06485051232138028
False,0.0037240665022843763,-0.01549312209476773,False,-0.013021353931952584,12,0.008668867758085064,0.022928645458952124,-0.005619261046214891,0.117,,,,,0.02277581770045045,0.04235426497214547,0.004335380146353304,0.008,400,creatinine,1.0,[],twinmap,latent,-0.00435248617386752,nan
False,0.017450033315779094,-0.016943309269445317,False,0.0001378927429254162,12,0.0015095039350765393,0.01934294734950544,-0.016942866374820967,0.436,,,,,0.028775700552319927,0.052252635256371936,0.006575946804137839,0.005,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [1, 0.9], [0, 0.9], [1, 0.95]]",assim_honest,latent,0.0016473966780019556,-0.0023221195088904967
False,0.013800120246117396,-0.019913117474666307,False,-0.020643229323343615,12,0.01891363623578024,0.04105985212505124,-0.003448305975522331,0.049,,,,,0.025398710786754597,0.05324086226698011,-0.0011354390973817962,0.033,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.65], [1, 0.65]]",occ_pure12,latent,-0.0017295930875633747,0.028241152203903108
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6583289601143671,0.6991875685938869,0.6171273371290057,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,0.003513434804960948,-0.06877689461117231,False,-0.008300295491337373,12,-0.023409776372112168,0.002121031456723218,-0.045702558299643835,0.965,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.03171007186344954,-0.06485051232138028
False,0.007509059120352035,-0.016471774419973755,False,0.0055241173281137534,12,-0.0086583183158091,0.0006953782764041339,-0.017565803887658916,0.968,,,,,0.028575870875754195,0.055451131609525466,0.0028007520033640795,0.0155,400,creatinine,1.0,[],twinmap,recorded,-0.003134200987695346,nan
False,0.0026402412468602946,-0.016631243827544977,False,-0.001253874851644854,12,-0.00416556670661028,0.0031541952284786204,-0.011473137461074609,0.866,,,,,0.026290630305194407,0.05810612089681096,-0.005766897378385333,0.0515,400,creatinine,1.0,"[[0, 0.65], [3, 0.95], [3, 0.95], [0, 0.65], [3, 0.5]]",assim_honest,recorded,-0.005419441558255134,-0.0023221195088904967
False,0.01017858547003364,-0.019646775441531133,False,-0.0013977937096267823,12,-0.0028085533451642775,0.010412974457019471,-0.014788332137707449,0.674,,,,,0.02750372480865848,0.061886875292355224,-0.00503409004547827,0.0485,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [1, 0.8], [0, 0.8], [3, 0.8]]",occ_pure12,recorded,-0.00420634705479106,0.028241152203903108
False,0.03131567801813104,-0.011689406206639719,False,-0.0036072157891462453,12,0.01577259513414775,0.03805303394199681,-0.009521105690475476,0.1015,,,,,0.043875451208451044,0.08825496315172043,0.005667774239136211,0.011,400,creatinine,1.0,[],oracle,recorded,0.012165379345001504,nan
False,0.18200368724712784,0.06965106532785328,False,0.1710099709684575,12,-0.03966361247065253,0.0035588727621584347,-0.07738285148322725,0.9615,-0.15869663002561385,-0.11244407889343218,-0.20695197814007746,1.0,,,,,346,creatinine,0.194,[],flat,next_draw,0.13134635849780496,-0.08116286259482974
False,0.3150786983516087,0.20255894356319556,True,0.3329637691666858,12,-0.07129304549561732,-0.039398595708975075,-0.10372523936182503,1.0,-0.028372264852350337,-0.0023533422573363155,-0.05730939791240088,0.982,0.1303243651732635,0.17070850258618633,0.09364379570200228,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.2616707236710685,nan
False,0.30499470324368744,0.1987625506698666,True,0.3325414472837782,12,-0.07696191329238289,-0.042721047258087445,-0.11036203433250273,1.0,-0.034463454532023485,-0.006501333701998413,-0.06407010540733195,0.9905,0.12423317549359036,0.16601418610993665,0.08476413592969315,0.0,346,creatinine,0.0,"[[3, 0.9], [3, 0.5], [1, 0.95], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.2555795339913953,0.011409481196305138
False,0.339590137432433,0.2337951722303534,True,0.35179811940744077,12,-0.06243009370622665,-0.0298213145655557,-0.09783442904985457,1.0,-0.0006749628222046944,0.018107696904572902,-0.01881249663604734,0.548,0.15802166720340916,0.20532514858357226,0.11294935879140869,0.0,346,creatinine,0.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw,0.2893680257012141,0.016228152820954467
True,0.44169095215948107,0.3208887135545322,True,0.34189490688222457,12,0.04230225666695686,0.07782498941482476,0.008283039376034232,0.007,0.09415417502576262,0.13497534654957977,0.05576637226105487,0.0,0.25285080505137647,0.31757145457735164,0.1928510798767548,0.0,346,creatinine,0.0,[],oracle,next_draw,0.38419716354918143,nan
False,0.3428048086727385,0.23315791817119147,True,0.35674515641976745,12,-0.06670216789634864,-0.03395157224764949,-0.10067274394428863,1.0,,,,,0.15869663002561385,0.2069519781400774,0.11244407889343215,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.2900429885234188,nan
,-0.0030086627619431666,-0.05353725977615294,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.026152919866063717,-0.06485051232138028
,0.005110088378913157,-0.01519793728352391,False,nan,12,,,,,,,,,0.02273090026892355,0.0417975022184845,0.004664574586138312,0.0055,400,creatinine,1.0,[],twinmap,latent_memory,-0.003422019597140169,nan
,0.014200254120401018,-0.011856094370134029,False,nan,12,,,,,,,,,0.029129519024897577,0.052900570190226495,0.006593344436086124,0.006,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.002976599158833859,-0.0023221195088904967
,0.021007419674604802,-0.01543260434660405,False,nan,12,,,,,,,,,0.02998632809534485,0.05923970663330754,0.0027663405104851354,0.0185,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.0038334082292811322,0.028241152203903108
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.956011527913733,0.9850304388376652,0.9310182679572336,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,0.004331143364950043,-0.059767117633901586,False,nan,12,,,,,-0.019118585354680917,0.011944784123566454,-0.052644360216809585,0.875,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.02609821899409326,-0.08116286259482974
,0.012122680937716835,-0.013956750797574562,False,nan,12,,,,,0.00766644442985831,0.019397564675750656,-0.004980883544443276,0.114,0.026785029784539227,0.05093347094159558,0.0044255845414432615,0.0065,346,creatinine,1.0,[],twinmap,next_draw_memory,0.0006868107904459686,nan
,0.008945774905284398,-0.014370998144274588,False,nan,12,,,,,0.006234430504942656,0.01599343434340804,-0.004101029882104373,0.1365,0.025353015859623573,0.05493579984553909,-0.0025717778052872313,0.035,346,creatinine,1.0,"[[3, 0.8], [0, 0.65], [2, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,-0.0007452031344696852,0.011409481196305138
,0.007052121854126518,-0.012576331249517375,False,nan,12,,,,,0.006086296983266237,0.013856266096886994,-0.002365943118763558,0.0795,0.025204882337947154,0.05808066947985197,-0.005279929080281084,0.065,346,creatinine,1.0,"[[1, 0.8], [3, 0.5], [2, 0.65], [3, 0.5], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0008933366561461042,0.016228152820954467
,0.7122628644252328,0.5661180350275252,True,nan,12,,,,,0.6448068951869663,0.7158990987110552,0.5716819655951458,0.0,0.6639254805416472,0.7427466261480115,0.5867851410428963,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637827261547554,nan
,-0.0030332532326674323,-0.0156839036420156,False,nan,12,,,,,,,,,0.019118585354680917,0.05264436021680956,-0.011944784123566459,0.125,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.0069796336394123415,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_e07d5a7_20260918_v1/10627_real_NATMIN_hold0_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.026427246732206037,-0.02738511936817209,False,0.0011392229893261163,12,-0.0001217492840138723,0.03752917396963536,-0.03517759076054131,0.4855,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.001017473705312244,-0.014349627021524869
False,0.015307088619604838,-0.016047930518160513,False,-0.008431793555109701,12,0.009290587577501896,0.028224235276086754,-0.009265939377872318,0.1485,,,,,-0.00015867968292004875,0.01864676141170977,-0.01839395115971213,0.5055,400,creatinine,1.0,[],twinmap,latent,0.0008587940223921953,nan
False,0.05045286424388334,-0.004152665322178384,False,-0.00030513944496934897,12,0.025509324944445466,0.05238040947927703,-0.003350224215913633,0.0395,,,,,0.024186711794163873,0.05762473393423387,-0.007979983514724434,0.073,400,creatinine,1.0,"[[0, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.025204185499476117,0.0732825393258979
False,0.03367284818810188,-0.024833382937642794,False,-0.018502685955932296,12,0.024031567935892117,0.05306021831362453,-0.006132555291283248,0.06,,,,,0.004511408274647577,0.04351149533195143,-0.03259600568918371,0.4125,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [2, 0.9], [2, 0.65], [2, 0.95]]",occ_pure12,latent,0.005528881979959821,0.10424508828605084
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6301831825347369,0.6739806030940999,0.5899434410177665,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,0.026427246732206037,-0.02738511936817209,False,0.0011392229893261163,12,-0.0001217492840138723,0.03752917396963536,-0.03517759076054131,0.4855,,,,,,,,,400,creatinine,1.0,[],flat,recorded,0.001017473705312244,-0.014349627021524869
False,0.015307088619604838,-0.016047930518160513,False,-0.008431793555109701,12,0.009290587577501896,0.028224235276086754,-0.009265939377872318,0.1485,,,,,-0.00015867968292004875,0.01864676141170977,-0.01839395115971213,0.5055,400,creatinine,1.0,[],twinmap,recorded,0.0008587940223921953,nan
False,0.05045286424388334,-0.004152665322178384,False,-0.00030513944496934897,12,0.025509324944445466,0.05238040947927703,-0.003350224215913633,0.0395,,,,,0.024186711794163873,0.05762473393423387,-0.007979983514724434,0.073,400,creatinine,1.0,"[[0, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,recorded,0.025204185499476117,0.0732825393258979
False,0.03367284818810188,-0.024833382937642794,False,-0.018502685955932296,12,0.024031567935892117,0.05306021831362453,-0.006132555291283248,0.06,,,,,0.004511408274647577,0.04351149533195143,-0.03259600568918371,0.4125,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [2, 0.9], [2, 0.65], [2, 0.95]]",occ_pure12,recorded,0.005528881979959821,0.10424508828605084
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6301831825347369,0.6739806030940999,0.5899434410177665,0.0,400,creatinine,0.0,[],oracle,recorded,0.6312006562400492,nan
False,0.22620098873886837,0.12006204957232132,True,0.21895706544281934,12,-0.04317331538545888,-0.005821059903597671,-0.07883483028570239,0.987,-0.15916393024609565,-0.1136672761545907,-0.21167691985579098,1.0,,,,,346,creatinine,0.0085,[],flat,next_draw,0.17578375005736047,-0.02042714409198232
False,0.35974125206571295,0.253829436761435,True,0.38933280965353534,12,-0.07936422606538596,-0.042373013532830586,-0.11620387194455549,1.0,-0.024979096715306737,0.0006337284530796831,-0.054150764285662026,0.9715,0.13418483353078892,0.17633151864243235,0.09303081682149233,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.3099685835881494,nan
False,0.34749977581761904,0.24270360466556112,True,0.3736892476390068,12,-0.07537723948107466,-0.03494281282029488,-0.11649485439995329,0.9985,-0.03663567214552399,-0.010169612679477875,-0.06398553422097931,0.997,0.12252825810057166,0.17310841251841672,0.07438293419611071,0.0,346,creatinine,0.0,"[[1, 0.8], [1, 0.9], [0, 0.9], [2, 0.9], [3, 0.9]]",assim_honest,next_draw,0.29831200815793213,0.04486234717896731
False,0.37357771836411036,0.27462864938156323,True,0.4040392062226439,12,-0.0761960790569276,-0.035976956385082276,-0.11911449651867478,0.9995,-0.007104553137739833,0.013508651277331115,-0.028648716809371318,0.745,0.15205937710835582,0.20420170192532977,0.10346136035648999,0.0,346,creatinine,0.0,"[[3, 0.8], [1, 0.9], [1, 0.9], [2, 0.9], [3, 0.9]]",occ_pure12,next_draw,0.3278431271657163,0.0745151439313928
True,0.4833813548052256,0.38370951517829566,True,0.4017787992015591,12,0.03312247558085235,0.05922424289297093,0.007355634352724261,0.0065,0.09995359447895535,0.13981344444664076,0.06048359990310142,0.0,0.259117524725051,0.3230221916768476,0.20073536751281895,0.0,346,creatinine,0.0,[],oracle,next_draw,0.4349012747824115,nan
False,0.38194916606029766,0.2831545874658213,True,0.41487890173231157,12,-0.07993122142885545,-0.03963686219150272,-0.1191285692863154,1.0,,,,,0.15916393024609565,0.21167691985579098,0.11366727615459067,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.3349476803034561,nan
,0.02606026510062557,-0.029078930472679017,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.0007626803879394739,-0.014349627021524869
,0.01427893458011651,-0.026814053550119947,False,nan,12,,,,,,,,,-0.004883935178185528,0.013967221804574973,-0.02284995599822889,0.6985,400,creatinine,1.0,[],twinmap,latent_memory,-0.004121254790246054,nan
,0.07769513658057126,0.01716559825900671,False,nan,12,,,,,,,,,0.04824804769426205,0.08028238121839408,0.01647134934463323,0.001,400,creatinine,1.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04901072808220153,0.0732825393258979
,0.052671035153440765,-0.0030916487762813138,False,nan,12,,,,,,,,,0.024190889874715737,0.06156859724706904,-0.012399073109679897,0.0955,400,creatinine,1.0,"[[0, 0.9], [2, 0.65], [0, 0.9], [2, 0.65], [0, 0.95]]",occ_pure12,latent_memory,0.02495357026265521,0.10424508828605084
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.9290959276597298,0.9615781198034332,0.9018691505142814,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,0.035922078333397695,-0.028813665035767853,False,nan,12,,,,,0.010241617004807635,0.0413329857215411,-0.025122882009911852,0.2845,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.004785320536184967,-0.02042714409198232
,0.01325322624635262,-0.018990686127542362,False,nan,12,,,,,0.004197754091200379,0.019362100688919727,-0.01158941514034038,0.2965,-0.006043862913607256,0.018802653814693666,-0.028533477874399114,0.6725,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0012585423774222892,nan
,0.026592660808127763,0.000549040548013538,False,nan,12,,,,,0.020753247634664018,0.03226876042330294,0.009159143327939817,0.001,0.010511630629856383,0.04128790557362901,-0.018464360858590177,0.242,346,creatinine,1.0,"[[1, 0.8], [1, 0.5], [1, 0.8], [2, 0.5], [2, 0.95]]",assim_honest,next_draw_memory,0.01529695116604135,0.04486234717896731
,0.02692495688871652,-0.01998560164094145,False,nan,12,,,,,0.011267861669986168,0.033953376548857904,-0.010974647585776232,0.1585,0.0010262446651785329,0.04160955830334584,-0.03598939838699701,0.476,346,creatinine,1.0,"[[0, 0.9], [0, 0.9], [2, 0.8], [3, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.0058115652013635,0.0745151439313928
,0.7848235150513257,0.6390437848483513,True,nan,12,,,,,0.7155433891155546,0.7940916373911778,0.6440656043944016,0.0,0.705301772110747,0.7870054968816043,0.628452568556591,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.7100870926469319,nan
,-0.0020441837741954657,-0.014236990418103352,False,nan,12,,,,,,,,,-0.010241617004807635,0.02512288200991185,-0.0413329857215411,0.7155,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.005456296468622668,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10672_real_NATMIN_hold1_n400_w24/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,-0.004324581160539549,-0.05258585658487864,False,-0.027668330157350596,12,0.0005400262830326241,0.03589201711752642,-0.031816898696245995,0.479,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.02712830387431797,-0.06485051232138028
False,0.0037240665022843763,-0.01549312209476773,False,-0.013021353931952584,12,0.008668867758085064,0.022928645458952124,-0.005619261046214891,0.117,,,,,0.02277581770045045,0.04235426497214547,0.004335380146353304,0.008,400,creatinine,1.0,[],twinmap,latent,-0.00435248617386752,nan
False,0.017450033315779094,-0.016943309269445317,False,0.0001378927429254162,12,0.0015095039350765393,0.01934294734950544,-0.016942866374820967,0.436,,,,,0.028775700552319927,0.052252635256371936,0.006575946804137839,0.005,400,creatinine,1.0,"[[1, 0.9], [2, 0.9], [1, 0.9], [0, 0.9], [1, 0.95]]",assim_honest,latent,0.0016473966780019556,-0.0023221195088904967
False,0.013800120246117396,-0.019913117474666307,False,-0.020643229323343615,12,0.01891363623578024,0.04105985212505124,-0.003448305975522331,0.049,,,,,0.025398710786754597,0.05324086226698011,-0.0011354390973817962,0.033,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.65], [1, 0.65]]",occ_pure12,latent,-0.0017295930875633747,0.028241152203903108
True,0.6630043585927549,0.5950603537789075,True,-0.005977438594287232,12,0.6371780948343364,0.6725931326562788,0.6051703910523522,0.0,,,,,0.6583289601143671,0.6991875685938869,0.6171273371290057,0.0,400,creatinine,0.0,[],oracle,latent,0.6312006562400492,nan
False,-0.008438068310786941,-0.024603046035196714,False,-0.008340667142011426,12,-0.006425722483382357,0.006308981066712265,-0.020029153178852843,0.8355,,,,,0.012361914248924188,0.03824526306892591,-0.012241821614425363,0.1545,400,creatinine,1.0,"[[2, 0.9], [3, 0.5], [1, 0.5], [3, 0.95], [0, 0.5]]",occ_innovation,latent,-0.014766389625393783,-0.018247184912651537
False,0.003513434804960948,-0.06877689461117231,False,-0.008300295491337373,12,-0.023409776372112168,0.002121031456723218,-0.045702558299643835,0.965,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.03171007186344954,-0.06485051232138028
False,0.007509059120352035,-0.016471774419973755,False,0.0055241173281137534,12,-0.0086583183158091,0.0006953782764041339,-0.017565803887658916,0.968,,,,,0.028575870875754195,0.055451131609525466,0.0028007520033640795,0.0155,400,creatinine,1.0,[],twinmap,recorded,-0.003134200987695346,nan
False,0.0026402412468602946,-0.016631243827544977,False,-0.001253874851644854,12,-0.00416556670661028,0.0031541952284786204,-0.011473137461074609,0.866,,,,,0.026290630305194407,0.05810612089681096,-0.005766897378385333,0.0515,400,creatinine,1.0,"[[0, 0.65], [3, 0.95], [3, 0.95], [0, 0.65], [3, 0.5]]",assim_honest,recorded,-0.005419441558255134,-0.0023221195088904967
False,0.01017858547003364,-0.019646775441531133,False,-0.0013977937096267823,12,-0.0028085533451642775,0.010412974457019471,-0.014788332137707449,0.674,,,,,0.02750372480865848,0.061886875292355224,-0.00503409004547827,0.0485,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [1, 0.8], [0, 0.8], [3, 0.8]]",occ_pure12,recorded,-0.00420634705479106,0.028241152203903108
False,0.03131567801813104,-0.011689406206639719,False,-0.0036072157891462453,12,0.01577259513414775,0.03805303394199681,-0.009521105690475476,0.1015,,,,,0.043875451208451044,0.08825496315172043,0.005667774239136211,0.011,400,creatinine,1.0,[],oracle,recorded,0.012165379345001504,nan
False,0.008592650300956678,-0.03652853449592129,False,-0.0003606591184153185,12,-0.011945475726048205,0.007644092179553917,-0.030659147697570877,0.88,,,,,0.019403937018986017,0.053143455319991574,-0.01247259564199634,0.1315,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.95], [3, 0.95], [0, 0.95]]",occ_innovation,recorded,-0.012306134844463523,-0.018247184912651537
False,0.18200368724712784,0.06965106532785328,False,0.1710099709684575,12,-0.03966361247065253,0.0035588727621584347,-0.07738285148322725,0.9615,-0.15869663002561385,-0.11244407889343218,-0.20695197814007746,1.0,,,,,346,creatinine,0.194,[],flat,next_draw,0.13134635849780496,-0.08116286259482974
False,0.3150786983516087,0.20255894356319556,True,0.3329637691666858,12,-0.07129304549561732,-0.039398595708975075,-0.10372523936182503,1.0,-0.028372264852350337,-0.0023533422573363155,-0.05730939791240088,0.982,0.1303243651732635,0.17070850258618633,0.09364379570200228,0.0,346,creatinine,0.0,[],twinmap,next_draw,0.2616707236710685,nan
False,0.30499470324368744,0.1987625506698666,True,0.3325414472837782,12,-0.07696191329238289,-0.042721047258087445,-0.11036203433250273,1.0,-0.034463454532023485,-0.006501333701998413,-0.06407010540733195,0.9905,0.12423317549359036,0.16601418610993665,0.08476413592969315,0.0,346,creatinine,0.0,"[[3, 0.9], [3, 0.5], [1, 0.95], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.2555795339913953,0.011409481196305138
False,0.339590137432433,0.2337951722303534,True,0.35179811940744077,12,-0.06243009370622665,-0.0298213145655557,-0.09783442904985457,1.0,-0.0006749628222046944,0.018107696904572902,-0.01881249663604734,0.548,0.15802166720340916,0.20532514858357226,0.11294935879140869,0.0,346,creatinine,0.0,"[[3, 0.9], [2, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw,0.2893680257012141,0.016228152820954467
True,0.44169095215948107,0.3208887135545322,True,0.34189490688222457,12,0.04230225666695686,0.07782498941482476,0.008283039376034232,0.007,0.09415417502576262,0.13497534654957977,0.05576637226105487,0.0,0.25285080505137647,0.31757145457735164,0.1928510798767548,0.0,346,creatinine,0.0,[],oracle,next_draw,0.38419716354918143,nan
False,0.290321361466447,0.17250695003778774,True,0.32196284796248076,12,-0.0883459095526351,-0.05084595350033724,-0.12646817395274537,1.0,-0.056426050113573156,-0.02922610880675336,-0.08370510563619517,1.0,0.1022705799120407,0.15927645125865839,0.049885816604284504,0.0,346,creatinine,0.0,"[[3, 0.8], [1, 0.5], [0, 0.65], [2, 0.8], [0, 0.65]]",occ_innovation,next_draw,0.23361693840984565,-0.032860095428620006
False,0.3428048086727385,0.23315791817119147,True,0.35674515641976745,12,-0.06670216789634864,-0.03395157224764949,-0.10067274394428863,1.0,,,,,0.15869663002561385,0.2069519781400774,0.11244407889343215,0.0,346,creatinine,0.0,[],draw_step_only,next_draw,0.2900429885234188,nan
,-0.0030086627619431666,-0.05353725977615294,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.026152919866063717,-0.06485051232138028
,0.005110088378913157,-0.01519793728352391,False,nan,12,,,,,,,,,0.02273090026892355,0.0417975022184845,0.004664574586138312,0.0055,400,creatinine,1.0,[],twinmap,latent_memory,-0.003422019597140169,nan
,0.014200254120401018,-0.011856094370134029,False,nan,12,,,,,,,,,0.029129519024897577,0.052900570190226495,0.006593344436086124,0.006,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.002976599158833859,-0.0023221195088904967
,0.021007419674604802,-0.01543260434660405,False,nan,12,,,,,,,,,0.02998632809534485,0.05923970663330754,0.0027663405104851354,0.0185,400,creatinine,1.0,"[[0, 0.9], [1, 0.95], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.0038334082292811322,0.028241152203903108
,0.939954636042587,0.9199490524986517,True,nan,12,,,,,,,,,0.956011527913733,0.9850304388376652,0.9310182679572336,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9298586080476693,nan
,-0.004689588077812356,-0.019985715565071692,False,nan,12,,,,,,,,,0.01533234003452999,0.04128156466865695,-0.009217584822797614,0.118,400,creatinine,1.0,"[[2, 0.95], [1, 0.5], [1, 0.65], [3, 0.95], [1, 0.5]]",occ_innovation,latent_memory,-0.010820579831533728,-0.018247184912651537
,0.004331143364950043,-0.059767117633901586,False,nan,12,,,,,-0.019118585354680917,0.011944784123566454,-0.052644360216809585,0.875,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.02609821899409326,-0.08116286259482974
,0.012122680937716835,-0.013956750797574562,False,nan,12,,,,,0.00766644442985831,0.019397564675750656,-0.004980883544443276,0.114,0.026785029784539227,0.05093347094159558,0.0044255845414432615,0.0065,346,creatinine,1.0,[],twinmap,next_draw_memory,0.0006868107904459686,nan
,0.008945774905284398,-0.014370998144274588,False,nan,12,,,,,0.006234430504942656,0.01599343434340804,-0.004101029882104373,0.1365,0.025353015859623573,0.05493579984553909,-0.0025717778052872313,0.035,346,creatinine,1.0,"[[3, 0.8], [0, 0.65], [2, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,-0.0007452031344696852,0.011409481196305138
,0.007052121854126518,-0.012576331249517375,False,nan,12,,,,,0.006086296983266237,0.013856266096886994,-0.002365943118763558,0.0795,0.025204882337947154,0.05808066947985197,-0.005279929080281084,0.065,346,creatinine,1.0,"[[1, 0.8], [3, 0.5], [2, 0.65], [3, 0.5], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0008933366561461042,0.016228152820954467
,0.7122628644252328,0.5661180350275252,True,nan,12,,,,,0.6448068951869663,0.7158990987110552,0.5716819655951458,0.0,0.6639254805416472,0.7427466261480115,0.5867851410428963,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637827261547554,nan
,-0.003705918478651905,-0.02234977095147947,False,nan,12,,,,,-0.004137183775452691,0.0036980472489823147,-0.012042933562136631,0.8585,0.014981401579228226,0.04888172013962545,-0.01707248507628244,0.1875,346,creatinine,1.0,"[[3, 0.95], [1, 0.95], [1, 0.65], [3, 0.95], [3, 0.95]]",occ_innovation,next_draw_memory,-0.011116817414865032,-0.032860095428620006
,-0.0030332532326674323,-0.0156839036420156,False,nan,12,,,,,,,,,0.019118585354680917,0.05264436021680956,-0.011944784123566459,0.125,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.0069796336394123415,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10673_real_NATMIN_hold1_n400_w24_cap0.5/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.011884201183150183,-0.04362716698439788,False,-0.027668330157350596,12,0.013448446733530073,0.052902098167871156,-0.022863165106292296,0.2305,,,,,,,,,400,creatinine,1.0,[],flat,latent,-0.014219883423820523,-0.03970028770041201
False,0.018817444486120632,-0.011790185685875459,False,-0.013021353931952584,12,0.0180787907735378,0.03769332267511203,-0.0013877038499659153,0.0325,,,,,0.01927732026540574,0.039114576029006184,0.0018309137649567182,0.0175,400,creatinine,1.0,[],twinmap,latent,0.005057436841585217,nan
False,0.021090852718497196,-0.01183217682245385,False,0.0001378927429254162,12,0.005861225073442777,0.02489611948353353,-0.013703270596927228,0.2875,,,,,0.020219001240188716,0.04550016974442518,-0.0034924532143705525,0.0525,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0059991178163681935,0.014437033858508141
True,0.028549241492866587,-0.0091962434093056,False,-0.020643229323343615,12,0.030996226556471385,0.05559693847926204,0.0062695165247382886,0.0075,,,,,0.024572880656948293,0.057739992913839966,-0.006714834610241166,0.064,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [1, 0.5]]",occ_pure12,latent,0.01035299723312777,0.03332159476750851
True,0.8124369690036072,0.7718978832865475,True,-0.005977438594287232,12,0.7991100991913739,0.8205992969319993,0.7805431059069655,0.0,,,,,0.8073525440209072,0.8421740361017498,0.7747284385819234,0.0,400,creatinine,0.0,[],oracle,latent,0.7931326605970866,nan
False,-0.0006870739379899744,-0.018450961200293964,False,-0.008340667142011426,12,0.0002412611114535057,0.013585906475126053,-0.015361371196381595,0.4845,,,,,0.006120477393262602,0.03535892104643128,-0.02175317786663298,0.3265,400,creatinine,1.0,"[[2, 0.8], [2, 0.65], [1, 0.8], [3, 0.95], [1, 0.65]]",occ_innovation,latent,-0.00809940603055792,-0.003492136042712257
False,-0.02038893704767102,-0.08559762340819772,False,-0.008300295491337373,12,-0.04428157813651601,-0.012357830444411563,-0.07320104918170349,0.9975,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.05258187362785338,-0.03970028770041201
False,-0.00204281650151093,-0.024842009129298376,False,0.0055241173281137534,12,-0.01787784154789951,-0.00640770822087577,-0.029462310386282425,0.998,,,,,0.040228149408067626,0.0644178156068656,0.01600767755833656,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.012353724219785756,nan
False,-0.0027168216770931545,-0.0215399586100122,False,-0.001253874851644854,12,-0.009323686721838476,0.0012850544731987739,-0.019597087078902196,0.9515,,,,,0.04200431205437005,0.0696575214098961,0.013982111592448521,0.002,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [1, 0.5], [0, 0.65], [1, 0.9]]",assim_honest,recorded,-0.01057756157348333,0.014437033858508141
False,0.00548709277782935,-0.026832266320298365,False,-0.0013977937096267823,12,-0.008220035393755598,0.006600430769219634,-0.02272832993518873,0.8665,,,,,0.042964044524471,0.0734498706010825,0.010992072208431054,0.0035,400,creatinine,1.0,"[[2, 0.5], [3, 0.9], [1, 0.65], [0, 0.8], [1, 0.95]]",occ_pure12,recorded,-0.00961782910338238,0.03332159476750851
True,0.06996903156461819,0.012437312571659273,False,-0.0036072157891462453,12,0.04907361583392511,0.0760611392996116,0.012960844042808364,0.0035,,,,,0.09804827367263225,0.13866827036362228,0.05441775056994963,0.0,400,creatinine,1.0,[],oracle,recorded,0.045466400044778865,nan
False,0.003796520090766828,-0.03978671782693432,False,-0.0003606591184153185,12,-0.015913150967673095,0.004536742738926021,-0.03657468388204085,0.9375,,,,,0.03630806354176497,0.06491632101248378,0.007962334208902883,0.009,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.95], [1, 0.9], [3, 0.9]]",occ_innovation,recorded,-0.016273810086088414,-0.003492136042712257
False,0.08175530445353184,-0.008542873992719663,False,0.1710099709684575,12,-0.13116160444758485,-0.06977418928773518,-0.1863010004566221,1.0,-0.13967008373694445,-0.09264120368448417,-0.18822804972899151,1.0,,,,,346,creatinine,0.9995,[],flat,next_draw,0.03984836652087265,-0.0615153774115651
False,0.20356594458708752,0.10532215962143394,True,0.3329637691666858,12,-0.1764300472097694,-0.12798802362370137,-0.22650393530495352,1.0,-0.022984728300900703,0.0030621331837540904,-0.050612915193924274,0.9515,0.11668535543604375,0.15578733157975683,0.08028684283854047,0.0,346,creatinine,0.0265,[],twinmap,next_draw,0.1565337219569164,nan
False,0.1981612596256352,0.08950052968610905,False,0.3325414472837782,12,-0.18430174317591397,-0.1317506701598382,-0.23922719378518384,1.0,-0.03127874614995285,-0.0004524558209480913,-0.06415487378001242,0.9765,0.1083913375869916,0.15294788330322165,0.06365288127209762,0.0,346,creatinine,0.0815,"[[3, 0.8], [3, 0.5], [0, 0.8], [3, 0.8], [0, 0.95]]",assim_honest,next_draw,0.14823970410786425,0.019477504983972826
False,0.23072077863038107,0.12810195629880639,True,0.35179811940744077,12,-0.16770111505299978,-0.11525269336022423,-0.2246553762229817,1.0,0.004578554096623888,0.029968975063006793,-0.020230431526569496,0.3635,0.14424863783356834,0.19543277805149928,0.09365373266567896,0.0,346,creatinine,0.004,"[[3, 0.9], [3, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.18409700435444099,0.021177547728625123
True,0.5147759845035762,0.3884666474058365,True,0.34189490688222457,12,0.11262984924579444,0.17086424807808906,0.05592087960010251,0.0,0.2750063058702019,0.33753082277776575,0.21687853188055586,0.0,0.41467638960714637,0.47965091607820165,0.3509345494915713,0.0,346,creatinine,0.0,[],oracle,next_draw,0.454524756128019,nan
False,0.1780460740883978,0.0731179027533105,False,0.32196284796248076,12,-0.19293803289506561,-0.13960998598817456,-0.24762069267303455,1.0,-0.05049363519040195,-0.02566497976745085,-0.07552718917359384,1.0,0.0891764485465425,0.14256364312061315,0.040901907361985054,0.0005,346,creatinine,0.2135,"[[1, 0.9], [1, 0.5], [1, 0.5], [2, 0.65], [3, 0.5]]",occ_innovation,next_draw,0.12902481506741514,-0.02298566682158687
False,0.22550916940181148,0.12620336899005002,True,0.35674515641976745,12,-0.17722670616195035,-0.1240021776900219,-0.229825034618622,1.0,,,,,0.13967008373694445,0.18822804972899151,0.09264120368448413,0.0,346,creatinine,0.005,[],draw_step_only,next_draw,0.1795184502578171,nan
,0.011872781551334085,-0.04405069085219949,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,-0.013932380973480152,-0.03970028770041201
,0.013310985772554431,-0.018145360898286483,False,nan,12,,,,,,,,,0.0131369081769106,0.03312524077064398,-0.005099520860788159,0.09,400,creatinine,1.0,[],twinmap,latent_memory,-0.0007954727965695518,nan
,0.01542177667275693,-0.011857089274521459,False,nan,12,,,,,,,,,0.017221941502033822,0.04242983047722463,-0.007305148427708308,0.078,400,creatinine,1.0,"[[0, 0.9], [2, 0.9], [2, 0.8], [0, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.00328956052855367,0.014437033858508141
,0.02598717276146712,-0.009770828780234424,False,nan,12,,,,,,,,,0.023069566805223096,0.054419747500465736,-0.007421088737287407,0.0705,400,creatinine,1.0,"[[0, 0.9], [1, 0.9], [0, 0.9], [0, 0.8], [1, 0.5]]",occ_pure12,latent_memory,0.009137185831742944,0.03332159476750851
,0.9382600076129278,0.9122237077103018,True,nan,12,,,,,,,,,0.9395590314576283,0.9726619047926227,0.9106345614565445,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9256266504841482,nan
,-0.0008899418484624955,-0.018260911679161006,False,nan,12,,,,,,,,,0.005855078417291937,0.035002081396363474,-0.021430098476010517,0.3375,400,creatinine,1.0,"[[2, 0.8], [3, 0.65], [1, 0.8], [3, 0.95], [0, 0.8]]",occ_innovation,latent_memory,-0.008077302556188215,-0.003492136042712257
,0.015065898938241801,-0.05294311388085428,False,nan,12,,,,,-0.010458371606795858,0.023125434403340164,-0.04617369761384504,0.722,,,,,346,creatinine,1.0,[],flat,next_draw_memory,-0.01743735494936316,-0.0615153774115651
,0.013603772131324719,-0.019144357503962456,False,nan,12,,,,,0.0056297643324496605,0.02160743929014226,-0.011051780099778436,0.2445,0.016088135939245518,0.04159361607883235,-0.006688243514433081,0.0905,346,creatinine,1.0,[],twinmap,next_draw_memory,-0.0013492190101176416,nan
,0.012208290301924381,-0.010771220891054862,False,nan,12,,,,,0.009603526236164672,0.01908747235287335,-0.0007161721788103535,0.036,0.02006189784296053,0.0521953033519345,-0.009468796715677272,0.105,346,creatinine,1.0,"[[3, 0.8], [3, 0.5], [3, 0.8], [0, 0.8], [2, 0.95]]",assim_honest,next_draw_memory,0.0026245428935973703,0.019477504983972826
,0.009995106881734201,-0.010383728910066803,False,nan,12,,,,,0.008532669327930953,0.016964052706298742,-6.306154722011673e-05,0.0265,0.01899104093472681,0.05661949271948697,-0.014475712561008963,0.154,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [1, 0.9]]",occ_pure12,next_draw_memory,0.0015536859853636509,0.021177547728625123
,0.7123092717718127,0.5661752365340649,True,nan,12,,,,,0.6448399409408183,0.7159371055356203,0.5717139649327483,0.0,0.6552983125476142,0.735681336877466,0.579084392888364,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.637860957598251,nan
,-0.00555139341141141,-0.02405955131253449,False,nan,12,,,,,-0.005987431206120775,0.0008991431386815895,-0.012704668037675814,0.959,0.004470940400675083,0.04065020293404637,-0.028304915471226735,0.394,346,creatinine,1.0,"[[2, 0.9], [1, 0.95], [1, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,next_draw_memory,-0.012966414548688077,-0.02298566682158687
,-0.003036461620192738,-0.015691580759037798,False,nan,12,,,,,,,,,0.010458371606795858,0.04617369761384494,-0.023125434403340188,0.278,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.006978983342567302,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10674_real_NATMIN_hold1_n400_w24_cap1.0/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.06431390955367294,-0.008531718870211313,False,-0.027668330157350596,12,0.05797946285650135,0.10279447918139684,0.0171471256885051,0.003,,,,,,,,,400,creatinine,1.0,[],flat,latent,0.030311132699150756,0.046438341271853645
True,0.09150490439829329,0.004649153774450338,False,-0.013021353931952584,12,0.06439145413772529,0.10602972345972307,0.021935128245535774,0.0005,,,,,0.02105896750662195,0.03967217010995781,0.0013517860424980934,0.0185,400,creatinine,0.999,[],twinmap,latent,0.051370100205772706,nan
True,0.08182386652914345,0.01812037769618938,False,0.0001378927429254162,12,0.05040657986346608,0.08233462484623165,0.01716114565503498,0.001,,,,,0.020233339907240744,0.05161296705096919,-0.013261675069188236,0.107,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent,0.0505444726063915,0.08430574665176349
True,0.05278252026450477,0.010797856289249508,False,-0.020643229323343615,12,0.05312289478026022,0.07954918563870492,0.025463610026437527,0.0,,,,,0.002168532757765851,0.04419955631217254,-0.037218685791095135,0.4675,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [0, 0.9], [2, 0.8], [2, 0.65]]",occ_pure12,latent,0.03247966545691661,0.08118706025355604
True,0.8833784573736643,0.8438474678681014,True,-0.005977438594287232,12,0.8709170885587446,0.8910313385751398,0.8522886359609513,0.0,,,,,0.8346285172653066,0.8768752763124364,0.796806190324645,0.0,400,creatinine,0.0,[],oracle,latent,0.8649396499644574,nan
True,0.11084338930475236,0.0276144408192417,False,-0.008340667142011426,12,0.07917140844079706,0.12163884409920513,0.030194583586826692,0.001,,,,,0.04051960859963488,0.09152007455927558,-0.011882967772991916,0.061,400,creatinine,0.953,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8]]",occ_innovation,latent,0.07083074129878564,0.1348818155456455
False,-0.03550122061429079,-0.08911980994573267,False,-0.008300295491337373,12,-0.05308703514823576,-0.017589601954313416,-0.08667183179213563,0.997,,,,,,,,,400,creatinine,1.0,[],flat,recorded,-0.061387330639573134,0.046438341271853645
False,-0.0066211247137447915,-0.02710066487631883,False,0.0055241173281137534,12,-0.020971964947898325,-0.0071351804394647845,-0.03416103449490623,0.9965,,,,,0.04593948301978856,0.06669632253497895,0.025181773550148074,0.0,400,creatinine,1.0,[],twinmap,recorded,-0.015447847619784572,nan
False,-0.012131505753659908,-0.04885462011328659,False,-0.001253874851644854,12,-0.026769116894482803,-0.008134282021234807,-0.048625489681564785,0.995,,,,,0.03336433889344548,0.05816818087003941,0.00869554323556831,0.0065,400,creatinine,1.0,"[[2, 0.5], [3, 0.95], [2, 0.95], [3, 0.5], [2, 0.9]]",assim_honest,recorded,-0.028022991746127657,0.08430574665176349
False,0.0018499196551900676,-0.029194230432763,False,-0.0013977937096267823,12,-0.010090259118936018,0.00492461984969821,-0.026745107594606778,0.9075,,,,,0.049899277811010334,0.07928741274708345,0.020640583968624466,0.0005,400,creatinine,1.0,"[[2, 0.65], [3, 0.9], [2, 0.9], [2, 0.8], [2, 0.9]]",occ_pure12,recorded,-0.0114880528285628,0.08118706025355604
True,0.1056982789790037,0.043748828473167224,False,-0.0036072157891462453,12,0.08412758715903645,0.11158655930425167,0.045789055399599835,0.0,,,,,0.14190770200946334,0.17552043402983214,0.10088538549353068,0.0,400,creatinine,0.974,[],oracle,recorded,0.08052037136989021,nan
False,0.011787659971053861,-0.040739824934152714,False,-0.0003606591184153185,12,-0.012127298723865643,0.014146202256753995,-0.03913807531223431,0.8355,,,,,0.04889937279729217,0.0791398947157828,0.019582979803229685,0.0005,400,creatinine,1.0,"[[0, 0.8], [1, 0.95], [1, 0.9], [1, 0.9], [2, 0.9]]",occ_innovation,recorded,-0.012487957842280961,0.1348818155456455
False,0.06440122082917177,-0.015603316499292568,False,0.1710099709684575,12,-0.14372997945049537,-0.07245298370113433,-0.2118521956463664,1.0,-0.030895160198160077,0.01215051300342756,-0.07513931926524423,0.922,,,,,346,creatinine,1.0,[],flat,next_draw,0.02727999151796212,0.016781303410699167
False,0.1290559940845801,0.024352784497697802,False,0.3329637691666858,12,-0.2516749674365274,-0.18622588151965067,-0.3200738009754024,1.0,0.023113650014036202,0.06045668645043168,-0.01713788096089263,0.1235,0.05400881021219628,0.08360372644487565,0.026200938828794835,0.0,346,creatinine,0.848,[],twinmap,next_draw,0.0812888017301584,nan
False,0.11743549513251962,0.027589301439742097,False,0.3325414472837782,12,-0.25704047745601766,-0.1983302173312751,-0.31824139279732566,1.0,0.017325818111638358,0.05080697024993397,-0.020554682733521387,0.187,0.048220978309798435,0.08814618182249678,0.007412929712058478,0.0105,346,creatinine,0.9245,"[[3, 0.8], [3, 0.5], [2, 0.8], [3, 0.8], [2, 0.9]]",assim_honest,next_draw,0.07550096982776056,0.06237601556001915
False,0.10699613564082137,0.016015813086962073,False,0.35179811940744077,12,-0.2864692103952696,-0.2236425162667784,-0.3532719418094988,1.0,0.007153757296048946,0.03929708113487338,-0.02700729966200202,0.347,0.03804891749420902,0.09158078420718746,-0.013758541455518292,0.079,346,creatinine,0.9705,"[[3, 0.8], [3, 0.9], [2, 0.8], [2, 0.9], [2, 0.9]]",occ_pure12,next_draw,0.06532890901217114,0.04894643080973382
True,0.6102818987312777,0.48019934066896086,True,0.34189490688222457,12,0.20716192329171335,0.28452538388259546,0.1326345932640022,0.0,0.4908816784578157,0.5611644006414761,0.421966730142265,0.0,0.5217768386559758,0.5900504623360896,0.45296357339167487,0.0,346,creatinine,0.0,[],oracle,next_draw,0.5490568301739379,nan
False,0.12001028117037771,0.02846882136126582,False,0.32196284796248076,12,-0.2449610488382623,-0.1787375037041739,-0.3084063559900103,1.0,0.018826647408096253,0.051555198578458784,-0.014294761251091864,0.134,0.04972180760625633,0.09882313502786245,0.002753526730325334,0.0215,346,creatinine,0.91,"[[2, 0.8], [1, 0.8], [2, 0.8], [2, 0.8], [2, 0.65]]",occ_innovation,next_draw,0.07700179912421845,0.0713260328329347
False,0.09149482478016373,0.02034519681568518,False,0.35674515641976745,12,-0.29857000470364525,-0.23595148937836047,-0.36214446723335975,1.0,,,,,0.030895160198160077,0.07513931926524421,-0.01215051300342756,0.078,346,creatinine,0.9995,[],draw_step_only,next_draw,0.0581751517161222,nan
,0.06471948271923054,-0.008421778715291166,False,nan,12,,,,,,,,,,,,,400,creatinine,1.0,[],flat,latent_memory,0.029952463131043494,0.046438341271853645
,0.08890193793861678,0.0036881004949837403,False,nan,12,,,,,,,,,0.019365055432632117,0.03853779935147611,-0.00019379250089087956,0.026,400,creatinine,0.9985,[],twinmap,latent_memory,0.04931751856367561,nan
,0.07875280813242524,0.019107934509690665,False,nan,12,,,,,,,,,0.019501577147879368,0.05228679764109715,-0.015483759384367458,0.135,400,creatinine,1.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9]]",assim_honest,latent_memory,0.04945404027892286,0.08430574665176349
,0.0548991664752162,0.004836927858194046,False,nan,12,,,,,,,,,0.0016619251165530535,0.044680790880461986,-0.03989347629289808,0.472,400,creatinine,1.0,"[[2, 0.8], [2, 0.9], [3, 0.65], [2, 0.8], [2, 0.65]]",occ_pure12,latent_memory,0.03161438824759655,0.08118706025355604
,0.9296274510697992,0.8814284452054433,True,nan,12,,,,,,,,,0.8772992765675179,0.9228893343731092,0.8367954672555874,0.0,400,creatinine,0.0,[],oracle,latent_memory,0.9072517396985614,nan
,0.11473999267530807,0.03768179746132689,False,nan,12,,,,,,,,,0.04813874911710592,0.09801240649688393,-0.0016399173967671925,0.029,400,creatinine,0.922,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.07809121224814941,0.1348818155456455
,0.05501975621661369,-0.02567621378601407,False,nan,12,,,,,0.024157404493687418,0.06372206793132963,-0.01902293390158829,0.1295,,,,,346,creatinine,1.0,[],flat,next_draw_memory,0.016950087420629645,0.016781303410699167
,0.05208053754527929,-0.03595338327137554,False,nan,12,,,,,0.018114226844272996,0.05924070450629203,-0.02605485711284571,0.208,-0.006043177649414422,0.016111894693095145,-0.02860491582121581,0.689,346,creatinine,1.0,[],twinmap,next_draw_memory,0.010906909771215223,nan
,0.02773002023259374,-0.02338119204901421,False,nan,12,,,,,0.011349313883676326,0.03691238113822873,-0.01521657264965061,0.198,-0.012808090610011091,0.022534403513750197,-0.04777582751214728,0.7655,346,creatinine,1.0,"[[3, 0.65], [3, 0.5], [1, 0.65], [3, 0.8], [1, 0.95]]",assim_honest,next_draw_memory,0.004141996810618553,0.06237601556001915
,0.020425572074810328,-0.025296771720633722,False,nan,12,,,,,0.006523413163347369,0.02912448629597213,-0.014919311068198854,0.2855,-0.01763399133034005,0.03175518598209314,-0.0641969141805784,0.766,346,creatinine,1.0,"[[1, 0.8], [2, 0.9], [2, 0.8], [2, 0.9], [0, 0.9]]",occ_pure12,next_draw_memory,-0.0006839039097104038,0.04894643080973382
,0.7086350408290127,0.5626337923707581,True,nan,12,,,,,0.6419432575034503,0.712997286126336,0.5695820355735604,0.0,0.6177858530097629,0.7017684469173041,0.5403621901417004,0.0,346,creatinine,0.0,[],oracle,next_draw_memory,0.6347359404303925,nan
,0.042099267363780654,-0.014947992155875755,False,nan,12,,,,,0.022213327680241424,0.050309907626910455,-0.005374844873162576,0.056,-0.001944076813445994,0.044229612399008536,-0.04543742601613044,0.5255,346,creatinine,1.0,"[[2, 0.8], [3, 0.5], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,next_draw_memory,0.01500601060718365,0.0713260328329347
,-0.003334271679407074,-0.015881675089193664,False,nan,12,,,,,,,,,-0.024157404493687418,0.019022933901588275,-0.06372206793132965,0.8705,346,creatinine,1.0,[],draw_step_only,next_draw_memory,-0.007207317073057773,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10676_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.017434071228210165,-0.038991310869220634,False,-0.026264311480635794,12,0.017625843965253907,0.043479808957690304,-0.007451812723692675,0.095,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.008638467515381887,-0.045839141372153724
False,0.015579765464780416,-0.00824800868076071,False,0.0007331403180178553,12,0.0044040155305840045,0.015019052202875199,-0.0057905608427079956,0.216,,,,,0.013775623363983747,0.035157006720102774,-0.006705073265102199,0.091,400,heart_rate,1.0,[],twinmap,latent,0.00513715584860186,nan
False,0.012157179525793586,-0.006345870942613391,False,-0.0023589542778774675,12,0.006851018970165823,0.015467550920921728,-0.001338540234083213,0.055,,,,,0.013130532207670242,0.03783679366213778,-0.009637297002932883,0.1385,400,heart_rate,1.0,"[[3, 0.65], [3, 0.5], [2, 0.5], [1, 0.95], [2, 0.9]]",assim_honest,latent,0.004492064692288356,-0.00871589436754694
False,0.005696308942215002,-0.01346194204819674,False,-0.0057301178131161645,12,0.003849488262454903,0.012818066484486424,-0.005232857492336207,0.185,,,,,0.0067578379647206255,0.0358325876919012,-0.020403222896037312,0.2985,400,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [0, 0.5], [2, 0.8], [2, 0.8]]",occ_pure12,latent,-0.0018806295506612614,0.016600967702447122
True,0.23915078672638143,0.13433233223830326,True,-0.005087526941855769,12,0.19708624864798951,0.2451627690015235,0.14632780232462114,0.0,,,,,0.20063718922151563,0.25821852408591767,0.14415878247704164,0.0,400,heart_rate,0.0015,[],oracle,latent,0.19199872170613375,nan
False,0.002610062679100552,-0.014197152558751997,False,-0.0009863327492078966,12,-0.0030012841998610096,0.0070515851841497935,-0.012547961914638719,0.7245,,,,,0.004650850566312981,0.033600741481558345,-0.02129878339823348,0.3685,400,heart_rate,1.0,"[[2, 0.8], [2, 0.95], [2, 0.8], [1, 0.5], [3, 0.5]]",occ_innovation,latent,-0.003987616949068906,0.0542477797873141
False,0.01214514068743216,-0.04566534904505812,False,-0.02227707762254494,12,0.007579939062517971,0.03228691256870145,-0.017361200998205838,0.2595,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.014697138560026968,-0.045839141372153724
False,0.012587829803224135,-0.010821014124531191,False,-0.002540359844799722,12,0.004931204419515112,0.014102586509524541,-0.003720837471622909,0.1445,,,,,0.017087983134742357,0.03954119277331991,-0.002873366324600335,0.046,400,heart_rate,1.0,[],twinmap,recorded,0.0023908445747153895,nan
False,0.00580527475465622,-0.01364372430415976,False,-0.0072189868754672926,12,0.004908448174191005,0.012551618717682674,-0.002346570831625955,0.0895,,,,,0.01238659985875068,0.03839765985748196,-0.011067513361646963,0.163,400,heart_rate,1.0,"[[1, 0.95], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.9]]",assim_honest,recorded,-0.002310538701276288,-0.00871589436754694
False,-0.002145500492214658,-0.016033392869867706,False,-0.0029227169457006763,12,-0.004048898623958408,0.003299835349820065,-0.011225434270966967,0.8735,,,,,0.0077255229903678835,0.03786218579180476,-0.018651037635988008,0.292,400,heart_rate,1.0,"[[3, 0.8], [3, 0.8], [2, 0.5], [3, 0.95], [3, 0.9]]",occ_pure12,recorded,-0.006971615569659084,0.016600967702447122
True,0.1612088955948495,0.0768756832705187,False,-0.006408386007568545,12,0.12783304036028986,0.16702637609403342,0.0852614341710895,0.0,,,,,0.13612179291274829,0.1856822409649304,0.0835846059164916,0.0,400,heart_rate,0.256,[],oracle,recorded,0.12142465435272132,nan
False,0.007984356220195122,-0.014764097131354875,False,-0.008033221717824723,12,0.006334296081101254,0.024353474683565784,-0.01144062480019416,0.263,,,,,0.012998212923303498,0.04562846919704993,-0.016934485563866293,0.198,400,heart_rate,1.0,"[[2, 0.5], [1, 0.5], [2, 0.9], [0, 0.95], [2, 0.5]]",occ_innovation,recorded,-0.0016989256367234695,0.0542477797873141
False,0.02471648692309354,-0.07008781478101289,False,-0.025302442806528713,12,0.010965201582738393,0.0759024523734746,-0.017523930672533793,0.2285,-0.07471725089072856,-0.018107135051008312,-0.1330059213484255,0.9985,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01433724122379032,-0.12289050767202525
False,0.05117209671761551,-0.032699101513182775,False,0.06962748614829795,12,-0.05445851360875864,0.052232913713462406,-0.1437841972484136,0.7555,-0.045211037127398934,0.0037890219232495316,-0.0999669670188598,0.9575,0.029506213763329625,0.05519976639767878,0.0073954258476917915,0.003,285,heart_rate,1.0,[],twinmap,next_draw,0.015168972539539305,nan
False,0.049714684149962156,-0.045193001660003666,False,0.07158745058054417,12,-0.06233008387634298,0.05108228533929131,-0.15407484554640954,0.791,-0.05112264296273705,-0.00762867650800089,-0.10148847258320219,0.994,0.023594607927991507,0.05519106349272575,-0.0019512245833121498,0.0365,285,heart_rate,1.0,"[[1, 0.8], [1, 0.5], [3, 0.65], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,0.009257366704201186,-0.03171071243485546
False,0.1511962162026352,-0.04073811567407375,False,0.08311356591211927,12,-0.020343393846125712,0.06758347942655857,-0.08833373050753998,0.63,0.002390162399055318,0.049767012742922515,-0.038594055109945465,0.4705,0.07710741328978388,0.14460549120328978,0.008444217200905069,0.013,285,heart_rate,0.8365,"[[2, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,0.06277017206599356,0.004161139693495408
False,0.19215873633974784,0.03916476841474877,False,0.1526721778497928,12,-0.028706093974902425,0.0718495640971151,-0.07268344220219453,0.771,0.06358607420795215,0.10619244755159452,0.02457863239478706,0.0015,0.1383033250986807,0.18595545242855221,0.08721236106505857,0.0,285,heart_rate,0.3585,[],oracle,next_draw,0.12396608387489039,nan
False,0.12205698891438806,-0.091114100473825,False,0.08989362785327737,12,-0.0688918116492977,0.013051444953426658,-0.12993332041446884,0.949,-0.039378193462958566,0.010976569275513371,-0.09366680646295807,0.9315,0.03533905742776999,0.11572386812321225,-0.04156585684737283,0.2165,285,heart_rate,0.9495,"[[3, 0.5], [2, 0.5], [1, 0.9], [1, 0.95], [3, 0.9]]",occ_innovation,next_draw,0.021001816203979673,0.06705701745644443
False,0.13374177084411407,-0.014459095550793027,False,0.16000343161775388,12,-0.09962342195081564,0.015416445631170408,-0.1616952555595286,0.9615,,,,,0.07471725089072856,0.1330059213484255,0.018107135051008298,0.0015,285,heart_rate,0.9005,[],draw_step_only,next_draw,0.06038000966693824,nan
,0.009810182052689274,-0.03871749110919,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.013296746017197991,-0.045839141372153724
,0.00551390296414746,-0.013825141333532076,False,nan,12,,,,,,,,,0.010409278599491367,0.0285304714277536,-0.008597770706649415,0.135,400,heart_rate,1.0,[],twinmap,latent_memory,-0.002887467417706624,nan
,0.0066326978183244446,-0.009301947959398548,False,nan,12,,,,,,,,,0.013437927264079885,0.03493500352204571,-0.009037094785754287,0.1145,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [0, 0.5], [0, 0.5], [3, 0.8]]",assim_honest,latent_memory,0.00014118124688189404,-0.00871589436754694
,0.005955946860811771,-0.02655081204686304,False,nan,12,,,,,,,,,0.004761378237677416,0.031849449589091146,-0.024486393395106446,0.369,400,heart_rate,1.0,"[[0, 0.5], [0, 0.95], [1, 0.5], [2, 0.5], [3, 0.5]]",occ_pure12,latent_memory,-0.008535367779520575,0.016600967702447122
,0.8232501478485366,0.7796233064567926,True,nan,12,,,,,,,,,0.8157018372444377,0.8479793369750207,0.7860071494510772,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050912272397,nan
,0.04356803199101997,-0.010932662069663307,False,nan,12,,,,,,,,,0.03198805883508149,0.06522026175913158,-0.0021835926178670833,0.0325,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",occ_innovation,latent_memory,0.0186913128178835,0.0542477797873141
,0.02745798187783346,-0.06810179916444788,False,nan,12,,,,,-0.01007152170465675,0.03549375318429829,-0.05487549721294473,0.666,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.017367571834214557,-0.12289050767202525
,0.017036785353428337,-0.0254978464351714,False,nan,12,,,,,0.004530665638388998,0.020908094324078304,-0.010434023900102096,0.267,0.014602187343045747,0.04697095817394424,-0.016251206937628222,0.1835,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.0027653844911688097,nan
,0.006433458159320326,-0.02512359825709739,False,nan,12,,,,,0.0007126473503435982,0.010195199608472124,-0.007620574524643447,0.4425,0.010784169055000348,0.05039053786267742,-0.02851255776891273,0.301,285,heart_rate,1.0,"[[2, 0.5], [0, 0.8], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.006583402779214209,-0.03171071243485546
,0.0008608934153145649,-0.062029741021786954,False,nan,12,,,,,-0.018080275374906085,0.002905435426471381,-0.04327786857395257,0.9525,-0.008008753670249336,0.039573454478778095,-0.05782259112284524,0.651,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.025376325504463892,0.004161139693495408
,0.17658412026045903,0.06361608594567922,False,nan,12,,,,,0.1362184566593494,0.1809293062409515,0.07797947448504611,0.0005,0.14628997836400615,0.20181998227704817,0.07867298974760273,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.1289224065297916,nan
,0.021094525985237898,-0.04623160075847185,False,nan,12,,,,,-0.0014733132613315991,0.02322068141656687,-0.03003393557076515,0.5355,0.00859820844332515,0.05590635239508012,-0.04227748645124893,0.361,285,heart_rate,1.0,"[[3, 0.5], [3, 0.5], [2, 0.8], [3, 0.8], [3, 0.8]]",occ_innovation,next_draw_memory,-0.008769363390889406,0.06705701745644443
,0.0027431526353370902,-0.022535606192121676,False,nan,12,,,,,,,,,0.01007152170465675,0.054875497212944664,-0.03549375318429833,0.334,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296050129557807,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10677_real_NATMIN_hold1_n400_w24_cap0.5_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.039674882940029556,-0.021657504104613035,False,-0.026264311480635794,12,0.03725140007756467,0.07320150880486405,0.0009291411015333402,0.024,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.010987088596928873,-0.004812903192740858
False,0.02602879467342164,-0.018678987251423147,False,0.0007331403180178553,12,0.004476502525536996,0.027842083874173664,-0.01977560933834706,0.364,,,,,-0.005777445753374022,0.01434946187768668,-0.025246120141935894,0.727,400,heart_rate,1.0,[],twinmap,latent,0.005209642843554851,nan
False,0.0248501371433721,-0.020925702532606717,False,-0.0023589542778774675,12,0.006422207752224907,0.02981381801433974,-0.016092981365774337,0.2965,,,,,-0.006923835122581434,0.020828558453062293,-0.03524125192858836,0.682,400,heart_rate,1.0,"[[3, 0.5], [2, 0.9], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.004063253474347439,-0.003289700083540348
False,0.033711839100301316,-0.010291453432364428,False,-0.0057301178131161645,12,0.019157588688775373,0.041747733411667376,-0.0026975073393356195,0.0435,,,,,0.0024403822787303353,0.03487203239860043,-0.02999485144823073,0.436,400,heart_rate,1.0,"[[2, 0.65], [2, 0.65], [2, 0.9], [2, 0.8], [3, 0.65]]",occ_pure12,latent,0.013427470875659209,0.08005721129393994
True,0.47598277224055413,0.38392734456575334,True,-0.005087526941855769,12,0.4380156284463329,0.4813745787593147,0.3913930660464389,0.0,,,,,0.42194101290754826,0.4745503014456397,0.3691281350376831,0.0,400,heart_rate,0.0,[],oracle,latent,0.43292810150447714,nan
True,0.08866999581713061,0.028900633552114835,False,-0.0009863327492078966,12,0.06150235008837668,0.09244590491229816,0.03159460597598243,0.0005,,,,,0.04952892874223991,0.0892225669774981,0.011308013936126833,0.0035,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.06051601733916878,0.17962528381190201
False,0.024408034224064498,-0.03697028542175652,False,-0.02227707762254494,12,0.018853567192705478,0.053524587367170716,-0.016390054302794728,0.1435,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.0034235104298394603,-0.004812903192740858
False,0.022274414627579835,-0.007955226289658002,False,-0.002540359844799722,12,0.01131354112798566,0.027807853293376598,-0.004108597302894585,0.0825,,,,,0.012196691713025398,0.033159021288202535,-0.007700211283700381,0.1225,400,heart_rate,1.0,[],twinmap,recorded,0.008773181283185938,nan
False,0.025768594745603085,-0.020094799904805997,False,-0.0072189868754672926,12,0.011437306562318228,0.032284392230999076,-0.008963518886539101,0.139,,,,,0.007641830116690396,0.03704535574124965,-0.02179777590708395,0.308,400,heart_rate,1.0,"[[3, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.9]]",assim_honest,recorded,0.004218319686850935,-0.003289700083540348
False,0.01790700807634764,-0.023155463711678897,False,-0.0029227169457006763,12,0.002008844927269937,0.02370565724494897,-0.01668731586128804,0.4205,,,,,0.002509638411408721,0.03804777544082135,-0.03265956082063723,0.437,400,heart_rate,1.0,"[[2, 0.65], [3, 0.8], [2, 0.5], [2, 0.8], [2, 0.95]]",occ_pure12,recorded,-0.0009138720184307392,0.08005721129393994
True,0.2994464409173071,0.21599742764178503,True,-0.006408386007568545,12,0.266880661593648,0.3071084200496001,0.2245886756808507,0.0,,,,,0.2638957860159189,0.3100485456649863,0.21644476089124565,0.0,400,heart_rate,0.0,[],oracle,recorded,0.26047227558607944,nan
False,0.060948287329389145,-0.006914489007973417,False,-0.008033221717824723,12,0.03752094721903998,0.07565031669806799,-0.0011127193524628595,0.0325,,,,,0.032911235931054716,0.07761657648922747,-0.013175149996146796,0.078,400,heart_rate,1.0,"[[2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5]]",occ_innovation,recorded,0.029487725501215256,0.17962528381190201
False,0.014037963133919959,-0.06592607509821148,False,-0.025302442806528713,12,0.006107339243267784,0.10470763753770329,-0.044147124096383494,0.4015,-0.02547784418973653,0.009954862801172889,-0.06667506548206704,0.9085,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.01919510356326093,-0.06964056255259798
False,0.031074269310113967,-0.010368039771241016,False,0.06962748614829795,12,-0.05644359462337745,0.07058237134943317,-0.15353455252877304,0.737,0.006901150898444897,0.020070836363319963,-0.006376534739191922,0.1615,0.03237899508818143,0.06301063704357446,0.006373721508332359,0.008,285,heart_rate,1.0,[],twinmap,next_draw,0.013183891524920499,nan
False,0.025458751130126203,-0.06447679869852475,False,0.07158745058054417,12,-0.0852805117888139,0.04840954652215904,-0.18237466765954657,0.863,-0.019975801834745344,0.011790346955668314,-0.053310633361215096,0.8945,0.005502042354991188,0.04421495785676101,-0.031639207813048215,0.3925,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.013693061208269741,0.022250069883165913
False,0.026211213941999725,-0.057736009144229314,False,0.08311356591211927,12,-0.09288172092140823,0.03880934597942748,-0.18894138049933284,0.903,-0.01605089563576456,0.011979893312022356,-0.04615160374845844,0.8645,0.00942694855397197,0.05032702682428637,-0.03236381057811279,0.329,285,heart_rate,1.0,"[[0, 0.5], [0, 0.5], [1, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.009768155009288959,0.06030596259372878
False,0.15860147250784853,0.057281397300892586,False,0.1526721778497928,12,-0.03782480372927799,0.11121083144796576,-0.12044672007907292,0.7225,0.10856463349403922,0.14453513447670072,0.06473730470234657,0.0,0.13404247768377575,0.17634585801261882,0.08871111617537199,0.0,285,heart_rate,0.3905,[],oracle,next_draw,0.11484737412051482,nan
False,0.018628399797216023,-0.08263789606120554,False,0.08989362785327737,12,-0.11694382174735263,0.011553126313415023,-0.21100925530145856,0.9605,-0.03333293452055086,0.0033673250699168826,-0.0801667006670528,0.9525,-0.00785509033081433,0.04225637239899796,-0.0632962622817696,0.6225,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [2, 0.5], [3, 0.65], [2, 0.9]]",occ_innovation,next_draw,-0.02705019389407526,0.22363254911673291
False,0.02158782392324871,-0.01562328550339892,False,0.16000343161775388,12,-0.15372069099127827,0.010524493055183631,-0.23733620638242603,0.969,,,,,0.02547784418973653,0.06667506548206703,-0.00995486280117295,0.0915,285,heart_rate,1.0,[],draw_step_only,next_draw,0.0062827406264756025,nan
,0.03135540293050705,-0.02193163494461687,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.005838109028248439,-0.004812903192740858
,0.018373669482550578,-0.03840524846014086,False,nan,12,,,,,,,,,-0.014946792413514709,0.004445544165430979,-0.03509470927252538,0.9255,400,heart_rate,1.0,[],twinmap,latent_memory,-0.00910868338526627,nan
,0.022864980581922295,-0.030684539329204057,False,nan,12,,,,,,,,,-0.008382932168987889,0.018971765923003255,-0.03975288695137455,0.709,400,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.95], [2, 0.5], [3, 0.8]]",assim_honest,latent_memory,-0.0025448231407394495,-0.003289700083540348
,0.055352714949919585,0.0022464121303926114,False,nan,12,,,,,,,,,0.024086469673758604,0.05836821646598671,-0.012083667240838203,0.0905,400,heart_rate,1.0,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,latent_memory,0.029924578702007043,0.08005721129393994
,0.8232501500364687,0.7796232950189107,True,nan,12,,,,,,,,,0.7965669254682394,0.8300501714136819,0.7651240232605535,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050344964878,nan
,0.12787165353519608,0.057955834218000137,False,nan,12,,,,,,,,,0.0889389753431119,0.13113201688764475,0.044277587212062514,0.0,400,heart_rate,0.7535,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.09477708437136034,0.17962528381190201
,0.03316598752375131,-0.06593705460674792,False,nan,12,,,,,-0.006102288381572896,0.04132609601920623,-0.053922207878549774,0.592,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.013398333756015512,-0.06964056255259798
,0.019159619672998906,-0.023723114441091257,False,nan,12,,,,,0.006675282280761863,0.023393706372204837,-0.009138957108117235,0.189,0.012777570662334758,0.047727743156720695,-0.019761392437204435,0.2275,285,heart_rate,1.0,[],twinmap,next_draw_memory,-0.000620763093680754,nan
,0.0015124011860881748,-0.06684359961314133,False,nan,12,,,,,-0.02087090128587099,0.004373549520991332,-0.04951042853137268,0.9465,-0.014768612904298095,0.029857050470918616,-0.062435155022605056,0.754,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [0, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw_memory,-0.028166946660313608,0.022250069883165913
,0.0014275965879592168,-0.05901444322453384,False,nan,12,,,,,-0.016871285934840996,0.003508127910180372,-0.041093259981518034,0.9415,-0.0107689975532681,0.03976114895936639,-0.0620119092006526,0.6885,285,heart_rate,1.0,"[[2, 0.65], [0, 0.5], [0, 0.5], [0, 0.5], [0, 0.5]]",occ_pure12,next_draw_memory,-0.024167331309283613,0.06030596259372878
,0.17658383988527993,0.06361553845873977,False,nan,12,,,,,0.136218187771749,0.18092875771959155,0.0779790165764501,0.0005,0.14232047615332188,0.19931610648026357,0.07402231486681132,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892214239730637,nan
,0.04934017425906965,-0.03451919261152878,False,nan,12,,,,,0.0169699002451853,0.05060677340372349,-0.019177171561153523,0.1535,0.023072188626758194,0.07900276854608633,-0.037089674001641,0.213,285,heart_rate,1.0,"[[2, 0.8], [3, 0.5], [2, 0.8], [3, 0.9], [2, 0.8]]",occ_innovation,next_draw_memory,0.009673854870742682,0.22363254911673291
,0.002743044575383122,-0.02253576020972456,False,nan,12,,,,,,,,,0.006102288381572896,0.05392220787854974,-0.04132609601920623,0.408,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296045374442617,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10678_real_NATMIN_hold1_n400_w24_cap1.0_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.10827790386862844,0.0391579195438775,False,-0.026264311480635794,12,0.10183057378384797,0.14499483313337028,0.05744094297635739,0.0,,,,,,,,,400,heart_rate,0.962,[],flat,latent,0.07556626230321217,0.1309703414894028
True,0.1753641811030171,0.07388817334101816,False,0.0007331403180178553,12,0.12446679894689916,0.17389566151314176,0.07249256103960913,0.0,,,,,0.04963367696170484,0.08064002936646698,0.01982569771749976,0.001,400,heart_rate,0.234,[],twinmap,latent,0.12519993926491702,nan
True,0.1409310668559792,0.07215078503643373,False,-0.0023589542778774675,12,0.11094186505445491,0.14637361140811284,0.07616084338508936,0.0,,,,,0.03301664847336527,0.06696516276855231,-0.003935316742754835,0.038,400,heart_rate,0.479,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.10858291077657745,0.20218514946406863
True,0.14626321130572442,0.07074615991235603,False,-0.0057301178131161645,12,0.11532855149552579,0.15431329341533012,0.07852859778899149,0.0,,,,,0.03403217137919745,0.0798230803131321,-0.01403451629844083,0.0805,400,heart_rate,0.4645,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.10959843368240962,0.22258785840142692
True,0.675281995465822,0.6143193480664388,True,-0.005087526941855769,12,0.6511054725352463,0.682250235050703,0.6181267367273561,0.0,,,,,0.5704516832901784,0.6131296233378387,0.5290222432953648,0.0,400,heart_rate,0.0,[],oracle,latent,0.6460179455933905,nan
True,0.26433922887268585,0.17586692383703104,True,-0.0009863327492078966,12,0.22352814019359957,0.26903200716498527,0.1791037428620599,0.0,,,,,0.1469755451411795,0.19550699216009954,0.0982172203633455,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.22254180744439167,0.4548373628775958
True,0.0831455767221815,0.01000663140637452,False,-0.02227707762254494,12,0.07062996174838687,0.11257115133557079,0.02676942395428479,0.0005,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04835288412584193,0.1309703414894028
True,0.12811175894549537,0.032669821930542894,False,-0.002540359844799722,12,0.08512443124128533,0.13174434235138224,0.035710444158909546,0.001,,,,,0.03423118727064367,0.06084250916202178,0.005305524476323479,0.0115,400,heart_rate,0.8555,[],twinmap,recorded,0.0825840713964856,nan
True,0.13143939692634998,0.056933554351959646,False,-0.0072189868754672926,12,0.10485844469255834,0.14319030746185687,0.06852904302298927,0.0,,,,,0.049286573691249114,0.0889689723088293,0.003038236606619363,0.017,400,heart_rate,0.688,"[[3, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.09763945781709105,0.20218514946406863
True,0.12481066147416019,0.044327416305167594,False,-0.0029227169457006763,12,0.09038779975029643,0.13040551235723896,0.050953804259472546,0.0,,,,,0.03911219867875382,0.0902094354444693,-0.015653626079163922,0.0765,400,heart_rate,0.8285,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.08746508280459575,0.22258785840142692
True,0.3984367238694589,0.3069979621408767,True,-0.006408386007568545,12,0.3631510754170284,0.406606532271877,0.3152800314339633,0.0,,,,,0.3083898052836179,0.3581385612952401,0.25769108462849055,0.0,400,heart_rate,0.0,[],oracle,recorded,0.35674268940945986,nan
True,0.2133230185327724,0.12856818299126063,True,-0.008033221717824723,12,0.18204547276625682,0.2275786821632741,0.135844884275751,0.0,,,,,0.12565936692259017,0.17414164187933054,0.07328561346717755,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,recorded,0.1740122510484321,0.4548373628775958
False,0.03400067403928908,-0.06146674780021398,False,-0.025302442806528713,12,0.01791656548451792,0.1357312716609137,-0.054548129092524295,0.31,-1.328201291461717e-05,0.04263537401645169,-0.050641161399921794,0.492,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.007385877322010792,0.09030451883196267
False,0.02421136356545503,-0.017051893275372813,False,0.06962748614829795,12,-0.06233746516502625,0.07670005701352156,-0.16942719419250382,0.761,0.01466261629236787,0.029040494422835482,-0.0004154507511878124,0.029,0.014675898305282487,0.053981273865400956,-0.01687263992728222,0.2115,285,heart_rate,1.0,[],twinmap,next_draw,0.0072900209832716945,nan
False,0.017636766019037832,-0.06542639224995485,False,0.07158745058054417,12,-0.08833017024978618,0.07097532896040785,-0.19594362364770646,0.8385,-0.009370124360145837,0.021694025971197396,-0.0481784123324512,0.6925,-0.00935684234723122,0.032757989746099864,-0.04790780372558347,0.676,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [1, 0.65], [0, 0.5]]",assim_honest,next_draw,-0.016742719669242012,0.20415579855636912
False,0.009490756517266585,-0.06210906103766946,False,0.08311356591211927,12,-0.10287636628496599,0.04411785573031005,-0.20568033336898775,0.897,-0.012390205063750548,0.01241817122712486,-0.043136795948352485,0.8065,-0.01237692305083593,0.034232696477682234,-0.05627748708855623,0.7075,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [2, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.019762800372846723,0.22301273506884356
False,0.15896165089975534,0.06167862196982154,False,0.1526721778497928,12,-0.03481264910154558,0.13802444386940008,-0.14498314171578328,0.668,0.1252321240573434,0.16288542167620731,0.07291127194996766,0.0,0.12524540607025803,0.17683406172239777,0.07228510800106985,0.0,285,heart_rate,0.3405,[],oracle,next_draw,0.11785952874824723,nan
False,0.02862028282452509,-0.061999309226621176,False,0.08989362785327737,12,-0.10054196761665146,0.038819278708095324,-0.20605807715474728,0.912,-0.003275744454277918,0.032984967518025904,-0.046876300965213565,0.5725,-0.0032624624413633008,0.05002682505921718,-0.05437154979908194,0.569,285,heart_rate,1.0,"[[2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8], [2, 0.9]]",occ_innovation,next_draw,-0.010648339763374093,0.4868869272516362
False,0.0030904047818295613,-0.024824756296424732,False,0.16000343161775388,12,-0.16737602692685005,0.010586196174807232,-0.26201823297629856,0.971,,,,,1.328201291461717e-05,0.050641161399921746,-0.042635374016451705,0.508,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.007372595309096175,nan
,0.10398888212003436,0.03925969512083217,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.982,[],flat,latent_memory,0.0733616133763737,0.1309703414894028
,0.18244676587611763,0.08565337044280562,False,nan,12,,,,,,,,,0.06161733645883771,0.09383857488552935,0.028281112019029782,0.0005,400,heart_rate,0.1305,[],twinmap,latent_memory,0.13497894983521141,nan
,0.1397270114634614,0.06548032990074042,False,nan,12,,,,,,,,,0.03219585443409467,0.07062578722043354,-0.006544811131687584,0.0555,400,heart_rate,0.536,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.10555746781046838,0.20218514946406863
,0.15195099064025835,0.07550725900952289,False,nan,12,,,,,,,,,0.04126722540937611,0.0883525994220014,-0.009058079488528253,0.0505,400,heart_rate,0.3605,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.11462883878574981,0.22258785840142692
,0.8232501442430975,0.7796233283194919,True,nan,12,,,,,,,,,0.7290434440823699,0.7685338884226867,0.6919188839483861,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050574587436,nan
,0.2976804862436171,0.2093000689278662,True,nan,12,,,,,,,,,0.18106912859828794,0.23201677259150638,0.13026904509964946,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.25443074197466164,0.4548373628775958
,0.04930071528330746,-0.0558369715370836,False,nan,12,,,,,0.0077511328505840416,0.05898664913499309,-0.0451651356372438,0.3635,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.00045497512985204214,0.09030451883196267
,0.026151897933164307,-0.018294870679808055,False,nan,12,,,,,0.0128849494845239,0.030865371796566038,-0.004594102949801148,0.065,0.005133816633939858,0.043948609224139436,-0.029968759947270402,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0055887917637919005,nan
,0.013774674264468762,-0.05432626187275898,False,nan,12,,,,,-0.008537671227710764,0.01753944854144093,-0.0373559713825596,0.735,-0.016288804078294805,0.031211832757484185,-0.06575237744175222,0.7525,285,heart_rate,1.0,"[[2, 0.65], [0, 0.9], [2, 0.5], [2, 0.8], [2, 0.65]]",assim_honest,next_draw_memory,-0.015833828948442763,0.20415579855636912
,0.007861248616976162,-0.05195055740124675,False,nan,12,,,,,-0.010483101272753537,0.011351570497642067,-0.03433179927700572,0.822,-0.018234234123337578,0.03640631432004916,-0.07196935141876692,0.7555,285,heart_rate,1.0,"[[2, 0.65], [2, 0.9], [2, 0.8], [2, 0.65], [0, 0.9]]",occ_pure12,next_draw_memory,-0.017779258993485536,0.22301273506884356
,0.17658396791894368,0.06361591353623468,False,nan,12,,,,,0.13621824727847964,0.18092889762716177,0.07797886465485572,0.0005,0.1284671144278956,0.18627215163747707,0.05839001662984563,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892208955774764,nan
,0.09699408357927908,-0.0032360374574023298,False,nan,12,,,,,0.05993536134710831,0.10098408292727801,0.013722784777748373,0.007,0.052184228496524265,0.11685464144787013,-0.01738001459042084,0.059,285,heart_rate,0.994,"[[2, 0.8], [2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,0.05263920362637631,0.4868869272516362
,0.002743109076382841,-0.022535744101970512,False,nan,12,,,,,,,,,-0.0077511328505840416,0.04516513563724376,-0.058986649134993116,0.6365,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296157720731999,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10680_real_NATMIN_hold1_n400_w24_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.0012292285412245738,-0.06342201484456383,False,-0.03049325386693602,12,0.0005503205732431127,0.03326642485072205,-0.033499954121249904,0.4865,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.029942933293692908,-0.05879762955102574
False,0.012339322534452125,-0.011798896474151398,False,0.001621544057250457,12,8.627075173128773e-05,0.013874207574312207,-0.014604834070789219,0.497,,,,,0.03165074810267465,0.05505430365016967,0.008418381183012736,0.0045,400,heart_rate,1.0,[],twinmap,latent,0.0017078148089817446,nan
False,0.007145828868516369,-0.033844514722161455,False,-0.0018715584991355616,12,-0.009282127924761463,0.014124332207421481,-0.036189585177691164,0.7905,,,,,0.018789246869795884,0.04423192739406638,-0.005901339087951485,0.076,400,heart_rate,1.0,"[[1, 0.95], [3, 0.5], [3, 0.9], [0, 0.5], [0, 0.5]]",assim_honest,latent,-0.011153686423897025,-0.020673798156098044
False,0.01643406984304248,-0.02092227009853695,False,-0.010071457667745198,12,0.009932269013652961,0.030552474366489647,-0.01138324420263844,0.179,,,,,0.02980374463960067,0.06590377708785286,-0.003371574071585806,0.0395,400,heart_rate,1.0,"[[0, 0.9], [3, 0.8], [2, 0.9], [3, 0.65], [0, 0.5]]",occ_pure12,latent,-0.00013918865409223713,0.01059573335368691
True,0.37195991976689374,0.2742520688858683,True,0.0007209209600873567,12,0.32158767616907047,0.3723578655391304,0.26977335906249233,0.0,,,,,0.35225153042285073,0.4117356853539181,0.2946903787494961,0.0,400,heart_rate,0.0,[],oracle,latent,0.3223085971291578,nan
False,-0.010350187319830815,-0.0564738817783922,False,0.006462411063134832,12,-0.035740501602716135,-0.013681438648452096,-0.06101741773992857,0.9995,,,,,0.0006648427541116053,0.04054863628982928,-0.03965619596478661,0.4905,400,heart_rate,1.0,"[[2, 0.8], [3, 0.95], [2, 0.5], [3, 0.9], [0, 0.8]]",occ_innovation,latent,-0.029278090539581303,-0.0013632027659122858
False,-0.0029449486283714557,-0.06285934312376963,False,-0.02169410359386048,12,-0.008232885802837098,0.0013044820601418729,-0.017924358737983197,0.9545,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02992698939669758,-0.05879762955102574
False,0.008151430796563136,-0.018526547260140504,False,-0.0016179981699926405,12,-0.0019025512204084993,0.0019335152253774149,-0.005812707999342639,0.821,,,,,0.02640644000629644,0.0471205361497554,0.006014561508300831,0.0095,400,heart_rate,1.0,[],twinmap,recorded,-0.00352054939040114,nan
False,0.020577784149007024,-0.03318979528416052,False,-0.00561306218079638,12,0.0007034553359921425,0.01132353620436015,-0.009407073077506472,0.4465,,,,,0.02501738255189334,0.055211079273760864,-0.00525973856858703,0.053,400,heart_rate,1.0,"[[1, 0.65], [1, 0.5], [1, 0.65], [1, 0.5], [0, 0.65]]",assim_honest,recorded,-0.004909606844804237,-0.020673798156098044
False,0.02161699702572984,-0.02655529224514525,False,0.001541404001683011,12,-0.002209117789887083,0.008757413861040292,-0.013512576178345689,0.6235,,,,,0.029259275608493507,0.06400185748867113,-0.008465847065165294,0.054,400,heart_rate,1.0,"[[1, 0.5], [1, 0.65], [0, 0.5], [1, 0.5], [1, 0.5]]",occ_pure12,recorded,-0.0006677137882040718,0.01059573335368691
False,0.006466800777244678,-0.00853305457417411,False,-0.006082394726721896,12,0.006618165029178558,0.014042568487876751,-0.0006728528079455675,0.037,,,,,0.03046275969915424,0.061150078287219634,-0.0014592338228694877,0.032,400,heart_rate,1.0,[],oracle,recorded,0.0005357703024566618,nan
False,0.16565181942852408,0.08215332055689654,False,0.12717261257156742,12,-0.004926154472881472,0.007016329824330914,-0.017325699250553217,0.7865,,,,,0.15217344749538353,0.20259385483218476,0.09954347552349203,0.0,400,heart_rate,0.226,"[[1, 0.65], [0, 0.65], [1, 0.65], [3, 0.65], [3, 0.8]]",occ_innovation,recorded,0.12224645809868595,-0.0013632027659122858
False,0.40007165001721484,0.22140519306965176,True,0.37792562838426136,12,-0.07976859990597296,-0.03828493490597873,-0.1395140122628326,1.0,-0.1144196689649265,-0.05527242225502574,-0.22175779429366757,1.0,,,,,285,heart_rate,0.0,[],flat,next_draw,0.2981570284782884,-0.08497191432575524
False,0.5550253529757807,0.27493668226171036,True,0.46635771539702586,12,-0.0772628156092866,-0.030117303355538687,-0.1665335089697253,1.0,-0.023481797655475645,-0.011912664786727877,-0.044745888503182646,1.0,0.09093787130945086,0.1820989115419047,0.038814568405407125,0.0,285,heart_rate,0.0,[],twinmap,next_draw,0.38909489978773926,nan
False,0.553784292758439,0.2800407167085792,True,0.4642204292335048,12,-0.07203095874706067,-0.024591946045159775,-0.15555444609760444,0.9985,-0.020387226956770754,-0.007852916036212649,-0.04263460361548807,1.0,0.09403244200815575,0.18365590913293053,0.04245440554628557,0.0,285,heart_rate,0.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.65], [0, 0.5]]",assim_honest,next_draw,0.39218947048644415,0.00028399062467154845
False,0.5716255759677666,0.28581404778235886,True,0.46524565234705095,12,-0.0628253731924171,-0.011649344803542882,-0.15229831031211788,0.994,-0.010156418288581048,-0.0035993139074148744,-0.022347631787383603,0.9995,0.10426325067634545,0.20377085670390455,0.04872584581348341,0.0,285,heart_rate,0.0,"[[0, 0.5], [3, 0.65], [3, 0.9], [3, 0.5], [0, 0.65]]",occ_pure12,next_draw,0.40242027915463385,-0.0045642974718203
False,0.6115295028494928,0.3040720431408413,True,0.46814561532695287,12,-0.04484119777357687,-0.004985801878719579,-0.12325919968302973,0.988,0.010727720110161099,0.03348871710627363,-0.005799335592974791,0.1045,0.1251473890750876,0.23772399470753997,0.0641158557744037,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.423304417553376,nan
False,0.5652260999217837,0.2976913457672732,True,0.46613169329452775,12,-0.06106075266509314,-0.019120086822224037,-0.14736006071035487,0.999,-0.0075057568137802955,0.016207117753456898,-0.03976013440413627,0.7225,0.1069139121511462,0.1968319287335692,0.05747482763569759,0.0,285,heart_rate,0.0,"[[3, 0.8], [2, 0.95], [3, 0.8], [0, 0.9], [0, 0.9]]",occ_innovation,next_draw,0.4050709406294346,0.004856901282565107
False,0.591020782649394,0.29194739194529673,True,0.4733968468199573,12,-0.060820149376742405,-0.009371475007305697,-0.15427501379882982,0.9915,,,,,0.1144196689649265,0.22175779429366752,0.05527242225502565,0.0,285,heart_rate,0.0,[],draw_step_only,next_draw,0.4125766974432149,nan
,0.0003544381560605661,-0.054649172477851164,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,-0.02591611501709168,-0.05879762955102574
,0.006462215978697752,-0.01553522146348707,False,nan,12,,,,,,,,,0.022559053464837442,0.04261989013661579,0.001170838720796641,0.02,400,heart_rate,1.0,[],twinmap,latent_memory,-0.003357061552254237,nan
,0.008996532902126287,-0.026383746664426742,False,nan,12,,,,,,,,,0.019274548571948102,0.0414970932790144,-0.004836548861887368,0.053,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [2, 0.5], [3, 0.95]]",assim_honest,latent_memory,-0.006641566445143576,-0.020673798156098044
,0.02365518844525064,-0.02001913994739578,False,nan,12,,,,,,,,,0.03007398484274515,0.060078066597269844,0.00021072543752561097,0.0245,400,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.95], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.004157869825653471,0.01059573335368691
,0.704091120670617,0.6444597023158599,True,nan,12,,,,,,,,,0.7009213472616121,0.7426135558945441,0.6626887571456453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750052322445205,nan
,0.01712426365525551,-0.022210508582147237,False,nan,12,,,,,,,,,0.02490311802006473,0.05733848984319445,-0.007278233002178972,0.0655,400,heart_rate,1.0,"[[2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8], [0, 0.9]]",occ_innovation,latent_memory,-0.0010129969970269492,-0.0013632027659122858
,0.008337879026002856,-0.06819270007228115,False,nan,12,,,,,-0.019266349788460424,0.015168855906412464,-0.058302809560021075,0.8495,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.025483001382550885,-0.08497191432575524
,0.013002434097474454,-0.015910349264141272,False,nan,12,,,,,0.0067545712645051825,0.019696265519505752,-0.006360058038979538,0.1515,0.026020921052965607,0.056347231931738774,0.0003530068224324258,0.025,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0005379196704147216,nan
,0.007504850804022116,-0.013150776238965206,False,nan,12,,,,,0.006071272041582532,0.013224857308051145,-0.0009103058306939138,0.041,0.025337621830042956,0.06203233339626738,-0.00733850557226485,0.0715,285,heart_rate,1.0,"[[0, 0.5], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,-0.00014537955250792933,0.00028399062467154845
,0.006070466477893342,-0.01671628093243795,False,nan,12,,,,,0.004083786758598329,0.009952987995843567,-0.0010891918981697445,0.07,0.023350136547058753,0.06347601181940453,-0.013460407778494523,0.1125,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [3, 0.9], [2, 0.95], [1, 0.9]]",occ_pure12,next_draw_memory,-0.002132864835492132,-0.0045642974718203
,0.1610274029159677,0.030131057963167753,False,nan,12,,,,,0.11306407509532623,0.1681509175684627,0.03778477411761094,0.002,0.13233042488378666,0.18809653383790736,0.05682925329702679,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684742350123577,nan
,0.0044960752964973896,-0.04745218066871852,False,nan,12,,,,,-0.00989727483178049,0.009882631677449289,-0.03328825791072858,0.826,0.009369074956679935,0.05423510861902751,-0.034335255845398864,0.3465,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [0, 0.9], [0, 0.65], [3, 0.8]]",occ_innovation,next_draw_memory,-0.01611392642587095,0.004856901282565107
,-0.0004996191038422542,-0.018957863782742966,False,nan,12,,,,,,,,,0.019266349788460424,0.058302809560021,-0.015168855906412506,0.1505,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216651594090461,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10681_real_NATMIN_hold1_n400_w24_cap0.5_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
False,0.027091415116854974,-0.03921641618482238,False,-0.03049325386693602,12,0.025530086482346226,0.06424809658924112,-0.014186060179283626,0.1035,,,,,,,,,400,heart_rate,1.0,[],flat,latent,-0.004963167384589795,-0.00560516146644674
False,0.024377839520298348,-0.04156484897046605,False,0.001621544057250457,12,-0.008594987453926617,0.02584103853612828,-0.04283745807448182,0.699,,,,,-0.002010276012086365,0.01483937194408004,-0.019075566445530233,0.629,400,heart_rate,1.0,[],twinmap,latent,-0.00697344339667616,nan
False,0.0389084694836174,-0.02126554086071645,False,-0.0018715584991355616,12,0.012859474666441661,0.04348819446660963,-0.020716632578304604,0.2165,,,,,0.015951083551895895,0.04456996096044769,-0.011869329585287178,0.139,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [2, 0.95]]",assim_honest,latent,0.0109879161673061,0.012338981678937211
True,0.06997984556799469,0.017829195664295295,False,-0.010071457667745198,12,0.05515358706039075,0.08578320455051829,0.02567530834724173,0.0,,,,,0.05004529677723535,0.08804284048609429,0.011297376576544083,0.0035,400,heart_rate,1.0,"[[3, 0.9], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.045082129392645554,0.06283870848205675
True,0.5584743338805095,0.4728418661876393,True,0.0007209209600873567,12,0.5138101746217671,0.558525642060501,0.4721804589866897,0.0,,,,,0.5194942629664443,0.5723964153580196,0.4682315914826098,0.0,400,heart_rate,0.0,[],oracle,latent,0.5145310955818545,nan
True,0.09418718569829614,0.018208530976035486,False,0.006462411063134832,12,0.05146230489779147,0.08808880431433945,0.013338486813191653,0.006,,,,,0.0628878833455161,0.11128982852304296,0.014337876954448731,0.007,400,heart_rate,0.9965,"[[2, 0.9], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.0579247159609263,0.1745501029931923
False,-0.005888922658433636,-0.06633768404651126,False,-0.02169410359386048,12,-0.01215361361198597,0.005731117496112714,-0.030901453185231954,0.903,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.03384771720584645,-0.00560516146644674
False,0.005665764969516369,-0.019029727841642956,False,-0.0016179981699926405,12,-0.0035346512794733886,0.004167129654546188,-0.011205133022495196,0.8135,,,,,0.02869506775638042,0.05163244082570805,0.005679170063014388,0.009,400,heart_rate,1.0,[],twinmap,recorded,-0.005152649449466029,nan
False,0.026273988094892235,-0.025660599484015566,False,-0.00561306218079638,12,0.007337635096309025,0.02428249340562424,-0.009519080146118705,0.207,,,,,0.035572290121359096,0.06659147037090431,0.0035174882086329686,0.0155,400,heart_rate,1.0,"[[1, 0.65], [1, 0.65], [1, 0.65], [1, 0.5], [1, 0.5]]",assim_honest,recorded,0.0017245729155126455,0.012338981678937211
False,0.013275004945130479,-0.043078457868632514,False,0.001541404001683011,12,-0.013408217972548764,0.005874403376640288,-0.03293440340132768,0.9175,,,,,0.021980903234980698,0.0592175256713176,-0.0170542659969533,0.132,400,heart_rate,1.0,"[[3, 0.5], [1, 0.65], [1, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,recorded,-0.011866813970865753,0.06283870848205675
True,0.05725808254636967,0.0028265824103380303,False,-0.006082394726721896,12,0.03748753002563632,0.06529374306368568,0.009687986515539556,0.0075,,,,,0.06525285250476087,0.10614365275886624,0.02228775578406025,0.001,400,heart_rate,1.0,[],oracle,recorded,0.03140513529891442,nan
False,0.1501096188950497,0.0688071684013635,False,0.12717261257156742,12,-0.019014531944991586,0.010074452879333194,-0.04752684895384858,0.908,,,,,0.1420057978324223,0.19340212735266163,0.0914562048632595,0.0,400,heart_rate,0.447,"[[2, 0.65], [0, 0.65], [2, 0.65], [2, 0.65], [3, 0.8]]",occ_innovation,recorded,0.10815808062657584,0.1745501029931923
False,0.26789818764428625,0.11283718492080419,True,0.37792562838426136,12,-0.18893318933393322,-0.11186433820408458,-0.30223285838454217,1.0,-0.11205801452794373,-0.050290426803497545,-0.20111865256160913,1.0,,,,,285,heart_rate,0.0165,[],flat,next_draw,0.18899243905032814,-0.02599596690209416
False,0.37701270906783796,0.17358722680178443,True,0.46635771539702586,12,-0.19882751941586108,-0.10911301197883441,-0.3648673636087653,1.0,-0.033520257597107084,-0.011154317125757904,-0.059631731921893985,0.9995,0.07853775693083664,0.14604727870948397,0.03101453423844581,0.0005,285,heart_rate,0.0005,[],twinmap,next_draw,0.2675301959811648,nan
False,0.3752111775387586,0.16563505994743682,True,0.4642204292335048,12,-0.19854554501936217,-0.10674273844703165,-0.36415583927073886,1.0,-0.03537556936412922,-0.01544695555733042,-0.06307872072183818,1.0,0.0766824451638145,0.14569756730988348,0.025141614950445694,0.002,285,heart_rate,0.0005,"[[3, 0.5], [3, 0.65], [3, 0.9], [3, 0.8], [0, 0.5]]",assim_honest,next_draw,0.26567488421414265,0.023620746872949128
False,0.4172018911395581,0.20314940141490626,True,0.46524565234705095,12,-0.16346483136069778,-0.06959511529007859,-0.3426894895154517,1.0,0.0007303674080813005,0.013404411926400597,-0.01587061039488809,0.462,0.11278838193602503,0.18736319169447457,0.058202536128073884,0.0,285,heart_rate,0.0005,"[[3, 0.9], [2, 0.8], [2, 0.9], [3, 0.95], [3, 0.9]]",occ_pure12,next_draw,0.30178082098635317,0.0550057733739584
False,0.4674112356175998,0.23993372170806204,True,0.46814561532695287,12,-0.12631720402869084,-0.0461770578906111,-0.2897527276658096,1.0,0.040777957719990154,0.07998726412564107,0.009535687222612218,0.0035,0.15283597224793388,0.2404980342004989,0.09113601341738996,0.0,285,heart_rate,0.0,[],oracle,next_draw,0.341828411298262,nan
False,0.39840360406666175,0.17516216555302017,True,0.46613169329452775,12,-0.18572186113037636,-0.1020430463402651,-0.3484659108477943,1.0,-0.020640621414120486,0.0036586836138623275,-0.047939136385482965,0.952,0.09141739311382324,0.17394524415870888,0.030653424308775462,0.0005,285,heart_rate,0.0005,"[[3, 0.8], [2, 0.95], [1, 0.9], [0, 0.9], [3, 0.9]]",occ_innovation,next_draw,0.2804098321641514,0.1479488961066563
False,0.42399953622607334,0.19282735201923779,True,0.4733968468199573,12,-0.17234639324168544,-0.07378151848536169,-0.35956434371859525,1.0,,,,,0.11205801452794373,0.20111865256160913,0.05029042680349754,0.0,285,heart_rate,0.0005,[],draw_step_only,next_draw,0.30105045357827187,nan
,0.03009438722505645,-0.03147794443070013,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.00015026512600657682,-0.00560516146644674
,0.0311097944063486,-0.03707551419504255,False,nan,12,,,,,,,,,-0.0027488198990919255,0.015207106969146225,-0.020652998455748632,0.6355,400,heart_rate,1.0,[],twinmap,latent_memory,-0.0025985547730853487,nan
,0.05236910895304395,-0.01579083022161773,False,nan,12,,,,,,,,,0.02087162329755121,0.052911498781030894,-0.012467630610048908,0.109,400,heart_rate,1.0,"[[3, 0.95], [3, 0.65], [3, 0.95], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.02102188842355779,0.012338981678937211
,0.062348537691007185,0.002784768082394834,False,nan,12,,,,,,,,,0.03470284641011956,0.07123359489119187,-0.0014486985437866249,0.0315,400,heart_rate,1.0,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.65], [3, 0.8]]",occ_pure12,latent_memory,0.034853111536126136,0.06283870848205675
,0.7040911194366894,0.6444596648490827,True,nan,12,,,,,,,,,0.674854923814221,0.7176922118055963,0.6340095617692638,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051889402275,nan
,0.12250645198560428,0.042709475506922695,False,nan,12,,,,,,,,,0.08496811424752837,0.13218093821768567,0.038133818725549516,0.0,400,heart_rate,0.8495,"[[2, 0.9], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.08511837937353495,0.1745501029931923
,0.015294221185344618,-0.0632153385898478,False,nan,12,,,,,-0.014400555171616425,0.022654176648674577,-0.055109838371562234,0.7765,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.020617310880439277,-0.02599596690209416
,0.01577087436471448,-0.01365369702686176,False,nan,12,,,,,0.009367777851822967,0.02233394010082354,-0.003918035388427654,0.0765,0.023768333023439392,0.05587467494871881,-0.003726447235611324,0.0425,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.003151022143000115,nan
,0.01124502576032389,-0.011756725107875237,False,nan,12,,,,,0.008613388205757855,0.01716576370756761,0.0003706253120551895,0.019,0.02301394337737428,0.061513809549705915,-0.010683190654632066,0.102,285,heart_rate,1.0,"[[3, 0.8], [3, 0.9], [3, 0.9], [3, 0.9], [3, 0.9]]",assim_honest,next_draw_memory,0.002396632496935003,0.023620746872949128
,0.01022270175127126,-0.014542954981808492,False,nan,12,,,,,0.0068483519531988835,0.014183461428267104,0.0009351459283714281,0.0095,0.02124890712481531,0.06448101506510481,-0.017363531411982547,0.148,285,heart_rate,1.0,"[[3, 0.9], [0, 0.9], [1, 0.9], [2, 0.9], [1, 0.9]]",occ_pure12,next_draw_memory,0.0006315962443760315,0.0550057733739584
,0.16102729884705158,0.030130988847484833,False,nan,12,,,,,0.11306399903534592,0.16815081428809753,0.03778461338441137,0.002,0.12746455420696234,0.18405931033970907,0.05044991907892707,0.0,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684724332652307,nan
,0.007695967834404071,-0.051557063788538825,False,nan,12,,,,,-0.010024561174674096,0.012734893243809206,-0.03822837213367587,0.784,0.004375993996942329,0.05281522924914311,-0.04422618201462531,0.425,285,heart_rate,1.0,"[[3, 0.9], [2, 0.8], [0, 0.9], [2, 0.8], [3, 0.8]]",occ_innovation,next_draw_memory,-0.016241316883496948,0.1479488961066563
,-0.0004995860354497188,-0.018957954225606293,False,nan,12,,,,,,,,,0.014400555171616425,0.05510983837156222,-0.022654176648674577,0.2235,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216755708822852,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_innovation_bda4ea5_20260918_v1/10682_real_NATMIN_hold1_n400_w24_cap1.0_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11397930482019025,0.03799705726256521,False,-0.03049325386693602,12,0.1063903140866932,0.14935329190600174,0.06238112295046871,0.0,,,,,,,,,400,heart_rate,0.944,[],flat,latent,0.07589706021975717,0.16206017994898536
True,0.16527912593588437,0.07145470704035005,False,0.001621544057250457,12,0.11666071118668353,0.16479590205967207,0.06794588564544551,0.0,,,,,0.042385195024176814,0.06705248666473994,0.01710987171635655,0.0005,400,heart_rate,0.3135,[],twinmap,latent,0.11828225524393399,nan
True,0.12496439616365802,0.046990174291923384,False,-0.0018715584991355616,12,0.09047854160325886,0.13183489337696236,0.04737503326385559,0.0,,,,,0.01270992288436612,0.055232614700369144,-0.029572901327355693,0.276,400,heart_rate,0.821,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0886069831041233,0.1422583978861075
True,0.1390200488775671,0.05919090145125322,False,-0.010071457667745198,12,0.11061209757754609,0.15263150223991093,0.06836516640628239,0.0,,,,,0.024643579690043715,0.07590618942594633,-0.025735905047490813,0.186,400,heart_rate,0.6305,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.10054063990980089,0.1778152841838332
True,0.6518966957352871,0.5792343830452188,True,0.0007209209600873567,12,0.6147364856482909,0.6526829547167303,0.580321554422275,0.0,,,,,0.539560346388621,0.5882225718108185,0.4922508780012547,0.0,400,heart_rate,0.0,[],oracle,latent,0.6154574066083782,nan
True,0.2751789036475067,0.18377041668027397,True,0.006462411063134832,12,0.22439670091721586,0.27067118954118274,0.177248989495592,0.0,,,,,0.15496205176059352,0.21154053074603124,0.10332353571822987,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.2308591119803507,0.46815126967386955
False,0.028813195719554367,-0.04008836546733334,False,-0.02169410359386048,12,0.01805777498551575,0.05114220935306483,-0.01735462880555574,0.145,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.00363632860834473,0.16206017994898536
False,0.02651886398993806,-0.01892529871949242,False,-0.0016179981699926405,12,0.00668743760977597,0.03043155583743237,-0.016407811686378802,0.2825,,,,,0.00870576804812806,0.033030539889049304,-0.01589565929332253,0.259,400,heart_rate,1.0,[],twinmap,recorded,0.00506943943978333,nan
True,0.06773625363679625,-0.0005191471620311583,False,-0.00561306218079638,12,0.04060916248924584,0.07503290157405466,0.006684468348928541,0.0075,,,,,0.03863242891679419,0.07792479293107454,-0.0034243208172858113,0.0345,400,heart_rate,1.0,"[[2, 0.65], [1, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.03499610030844946,0.1422583978861075
False,0.061553085127730035,-0.011927126611272765,False,0.001541404001683011,12,0.024958587584632985,0.05822712786238718,-0.00999989777776382,0.077,,,,,0.030136320194660726,0.07548266549828268,-0.017365787881638586,0.108,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [3, 0.65], [2, 0.65], [3, 0.65]]",occ_pure12,recorded,0.026499991586315996,0.1778152841838332
True,0.17261526629286994,0.08332919667643976,False,-0.006082394726721896,12,0.13681291103020254,0.18366009300987876,0.09118354246493014,0.0,,,,,0.13436684491182538,0.1871859281951034,0.07796617024345326,0.0,400,heart_rate,0.149,[],oracle,recorded,0.13073051630348065,nan
False,0.19247982328757363,0.10438694166132499,True,0.12717261257156742,12,0.020693864327569367,0.06863488709948745,-0.02640789933949727,0.19,,,,,0.15150280550748152,0.20864538276770825,0.09570559288587385,0.0,400,heart_rate,0.029,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_innovation,recorded,0.1478664768991368,0.46815126967386955
False,0.08838331775716361,-0.04736993083493424,False,0.37792562838426136,12,-0.34628457915614375,-0.24207842357281506,-0.49382091350130497,1.0,-0.08839752072888407,-0.026902821982497535,-0.15485726551767898,0.9955,,,,,285,heart_rate,0.9925,[],flat,next_draw,0.03164104922811761,0.15824395708489725
False,0.186448518317466,0.0009622426106607913,False,0.46635771539702586,12,-0.36331595796625304,-0.22127214407775328,-0.5976305529844373,1.0,-0.016996812526228866,0.008684120559710747,-0.04635224277104976,0.905,0.0714007082026552,0.12714782308787267,0.017573117337624396,0.007,285,heart_rate,0.5255,[],twinmap,next_draw,0.10304175743077282,nan
False,0.196300129366145,0.01921256372420863,False,0.4642204292335048,12,-0.34866889494564024,-0.21478059169983466,-0.5696274156518272,1.0,-0.004487035669137107,0.023043696047976518,-0.0372881952530721,0.633,0.08391048505974696,0.1385432976596443,0.03299456982054069,0.002,285,heart_rate,0.4235,"[[3, 0.8], [3, 0.8], [3, 0.9], [3, 0.8], [3, 0.8]]",assim_honest,next_draw,0.11555153428786458,0.20850321996278554
False,0.23015429052594844,0.0429631466078522,False,0.46524565234705095,12,-0.3210402137979521,-0.1819715640589777,-0.5535842569813713,1.0,0.024166868592097157,0.043355610065109386,0.003143651694600988,0.0145,0.11256438932098123,0.174189507729012,0.057532516641112544,0.0,285,heart_rate,0.201,"[[3, 0.9], [2, 0.5], [3, 0.8], [3, 0.9], [1, 0.9]]",occ_pure12,next_draw,0.14420543854909884,0.1967019712316893
False,0.29847443169715926,0.12718230171714662,True,0.46814561532695287,12,-0.25359021919369695,-0.1300591911023578,-0.48293722809444617,1.0,0.09451682617625423,0.1433509662393425,0.04479849735280319,0.0,0.1829143469051383,0.24538697389950603,0.12198216700350495,0.0,285,heart_rate,0.0055,[],oracle,next_draw,0.21455539613325592,nan
False,0.22325724376347844,0.014213907199851184,False,0.46613169329452775,12,-0.33886625010409066,-0.20498009070352666,-0.5741196649110036,1.0,0.007226873233435405,0.050104819041618925,-0.052755210474016115,0.368,0.09562439396231948,0.169832697998586,0.016104856641111706,0.0105,285,heart_rate,0.3455,"[[2, 0.95], [2, 0.95], [1, 0.9], [0, 0.9], [2, 0.8]]",occ_innovation,next_draw,0.1272654431904371,0.4444553760033152
False,0.21006753761966515,0.016598661534413753,False,0.4733968468199573,12,-0.3533582768629556,-0.21086857998718683,-0.5972366203208674,1.0,,,,,0.08839752072888407,0.15485726551767895,0.02690282198249753,0.0045,285,heart_rate,0.3795,[],draw_step_only,next_draw,0.12003856995700168,nan
,0.11808192579396273,0.043312576685474044,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9185,[],flat,latent_memory,0.08095406076659539,0.16206017994898536
,0.17551586381652262,0.07999957038030349,False,nan,12,,,,,,,,,0.04670135892896399,0.07200251541954043,0.020461405762201297,0.0,400,heart_rate,0.1805,[],twinmap,latent_memory,0.12765541969555938,nan
,0.12368459050870532,0.03906669269752863,False,nan,12,,,,,,,,,0.0034998621923898465,0.046581184844860936,-0.04142001501349861,0.431,400,heart_rate,0.859,"[[3, 0.8], [2, 0.8], [2, 0.9], [2, 0.65], [2, 0.8]]",assim_honest,latent_memory,0.08445392295898524,0.1422583978861075
,0.13965454606282157,0.05443443770394771,False,nan,12,,,,,,,,,0.019671295014411116,0.07143732707020087,-0.03263499719439044,0.2425,400,heart_rate,0.629,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.10062535578100651,0.1778152841838332
,0.704091116892545,0.6444596618674924,True,nan,12,,,,,,,,,0.594051117682732,0.6419864005491931,0.5503517237626611,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051784493274,nan
,0.3002658961219122,0.20538813098781836,True,nan,12,,,,,,,,,0.17319464873484935,0.22958941540068295,0.1218665905049903,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.25414870950144475,0.46815126967386955
,0.033920382715771316,-0.051265513902674135,False,nan,12,,,,,0.001128919083137614,0.04233019595875027,-0.04318641522323391,0.4885,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.0050877436623220085,0.15824395708489725
,0.02494761102266905,-0.0067341464981494955,False,nan,12,,,,,0.017101076895675416,0.031228597360316215,0.003098899900849886,0.0105,0.0159721578125378,0.050923467458038336,-0.014251390181761728,0.1465,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.010884414150215793,nan
,0.021736591708085583,-0.0022385658163022125,False,nan,12,,,,,0.01829394456326372,0.02858735162558451,0.008856288277832223,0.0,0.017165025480126106,0.05882677691053833,-0.020512363096160308,0.1815,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.9], [3, 0.8]]",assim_honest,next_draw_memory,0.012077281817804097,0.20850321996278554
,0.012738048944373257,-0.007982344950404213,False,nan,12,,,,,0.01162542395126287,0.01765526702254874,0.006567759389673222,0.0,0.010496504868125256,0.054549291602607165,-0.029575246915299495,0.2885,285,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.9], [3, 0.65], [2, 0.9]]",occ_pure12,next_draw_memory,0.0054087612058032475,0.1967019712316893
,0.1610274793570931,0.03013082698043217,False,nan,12,,,,,0.11306409680624885,0.16815085847015945,0.03778511496292591,0.002,0.11193517772311123,0.1683194401733803,0.03737083862010415,0.0015,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684743406078923,nan
,0.02278092579617964,-0.0936047502817362,False,nan,12,,,,,-0.01965167564478776,0.03175080545420705,-0.07389223933858045,0.771,-0.020780594727925372,0.04289295983199326,-0.08633415172757392,0.736,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [0, 0.9], [1, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,-0.02586833839024738,0.4444553760033152
,-0.0004996134498919963,-0.018957770994547467,False,nan,12,,,,,,,,,-0.001128919083137614,0.04318641522323391,-0.042330195958750275,0.5115,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216662745459622,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10690_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07048087084999557,0.006119171711093322,False,-0.026264311480635794,12,0.06599682033326026,0.1063154143317358,0.024124139130782242,0.0005,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.03973250885262447,0.05761963391800007
True,0.10302440251585832,0.014545425028016234,False,0.0007331403180178553,12,0.05964794607849977,0.103188367867269,0.013283969138016199,0.0035,,,,,0.020648577543893154,0.04545419949476316,-0.003692030752817052,0.0465,400,heart_rate,0.98,[],twinmap,latent,0.060381086396517625,nan
True,0.0887036740090191,0.024579748257827848,False,-0.0023589542778774675,12,0.061501238156923765,0.09542015452378827,0.02856299660133662,0.0,,,,,0.019409775026421827,0.05021302794975944,-0.013522984706939004,0.1205,400,heart_rate,0.9985,"[[3, 0.65], [2, 0.65], [2, 0.8], [2, 0.8], [3, 0.8]]",assim_honest,latent,0.0591422838790463,0.09535670581508193
True,0.09081359112386544,0.029369660749087503,False,-0.0057301178131161645,12,0.0670816702079361,0.09947105228946168,0.03738301965582978,0.0,,,,,0.02161904354219546,0.060131857493185656,-0.018677768079773987,0.1415,400,heart_rate,0.9975,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.06135155239481993,0.14629378516068914
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.5299585434945467,0.5757587385292119,0.48417230666319716,0.0,400,heart_rate,0.0,[],oracle,latent,0.5696910523471712,nan
True,0.18280434958345612,0.0998265810178314,True,-0.0009863327492078966,12,0.14458796201649105,0.18726455254150223,0.10473285542944612,0.0,,,,,0.10386912041465868,0.1508030321914351,0.05809668254721212,0.0,400,heart_rate,0.0445,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.14360162926728315,0.3269451686369742
True,0.048856531580216404,-0.016920368636136114,False,-0.02227707762254494,12,0.041157362203725234,0.08007841001154474,0.0014279611493424398,0.0225,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.018880284581180296,0.05761963391800007
False,0.07471988999834493,-0.004405120387957156,False,-0.002540359844799722,12,0.0399045690518558,0.07867033156543977,-0.0013878827390324253,0.028,,,,,0.01848392462587578,0.038261347773016825,-0.003379795206537492,0.051,400,heart_rate,0.9995,[],twinmap,recorded,0.037364209207056076,nan
True,0.0713861961869102,0.004549525596998689,False,-0.0072189868754672926,12,0.047234734733702766,0.0790433484655537,0.015217365323043505,0.0025,,,,,0.021135463277055178,0.05684581747802019,-0.017740066749550715,0.1265,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.8], [2, 0.65], [3, 0.65]]",assim_honest,recorded,0.04001574785823547,0.09535670581508193
True,0.06953492942502665,0.008189439508424554,False,-0.0029227169457006763,12,0.04368687625984513,0.07423243322323274,0.014341046842440247,0.0025,,,,,0.02188387473296416,0.0644701712329639,-0.02335986053893894,0.146,400,heart_rate,1.0,"[[3, 0.5], [2, 0.8], [2, 0.65], [2, 0.8], [3, 0.65]]",occ_pure12,recorded,0.040764159314144455,0.14629378516068914
True,0.3654994069622077,0.2790492922852915,True,-0.006408386007568545,12,0.331797246666066,0.3725767349295646,0.2870332482255235,0.0,,,,,0.3065085760773172,0.3523212430301192,0.2583881495736058,0.0,400,heart_rate,0.0,[],oracle,recorded,0.3253888606584975,nan
True,0.14380795543268698,0.07287904430811273,False,-0.008033221717824723,12,0.11978802112155007,0.1596620861863995,0.07878505416194591,0.0,,,,,0.09287451482254505,0.13753186137583576,0.04528946481598126,0.0,400,heart_rate,0.412,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,recorded,0.11175479940372535,0.3269451686369742
False,0.021898627079259606,-0.06415018264064906,False,-0.025302442806528713,12,0.01021083738174755,0.12056344550576895,-0.053645071244687405,0.37,-0.011566318804073106,0.028707649876771255,-0.05764089884654059,0.7055,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.015091605424781163,0.005574293378269313
False,0.02331080897754945,-0.015325453719094412,False,0.06962748614829795,12,-0.062182587716614335,0.0739426110370556,-0.16666959846916807,0.764,0.010970185052391668,0.02449975463153349,-0.002826396744367876,0.0635,0.022536503856464773,0.057603048015137076,-0.0070860936274238255,0.07,285,heart_rate,1.0,[],twinmap,next_draw,0.007444898431683611,nan
False,0.013920132147255657,-0.06694836898416773,False,0.07158745058054417,12,-0.09197145510487903,0.05894872978274163,-0.19536073040662746,0.8565,-0.016858717903626808,0.013380973350809029,-0.051826315383783975,0.847,-0.005292399099553702,0.03644825646149753,-0.0446695277247018,0.609,285,heart_rate,1.0,"[[2, 0.8], [0, 0.9], [2, 0.5], [0, 0.5], [0, 0.5]]",assim_honest,next_draw,-0.020384004524334864,0.13796710644671628
False,0.009400147039787646,-0.06569494018821051,False,0.08311356591211927,12,-0.10467544935050188,0.038247341857056714,-0.20533219822776996,0.907,-0.018036596817674555,0.00716068852650976,-0.04853128520578131,0.906,-0.006470278013601449,0.03785215890881612,-0.04959936698955643,0.625,285,heart_rate,1.0,"[[3, 0.9], [2, 0.9], [2, 0.5], [1, 0.5], [0, 0.5]]",occ_pure12,next_draw,-0.021561883438382612,0.13242862860102056
False,0.1583631500786946,0.06149560741123824,False,0.1526721778497928,12,-0.03563609734358841,0.12954375603008486,-0.13742980674025881,0.6795,0.12056136712691246,0.15611480045262685,0.0722854892466707,0.0,0.13212768593098556,0.17867591767393856,0.0824884176062494,0.0,285,heart_rate,0.356,[],oracle,next_draw,0.1170360805062044,nan
False,0.019435063624224397,-0.07737232687968704,False,0.08989362785327737,12,-0.11289106371687052,0.0247435132447981,-0.2169311257425931,0.939,-0.019472149242885095,0.01830163441127254,-0.06513097006895592,0.8365,-0.00790583043881199,0.04243404439110987,-0.05922958759124327,0.6455,285,heart_rate,1.0,"[[1, 0.8], [2, 0.8], [2, 0.8], [3, 0.8], [2, 0.9]]",occ_innovation,next_draw,-0.022997435863593152,0.36800004579770607
False,0.007763837347872744,-0.02156344250881111,False,0.16000343161775388,12,-0.16352871823846193,0.010296774869620575,-0.25497319905643223,0.971,,,,,0.011566318804073106,0.05764089884654052,-0.028707649876771265,0.2945,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.003525286620708057,nan
,0.06412796926859457,0.005470497259599913,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.0361795199401429,0.05761963391800007
,0.11051883509609839,0.018826285288486087,False,nan,12,,,,,,,,,0.029812186290130493,0.06037096154724064,-0.00016621774607894206,0.0255,400,heart_rate,0.96,[],twinmap,latent_memory,0.0659917062302734,nan
,0.09041462805728548,0.02512763837496335,False,nan,12,,,,,,,,,0.023705206254629907,0.05658481530295247,-0.010592790592847073,0.089,400,heart_rate,0.9985,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",assim_honest,latent_memory,0.05988472619477281,0.09535670581508193
,0.09377877965216203,0.031380105003021914,False,nan,12,,,,,,,,,0.028206697760806754,0.06777687088772238,-0.012848744802771333,0.0865,400,heart_rate,0.994,"[[2, 0.5], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.06438621770094966,0.14629378516068914
,0.8232501903679068,0.7796233369977876,True,nan,12,,,,,,,,,0.7662255452848636,0.8037017434281333,0.7325940102260152,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050652250065,nan
,0.2214979464894273,0.1371350656557396,True,nan,12,,,,,,,,,0.14444993970054254,0.19342311706853862,0.09443723491812411,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.18062945964068544,0.3269451686369742
,0.0406415384987345,-0.06211042444032212,False,nan,12,,,,,0.0002040542668957368,0.04947821395949395,-0.05000308350471907,0.484,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.007092047085990316,0.005574293378269313
,0.022412737888274532,-0.02115864694165176,False,nan,12,,,,,0.009516422994316431,0.02697260893052342,-0.00708441836278485,0.1145,0.009312368727420695,0.04678958871272762,-0.02477792031772114,0.3,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.0022203216414303784,nan
,0.00870235566373654,-0.05972677768858168,False,nan,12,,,,,-0.013508750273126147,0.012306162653258308,-0.04234019046223372,0.8535,-0.013712804540021883,0.032731232322057345,-0.06294370371418102,0.727,285,heart_rate,1.0,"[[2, 0.5], [0, 0.9], [2, 0.5], [2, 0.5], [2, 0.65]]",assim_honest,next_draw_memory,-0.0208048516260122,0.13796710644671628
,0.0022592666654987726,-0.05730202007304599,False,nan,12,,,,,-0.015706442734962023,0.005482729790254846,-0.03990345858352308,0.9245,-0.01591049700185776,0.037976418276502916,-0.06834982298931515,0.74,285,heart_rate,1.0,"[[2, 0.65], [1, 0.9], [2, 0.8], [0, 0.5], [3, 0.8]]",occ_pure12,next_draw_memory,-0.023002544087848076,0.13242862860102056
,0.17658381880203863,0.06361575900775748,False,nan,12,,,,,0.1362181940207493,0.18092890836695427,0.07797887592306027,0.0005,0.13601413975385357,0.1931090606566831,0.06579178956827864,0.0,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892209266786325,nan
,0.07021529565589547,-0.028518973101001634,False,nan,12,,,,,0.03378272693250062,0.07042273587340242,-0.010086835872914661,0.0575,0.03357867266560488,0.09669590760924432,-0.034443607074433814,0.1635,285,heart_rate,1.0,"[[2, 0.8], [3, 0.65], [2, 0.8], [3, 0.9], [2, 0.8]]",occ_innovation,next_draw_memory,0.026486625579614564,0.36800004579770607
,0.002743129605186409,-0.022535705037075693,False,nan,12,,,,,,,,,-0.0002040542668957368,0.05000308350471906,-0.049478213959493964,0.516,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296101352886053,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10691_real_NATMIN_hold0_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.20171040220333508,0.09314068071014199,False,-0.014351168572458217,12,0.16424368670612677,0.2203722996456605,0.10488212688408728,0.0,,,,,,,,,400,heart_rate,0.0625,[],flat,latent,0.14989251813366855,0.355723305106036
True,0.2516126418562289,0.13455539800436594,True,0.0022545214570973693,12,0.19292626558792803,0.25118786133346344,0.13486173538089016,0.0,,,,,0.045288268911356844,0.08744487048194304,0.0027049079064728142,0.0205,400,heart_rate,0.002,[],twinmap,latent,0.1951807870450254,nan
True,0.3266005534085126,0.23375924126785017,True,-0.0004737272722559194,12,0.2842389960623708,0.3306405255940371,0.23562869596896915,0.0,,,,,0.13387275065644633,0.18554196831353373,0.08087238614713685,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.2837652687901149,0.608436439416254
True,0.2977786787730675,0.21456982743249453,True,-0.002438540553083568,12,0.26074142757254903,0.300708288427329,0.21950739493678725,0.0,,,,,0.10841036888579691,0.1636440490577939,0.05044326637724394,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.25830288701946547,0.5702616219164114
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.41979853421350266,0.47895964153712006,0.36534319758540906,0.0,400,heart_rate,0.0,[],oracle,latent,0.5696910523471712,nan
True,0.321298136572635,0.23841180564171802,True,-0.0015526033992541155,12,0.2831190368332335,0.3280394752364523,0.23933595340912478,0.0,,,,,0.1316739153003108,0.19845366687740473,0.06457033464205138,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.95]]",occ_innovation,latent,0.28156643343397936,0.6218208906082052
True,0.20171040220333508,0.09314068071014199,False,-0.014351168572458217,12,0.16424368670612677,0.2203722996456605,0.10488212688408728,0.0,,,,,,,,,400,heart_rate,0.0625,[],flat,recorded,0.14989251813366855,0.355723305106036
True,0.2516126418562289,0.13455539800436594,True,0.0022545214570973693,12,0.19292626558792803,0.25118786133346344,0.13486173538089016,0.0,,,,,0.045288268911356844,0.08744487048194304,0.0027049079064728142,0.0205,400,heart_rate,0.002,[],twinmap,recorded,0.1951807870450254,nan
True,0.3266005534085126,0.23375924126785017,True,-0.0004737272722559194,12,0.2842389960623708,0.3306405255940371,0.23562869596896915,0.0,,,,,0.13387275065644633,0.18554196831353373,0.08087238614713685,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.2837652687901149,0.608436439416254
True,0.2977786787730675,0.21456982743249453,True,-0.002438540553083568,12,0.26074142757254903,0.300708288427329,0.21950739493678725,0.0,,,,,0.10841036888579691,0.1636440490577939,0.05044326637724394,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,recorded,0.25830288701946547,0.5702616219164114
True,0.603979332963859,0.5315279464751053,True,-0.005087526941855769,12,0.574778579289027,0.6109644671506685,0.536871973080554,0.0,,,,,0.41979853421350266,0.47895964153712006,0.36534319758540906,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5696910523471712,nan
True,0.321298136572635,0.23841180564171802,True,-0.0015526033992541155,12,0.2831190368332335,0.3280394752364523,0.23933595340912478,0.0,,,,,0.1316739153003108,0.19845366687740473,0.06457033464205138,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.95]]",occ_innovation,recorded,0.28156643343397936,0.6218208906082052
False,0.04421037684704025,-0.03397245191038363,False,-0.025761997441806406,12,0.037090058971614326,0.15059072187075262,-0.029386143972038987,0.146,0.014853348150515977,0.05107128826834108,-0.0271784438266054,0.223,,,,,285,heart_rate,1.0,[],flat,next_draw,0.01132806152980792,0.17434510857742436
False,0.02729235888328785,-0.010721687948173436,False,0.07550763595684562,12,-0.06382684229471214,0.06639177387058602,-0.16579847895859262,0.7775,0.015206080282841539,0.028623251044298387,0.0015024217556856123,0.018,0.00035273213232556166,0.032847278669061224,-0.02735364341318053,0.4945,285,heart_rate,1.0,[],twinmap,next_draw,0.011680793662133482,nan
False,0.04894627972237961,-0.027425953663148872,False,0.07537859534033886,12,-0.05976999990394971,0.09363962464355552,-0.16741448505192766,0.749,0.019133882057097207,0.04796104220908053,-0.011415687066385617,0.113,0.00428053390658123,0.04421154976459443,-0.03557154847104567,0.404,285,heart_rate,1.0,"[[2, 0.5], [1, 0.9], [0, 0.95], [1, 0.9], [2, 0.5]]",assim_honest,next_draw,0.01560859543638915,0.561138073720679
False,0.04974006577467709,-0.019317997599023733,False,0.08878814480784603,12,-0.0688241971016702,0.07324785080656326,-0.16949538368585867,0.808,0.02348923432688388,0.04814731119958567,-0.005114799286383004,0.0575,0.008635886176367902,0.05156485046191669,-0.0344492634268861,0.351,285,heart_rate,1.0,"[[2, 0.5], [2, 0.65], [1, 0.5], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw,0.019963947706175822,0.5327845638454967
False,0.1583631500786946,0.06149560741123824,False,0.1526721778497928,12,-0.03563609734358841,0.12954375603008486,-0.13742980674025881,0.6795,0.12056136712691246,0.15611480045262685,0.0722854892466707,0.0,0.10570801897639648,0.14792465116000272,0.061163527025359946,0.0,285,heart_rate,0.356,[],oracle,next_draw,0.1170360805062044,nan
False,0.10803462066343336,0.011284673713731253,False,0.08526955879890774,12,-0.01997987057885675,0.11593791387978394,-0.1276897262202494,0.597,0.06881497484075905,0.11006539318854282,0.022027379388300263,0.002,0.05396162669024307,0.1049473377057515,0.000977713936037572,0.0225,285,heart_rate,0.9645,"[[2, 0.5], [2, 0.8], [2, 0.5], [2, 0.65], [2, 0.65]]",occ_innovation,next_draw,0.06528968822005099,0.5955331016480244
False,0.007763837347872744,-0.02156344250881111,False,0.16000343161775388,12,-0.16352871823846193,0.010296774869620575,-0.25497319905643223,0.971,,,,,-0.014853348150515977,0.02717844382660539,-0.051071288268341106,0.777,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.003525286620708057,nan
,0.27418749860374325,0.15913666145033886,True,nan,12,,,,,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.21883678295525633,0.355723305106036
,0.31102531086892743,0.19032319150115404,True,nan,12,,,,,,,,,0.03303015487497862,0.07621209538955484,-0.015114987989014575,0.0885,400,heart_rate,0.0,[],twinmap,latent_memory,0.25186693783023495,nan
,0.403937009224327,0.30821676105555285,True,nan,12,,,,,,,,,0.13929902920358983,0.1995394656890072,0.0819390358089984,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.35813581215884616,0.608436439416254
,0.35379042448081943,0.2607790010715102,True,nan,12,,,,,,,,,0.0907981233417059,0.15663294491222973,0.027394776589516785,0.002,400,heart_rate,0.0,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.3096349062969622,0.5702616219164114
,0.8232501903679068,0.7796233369977876,True,nan,12,,,,,,,,,0.5835682822697502,0.64294482051919,0.5299918721607153,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8024050652250065,nan
,0.40592671115000384,0.32834006871772003,True,nan,12,,,,,,,,,0.15024871420619335,0.22030420016808253,0.08177164574716764,0.0,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [2, 0.95]]",occ_innovation,latent_memory,0.36908549716144967,0.6218208906082052
,0.06654831833657945,-0.03006446936787528,False,nan,12,,,,,0.029508614254037613,0.07316862130761512,-0.016194082612877136,0.1045,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,0.02221251290115156,0.17434510857742436
,0.02770426329470921,-0.014449500925388164,False,nan,12,,,,,0.015709021707732473,0.03250923930171789,0.0006231707962079837,0.022,-0.01379959254630514,0.021675339269975336,-0.04547750532432325,0.7865,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.00841292035484642,nan
,0.07755184069101183,-0.006136424887324765,False,nan,12,,,,,0.0459288059257722,0.08273711947227143,0.008606954853149617,0.007,0.016420191671734585,0.05341956317600969,-0.0246411026667181,0.1965,285,heart_rate,1.0,"[[2, 0.8], [1, 0.5], [2, 0.5], [2, 0.65], [2, 0.5]]",assim_honest,next_draw_memory,0.038632704572886145,0.561138073720679
,0.07834466776450731,-0.012182308499736654,False,nan,12,,,,,0.0456947249344164,0.08198117750947778,0.0066128163995091424,0.0125,0.016186110680378785,0.06451155921173754,-0.035617419655296426,0.27,285,heart_rate,0.9995,"[[2, 0.65], [2, 0.8], [2, 0.8], [2, 0.5], [2, 0.8]]",occ_pure12,next_draw_memory,0.038398623581530344,0.5327845638454967
,0.17658381880203863,0.06361575900775748,False,nan,12,,,,,0.1362181940207493,0.18092890836695427,0.07797887592306027,0.0005,0.10670957976671169,0.1585824866889135,0.04523126075048296,0.001,285,heart_rate,0.226,[],oracle,next_draw_memory,0.12892209266786325,nan
,0.1225095455914593,0.027348565706398164,False,nan,12,,,,,0.08370958913296866,0.12418889565139933,0.03906920649957715,0.001,0.05420097487893105,0.10679610417300665,-0.002485316938858073,0.03,285,heart_rate,0.904,"[[2, 0.65], [2, 0.8], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_innovation,next_draw_memory,0.07641348778008261,0.5955331016480244
,0.002743129605186409,-0.022535705037075693,False,nan,12,,,,,,,,,-0.029508614254037613,0.016194082612877088,-0.07316862130761513,0.8955,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.007296101352886053,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10692_synthetic_NATMIN_hold0_n400_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.4017857308570182,0.31394111752015025,True,-0.03315191759826219,12,0.39203038057615147,0.4349258055080366,0.34657613870018616,0.0,,,,,400,heart_rate,0.0,[],flat,latent,0.3588784629778893,0.7886922374167599
True,0.49139000688223994,0.40966668499329656,True,-0.0051068164663155,12,0.45755994811749934,0.4987697344774029,0.4159551189504237,0.0,0.09357466867329456,0.12611364689105647,0.060386810389433616,0.0,400,heart_rate,0.0,[],twinmap,latent,0.45245313165118384,nan
True,0.5290923591691945,0.4543296042313798,True,-0.004260135193291159,12,0.4983086558587604,0.5377226506602957,0.4579283842797441,0.0,0.13517005768757995,0.1796314478487853,0.09334654360789015,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent,0.4940485206654692,0.9238287737088696
True,0.5031352907569296,0.42690993814024486,True,-0.0023551192313318037,12,0.4684200317674766,0.5095929285662406,0.42942954598705635,0.0,0.10718644955825551,0.1591707670406246,0.05953960175992515,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,latent,0.4660649125361448,0.854826397340134
True,0.605272748614869,0.5321318153304121,True,-0.005130761450339083,12,0.5758464183989667,0.6124682531753888,0.537971147412048,0.0,0.2118371939707383,0.25459505204135985,0.17097792781583426,0.0,400,heart_rate,0.0,[],oracle,latent,0.5707156569486276,nan
True,0.41130763673344684,0.33113506261757897,True,0.007291649664092348,12,0.364691448344853,0.4063895352940562,0.32258646448486933,0.0,0.013104635031056078,0.06264134330209145,-0.037297580467460234,0.302,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.9]]",occ_innovation,latent,0.37198309800894536,0.7230324130362391
True,0.4017857308570182,0.31394111752015025,True,-0.03315191759826219,12,0.39203038057615147,0.4349258055080366,0.34657613870018616,0.0,,,,,400,heart_rate,0.0,[],flat,recorded,0.3588784629778893,0.7886922374167599
True,0.49139000688223994,0.40966668499329656,True,-0.0051068164663155,12,0.45755994811749934,0.4987697344774029,0.4159551189504237,0.0,0.09357466867329456,0.12611364689105647,0.060386810389433616,0.0,400,heart_rate,0.0,[],twinmap,recorded,0.45245313165118384,nan
True,0.5290923591691945,0.4543296042313798,True,-0.004260135193291159,12,0.4983086558587604,0.5377226506602957,0.4579283842797441,0.0,0.13517005768757995,0.1796314478487853,0.09334654360789015,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,recorded,0.4940485206654692,0.9238287737088696
True,0.5031352907569296,0.42690993814024486,True,-0.0023551192313318037,12,0.4684200317674766,0.5095929285662406,0.42942954598705635,0.0,0.10718644955825551,0.1591707670406246,0.05953960175992515,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,recorded,0.4660649125361448,0.854826397340134
True,0.605272748614869,0.5321318153304121,True,-0.005130761450339083,12,0.5758464183989667,0.6124682531753888,0.537971147412048,0.0,0.2118371939707383,0.25459505204135985,0.17097792781583426,0.0,400,heart_rate,0.0,[],oracle,recorded,0.5707156569486276,nan
True,0.41130763673344684,0.33113506261757897,True,0.007291649664092348,12,0.364691448344853,0.4063895352940562,0.32258646448486933,0.0,0.013104635031056078,0.06264134330209145,-0.037297580467460234,0.302,400,heart_rate,0.0,"[[2, 0.9], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.9]]",occ_innovation,recorded,0.37198309800894536,0.7230324130362391
,0.5508385208558412,0.48627055286671494,True,nan,12,,,,,,,,,400,heart_rate,0.0,[],flat,latent_memory,0.5201717204737404,0.7886922374167599
,0.619825078159652,0.5603038059877613,True,nan,12,,,,,0.07164275699049483,0.10091993903220622,0.042877676412477424,0.0,400,heart_rate,0.0,[],twinmap,latent_memory,0.5918144774642352,nan
,0.6904605882324482,0.6401954583106657,True,nan,12,,,,,0.14652303638222974,0.18194623856315792,0.11255161638629804,0.0,400,heart_rate,0.0,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",assim_honest,latent_memory,0.6666947568559701,0.9238287737088696
,0.6285526696238081,0.5714386437596546,True,nan,12,,,,,0.07942335213418339,0.12255456863091369,0.038563071497291,0.0,400,heart_rate,0.0,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65], [2, 0.65]]",occ_pure12,latent_memory,0.5995950726079238,0.854826397340134
,0.8230460764418307,0.7796788170693592,True,nan,12,,,,,0.28216251445578666,0.32250664809344404,0.24541789371774525,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.802334234929527,nan
,0.4997488924786703,0.42115239331290893,True,nan,12,,,,,-0.058709930623705886,-0.008948529143583371,-0.10623627377056974,0.987,400,heart_rate,0.0,"[[2, 0.95], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.95]]",occ_innovation,latent_memory,0.4614617898500345,0.7230324130362391


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10693_real_NATMIN_hold1_n400_w24_phenylephrine_heart_rate_h12_seed2026091802/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.07460220963192259,0.005040249862906252,False,-0.010661207337774092,12,0.05120429994389408,0.09094094491947295,0.012319922613641218,0.0075,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.04054309260611999,0.11456963026059097
True,0.1376182440163676,0.046724704780515956,False,0.0002136582344185456,12,0.09292849815411242,0.13718891532613722,0.04910932607973222,0.0,,,,,0.05259906378241097,0.08041345841957455,0.024189710399460634,0.0,400,heart_rate,0.7145,[],twinmap,latent,0.09314215638853096,nan
True,0.06766350176972151,-0.0014496141655389592,False,-0.00911852096594079,12,0.04466711396670331,0.08280683650192182,0.008018469105184977,0.01,,,,,-0.004994499605357472,0.026745766297500657,-0.03940861452980722,0.639,400,heart_rate,1.0,"[[2, 0.65], [2, 0.95], [2, 0.95], [2, 0.95], [2, 0.5]]",assim_honest,latent,0.03554859300076252,0.10768278755425265
True,0.057612053283939355,0.004609383958555038,False,-0.0049479746220038034,12,0.03880298699401663,0.06828872250236254,0.010618438935210538,0.0065,,,,,-0.006688080234107163,0.029504748900331924,-0.04770026496947,0.6565,400,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent,0.03385501237201283,0.10692759629545234
True,0.6024931937279934,0.530479846492267,True,-0.004820468608853101,12,0.5733206893498373,0.6094599097240169,0.5352671329829705,0.0,,,,,0.5279571281348642,0.5736436383049852,0.4804081287698796,0.0,400,heart_rate,0.0,[],oracle,latent,0.5685002207409842,nan
True,0.20919029088488972,0.10746325519470105,True,-0.0015740774831134452,12,0.1606743600510382,0.21047321531890067,0.10939808581844968,0.0,,,,,0.11855718996180475,0.17034500292140875,0.06413981884996163,0.0,400,heart_rate,0.0225,"[[2, 0.9], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent,0.15910028256792474,0.292516743686409
False,0.07078769748731197,-0.0029612947159841584,False,0.010733386582777116,12,0.025303263538713594,0.06231187505437814,-0.012067150053076835,0.1025,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,0.03603665012149071,0.11456963026059097
True,0.11970508227232479,0.02315936224925893,False,0.004159082806542869,12,0.0699889454395255,0.11621524590470793,0.02078181958437064,0.005,,,,,0.038111378124577655,0.07113438152186224,0.005846306830405487,0.011,400,heart_rate,0.9105,[],twinmap,recorded,0.07414802824606836,nan
True,0.08221323409988335,0.0005613242203100028,False,-0.002619907463641269,12,0.046797292845182636,0.08768843712706084,0.005028012711997399,0.015,,,,,0.008140735260050658,0.052302130811336375,-0.03907975611008185,0.3815,400,heart_rate,1.0,"[[2, 0.65], [2, 0.5], [2, 0.5], [1, 0.9], [2, 0.5]]",assim_honest,recorded,0.04417738538154137,0.10768278755425265
True,0.07509046614837614,0.0007225614105479343,False,-0.005186537928664192,12,0.04557666696415419,0.08521094612999704,0.005912140150721498,0.0135,,,,,0.004353478913999287,0.04975181341713697,-0.044822778713066815,0.4485,400,heart_rate,1.0,"[[2, 0.5], [2, 0.5], [2, 0.65], [1, 0.95], [2, 0.8]]",occ_pure12,recorded,0.04039012903549,0.10692759629545234
True,0.33846573956001336,0.25516469400680436,True,-0.002620898619791534,12,0.30219534172505136,0.344034433147525,0.25422956691960114,0.0,,,,,0.2635377929837691,0.31017753865709835,0.20933319445675488,0.0,400,heart_rate,0.0,[],oracle,recorded,0.2995744431052598,nan
True,0.1652003310526808,0.05502541908882219,False,-0.008333563889223017,12,0.12379103886297582,0.18561421967987526,0.060401466143538744,0.0,,,,,0.0794208248522621,0.13420941778858694,0.018688270852687844,0.0045,400,heart_rate,0.384,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,recorded,0.1154574749737528,0.292516743686409
False,0.015612117819611467,-0.06929595636604877,False,-0.036502823972771825,12,0.015141842098669311,0.150297600220641,-0.023550152749660536,0.2345,0.010991460137841136,0.0661735111887192,-0.040087850156921866,0.379,,,,,284,heart_rate,1.0,[],flat,next_draw,-0.021360981874102514,0.12878348305951104
False,0.015218193972939617,-0.10630219626844047,False,0.014797611377741271,12,-0.04827925613096973,0.00788318029920999,-0.08500565288636296,0.9635,-0.0011292027412848071,0.01586249851833107,-0.01945661842169315,0.5655,-0.012120662879125943,0.027431635081795375,-0.061445057539084115,0.6535,284,heart_rate,1.0,[],twinmap,next_draw,-0.03348164475322846,nan
False,0.012021257196565487,-0.11932039253450245,False,0.01711619279286014,12,-0.06172883230327619,-0.00632234093148696,-0.1013306782572119,0.9825,-0.012260197498472403,0.01881267128029002,-0.044251032849379125,0.7955,-0.02325165763631354,0.022993843003120913,-0.07392651088453796,0.82,284,heart_rate,1.0,"[[0, 0.8], [0, 0.5], [0, 0.95], [3, 0.95], [3, 0.5]]",assim_honest,next_draw,-0.04461263951041605,0.10935599731788104
False,0.0009936596588053588,-0.15666472175721705,False,-0.00889273544489999,12,-0.05262154831900001,0.059416806140142275,-0.11393653544376178,0.854,-0.029161841751956352,-0.0025400752991299553,-0.05971188483841308,0.987,-0.04015330188979749,0.019053881207231206,-0.11209109352892524,0.891,284,heart_rate,1.0,"[[0, 0.8], [2, 0.65], [0, 0.95], [2, 0.95], [0, 0.9]]",occ_pure12,next_draw,-0.0615142837639,0.14388313602637326
True,0.14788777288842794,-0.03750328949048878,False,-0.00844978552581721,12,0.0768602484645936,0.18018919570161912,0.0033313234787984572,0.02,0.10076290495072004,0.14895279974296632,0.039951110316369734,0.0005,0.08977144481287891,0.15695058459219763,0.01164915790257163,0.0155,284,heart_rate,0.799,[],oracle,next_draw,0.0684104629387764,nan
False,0.017512645573856442,-0.10984170191791978,False,0.05727602115870045,12,-0.09231183956582889,0.05821995560888323,-0.1635370062702027,0.8885,-0.002683376395184789,0.021370560631179807,-0.027529438967518707,0.6,-0.013674836533025925,0.035163440023927,-0.06544897302059631,0.679,284,heart_rate,1.0,"[[2, 0.95], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.65]]",occ_innovation,next_draw,-0.03503581840712844,0.3588157068043877
False,0.012660741923080972,-0.1079990418683637,False,-0.007783602665674572,12,-0.024568839346269078,0.088803013349657,-0.07279271819132292,0.708,,,,,-0.010991460137841136,0.04008785015692185,-0.06617351118871924,0.621,284,heart_rate,1.0,[],draw_step_only,next_draw,-0.03235244201194365,nan
,0.09174587567980384,0.01782157396105622,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.9975,[],flat,latent_memory,0.05622770402036559,0.11456963026059097
,0.16603532351624709,0.06530429240990777,False,nan,12,,,,,,,,,0.06056383932774645,0.09106513849511838,0.028858069815446235,0.0,400,heart_rate,0.3415,[],twinmap,latent_memory,0.11679154334811204,nan
,0.09160578575014984,0.008713438914490506,False,nan,12,,,,,,,,,-0.004106694831909952,0.03356233884806091,-0.043463157819474414,0.5965,400,heart_rate,0.9965,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.95], [2, 0.5]]",assim_honest,latent_memory,0.052121009188455636,0.10768278755425265
,0.08197547540676804,0.015185201501633244,False,nan,12,,,,,,,,,-0.005395871360429627,0.037065797002412075,-0.0505476793061849,0.6035,400,heart_rate,0.999,"[[2, 0.8], [2, 0.5], [2, 0.8], [2, 0.65], [2, 0.8]]",occ_pure12,latent_memory,0.05083183265993596,0.10692759629545234
,0.8241528445634846,0.780416853794519,True,nan,12,,,,,,,,,0.747213028857866,0.7908465790265622,0.7063915585971513,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8034407328782316,nan
,0.22030509474899115,0.11316407836162898,True,nan,12,,,,,,,,,0.11378093281901369,0.16740973428088,0.05398099390619395,0.0,400,heart_rate,0.0125,"[[2, 0.8], [2, 0.9], [2, 0.9], [2, 0.9], [2, 0.8]]",occ_innovation,latent_memory,0.17000863683937928,0.292516743686409
,0.020931752160737206,-0.06761164326189617,False,nan,12,,,,,0.0020260725124183754,0.03446325220664836,-0.03793220405392239,0.473,,,,,284,heart_rate,1.0,[],flat,next_draw_memory,-0.01705339320444521,0.12878348305951104
,0.0029448837202960014,-0.0822683948158593,False,nan,12,,,,,-0.015576903897969618,0.013533231953152888,-0.050622657920810755,0.8495,-0.017602976410387994,0.015844784022429743,-0.046246693003894425,0.86,284,heart_rate,1.0,[],twinmap,next_draw_memory,-0.034656369614833205,nan
,-0.0026781861158635474,-0.08038317148480069,False,nan,12,,,,,-0.016839265002418502,0.007505803510868825,-0.04839247561976389,0.8945,-0.018865337514836877,0.020408972447333015,-0.05267169515541383,0.8325,284,heart_rate,1.0,"[[1, 0.8], [3, 0.65], [3, 0.95], [3, 0.65], [3, 0.5]]",assim_honest,next_draw_memory,-0.03591873071928209,0.10935599731788104
,-0.007782207600800731,-0.09294492928056773,False,nan,12,,,,,-0.023260815024579662,0.0022913846525960497,-0.06179181777027987,0.9455,-0.025286887536998037,0.022224982676014107,-0.06790251174726758,0.847,284,heart_rate,1.0,"[[0, 0.8], [0, 0.95], [3, 0.9], [3, 0.65], [3, 0.65]]",occ_pure12,next_draw_memory,-0.04234028074144325,0.14388313602637326
,0.10541924490227432,-0.03875326503879752,False,nan,12,,,,,0.06240122703908113,0.11657660762545916,-0.006690446891128953,0.04,0.060375154526662755,0.12309450512266766,-0.008357810914133023,0.0445,284,heart_rate,0.975,[],oracle,next_draw_memory,0.043321761322217545,nan
,-0.015139704849193969,-0.1315543330096566,False,nan,12,,,,,-0.04765287955177899,-0.006508287035890648,-0.10220513639545127,0.99,-0.04967895206419737,0.0011771489218172229,-0.10377049905191083,0.972,284,heart_rate,1.0,"[[1, 0.9], [2, 0.95], [2, 0.95], [2, 0.65], [2, 0.5]]",occ_innovation,next_draw_memory,-0.06673234526864258,0.3588157068043877
,-0.004323872641870607,-0.04049449290520217,False,nan,12,,,,,,,,,-0.0020260725124183754,0.037932204053922385,-0.03446325220664836,0.527,284,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.019079465716863586,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_registered_phenylephrine_hr_74b00a3_20260919_v1/10694_real_FIX19_hold1_n400_w24_phenylephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.11041363810390685,0.0010645598242517292,False,-0.026763228012992357,12,0.0871776170433971,0.14051380343731448,0.031160290044965556,0.0005,,,,,,,,,400,heart_rate,0.964,[],flat,latent,0.06041438903040475,0.13665592187078002
True,0.12903602596006983,0.036578078334221754,False,-5.4781133854930886e-05,12,0.08533995428838037,0.1327647962452655,0.03829532448805027,0.0,,,,,0.024870784124120693,0.05850202007359882,-0.006649919442647359,0.0625,400,heart_rate,0.8105,[],twinmap,latent,0.08528517315452544,nan
True,0.1467721047765125,0.06439499078071549,False,-0.00045254660048477113,12,0.10766801583627028,0.1490126302591776,0.06462444972342804,0.0,,,,,0.04680108020538076,0.08660054274232352,0.0074171630967134975,0.0115,400,heart_rate,0.4725,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",assim_honest,latent,0.10721546923578551,0.20765573209288357
True,0.13939588847847406,0.05874313734518096,False,-0.0023306809527952055,12,0.10241983839134328,0.14388482804867506,0.05998003644221745,0.0,,,,,0.039674768408143324,0.08264712883271902,-0.004674467875289126,0.04,400,heart_rate,0.607,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",occ_pure12,latent,0.10008915743854807,0.19590262539815118
True,0.6090235421084179,0.5330106758459706,True,-0.006964919725322316,12,0.5800105636436956,0.6176234073568819,0.5412456256078186,0.0,,,,,0.5126312548879686,0.5748558551985145,0.45559545973950116,0.0,400,heart_rate,0.0,[],oracle,latent,0.5730456439183733,nan
True,0.1465834028317806,0.03801075001762249,False,-0.004554823718096568,12,0.1016613764878469,0.15102444954659516,0.04778090556466568,0.0,,,,,0.036692163739345585,0.0884145489099714,-0.01310909850812435,0.0875,400,heart_rate,0.604,"[[2, 0.8], [2, 0.5], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent,0.09710655276975033,0.25770227278338254
True,0.08001057454025462,0.014248089700245978,False,-0.018809384154403697,12,0.06829188528216101,0.1041260609004242,0.03352693114537493,0.0,,,,,,,,,400,heart_rate,0.9995,[],flat,recorded,0.04948250112775732,0.13665592187078002
False,0.07481008440761035,-0.009500368354236543,False,-0.0007225577965925822,12,0.03519813699110386,0.0758213721619123,-0.005839004176438229,0.047,,,,,-0.015006921933246042,0.0043080528918007606,-0.03776421787329187,0.931,400,heart_rate,0.9995,[],twinmap,recorded,0.034475579194511274,nan
True,0.10613790692828451,0.03507550576852176,False,-0.0015140159402498021,12,0.07278040626913107,0.1062933758478825,0.037429582785205966,0.0,,,,,0.02178388920112395,0.04693965740845512,-0.0027173372136201275,0.0425,400,heart_rate,0.974,"[[2, 0.95], [3, 0.95], [1, 0.95], [3, 0.95], [3, 0.95]]",assim_honest,recorded,0.07126639032888127,0.20765573209288357
True,0.08641938263754306,0.020312949654913915,False,-0.0026673272337676135,12,0.05854696562594286,0.0907402897678243,0.026052734748194535,0.0,,,,,0.006397137264417929,0.03908513818981686,-0.02525364422433739,0.3365,400,heart_rate,0.999,"[[1, 0.95], [3, 0.95], [2, 0.95], [1, 0.95], [2, 0.9]]",occ_pure12,recorded,0.055879638392175246,0.19590262539815118
True,0.36844059104129795,0.2803772264574155,True,-0.00821463327685823,12,0.33584180026496224,0.3771106419452964,0.2899068599130548,0.0,,,,,0.2781446658603467,0.32575314048023024,0.2282018278303302,0.0,400,heart_rate,0.0,[],oracle,recorded,0.327627166988104,nan
True,0.11448662255188966,0.02475447499406851,False,0.0016827437771362863,12,0.0720030918401019,0.11596323559848688,0.024754051056120694,0.0015,,,,,0.024203334489480866,0.06653724767367039,-0.022359629133429818,0.152,400,heart_rate,0.932,"[[2, 0.8], [2, 0.65], [2, 0.65], [2, 0.9], [2, 0.65]]",occ_innovation,recorded,0.07368583561723818,0.25770227278338254
False,0.022926709006364208,-0.06161205849733051,False,0.003257754736698537,12,-0.01576972254905118,0.07648075064233742,-0.0734019688447824,0.6385,-0.009205071611948723,0.02859217907609655,-0.054928813722992575,0.6655,,,,,285,heart_rate,1.0,[],flat,next_draw,-0.012511967812352642,0.08422366264734138
False,0.02328968617107027,-0.016560939543213932,False,0.06073322668686798,12,-0.05355836117661006,0.08993234345330495,-0.1554911766503813,0.7155,0.010481761710661841,0.024556722648246272,-0.004247459456728863,0.084,0.019686833322610564,0.05385977258379275,-0.008128677132375747,0.0905,285,heart_rate,1.0,[],twinmap,next_draw,0.007174865510257922,nan
False,0.023253848172217366,-0.0578441486262342,False,0.07178431806177221,12,-0.0838507456444576,0.07148685539907525,-0.19031337300561782,0.8315,-0.008759531382281471,0.02043641998395018,-0.04548188624011712,0.699,0.0004455402296672517,0.04036828066059855,-0.03737628768148087,0.494,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",assim_honest,next_draw,-0.01206642758268539,0.15332157431922677
False,0.00911291704392396,-0.020063257209492195,False,0.08293322172245077,12,-0.08547192660000325,0.05325483576898462,-0.18686783534488882,0.858,0.0007681913228514414,0.0068679295722336225,-0.00620219012133365,0.3935,0.009973262934800164,0.05332560360619442,-0.027122399371748363,0.3045,285,heart_rate,1.0,"[[2, 0.5], [0, 0.5], [2, 0.95], [0, 0.5], [0, 0.95]]",occ_pure12,next_draw,-0.002538704877552478,0.1480388039828311
False,0.1575532174372241,0.06313587679495865,False,0.1472709297538406,12,-0.029568952659913883,0.14096771688032436,-0.13090900746155085,0.6485,0.12100887329433063,0.15612474506853546,0.07297567319532572,0.0,0.13021394490627936,0.17556615081931465,0.0807387691659431,0.0,285,heart_rate,0.34,[],oracle,next_draw,0.11770197709392671,nan
False,-0.000872207073876004,-0.12071890745363725,False,0.08173781149661141,12,-0.13730748426537143,0.05861315830990826,-0.2711107011499135,0.9155,-0.052262776568356095,-0.0009161702068764399,-0.11348368549519128,0.9775,-0.04305770495640737,0.013870151095710319,-0.09474567678977966,0.9315,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.65], [2, 0.95], [1, 0.5]]",occ_innovation,next_draw,-0.055569672768760014,0.17564079718339443
False,0.007667315112437111,-0.020787263502569302,False,0.15381322809445608,12,-0.15712012429486,0.02042298055581305,-0.2496294873043473,0.9615,,,,,0.009205071611948723,0.054928813722992575,-0.02859217907609655,0.3345,285,heart_rate,1.0,[],draw_step_only,next_draw,-0.0033068962004039193,nan
,0.14081672389090102,0.03448562011611784,False,nan,12,,,,,,,,,,,,,400,heart_rate,0.732,[],flat,latent_memory,0.08863530219480498,0.13665592187078002
,0.15816258827586133,0.06199346792783628,False,nan,12,,,,,,,,,0.02142434548914629,0.05990563247124882,-0.01603276737562245,0.1405,400,heart_rate,0.416,[],twinmap,latent_memory,0.11005964768395127,nan
,0.15289705189230618,0.0684106758382847,False,nan,12,,,,,,,,,0.023232201934069274,0.06493606487429741,-0.01889995269263548,0.146,400,heart_rate,0.3725,"[[1, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [3, 0.9]]",assim_honest,latent_memory,0.11186750412887425,0.20765573209288357
,0.14832505575112298,0.06737430502691195,False,nan,12,,,,,,,,,0.02124090074845808,0.06639026053780238,-0.023817035420924913,0.179,400,heart_rate,0.41,"[[2, 0.9], [2, 0.95], [2, 0.9], [2, 0.95], [2, 0.9]]",occ_pure12,latent_memory,0.10987620294326306,0.19590262539815118
,0.8246841825851563,0.7822542191268269,True,nan,12,,,,,,,,,0.7161670061429815,0.7732016920089175,0.6636497232022104,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.8048023083377864,nan
,0.18578040517536873,0.06246233936657425,False,nan,12,,,,,,,,,0.039910843139996266,0.09461615623045773,-0.020290626623884256,0.106,400,heart_rate,0.2195,"[[2, 0.65], [2, 0.65], [2, 0.65], [2, 0.8], [2, 0.65]]",occ_innovation,latent_memory,0.12854614533480124,0.25770227278338254
,0.0467278456107127,-0.05357432589731916,False,nan,12,,,,,0.00708414566261828,0.05372859119221991,-0.04265414246029746,0.371,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-6.955430407318275e-05,0.08422366264734138
,0.024167633078872017,-0.019928954326767445,False,nan,12,,,,,0.011536955325883391,0.028633656908779212,-0.005296474716039462,0.0785,0.0044528096632651115,0.04050401644612346,-0.027310054482548453,0.3995,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.004383255359191929,nan
,0.01440913066640074,-0.04881884040038104,False,nan,12,,,,,-0.006054002850339302,0.016620131466718053,-0.03175017497634528,0.704,-0.013138148512957581,0.030603648378932792,-0.0587350045748944,0.7405,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [0, 0.95], [0, 0.95]]",assim_honest,next_draw_memory,-0.013207702817030764,0.15332157431922677
,0.015244911432923494,-0.043195664177956936,False,nan,12,,,,,-0.00339435623974782,0.017218062398046356,-0.025522950996673992,0.6415,-0.0104785019023661,0.03788648801476115,-0.06008806576097555,0.6865,285,heart_rate,1.0,"[[2, 0.65], [0, 0.95], [0, 0.95], [1, 0.9], [0, 0.95]]",occ_pure12,next_draw_memory,-0.010548056206439282,0.1480388039828311
,0.17679325636391818,0.06526259372544337,False,nan,12,,,,,0.13716467705087165,0.18158204207476852,0.07900747630181106,0.0005,0.13008053138825337,0.18757042009386107,0.06041423975340193,0.0,285,heart_rate,0.2165,[],oracle,next_draw_memory,0.1300109770841802,nan
,0.024176187454613928,-0.09362303286898019,False,nan,12,,,,,-0.019509296374257135,0.029481773573028506,-0.08618935988516838,0.744,-0.026593442036875414,0.03318350438172489,-0.09297417285516882,0.7965,285,heart_rate,1.0,"[[2, 0.9], [0, 0.5], [2, 0.8], [2, 0.65], [1, 0.5]]",occ_innovation,next_draw_memory,-0.026662996340948597,0.17564079718339443
,0.002807748749802157,-0.022396991949424617,False,nan,12,,,,,,,,,-0.00708414566261828,0.04265414246029745,-0.05372859119221993,0.629,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.0071536999666914625,nan


==> source_data/Supplementary_Tables_S2_S8/g2_washout_occupancy_benchmark_threshold_control_bda4ea5_20260918_v1/10686_real_NATMIN_hold1_n400_w24_cap0.75_norepinephrine_heart_rate_h12/cells.csv <==
beats_control,ci_high,ci_low,clears,ctrl,horizon_h,minus_control,minus_control_ci_high,minus_control_ci_low,minus_control_p_le_zero,minus_draw_step,minus_draw_step_ci_high,minus_draw_step_ci_low,minus_draw_step_p_le_zero,minus_flat,minus_flat_ci_high,minus_flat_ci_low,minus_flat_p_le_zero,n,outcome,p_below_bar,picks,rung,target_kind,tau,trait_r2
True,0.0680034433754598,-0.0034636526405294687,False,-0.03049325386693602,12,0.06314343384266996,0.1038646058936885,0.020931189001594307,0.002,,,,,,,,,400,heart_rate,1.0,[],flat,latent,0.03265017997573394,0.07310128119827752
True,0.09390829195369214,0.00619202421627772,False,0.001621544057250457,12,0.04894328087653643,0.09349112054595582,0.0022210900118424803,0.0185,,,,,0.01791464495805295,0.04078382421866784,-0.003811251776125643,0.055,400,heart_rate,0.9925,[],twinmap,latent,0.05056482493378689,nan
True,0.0822054681859753,0.005957273045777539,False,-0.0018715584991355616,12,0.0492872600963159,0.08763563087058979,0.007309991113673764,0.0095,,,,,0.014765521621446398,0.05244390674035873,-0.022169186055147526,0.2145,400,heart_rate,0.9985,"[[3, 0.8], [3, 0.65], [3, 0.9], [2, 0.65], [3, 0.8]]",assim_honest,latent,0.04741570159718034,0.06285116671599189
True,0.09731276920214166,0.0319829462706938,False,-0.010071457667745198,12,0.07618585743875517,0.11193699475558806,0.039825345566195415,0.0,,,,,0.03346421979527603,0.07833832373156357,-0.009712938995383493,0.0685,400,heart_rate,0.9925,"[[2, 0.8], [3, 0.8], [3, 0.8], [2, 0.8], [3, 0.8]]",occ_pure12,latent,0.06611439977100997,0.12118040441071154
True,0.623692839117782,0.5458290294716828,True,0.0007209209600873567,12,0.5833091747001202,0.6240463186140746,0.5467171224290386,0.0,,,,,0.5513799156844736,0.6015802527970465,0.503843923968893,0.0,400,heart_rate,0.0,[],oracle,latent,0.5840300956602076,nan
True,0.19519441438518956,0.11167512439881544,True,0.006462411063134832,12,0.1483892946240668,0.18947469103455752,0.10598795217386323,0.0,,,,,0.1222015257114677,0.17427011759352176,0.07400551092060312,0.0,400,heart_rate,0.015,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent,0.15485170568720164,0.33792219869825213
False,0.0052598742373727815,-0.05922806125769058,False,-0.02169410359386048,12,-0.0036973962771449376,0.0223405973734348,-0.031369725160755625,0.615,,,,,,,,,400,heart_rate,1.0,[],flat,recorded,-0.02539149987100542,0.07310128119827752
False,0.00669484216088598,-0.01708219840212097,False,-0.0016179981699926405,12,-0.002220345175941274,0.008782829171001377,-0.01322562490489062,0.652,,,,,0.021553156525071504,0.04727974626633586,-0.004283839205912218,0.0485,400,heart_rate,1.0,[],twinmap,recorded,-0.0038383433459339145,nan
False,0.039003623438327466,-0.021649362320465843,False,-0.00561306218079638,12,0.015084355509195402,0.0437120789768817,-0.01267768491786285,0.151,,,,,0.03486279319940444,0.07212278681445299,-0.0022936003515292456,0.032,400,heart_rate,1.0,"[[3, 0.65], [1, 0.8], [2, 0.65], [1, 0.65], [3, 0.65]]",assim_honest,recorded,0.009471293328399022,0.06285116671599189
False,0.032193259631070704,-0.030503840696459356,False,0.001541404001683011,12,0.0013616827443353463,0.027372651561711536,-0.02737612687349899,0.4325,,,,,0.028294586617023776,0.06956939635311812,-0.014769063409615781,0.1005,400,heart_rate,1.0,"[[3, 0.65], [1, 0.65], [3, 0.65], [1, 0.8], [3, 0.65]]",occ_pure12,recorded,0.0029030867460183574,0.12118040441071154
True,0.11509368579329052,0.0377037160108862,False,-0.006082394726721896,12,0.08475624521494729,0.12525201905509362,0.045348756110471664,0.0,,,,,0.10406535035923081,0.15379770550579944,0.051430687092474704,0.0,400,heart_rate,0.919,[],oracle,recorded,0.0786738504882254,nan
False,0.14234824640401128,0.060441991220410024,False,0.12717261257156742,12,-0.02546567351902962,0.013316393450456078,-0.06600134345967255,0.887,,,,,0.12709843892354322,0.17963066510299058,0.07692926901543716,0.0,400,heart_rate,0.568,"[[2, 0.65], [3, 0.9], [2, 0.65], [2, 0.65], [3, 0.8]]",occ_innovation,recorded,0.1017069390525378,0.33792219869825213
False,0.15016929120949743,-0.019016102144710965,False,0.37792562838426136,12,-0.30316521073441927,-0.1964210845596929,-0.4566409918003608,1.0,-0.1185843587380101,-0.05869890627876065,-0.19450614320086493,1.0,,,,,285,heart_rate,0.785,[],flat,next_draw,0.07476041764984209,0.060936870383244135
False,0.259817285449582,0.07169860435079596,False,0.46635771539702586,12,-0.2952752035571926,-0.17285830678304923,-0.5092878228100717,1.0,-0.02226226454801894,0.00038033940118428305,-0.049707007255489974,0.972,0.09632209418999116,0.1573150667495984,0.04710688585957544,0.0,285,heart_rate,0.082,[],twinmap,next_draw,0.17108251183983325,nan
False,0.2674668628324273,0.09032700503752222,True,0.4642204292335048,12,-0.2820672753676886,-0.1652924069267944,-0.4806636205427795,1.0,-0.011191622522035982,0.015728306758105444,-0.04199758288586617,0.8,0.10739273621597412,0.16879858682442278,0.0582053041578829,0.0,285,heart_rate,0.0465,"[[3, 0.5], [3, 0.65], [3, 0.8], [3, 0.8], [3, 0.65]]",assim_honest,next_draw,0.1821531538658162,0.09827059906673918
False,0.2963795614481308,0.11043023611895894,True,0.46524565234705095,12,-0.26215987061839363,-0.1424659324528042,-0.48134829825052183,1.0,0.009741005340805131,0.029629047294684168,-0.011298041004327223,0.165,0.12832536407881523,0.19638510347958826,0.07389645193711755,0.0,285,heart_rate,0.021,"[[3, 0.9], [3, 0.5], [3, 0.9], [3, 0.95], [1, 0.9]]",occ_pure12,next_draw,0.20308578172865732,0.11889518707158142
False,0.36094029618593215,0.17644978033359213,True,0.46814561532695287,12,-0.2027503947889584,-0.09765391054368924,-0.40556964985830846,1.0,0.07205044415014228,0.12056690689758298,0.028105176056137694,0.0,0.19063480288815238,0.26254357226174885,0.13076687733808076,0.0,285,heart_rate,0.001,[],oracle,next_draw,0.26539522053799447,nan
False,0.2853287316029304,0.08395968669214313,False,0.46613169329452775,12,-0.27791464803838595,-0.16479398440974477,-0.4916437204372752,1.0,-0.005127731131710389,0.029072667139948407,-0.0492948325556801,0.6035,0.11345662760629971,0.18865650495833614,0.051040981146414505,0.0005,285,heart_rate,0.053,"[[3, 0.8], [2, 0.95], [0, 0.9], [0, 0.9], [2, 0.8]]",occ_innovation,next_draw,0.1882170452561418,0.30820015520793653
False,0.2946033951536313,0.08790086011486292,True,0.4733968468199573,12,-0.2800520704321051,-0.15093684392795992,-0.5136670152986308,1.0,,,,,0.1185843587380101,0.19450614320086482,0.05869890627876061,0.0,285,heart_rate,0.049,[],draw_step_only,next_draw,0.1933447763878522,nan
,0.07197915670457973,0.0031724731687956154,False,nan,12,,,,,,,,,,,,,400,heart_rate,1.0,[],flat,latent_memory,0.037798604474405195,0.07310128119827752
,0.10875708174546231,0.020924061795634545,False,nan,12,,,,,,,,,0.027073271611988026,0.05076854180407835,0.003570659971539561,0.0125,400,heart_rate,0.9635,[],twinmap,latent_memory,0.06487187608639322,nan
,0.08255772008007016,0.004704027015366865,False,nan,12,,,,,,,,,0.008568225438491228,0.048235014141716305,-0.031387019008509355,0.318,400,heart_rate,0.9985,"[[2, 0.8], [3, 0.65], [3, 0.9], [3, 0.5], [3, 0.65]]",assim_honest,latent_memory,0.04636682991289642,0.06285116671599189
,0.1022841358031959,0.034335620747511494,False,nan,12,,,,,,,,,0.03243868534008143,0.07508112495040929,-0.010783938079363316,0.0785,400,heart_rate,0.983,"[[2, 0.8], [2, 0.8], [3, 0.8], [2, 0.8], [2, 0.8]]",occ_pure12,latent_memory,0.07023728981448663,0.12118040441071154
,0.7040911244069351,0.644459632206731,True,nan,12,,,,,,,,,0.6372065710912883,0.6830197585990171,0.5940100791256453,0.0,400,heart_rate,0.0,[],oracle,latent_memory,0.6750051755656935,nan
,0.22538450746268582,0.1363684298285126,True,nan,12,,,,,,,,,0.14527100654324399,0.19754531360152924,0.09619354199175174,0.0,400,heart_rate,0.0005,"[[2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8], [2, 0.8]]",occ_innovation,latent_memory,0.18306961101764918,0.33792219869825213
,0.024451758245994642,-0.05717411010665293,False,nan,12,,,,,-0.0071417599023932965,0.031652855719099926,-0.04920768001999496,0.648,,,,,285,heart_rate,1.0,[],flat,next_draw_memory,-0.01335851021463852,0.060936870383244135
,0.019802463297619567,-0.010258639643825035,False,nan,12,,,,,0.01289114224562904,0.026366957937197455,-0.0006891805433691889,0.0315,0.020032902148022336,0.053606427493295986,-0.008934554851245214,0.088,285,heart_rate,1.0,[],twinmap,next_draw_memory,0.006674391933383816,nan
,0.015532578090986434,-0.00807243499692597,False,nan,12,,,,,0.012553076871850255,0.02185897123553303,0.0036156475907641373,0.004,0.01969483677424355,0.05923616827904571,-0.016068819013686588,0.142,285,heart_rate,1.0,"[[3, 0.8], [2, 0.9], [3, 0.9], [3, 0.8], [3, 0.9]]",assim_honest,next_draw_memory,0.006336326559605032,0.09827059906673918
,0.011206735646360218,-0.010726650032590957,False,nan,12,,,,,0.009522361279647229,0.015385486840711402,0.00409899595013975,0.001,0.016664121182040526,0.06025601147153097,-0.023201264194783123,0.2025,285,heart_rate,1.0,"[[3, 0.65], [0, 0.9], [2, 0.9], [3, 0.8], [3, 0.9]]",occ_pure12,next_draw_memory,0.0033056109674020062,0.11889518707158142
,0.16102742051511187,0.0301309977382795,False,nan,12,,,,,0.1130641256851479,0.16815094172770298,0.03778491952220279,0.002,0.1202058855875412,0.1766904640549646,0.04457706685479406,0.001,285,heart_rate,0.5,[],oracle,next_draw_memory,0.10684737537290268,nan
,0.004249290814214744,-0.07684753961302013,False,nan,12,,,,,-0.02453309529094816,0.009674901252123298,-0.06619952651031896,0.909,-0.017391335388554863,0.03562520996758615,-0.07266498701958479,0.7275,285,heart_rate,1.0,"[[3, 0.9], [2, 0.8], [0, 0.9], [2, 0.8], [2, 0.8]]",occ_innovation,next_draw_memory,-0.030749845603193382,0.30820015520793653
,-0.0004996101544255131,-0.018957840896824507,False,nan,12,,,,,,,,,0.0071417599023932965,0.04920768001999491,-0.03165285571909994,0.352,285,heart_rate,1.0,[],draw_step_only,next_draw_memory,-0.006216750312245223,nan


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_0/seed_13/net_benefit.csv <==
threshold,n,prevalence,flagged,alerts_per_100,net_benefit_model,net_benefit_treat_all,net_benefit_treat_none,prediction_kind,endpoint,horizon_h
0.01,962,0.14864864864864866,962,100.0,0.14004914004914007,0.14004914004914007,0.0,target_cif,O2_arterial_saturation,6
0.02,962,0.14864864864864866,960,99.79209979209979,0.13131655988798846,0.1312741312741313,0.0,target_cif,O2_arterial_saturation,6
0.03,962,0.14864864864864866,925,96.15384615384616,0.12350772660051011,0.12231819448314295,0.0,target_cif,O2_arterial_saturation,6
0.04,962,0.14864864864864866,861,89.5010395010395,0.11538461538461539,0.11317567567567569,0.0,target_cif,O2_arterial_saturation,6
0.05,962,0.14864864864864866,773,80.35343035343035,0.10542728963781596,0.10384068278805123,0.0,target_cif,O2_arterial_saturation,6
0.06,962,0.14864864864864866,685,71.20582120582121,0.09499270137568011,0.0943070730304773,0.0,target_cif,O2_arterial_saturation,6
0.07,962,0.14864864864864866,603,62.681912681912685,0.08471374600406859,0.08456843940714909,0.0,target_cif,O2_arterial_saturation,6
0.08,962,0.14864864864864866,529,54.98960498960499,0.07760101238362108,0.0746180963572268,0.0,target_cif,O2_arterial_saturation,6
0.09,962,0.14864864864864866,463,48.12889812889813,0.07120010966164814,0.06444906444906447,0.0,target_cif,O2_arterial_saturation,6
0.1,962,0.14864864864864866,413,42.93139293139293,0.06086856086856087,0.05405405405405406,0.0,target_cif,O2_arterial_saturation,6
0.11,962,0.14864864864864866,373,38.773388773388774,0.05485995935434138,0.043425447919829954,0.0,target_cif,O2_arterial_saturation,6
0.12,962,0.14864864864864866,333,34.61538461538461,0.04847854847854848,0.032555282555282575,0.0,target_cif,O2_arterial_saturation,6
0.13,962,0.14864864864864866,297,30.873180873180875,0.04586947690395966,0.02143522833178005,0.0,target_cif,O2_arterial_saturation,6
0.14,962,0.14864864864864866,271,28.17047817047817,0.04237779819175168,0.010056568196103094,0.0,target_cif,O2_arterial_saturation,6
0.15,962,0.14864864864864866,243,25.25987525987526,0.03980677510089275,-0.0015898251192368873,0.0,target_cif,O2_arterial_saturation,6
0.16,962,0.14864864864864866,220,22.86902286902287,0.035640035640035636,-0.013513513513513514,0.0,target_cif,O2_arterial_saturation,6
0.17,962,0.14864864864864866,199,20.686070686070686,0.030270771234626653,-0.025724519700423304,0.0,target_cif,O2_arterial_saturation,6
0.18,962,0.14864864864864866,179,18.60706860706861,0.0250747933674763,-0.038233355306525996,0.0,target_cif,O2_arterial_saturation,6
0.19,962,0.14864864864864866,155,16.112266112266113,0.025089191755858425,-0.05105105105105101,0.0,target_cif,O2_arterial_saturation,6
0.2,962,0.14864864864864866,139,14.44906444906445,0.02364864864864865,-0.06418918918918917,0.0,target_cif,O2_arterial_saturation,6
0.21,962,0.14864864864864866,128,13.305613305613306,0.021211084502223747,-0.07765993841943206,0.0,target_cif,O2_arterial_saturation,6
0.22,962,0.14864864864864866,108,11.226611226611226,0.02031025107948185,-0.09147609147609145,0.0,target_cif,O2_arterial_saturation,6
0.23,962,0.14864864864864866,100,10.395010395010395,0.0189000189000189,-0.10565110565110561,0.0,target_cif,O2_arterial_saturation,6
0.24,962,0.14864864864864866,91,9.45945945945946,0.01389648758069811,-0.12019914651493593,0.0,target_cif,O2_arterial_saturation,6
0.25,962,0.14864864864864866,81,8.41995841995842,0.01212751212751213,-0.13513513513513511,0.0,target_cif,O2_arterial_saturation,6
0.26,962,0.14864864864864866,73,7.588357588357589,0.011265943698376132,-0.15047479912344777,0.0,target_cif,O2_arterial_saturation,6
0.27,962,0.14864864864864866,67,6.964656964656965,0.00983966052459203,-0.1662347278785635,0.0,target_cif,O2_arterial_saturation,6
0.28,962,0.14864864864864866,61,6.340956340956341,0.00999075999075999,-0.18243243243243248,0.0,target_cif,O2_arterial_saturation,6
0.29,962,0.14864864864864866,55,5.717255717255718,0.00885772012532576,-0.19908641035401595,0.0,target_cif,O2_arterial_saturation,6
0.3,962,0.14864864864864866,53,5.509355509355509,0.007573507573507573,-0.2162162162162162,0.0,target_cif,O2_arterial_saturation,6
0.31,962,0.14864864864864866,50,5.197505197505198,0.006779354605441561,-0.2338425381903643,0.0,target_cif,O2_arterial_saturation,6
0.32,962,0.14864864864864866,45,4.6777546777546775,0.0070319187966246775,-0.25198728139904614,0.0,target_cif,O2_arterial_saturation,6
0.33,962,0.14864864864864866,42,4.365904365904366,0.0064231855276631385,-0.27067365873336025,0.0,target_cif,O2_arterial_saturation,6
0.34,962,0.14864864864864866,39,4.054054054054054,0.0058905058905058885,-0.28992628992629,0.0,target_cif,O2_arterial_saturation,6
0.35,962,0.14864864864864866,32,3.3264033264033266,0.007676315368623062,-0.30977130977130973,0.0,target_cif,O2_arterial_saturation,6
0.36,962,0.14864864864864866,27,2.8066528066528065,0.006951663201663202,-0.3302364864864864,0.0,target_cif,O2_arterial_saturation,6
0.37,962,0.14864864864864866,22,2.286902286902287,0.004719004719004719,-0.3513513513513513,0.0,target_cif,O2_arterial_saturation,6
0.38,962,0.14864864864864866,20,2.079002079002079,0.005700489571457313,-0.37314734088927637,0.0,target_cif,O2_arterial_saturation,6
0.39,962,0.14864864864864866,16,1.6632016632016633,0.004703316178726015,-0.3956579530350022,0.0,target_cif,O2_arterial_saturation,6
0.4,962,0.14864864864864866,14,1.4553014553014554,0.00589050589050589,-0.41891891891891897,0.0,target_cif,O2_arterial_saturation,6
0.41,962,0.14864864864864866,13,1.3513513513513513,0.0047041826702843665,-0.4429683921209343,0.0,target_cif,O2_arterial_saturation,6
0.42,962,0.14864864864864866,11,1.1434511434511434,0.006057781919850886,-0.46784715750232975,0.0,target_cif,O2_arterial_saturation,6
0.43,962,0.14864864864864866,10,1.0395010395010396,0.004923952292373346,-0.49359886201991454,0.0,target_cif,O2_arterial_saturation,6
0.44,962,0.14864864864864866,8,0.8316008316008316,0.0046035046035046035,-0.5202702702702702,0.0,target_cif,O2_arterial_saturation,6
0.45,962,0.14864864864864866,6,0.6237006237006237,0.006237006237006237,-0.5479115479115478,0.0,target_cif,O2_arterial_saturation,6
0.46,962,0.14864864864864866,5,0.5197505197505198,0.005197505197505198,-0.5765765765765766,0.0,target_cif,O2_arterial_saturation,6
0.47,962,0.14864864864864866,3,0.31185031185031187,0.0031185031185031187,-0.6063233044365118,0.0,target_cif,O2_arterial_saturation,6
0.48,962,0.14864864864864866,2,0.2079002079002079,0.002079002079002079,-0.6372141372141371,0.0,target_cif,O2_arterial_saturation,6
0.49,962,0.14864864864864866,2,0.2079002079002079,0.002079002079002079,-0.669316375198728,0.0,target_cif,O2_arterial_saturation,6
0.5,962,0.14864864864864866,2,0.2079002079002079,0.002079002079002079,-0.7027027027027026,0.0,target_cif,O2_arterial_saturation,6
0.01,897,0.26198439241917504,897,100.0,0.254529689312298,0.254529689312298,0.0,target_cif,O2_arterial_saturation,12
0.02,897,0.26198439241917504,897,100.0,0.24692284940732145,0.24692284940732145,0.0,target_cif,O2_arterial_saturation,12
0.03,897,0.26198439241917504,897,100.0,0.2391591674424485,0.2391591674424485,0.0,target_cif,O2_arterial_saturation,12
0.04,897,0.26198439241917504,897,100.0,0.23123374210330733,0.23123374210330733,0.0,target_cif,O2_arterial_saturation,12
0.05,897,0.26198439241917504,893,99.55406911928651,0.2233761661679282,0.22314146570439478,0.0,target_cif,O2_arterial_saturation,12
0.06,897,0.26198439241917504,880,98.10479375696767,0.21608671932446216,0.21487701321188835,0.0,target_cif,O2_arterial_saturation,12
0.07,897,0.26198439241917504,859,95.76365663322186,0.2096234761031395,0.2064348305582527,0.0,target_cif,O2_arterial_saturation,12
0.08,897,0.26198439241917504,838,93.42251950947603,0.203528670447385,0.1978091221947555,0.0,target_cif,O2_arterial_saturation,12
0.09,897,0.26198439241917504,802,89.40914158305462,0.19701814350643782,0.18899383782326928,0.0,target_cif,O2_arterial_saturation,12
0.1,897,0.26198439241917504,756,84.2809364548495,0.18753870927783967,0.17998265824352783,0.0,target_cif,O2_arterial_saturation,12
0.11,897,0.26198439241917504,724,80.71348940914159,0.18333270702591664,0.17076898024626408,0.0,target_cif,O2_arterial_saturation,12
0.12,897,0.26198439241917504,685,76.36566332218506,0.1771055031924597,0.1613459004763353,0.0,target_cif,O2_arterial_saturation,12
0.13,897,0.26198439241917504,639,71.23745819397993,0.16649367623880368,0.1517061981829598,0.0,target_cif,O2_arterial_saturation,12
0.14,897,0.26198439241917504,596,66.44370122630993,0.15498690726193254,0.1418423167664826,0.0,target_cif,O2_arterial_saturation,12
0.15,897,0.26198439241917504,563,62.76477146042363,0.1423699914748508,0.13174634402255886,0.0,target_cif,O2_arterial_saturation,12
0.16,897,0.26198439241917504,519,57.85953177257525,0.13531878749270054,0.12140999097520835,0.0,target_cif,O2_arterial_saturation,12
0.17,897,0.26198439241917504,481,53.6231884057971,0.12790963183839035,0.11082456917972894,0.0,target_cif,O2_arterial_saturation,12
0.18,897,0.26198439241917504,445,49.609810479375696,0.11950403784974305,0.09998096636484763,0.0,target_cif,O2_arterial_saturation,12
0.19,897,0.26198439241917504,416,46.3768115942029,0.10867500722573188,0.08886962027058648,0.0,target_cif,O2_arterial_saturation,12
0.2,897,0.26198439241917504,388,43.25529542920847,0.10089186176142698,0.0774804905239688,0.0,target_cif,O2_arterial_saturation,12
0.21,897,0.26198439241917504,368,41.02564102564103,0.09415350747216461,0.06580302837870261,0.0,target_cif,O2_arterial_saturation,12
0.22,897,0.26198439241917504,340,37.9041248606466,0.09032958865734786,0.05382614412714748,0.0,target_cif,O2_arterial_saturation,12
0.23,897,0.26198439241917504,322,35.8974358974359,0.08678278243495634,0.04153817197295459,0.0,target_cif,O2_arterial_saturation,12
0.24,897,0.26198439241917504,303,33.779264214046826,0.08402276594496275,0.02892683213049349,0.0,target_cif,O2_arterial_saturation,12
0.25,897,0.26198439241917504,285,31.77257525083612,0.08138238573021181,0.015979189892233403,0.0,target_cif,O2_arterial_saturation,12
0.26,897,0.26198439241917504,265,29.54292084726867,0.07547681460724939,0.0026816113772635264,0.0,target_cif,O2_arterial_saturation,12
0.27,897,0.26198439241917504,241,26.867335562987737,0.07014248407935125,-0.010980284357294479,0.0,target_cif,O2_arterial_saturation,12
0.28,897,0.26198439241917504,227,25.306577480490525,0.06880961228787315,-0.025021677195590286,0.0,target_cif,O2_arterial_saturation,12
0.29,897,0.26198439241917504,215,23.968784838350057,0.0622576035925699,-0.03945860222651404,0.0,target_cif,O2_arterial_saturation,12
0.3,897,0.26198439241917504,197,21.962095875139354,0.05876731963688485,-0.05430801082974995,0.0,target_cif,O2_arterial_saturation,12
0.31,897,0.26198439241917504,178,19.84392419175028,0.051411306609794316,-0.0695878370736594,0.0,target_cif,O2_arterial_saturation,12
0.32,897,0.26198439241917504,159,17.725752508361204,0.04446193192996262,-0.08531706997180144,0.0,target_cif,O2_arterial_saturation,12
0.33,897,0.26198439241917504,150,16.722408026755854,0.0374382269255728,-0.10151583221018656,0.0,target_cif,O2_arterial_saturation,12
0.34,897,0.26198439241917504,140,15.60758082497213,0.03445829532786054,-0.11820546603155302,0.0,target_cif,O2_arterial_saturation,12
0.35,897,0.26198439241917504,128,14.269788182831661,0.031215161649944256,-0.135408627047423,0.0,target_cif,O2_arterial_saturation,12
0.36,897,0.26198439241917504,119,13.26644370122631,0.03163322185061315,-0.15314938684503898,0.0,target_cif,O2_arterial_saturation,12
0.37,897,0.26198439241917504,101,11.259754738015607,0.02765833200615809,-0.17145334536638884,0.0,target_cif,O2_arterial_saturation,12
0.38,897,0.26198439241917504,92,10.256410256410257,0.019851116625310174,-0.1903477541626209,0.0,target_cif,O2_arterial_saturation,12
0.39,897,0.26198439241917504,84,9.364548494983278,0.016886890728658364,-0.20986165177184424,0.0,target_cif,O2_arterial_saturation,12
0.4,897,0.26198439241917504,75,8.361204013377927,0.013006317354143433,-0.23002601263470834,0.0,target_cif,O2_arterial_saturation,12
0.41,897,0.26198439241917504,75,8.361204013377927,0.011809610188386905,-0.2508739111539404,0.0,target_cif,O2_arterial_saturation,12
0.42,897,0.26198439241917504,71,7.915273132664437,0.008034444316303391,-0.2724407027255602,0.0,target_cif,O2_arterial_saturation,12
0.43,897,0.26198439241917504,65,7.246376811594203,0.005965303448140984,-0.29476422382600864,0.0,target_cif,O2_arterial_saturation,12
0.44,897,0.26198439241917504,59,6.5774804905239685,0.008042681955725432,-0.31788501353718746,0.0,target_cif,O2_arterial_saturation,12
0.45,897,0.26198439241917504,56,6.243032329988852,0.0077024424850511836,-0.34184655923786356,0.0,target_cif,O2_arterial_saturation,12
0.46,897,0.26198439241917504,54,6.0200668896321075,0.008588298443370907,-0.3666955695941203,0.0,target_cif,O2_arterial_saturation,12
0.47,897,0.26198439241917504,51,5.68561872909699,0.006373446078122045,-0.39248227845438666,0.0,target_cif,O2_arterial_saturation,12
0.48,897,0.26198439241917504,46,5.128205128205129,0.006260183517708604,-0.4192607838092788,0.0,target_cif,O2_arterial_saturation,12
0.49,897,0.26198439241917504,42,4.682274247491639,0.007475900059020265,-0.4470894266290685,0.0,target_cif,O2_arterial_saturation,12
0.5,897,0.26198439241917504,38,4.23634336677815,0.008918617614269788,-0.4760312151616499,0.0,target_cif,O2_arterial_saturation,12
0.01,788,0.47588832487309646,788,100.0,0.4705942675485823,0.4705942675485823,0.0,target_cif,O2_arterial_saturation,24
0.02,788,0.47588832487309646,788,100.0,0.46519216823785353,0.46519216823785353,0.0,target_cif,O2_arterial_saturation,24
0.03,788,0.47588832487309646,788,100.0,0.4596786854361819,0.4596786854361819,0.0,target_cif,O2_arterial_saturation,24
0.04,788,0.47588832487309646,788,100.0,0.45405033840947545,0.45405033840947545,0.0,target_cif,O2_arterial_saturation,24
0.05,788,0.47588832487309646,788,100.0,0.4483034998664173,0.4483034998664173,0.0,target_cif,O2_arterial_saturation,24
0.06,788,0.47588832487309646,788,100.0,0.44243438816286856,0.44243438816286856,0.0,target_cif,O2_arterial_saturation,24
0.07,788,0.47588832487309646,788,100.0,0.4364390590033295,0.4364390590033295,0.0,target_cif,O2_arterial_saturation,24
0.08,788,0.47588832487309646,788,100.0,0.4303133966011918,0.43031339660119183,0.0,target_cif,O2_arterial_saturation,24
0.09,788,0.47588832487309646,788,100.0,0.42405310425614995,0.42405310425614995,0.0,target_cif,O2_arterial_saturation,24
0.1,788,0.47588832487309646,786,99.74619289340102,0.4179357021996616,0.4176536943034405,0.0,target_cif,O2_arterial_saturation,24
0.11,788,0.47588832487309646,786,99.74619289340102,0.411424171562197,0.41111047738550166,0.0,target_cif,O2_arterial_saturation,24
0.12,788,0.47588832487309646,784,99.49238578680203,0.40366866635902166,0.40441855099215507,0.0,target_cif,O2_arterial_saturation,24
0.13,788,0.47588832487309646,781,99.11167512690355,0.39744150767255965,0.3975727872104557,0.0,target_cif,O2_arterial_saturation,24
0.14,788,0.47588832487309646,779,98.85786802030456,0.3909514815252036,0.39056781961987963,0.0,target_cif,O2_arterial_saturation,24
0.15,788,0.47588832487309646,771,97.84263959390863,0.3842191699014631,0.3833980292624664,0.0,target_cif,O2_arterial_saturation,24
0.16,788,0.47588832487309646,761,96.57360406091371,0.37956248489243416,0.3760575296108291,0.0,target_cif,O2_arterial_saturation,24
0.17,788,0.47588832487309646,755,95.81218274111676,0.37405969053880495,0.3685401504495138,0.0,target_cif,O2_arterial_saturation,24
0.18,788,0.47588832487309646,741,94.03553299492386,0.3661941314844621,0.36083942057694696,0.0,target_cif,O2_arterial_saturation,24
0.19,788,0.47588832487309646,725,92.00507614213198,0.3591683900482547,0.352948549226045,0.0,target_cif,O2_arterial_saturation,24
0.2,788,0.47588832487309646,714,90.60913705583756,0.3524746192893401,0.3448604060913706,0.0,target_cif,O2_arterial_saturation,24
0.21,788,0.47588832487309646,692,87.81725888324873,0.34485639015613956,0.3365674998393626,0.0,target_cif,O2_arterial_saturation,24
0.22,788,0.47588832487309646,669,84.8984771573604,0.3364896524795002,0.3280619549655083,0.0,target_cif,O2_arterial_saturation,24
0.23,788,0.47588832487309646,649,82.36040609137056,0.3308227305689235,0.31933548684817725,0.0,target_cif,O2_arterial_saturation,24
0.24,788,0.47588832487309646,624,79.18781725888324,0.32266898209991984,0.3103793748330217,0.0,target_cif,O2_arterial_saturation,24
0.25,788,0.47588832487309646,605,76.77664974619289,0.3142978003384095,0.30118443316412863,0.0,target_cif,O2_arterial_saturation,24
0.26,788,0.47588832487309646,594,75.38071065989848,0.3044999314034847,0.29174097955823847,0.0,target_cif,O2_arterial_saturation,24
0.27,788,0.47588832487309646,571,72.46192893401015,0.2900180794103331,0.28203880119602254,0.0,target_cif,O2_arterial_saturation,24
0.28,788,0.47588832487309646,538,68.2741116751269,0.2791173152848279,0.2720671178793006,0.0,target_cif,O2_arterial_saturation,24
0.29,788,0.47588832487309646,523,66.37055837563452,0.26512118395653106,0.2618145420747838,0.0,target_cif,O2_arterial_saturation,24
0.3,788,0.47588832487309646,510,64.72081218274111,0.2556200145032632,0.25126903553299496,0.0,target_cif,O2_arterial_saturation,24
0.31,788,0.47588832487309646,487,61.80203045685279,0.24282719046568085,0.2404178621349224,0.0,target_cif,O2_arterial_saturation,24
0.32,788,0.47588832487309646,461,58.50253807106599,0.23044192296207822,0.22924753657808303,0.0,target_cif,O2_arterial_saturation,24
0.33,788,0.47588832487309646,440,55.83756345177665,0.21744071520569735,0.21774376846730814,0.0,target_cif,O2_arterial_saturation,24
0.34,788,0.47588832487309646,413,52.411167512690355,0.20108444854637747,0.20589140132287342,0.0,target_cif,O2_arterial_saturation,24
0.35,788,0.47588832487309646,392,49.746192893401016,0.188988676298321,0.19367434595861,0.0,target_cif,O2_arterial_saturation,24
0.36,788,0.47588832487309646,366,46.44670050761421,0.17893401015228427,0.18107550761421326,0.0,target_cif,O2_arterial_saturation,24
0.37,788,0.47588832487309646,350,44.41624365482234,0.1742405930223189,0.16807670614777215,0.0,target_cif,O2_arterial_saturation,24
0.38,788,0.47588832487309646,338,42.89340101522843,0.16693957753397742,0.1546585885049943,0.0,target_cif,O2_arterial_saturation,24
0.39,788,0.47588832487309646,323,40.98984771573604,0.15817175667803945,0.14080053257884667,0.0,target_cif,O2_arterial_saturation,24
0.4,788,0.47588832487309646,308,39.08629441624365,0.1539763113367174,0.12648054145516074,0.0,target_cif,O2_arterial_saturation,24
0.41,788,0.47588832487309646,294,37.30964467005076,0.1451002322980298,0.11167512690355347,0.0,target_cif,O2_arterial_saturation,24
0.42,788,0.47588832487309646,282,35.786802030456855,0.14344477507439174,0.09635918081568362,0.0,target_cif,O2_arterial_saturation,24
0.43,788,0.47588832487309646,265,33.629441624365484,0.1448258972303856,0.08050583311069565,0.0,target_cif,O2_arterial_saturation,24
0.44,788,0.47588832487309646,253,32.10659898477157,0.1375090645395214,0.06408629441624375,0.0,target_cif,O2_arterial_saturation,24
0.45,788,0.47588832487309646,238,30.20304568527919,0.1266728195662206,0.047069681587448176,0.0,target_cif,O2_arterial_saturation,24
0.46,788,0.47588832487309646,225,28.553299492385786,0.12337845459672872,0.02942282383906758,0.0,target_cif,O2_arterial_saturation,24
0.47,788,0.47588832487309646,211,26.776649746192895,0.11452447083612682,0.011110046930370765,0.0,target_cif,O2_arterial_saturation,24
0.48,788,0.47588832487309646,198,25.126903553299492,0.10484185864896524,-0.007907067551737479,0.0,target_cif,O2_arterial_saturation,24
0.49,788,0.47588832487309646,182,23.096446700507613,0.09410769383895692,-0.0276699512292225,0.0,target_cif,O2_arterial_saturation,24
0.5,788,0.47588832487309646,171,21.700507614213198,0.08248730964467006,-0.04822335025380703,0.0,target_cif,O2_arterial_saturation,24
0.01,701,0.6861626248216833,701,100.0,0.6829925503249327,0.6829925503249327,0.0,target_cif,O2_arterial_saturation,48
0.02,701,0.6861626248216833,701,100.0,0.6797577804302891,0.6797577804302891,0.0,target_cif,O2_arterial_saturation,48
0.03,701,0.6861626248216833,701,100.0,0.6764563142491581,0.6764563142491581,0.0,target_cif,O2_arterial_saturation,48
0.04,701,0.6861626248216833,701,100.0,0.6730860675225868,0.6730860675225868,0.0,target_cif,O2_arterial_saturation,48
0.05,701,0.6861626248216833,701,100.0,0.6696448682333509,0.6696448682333509,0.0,target_cif,O2_arterial_saturation,48
0.06,701,0.6861626248216833,701,100.0,0.6661304519379609,0.6661304519379609,0.0,target_cif,O2_arterial_saturation,48
0.07,701,0.6861626248216833,701,100.0,0.662540456797509,0.662540456797509,0.0,target_cif,O2_arterial_saturation,48
0.08,701,0.6861626248216833,701,100.0,0.6588724182844384,0.6588724182844384,0.0,target_cif,O2_arterial_saturation,48
0.09,701,0.6861626248216833,701,100.0,0.6551237635403113,0.6551237635403113,0.0,target_cif,O2_arterial_saturation,48
0.1,701,0.6861626248216833,701,100.0,0.6512918053574259,0.6512918053574259,0.0,target_cif,O2_arterial_saturation,48
0.11,701,0.6861626248216833,701,100.0,0.6473737357547004,0.6473737357547004,0.0,target_cif,O2_arterial_saturation,48
0.12,701,0.6861626248216833,701,100.0,0.6433666191155493,0.6433666191155493,0.0,target_cif,O2_arterial_saturation,48
0.13,701,0.6861626248216833,701,100.0,0.6392673848525096,0.6392673848525096,0.0,target_cif,O2_arterial_saturation,48
0.14,701,0.6861626248216833,701,100.0,0.6350728195600969,0.6350728195600969,0.0,target_cif,O2_arterial_saturation,48
0.15,701,0.6861626248216833,701,100.0,0.6307795586137451,0.6307795586137451,0.0,target_cif,O2_arterial_saturation,48
0.16,701,0.6861626248216833,701,100.0,0.6263840771686706,0.6263840771686706,0.0,target_cif,O2_arterial_saturation,48
0.17,701,0.6861626248216833,701,100.0,0.6218826805080522,0.6218826805080522,0.0,target_cif,O2_arterial_saturation,48
0.18,701,0.6861626248216833,701,100.0,0.6172714936849797,0.6172714936849797,0.0,target_cif,O2_arterial_saturation,48
0.19,701,0.6861626248216833,701,100.0,0.61254645039714,0.61254645039714,0.0,target_cif,O2_arterial_saturation,48
0.2,701,0.6861626248216833,701,100.0,0.6077032810271041,0.6077032810271041,0.0,target_cif,O2_arterial_saturation,48
0.21,701,0.6861626248216833,700,99.85734664764622,0.6031167048881345,0.6027374997742827,0.0,target_cif,O2_arterial_saturation,48
0.22,701,0.6861626248216833,699,99.71469329529243,0.5984491020154359,0.5976443907970299,0.0,target_cif,O2_arterial_saturation,48
0.23,701,0.6861626248216833,698,99.57203994293866,0.591844674583619,0.5924189932749134,0.0,target_cif,O2_arterial_saturation,48
0.24,701,0.6861626248216833,697,99.42938659058488,0.5869810045799234,0.5870560852916886,0.0,target_cif,O2_arterial_saturation,48
0.25,701,0.6861626248216833,694,99.00142653352354,0.5810746552543984,0.5815501664289111,0.0,target_cif,O2_arterial_saturation,48
0.26,701,0.6861626248216833,688,98.14550641940086,0.5689169911709142,0.5758954389482207,0.0,target_cif,O2_arterial_saturation,48
0.27,701,0.6861626248216833,688,98.14550641940086,0.5632657846911457,0.5700857874269635,0.0,target_cif,O2_arterial_saturation,48
0.28,701,0.6861626248216833,684,97.57489300998573,0.5576953558408623,0.5641147566967823,0.0,target_cif,O2_arterial_saturation,48
0.29,701,0.6861626248216833,683,97.43223965763195,0.5523899459524623,0.5579755279178639,0.0,target_cif,O2_arterial_saturation,48
0.3,701,0.6861626248216833,680,97.00427960057061,0.5441206439779905,0.5516608926024047,0.0,target_cif,O2_arterial_saturation,48
0.31,701,0.6861626248216833,674,96.14835948644793,0.5376584175815088,0.5451632243792512,0.0,target_cif,O2_arterial_saturation,48
0.32,701,0.6861626248216833,670,95.57774607703281,0.5278174037089871,0.5384744482671814,0.0,target_cif,O2_arterial_saturation,48
0.33,701,0.6861626248216833,662,94.43651925820257,0.5185342900334278,0.5315860071965423,0.0,target_cif,O2_arterial_saturation,48
0.34,701,0.6861626248216833,660,94.151212553495,0.5113906540440064,0.524488825487399,0.0,target_cif,O2_arterial_saturation,48
0.35,701,0.6861626248216833,652,93.00998573466477,0.5065291342038845,0.5171732689564359,0.0,target_cif,O2_arterial_saturation,48
0.36,701,0.6861626248216833,642,91.58345221112697,0.49679029957203996,0.5096291012838802,0.0,target_cif,O2_arterial_saturation,48
0.37,701,0.6861626248216833,627,89.44365192582026,0.4891198514593664,0.5018454362248942,0.0,target_cif,O2_arterial_saturation,48
0.38,701,0.6861626248216833,612,87.30385164051356,0.47959136717132206,0.4938106851962634,0.0,target_cif,O2_arterial_saturation,48
0.39,701,0.6861626248216833,598,85.30670470756063,0.47421716049671425,0.48551249970767757,0.0,target_cif,O2_arterial_saturation,48
0.4,701,0.6861626248216833,593,84.59343794579172,0.46552543984783634,0.4769377080361389,0.0,target_cif,O2_arterial_saturation,48
0.41,701,0.6861626248216833,576,82.16833095577746,0.4590052950990111,0.4680722454604803,0.0,target_cif,O2_arterial_saturation,48
0.42,701,0.6861626248216833,559,79.74322396576319,0.44571793988882885,0.4589010772787644,0.0,target_cif,O2_arterial_saturation,48
0.43,701,0.6861626248216833,542,77.31811697574894,0.4303125860299822,0.4494081137222515,0.0,target_cif,O2_arterial_saturation,48
0.44,701,0.6861626248216833,536,76.46219686162625,0.4207254941919706,0.4395761157530059,0.0,target_cif,O2_arterial_saturation,48
0.45,701,0.6861626248216833,517,73.75178316690442,0.3977434833354947,0.4293865905848788,0.0,target_cif,O2_arterial_saturation,48
0.46,701,0.6861626248216833,506,72.18259629101284,0.3863264120040154,0.4188196755957099,0.0,target_cif,O2_arterial_saturation,48
0.47,701,0.6861626248216833,491,70.04279600570614,0.3693645196888542,0.40785400909751574,0.0,target_cif,O2_arterial_saturation,48
0.48,701,0.6861626248216833,480,68.47360912981455,0.3637660485021398,0.39646658619554487,0.0,target_cif,O2_arterial_saturation,48
0.49,701,0.6861626248216833,465,66.33380884450784,0.3528572627339096,0.3846325976895752,0.0,target_cif,O2_arterial_saturation,48
0.5,701,0.6861626248216833,447,63.7660485021398,0.3380884450784593,0.37232524964336666,0.0,target_cif,O2_arterial_saturation,48
0.01,352,0.17329545454545456,352,100.0,0.16494490358126723,0.16494490358126723,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.02,352,0.17329545454545456,352,100.0,0.1564239332096475,0.1564239332096475,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.03,352,0.17329545454545456,352,100.0,0.14772727272727273,0.14772727272727273,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.04,352,0.17329545454545456,345,98.01136363636364,0.1396780303030303,0.13884943181818182,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.05,352,0.17329545454545456,320,90.9090909090909,0.13456937799043062,0.12978468899521534,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.06,352,0.17329545454545456,303,86.07954545454545,0.12336798839458413,0.12052707930367507,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.07,352,0.17329545454545456,275,78.125,0.10920698924731181,0.11107038123167157,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.08,352,0.17329545454545456,243,69.0340909090909,0.10054347826086957,0.10140810276679843,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.09,352,0.17329545454545456,210,59.65909090909091,0.08772477522477522,0.09153346653346656,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.1,352,0.17329545454545456,193,54.82954545454545,0.08112373737373738,0.08143939393939395,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.11,352,0.17329545454545456,177,50.28409090909091,0.06872446373850868,0.07111848825331973,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.12,352,0.17329545454545456,163,46.30681818181818,0.05630165289256199,0.06056301652892565,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.13,352,0.17329545454545456,144,40.90909090909091,0.04663009404388714,0.04976489028213167,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.14,352,0.17329545454545456,131,37.21590909090909,0.04842758985200846,0.03871564482029599,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.15,352,0.17329545454545456,120,34.09090909090909,0.05013368983957219,0.027406417112299464,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.16,352,0.17329545454545456,112,31.818181818181817,0.047619047619047616,0.01582792207792208,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.17,352,0.17329545454545456,102,28.977272727272727,0.03990963855421686,0.003970427163198259,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.18,352,0.17329545454545456,89,25.28409090909091,0.03111141906873615,-0.008176274944567574,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.19,352,0.17329545454545456,83,23.579545454545453,0.0323723344556678,-0.0206228956228956,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.2,352,0.17329545454545456,75,21.306818181818183,0.028409090909090905,-0.033380681818181795,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.21,352,0.17329545454545456,69,19.602272727272727,0.019814441887226704,-0.04646144994246257,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.22,352,0.17329545454545456,64,18.181818181818183,0.02156177156177156,-0.05987762237762234,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.23,352,0.17329545454545456,59,16.761363636363637,0.02372343565525384,-0.07364226682408498,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.24,352,0.17329545454545456,54,15.340909090909092,0.018839712918660288,-0.08776913875598083,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.25,352,0.17329545454545456,50,14.204545454545455,0.017045454545454544,-0.10227272727272721,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.26,352,0.17329545454545456,50,14.204545454545455,0.015356265356265351,-0.11716830466830466,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.27,352,0.17329545454545456,45,12.784090909090908,0.0110912204234122,-0.1324719800747198,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.28,352,0.17329545454545456,39,11.079545454545455,0.01215277777777777,-0.1482007575757576,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.29,352,0.17329545454545456,38,10.795454545454545,0.011923815620998722,-0.16437259923175415,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.3,352,0.17329545454545456,36,10.227272727272727,0.008928571428571428,-0.18100649350649348,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.31,352,0.17329545454545456,35,9.943181818181818,0.008852108036890644,-0.19812252964426877,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.32,352,0.17329545454545456,31,8.806818181818182,0.0045120320855614945,-0.21574197860962566,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.33,352,0.17329545454545456,28,7.954545454545454,0.003222523744911797,-0.23388738127544104,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.34,352,0.17329545454545456,26,7.386363636363637,0.004993112947658397,-0.2525826446280992,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.35,352,0.17329545454545456,21,5.965909090909091,0.002840909090909092,-0.27185314685314677,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.36,352,0.17329545454545456,19,5.3977272727272725,0.0007102272727272756,-0.2917258522727272,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.37,352,0.17329545454545456,19,5.3977272727272725,-0.00013528138528138417,-0.3122294372294372,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.38,352,0.17329545454545456,18,5.113636363636363,0.0007331378299120228,-0.33339442815249265,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.39,352,0.17329545454545456,17,4.829545454545454,-0.0029340536512667686,-0.35525335320417284,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.4,352,0.17329545454545456,16,4.545454545454546,-0.006628787878787882,-0.37784090909090906,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.41,352,0.17329545454545456,16,4.545454545454546,-0.007511556240369794,-0.40119414483821236,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.42,352,0.17329545454545456,15,4.261363636363637,-0.006367554858934166,-0.4253526645768023,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.43,352,0.17329545454545456,12,3.409090909090909,-0.0007974481658692169,-0.45035885167464096,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.44,352,0.17329545454545456,11,3.125,0.000811688311688312,-0.4762581168831168,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.45,352,0.17329545454545456,11,3.125,0.00025826446280991823,-0.5030991735537189,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.46,352,0.17329545454545456,8,2.272727272727273,0.0016835016835016828,-0.5309343434343433,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.47,352,0.17329545454545456,7,1.9886363636363635,-0.0015544596912521434,-0.5598198970840479,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.48,352,0.17329545454545456,6,1.7045454545454546,-0.004807692307692308,-0.5898164335664334,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.49,352,0.17329545454545456,6,1.7045454545454546,-0.005236185383244206,-0.6209893048128341,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.5,352,0.17329545454545456,6,1.7045454545454546,-0.005681818181818182,-0.6534090909090908,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.01,307,0.34201954397394135,307,100.0,0.3353732767413549,0.3353732767413549,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.02,307,0.34201954397394135,307,100.0,0.32859137140198097,0.32859137140198097,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.03,307,0.34201954397394135,307,100.0,0.32166963296282614,0.32166963296282614,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.04,307,0.34201954397394135,307,100.0,0.31460369163952223,0.31460369163952223,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.05,307,0.34201954397394135,307,100.0,0.30738899365678035,0.30738899365678035,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.06,307,0.34201954397394135,307,100.0,0.30002079146163974,0.30002079146163974,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.07,307,0.34201954397394135,307,100.0,0.29249413330531326,0.29249413330531326,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.08,307,0.34201954397394135,305,99.3485342019544,0.28537034414388895,0.28480385214558845,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.09,307,0.34201954397394135,304,99.0228013029316,0.27791101406736585,0.276944553817518,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.1,307,0.34201954397394135,297,96.74267100977198,0.2725298588490771,0.26891060441549036,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.11,307,0.34201954397394135,290,94.46254071661238,0.26388024741060645,0.2606961168246532,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.12,307,0.34201954397394135,278,90.55374592833876,0.2577731714539532,0.2522949363340243,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.13,307,0.34201954397394135,267,86.97068403908794,0.24444943651952522,0.24370062525740382,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.14,307,0.34201954397394135,258,84.03908794788273,0.23058859177335048,0.23490644648132714,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.15,307,0.34201954397394135,243,79.15309446254072,0.22437248515041197,0.2259053458516957,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.16,307,0.34201954397394135,234,76.2214983713355,0.2232045912827672,0.21668993330231112,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.17,307,0.34201954397394135,222,72.31270358306189,0.20901848436089637,0.20725246261920643,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.18,307,0.34201954397394135,203,66.12377850162866,0.1845554937634067,0.19758480972431872,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.19,307,0.34201954397394135,190,61.88925081433225,0.18056058229782446,0.18767844935054487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.2,307,0.34201954397394135,175,57.00325732899023,0.1669381107491857,0.17752442996742668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.21,307,0.34201954397394135,166,54.071661237785015,0.15725889580670432,0.1671133468024574,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.22,307,0.34201954397394135,156,50.814332247557005,0.13647373256493778,0.1564353127871043,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.23,307,0.34201954397394135,150,48.85993485342019,0.12902407039214858,0.14547992723888487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.24,307,0.34201954397394135,144,46.90553745928339,0.1218926795816904,0.13423624207097545,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.25,307,0.34201954397394135,131,42.671009771986974,0.10532030401737243,0.12269272529858846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.26,307,0.34201954397394135,126,41.042345276872965,0.10229773747689057,0.11083722158640721,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.27,307,0.34201954397394135,118,38.43648208469055,0.1077149614028825,0.09865690955334427,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.28,307,0.34201954397394135,114,37.13355048859935,0.10441549040897573,0.08613825551936294,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.29,307,0.34201954397394135,106,34.527687296416936,0.10212414552461348,0.07326696334357935,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.3,307,0.34201954397394135,99,32.24755700325733,0.08980921358771521,0.06002791996277329,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.31,307,0.34201954397394135,98,31.921824104234528,0.0879006750696313,0.046405136194117846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.32,307,0.34201954397394135,92,29.96742671009772,0.08411573098294693,0.032381682314619575,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.33,307,0.34201954397394135,83,27.035830618892508,0.06616753366716903,0.01793961787155418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.34,307,0.34201954397394135,76,24.7557003257329,0.06494916592636461,0.003059915112032241,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.35,307,0.34201954397394135,70,22.80130293159609,0.052618391380606366,-0.012277624655474828,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.36,307,0.34201954397394135,69,22.47557003257329,0.04662052117263843,-0.02809446254071668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.37,307,0.34201954397394135,62,20.19543973941368,0.04684349309756476,-0.04441342226358519,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.38,307,0.34201954397394135,58,18.892508143322477,0.04181990122937901,-0.061258800042030104,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.39,307,0.34201954397394135,56,18.241042345276874,0.03823356650825012,-0.07865648528862079,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.4,307,0.34201954397394135,52,16.938110749185668,0.04451682953311617,-0.09663409337676448,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.41,307,0.34201954397394135,48,15.635179153094462,0.02937116987798819,-0.11522111190857387,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.42,307,0.34201954397394135,46,14.98371335504886,0.031899359766370886,-0.13444906211389418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.43,307,0.34201954397394135,45,14.657980456026058,0.032287559289102236,-0.15435167723869936,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.44,307,0.34201954397394135,40,13.029315960912053,0.04304327594229874,-0.17496510004653337,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.45,307,0.34201954397394135,37,12.052117263843648,0.04352976014213799,-0.1963281018655612,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.46,307,0.34201954397394135,36,11.726384364820847,0.044878754976474845,-0.21848232597418277,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.47,307,0.34201954397394135,34,11.074918566775244,0.03699834060598612,-0.24147255853973332,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.48,307,0.34201954397394135,33,10.749185667752442,0.032322726133801064,-0.2653470308193436,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.49,307,0.34201954397394135,29,9.446254071661238,0.030593344829788593,-0.29015775691384044,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.5,307,0.34201954397394135,26,8.469055374592834,0.03257328990228013,-0.31596091205211735,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.01,257,0.5836575875486382,257,100.0,0.5794521086349881,0.5794521086349881,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.02,257,0.5836575875486382,257,100.0,0.5751608036210594,0.5751608036210594,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.03,257,0.5836575875486382,257,100.0,0.5707810180913796,0.5707810180913796,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.04,257,0.5836575875486382,257,100.0,0.5663099870298314,0.5663099870298314,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.05,257,0.5836575875486382,257,100.0,0.5617448289985665,0.5617448289985665,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.06,257,0.5836575875486382,257,100.0,0.5570825399453597,0.5570825399453597,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.07,257,0.5836575875486382,257,100.0,0.5523199866114389,0.5523199866114389,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.08,257,0.5836575875486382,257,100.0,0.5474538995093893,0.5474538995093893,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.09,257,0.5836575875486382,257,100.0,0.542480865438064,0.542480865438064,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.1,257,0.5836575875486382,257,100.0,0.5373973194984869,0.5373973194984869,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.11,257,0.5836575875486382,257,100.0,0.5321995365715035,0.5321995365715035,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.12,257,0.5836575875486382,257,100.0,0.5268836222143616,0.5268836222143616,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.13,257,0.5836575875486382,257,100.0,0.5214455029294691,0.5214455029294691,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.14,257,0.5836575875486382,257,100.0,0.5158809157542305,0.5158809157542305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.15,257,0.5836575875486382,257,100.0,0.5101853971160449,0.5101853971160449,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.16,257,0.5836575875486382,257,100.0,0.5043542708912359,0.5043542708912359,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.17,257,0.5836575875486382,257,100.0,0.49838263560076884,0.4983826356007689,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.18,257,0.5836575875486382,256,99.61089494163424,0.49311948372402015,0.49226535066907096,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.19,257,0.5836575875486382,256,99.61089494163424,0.4869097372339915,0.4859970216649854,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.2,257,0.5836575875486382,256,99.61089494163424,0.48054474708171213,0.47957198443579774,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.21,257,0.5836575875486382,252,98.05447470817121,0.47323055706053296,0.47298428803625087,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.22,257,0.5836575875486382,250,97.27626459143968,0.4689214805946324,0.4662276763444079,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.23,257,0.5836575875486382,250,97.27626459143968,0.46237808883723286,0.45929556824498463,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.24,257,0.5836575875486382,247,96.10894941634241,0.4593487610075774,0.45218103624820816,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.25,257,0.5836575875486382,242,94.16342412451363,0.4539559014267185,0.44487678339818426,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.26,257,0.5836575875486382,241,93.77431906614785,0.44347460300767694,0.43737511830897047,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.27,257,0.5836575875486382,234,91.05058365758755,0.43611747774638876,0.4296679281488194,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.28,257,0.5836575875486382,231,89.88326848249027,0.4232598357111976,0.4217466493731086,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.29,257,0.5836575875486382,226,87.93774319066148,0.40806707951992105,0.4136022359839974,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.3,257,0.5836575875486382,217,84.43579766536965,0.39966648137854366,0.40522512506948305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.31,257,0.5836575875486382,214,83.26848249027238,0.3871877290926521,0.39660519934585237,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.32,257,0.5836575875486382,210,81.71206225680933,0.37651636530098426,0.38773174639505614,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.33,257,0.5836575875486382,203,78.98832684824903,0.3717405191939136,0.37859341425169873,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.34,257,0.5836575875486382,196,76.26459143968872,0.3676453248437684,0.36917816295248207,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.35,257,0.5836575875486382,191,74.31906614785993,0.36605806644717154,0.3594732116132895,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.36,257,0.5836575875486382,182,70.8171206225681,0.33730544747081714,0.3494649805447472,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.37,257,0.5836575875486382,173,67.31517509727627,0.30875177567784573,0.3391390278549812,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.38,257,0.5836575875486382,164,63.81322957198444,0.2929584536211874,0.3284799799171583,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.39,257,0.5836575875486382,158,61.478599221789885,0.276711105441092,0.31747145499776747,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.4,257,0.5836575875486382,150,58.36575875486381,0.25940337224383914,0.30609597924773024,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.41,257,0.5836575875486382,144,56.03112840466926,0.25034623755193564,0.2943348941502343,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.42,257,0.5836575875486382,131,50.97276264591439,0.22796189453911175,0.2821682543942038,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.43,257,0.5836575875486382,122,47.47081712062257,0.2289576080278517,0.2695747149976109,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.44,257,0.5836575875486382,117,45.525291828793776,0.2120622568093385,0.2565314063368539,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.45,257,0.5836575875486382,112,43.57976653696498,0.18818535550053062,0.24301379554297853,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.46,257,0.5836575875486382,110,42.80155642023346,0.18302349041648652,0.22899553249747806,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.47,257,0.5836575875486382,109,42.4124513618677,0.18185155274943104,0.21444827839365693,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.48,257,0.5836575875486382,104,40.46692607003891,0.15773720442981148,0.19934151451661186,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.49,257,0.5836575875486382,97,37.7431906614786,0.14091706721599145,0.18364232852674156,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.5,257,0.5836575875486382,94,36.57587548638132,0.12451361867704279,0.16731517509727634,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.01,227,0.8149779735682819,227,100.0,0.8131090642103858,0.8131090642103858,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.02,227,0.8149779735682819,227,100.0,0.8112020138451856,0.8112020138451856,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.03,227,0.8149779735682819,227,100.0,0.809255642853899,0.809255642853899,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.04,227,0.8149779735682819,227,100.0,0.8072687224669604,0.8072687224669604,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.05,227,0.8149779735682819,227,100.0,0.8052399721771389,0.8052399721771389,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.06,227,0.8149779735682819,227,100.0,0.803168056987534,0.803168056987534,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.07,227,0.8149779735682819,227,100.0,0.8010515844820236,0.8010515844820236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.08,227,0.8149779735682819,227,100.0,0.7988891017046543,0.7988891017046543,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.09,227,0.8149779735682819,227,100.0,0.7966790918332769,0.7966790918332769,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.1,227,0.8149779735682819,227,100.0,0.7944199706314243,0.7944199706314243,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.11,227,0.8149779735682819,227,100.0,0.7921100826609909,0.7921100826609909,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.12,227,0.8149779735682819,227,100.0,0.789747697236684,0.789747697236684,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.13,227,0.8149779735682819,227,100.0,0.7873310041014735,0.7873310041014735,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.14,227,0.8149779735682819,227,100.0,0.7848581088003278,0.7848581088003278,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.15,227,0.8149779735682819,227,100.0,0.7823270277273905,0.7823270277273905,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.16,227,0.8149779735682819,227,100.0,0.7797356828193832,0.7797356828193832,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.17,227,0.8149779735682819,227,100.0,0.7770818958653999,0.7770818958653999,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.18,227,0.8149779735682819,227,100.0,0.7743633824003439,0.7743633824003439,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.19,227,0.8149779735682819,227,100.0,0.7715777451460271,0.7715777451460271,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.2,227,0.8149779735682819,227,100.0,0.7687224669603524,0.7687224669603524,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.21,227,0.8149779735682819,227,100.0,0.7657949032509898,0.7657949032509898,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.22,227,0.8149779735682819,227,100.0,0.7627922738054896,0.7627922738054896,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.23,227,0.8149779735682819,227,100.0,0.7597116539847818,0.7597116539847818,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.24,227,0.8149779735682819,227,100.0,0.7565499652214236,0.7565499652214236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.25,227,0.8149779735682819,227,100.0,0.7533039647577092,0.7533039647577092,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.26,227,0.8149779735682819,227,100.0,0.7499702345517324,0.7499702345517324,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.27,227,0.8149779735682819,226,99.55947136563877,0.7421398829280067,0.7465451692716191,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.28,227,0.8149779735682819,226,99.55947136563877,0.7386196769456681,0.7430249632892805,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.29,227,0.8149779735682819,226,99.55947136563877,0.7350003102314326,0.739405596575045,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.3,227,0.8149779735682819,226,99.55947136563877,0.7312775330396475,0.7356828193832599,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.31,227,0.8149779735682819,226,99.55947136563877,0.7274468492625934,0.7318521356062058,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.32,227,0.8149779735682819,226,99.55947136563877,0.7235034983156258,0.7279087846592381,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.33,227,0.8149779735682819,226,99.55947136563877,0.719442435400092,0.7238477217437044,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.34,227,0.8149779735682819,226,99.55947136563877,0.7152583099719663,0.7196635963155786,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.35,227,0.8149779735682819,226,99.55947136563877,0.7109454422229753,0.7153507285665877,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.36,227,0.8149779735682819,226,99.55947136563877,0.7064977973568282,0.7109030837004405,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.37,227,0.8149779735682819,225,99.11894273127753,0.7044961890776869,0.7063142437591777,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.38,227,0.8149779735682819,222,97.79735682819383,0.7008668466676141,0.7015773767230354,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.39,227,0.8149779735682819,221,97.3568281938326,0.6991406080739511,0.696685202570954,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.4,227,0.8149779735682819,219,96.47577092511013,0.6857562408223201,0.6916299559471366,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.41,227,0.8149779735682819,217,95.59471365638767,0.6871500037332935,0.6864033450309863,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.42,227,0.8149779735682819,217,95.59471365638767,0.6825155704086283,0.6809965061522103,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.43,227,0.8149779735682819,216,95.15418502202643,0.6810418115774016,0.6753999536285649,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.44,227,0.8149779735682819,214,94.27312775330397,0.6752674638137193,0.6696035242290749,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.45,227,0.8149779735682819,211,92.95154185022027,0.6651982378854626,0.6635963155786945,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.46,227,0.8149779735682819,209,92.0704845814978,0.6596508402675803,0.6573666177190407,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.47,227,0.8149779735682819,206,90.7488986784141,0.6415094339622641,0.6509018369212867,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.48,227,0.8149779735682819,204,89.86784140969164,0.6360555743815657,0.6441884107082345,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.49,227,0.8149779735682819,202,88.98678414096916,0.6307333506089661,0.6372117128789843,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.5,227,0.8149779735682819,198,87.22466960352423,0.6167400881057269,0.6299559471365639,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.01,1449,0.06556245686680469,1172,80.88336783988957,0.05666046245756391,0.05612369380485322,0.0,target_cif,heart_rate,6
0.02,1449,0.06556245686680469,894,61.697722567287784,0.05078801707018211,0.04649230292531091,0.0,target_cif,heart_rate,6
0.03,1449,0.06556245686680469,687,47.4120082815735,0.04581190013731475,0.03666232666680896,0.0,target_cif,heart_rate,6
0.04,1449,0.06556245686680469,546,37.68115942028985,0.040372670807453416,0.02662755923625488,0.0,target_cif,heart_rate,6
0.05,1449,0.06556245686680469,456,31.469979296066253,0.035741527732374406,0.016381533544004935,0.0,target_cif,heart_rate,6
0.06,1449,0.06556245686680469,395,27.26017943409248,0.030321718573337448,0.005917507305111376,0.0,target_cif,heart_rate,6
0.07,1449,0.06556245686680469,336,23.18840579710145,0.027813026410501866,-0.0047715517561240095,0.0,target_cif,heart_rate,6
0.08,1449,0.06556245686680469,302,20.841959972394754,0.026885108170552403,-0.015692981666516642,0.0,target_cif,heart_rate,6
0.09,1449,0.06556245686680469,262,18.08143547273982,0.0245868693073662,-0.026854443003511322,0.0,target_cif,heart_rate,6
0.1,1449,0.06556245686680469,231,15.942028985507246,0.024461314316386783,-0.03826393681466146,0.0,target_cif,heart_rate,6
0.11,1449,0.06556245686680469,211,14.561766735679779,0.020773722288133623,-0.04992982374516326,0.0,target_cif,heart_rate,6
0.12,1449,0.06556245686680469,191,13.181504485852312,0.018884497145366712,-0.06186084446954011,0.0,target_cif,heart_rate,6
0.13,1449,0.06556245686680469,170,11.732229123533472,0.017372266247828467,-0.07406614153240841,0.0,target_cif,heart_rate,6
0.14,1449,0.06556245686680469,154,10.628019323671497,0.016402651387484552,-0.08655528271301781,0.0,target_cif,heart_rate,6
0.15,1449,0.06556245686680469,138,9.523809523809524,0.015670036130394187,-0.0993382860390533,0.0,target_cif,heart_rate,6
0.16,1449,0.06556245686680469,128,8.83367839889579,0.014394163462486441,-0.11242564658713729,0.0,target_cif,heart_rate,6
0.17,1449,0.06556245686680469,123,8.488612836438923,0.011715599457872898,-0.12582836522071728,0.0,target_cif,heart_rate,6
0.18,1449,0.06556245686680469,111,7.6604554865424435,0.006749819050985541,-0.13955797943072595,0.0,target_cif,heart_rate,6
0.19,1449,0.06556245686680469,98,6.763285024154589,0.0054358476258637295,-0.15362659646073495,0.0,target_cif,heart_rate,6
0.2,1449,0.06556245686680469,86,5.935127674258109,0.004140786749482402,-0.16804692891649414,0.0,target_cif,heart_rate,6
0.21,1449,0.06556245686680469,76,5.244996549344376,0.0035292781577866902,-0.18283233307999402,0.0,target_cif,heart_rate,6
0.22,1449,0.06556245686680469,66,4.554865424430642,0.003079046557307426,-0.19799685017076324,0.0,target_cif,heart_rate,6
0.23,1449,0.06556245686680469,60,4.140786749482402,0.0028680774022388934,-0.21355525082233157,0.0,target_cif,heart_rate,6
0.24,1449,0.06556245686680469,52,3.588681849551415,0.0031963967890741365,-0.2295230830699938,0.0,target_cif,heart_rate,6
0.25,1449,0.06556245686680469,51,3.5196687370600412,0.002990568207959513,-0.24591672417759375,0.0,target_cif,heart_rate,6
0.26,1449,0.06556245686680469,47,3.243616287094548,0.0035252643948296128,-0.26275343666648016,0.0,target_cif,heart_rate,6
0.27,1449,0.06556245686680469,39,2.691511387163561,0.00422587140871834,-0.2800514289495826,0.0,target_cif,heart_rate,6
0.28,1449,0.06556245686680469,34,2.346445824706694,0.0033356337704163776,-0.2978299210183269,0.0,target_cif,heart_rate,6
0.29,1449,0.06556245686680469,30,2.070393374741201,0.004179667376238104,-0.3161092156805568,0.0,target_cif,heart_rate,6
0.3,1449,0.06556245686680469,26,1.7943409247757074,0.0031548851424627825,-0.33491077590456475,0.0,target_cif,heart_rate,6
0.31,1449,0.06556245686680469,23,1.5873015873015872,0.002870545403626689,-0.3542573088886889,0.0,target_cif,heart_rate,6
0.32,1449,0.06556245686680469,21,1.4492753623188406,0.0023139690658872236,-0.3741728575488167,0.0,target_cif,heart_rate,6
0.33,1449,0.06556245686680469,18,1.2422360248447204,0.0010918492424008314,-0.39468290019879904,0.0,target_cif,heart_rate,6
0.34,1449,0.06556245686680469,15,1.0351966873706004,0.0009410878976096365,-0.41581445929272026,0.0,target_cif,heart_rate,6
0.35,1449,0.06556245686680469,15,1.0351966873706004,0.0007963051441312319,-0.4375962202049158,0.0,target_cif,heart_rate,6
0.36,1449,0.06556245686680469,11,0.759144237405107,4.313319530710848e-05,-0.4600586611456177,0.0,target_cif,heart_rate,6
0.37,1449,0.06556245686680469,11,0.759144237405107,-7.66812361015258e-05,-0.48323419544951635,0.0,target_cif,heart_rate,6
0.38,1449,0.06556245686680469,7,0.4830917874396135,0.0014915737215877467,-0.507157327634186,0.0,target_cif,heart_rate,6
0.39,1449,0.06556245686680469,6,0.4140786749482402,0.0018780617497652424,-0.5318648248085168,0.0,target_cif,heart_rate,6
0.4,1449,0.06556245686680469,6,0.4140786749482402,0.001840349666436623,-0.5573959052219922,0.0,target_cif,heart_rate,6
0.41,1449,0.06556245686680469,5,0.3450655624568668,0.002280941853528442,-0.5837924459884664,0.0,target_cif,heart_rate,6
0.42,1449,0.06556245686680469,5,0.3450655624568668,0.002260774374717403,-0.6110992122986124,0.0,target_cif,heart_rate,6
0.43,1449,0.06556245686680469,4,0.27605244996549344,0.0015497681401571563,-0.6393641107599916,0.0,target_cif,heart_rate,6
0.44,1449,0.06556245686680469,3,0.2070393374741201,0.0008380163659666766,-0.6686384698807059,0.0,target_cif,heart_rate,6
0.45,1449,0.06556245686680469,3,0.2070393374741201,0.0008156095112616852,-0.698977351151264,0.0,target_cif,heart_rate,6
0.46,1449,0.06556245686680469,3,0.2070393374741201,0.0007923727730491016,-0.7304398946911024,0.0,target_cif,heart_rate,6
0.47,1449,0.06556245686680469,2,0.13802622498274672,7.812805187702655e-05,-0.7630897040248966,0.0,target_cif,heart_rate,6
0.48,1449,0.06556245686680469,2,0.13802622498274672,5.308700960874875e-05,-0.7969952752561447,0.0,target_cif,heart_rate,6
0.49,1449,0.06556245686680469,1,0.06901311249137336,-0.0006630671592308421,-0.8322304767317553,0.0,target_cif,heart_rate,6
0.5,1449,0.06556245686680469,1,0.06901311249137336,-0.0006901311249137336,-0.8688750862663905,0.0,target_cif,heart_rate,6
0.01,1309,0.11764705882352941,1281,97.86096256684492,0.10895046723923729,0.10873440285204991,0.0,target_cif,heart_rate,12
0.02,1309,0.11764705882352941,1150,87.85332314744079,0.1013392369934987,0.09963985594237695,0.0,target_cif,heart_rate,12
0.03,1309,0.11764705882352941,1001,76.47058823529412,0.09448465421782583,0.09035779260157671,0.0,target_cif,heart_rate,12
0.04,1309,0.11764705882352941,910,69.5187165775401,0.08482938629997454,0.08088235294117646,0.0,target_cif,heart_rate,12
0.05,1309,0.11764705882352941,813,62.10847975553858,0.07908809456797072,0.07120743034055727,0.0,target_cif,heart_rate,12
0.06,1309,0.11764705882352941,725,55.385790679908325,0.0735497293695041,0.061326658322903634,0.0,target_cif,heart_rate,12
0.07,1309,0.11764705882352941,629,48.05194805194805,0.06569079244601064,0.05123339658444022,0.0,target_cif,heart_rate,12
0.08,1309,0.11764705882352941,567,43.31550802139037,0.06031819842561531,0.040920716112531966,0.0,target_cif,heart_rate,12
0.09,1309,0.11764705882352941,505,38.5790679908327,0.055029004608836536,0.030381383322559796,0.0,target_cif,heart_rate,12
0.1,1309,0.11764705882352941,462,35.294117647058826,0.04906204906204906,0.0196078431372549,0.0,target_cif,heart_rate,12
0.11,1309,0.11764705882352941,425,32.467532467532465,0.044849400434331034,0.008592200925313945,0.0,target_cif,heart_rate,12
0.12,1309,0.11764705882352941,390,29.793735676088616,0.040975067713035634,-0.002673796791443833,0.0,target_cif,heart_rate,12
0.13,1309,0.11764705882352941,347,26.508785332314744,0.042051930490064365,-0.01419878296146046,0.0,target_cif,heart_rate,12
0.14,1309,0.11764705882352941,313,23.911382734912145,0.040133601009114006,-0.025991792065663488,0.0,target_cif,heart_rate,12
0.15,1309,0.11764705882352941,291,22.230710466004584,0.03896103896103896,-0.03806228373702422,0.0,target_cif,heart_rate,12
0.16,1309,0.11764705882352941,273,20.855614973262032,0.03757866783076866,-0.050420168067226906,0.0,target_cif,heart_rate,12
0.17,1309,0.11764705882352941,253,19.327731092436974,0.03680727493626147,-0.06307583274273568,0.0,target_cif,heart_rate,12
0.18,1309,0.11764705882352941,231,17.647058823529413,0.03579347481786507,-0.07604017216642753,0.0,target_cif,heart_rate,12
0.19,1309,0.11764705882352941,216,16.50114591291062,0.03108583500740364,-0.08932461873638342,0.0,target_cif,heart_rate,12
0.2,1309,0.11764705882352941,198,15.126050420168067,0.028074866310160426,-0.10294117647058823,0.0,target_cif,heart_rate,12
0.21,1309,0.11764705882352941,182,13.903743315508022,0.02783069499376276,-0.11690245718540579,0.0,target_cif,heart_rate,12
0.22,1309,0.11764705882352941,170,12.987012987012987,0.025072966249436834,-0.13122171945701355,0.0,target_cif,heart_rate,12
0.23,1309,0.11764705882352941,150,11.45912910618793,0.027283640729018878,-0.14591291061879294,0.0,target_cif,heart_rate,12
0.24,1309,0.11764705882352941,139,10.618792971734148,0.022757428330183745,-0.1609907120743034,0.0,target_cif,heart_rate,12
0.25,1309,0.11764705882352941,130,9.931245225362872,0.017825311942959,-0.17647058823529407,0.0,target_cif,heart_rate,12
0.26,1309,0.11764705882352941,120,9.167303284950345,0.01424648483472013,-0.19236883942766295,0.0,target_cif,heart_rate,12
0.27,1309,0.11764705882352941,109,8.326967150496563,0.014200948125202752,-0.20870265914585015,0.0,target_cif,heart_rate,12
0.28,1309,0.11764705882352941,105,8.02139037433155,0.011246923011628891,-0.22549019607843143,0.0,target_cif,heart_rate,12
0.29,1309,0.11764705882352941,99,7.563025210084033,0.011071778263161858,-0.2427506213753107,0.0,target_cif,heart_rate,12
0.3,1309,0.11764705882352941,85,6.4935064935064934,0.009276437847866421,-0.26050420168067234,0.0,target_cif,heart_rate,12
0.31,1309,0.11764705882352941,77,5.882352941176471,0.005679742252632274,-0.27877237851662406,0.0,target_cif,heart_rate,12
0.32,1309,0.11764705882352941,67,5.118411000763942,0.0062463488069024395,-0.2975778546712803,0.0,target_cif,heart_rate,12
0.33,1309,0.11764705882352941,62,4.736440030557677,0.005176561805183399,-0.31694468832309053,0.0,target_cif,heart_rate,12
0.34,1309,0.11764705882352941,61,4.660045836516424,0.004930897979026317,-0.33689839572192526,0.0,target_cif,heart_rate,12
0.35,1309,0.11764705882352941,53,4.048892284186402,0.0040547687606511135,-0.35746606334841624,0.0,target_cif,heart_rate,12
0.36,1309,0.11764705882352941,49,3.7433155080213902,0.0040106951871657776,-0.3786764705882353,0.0,target_cif,heart_rate,12
0.37,1309,0.11764705882352941,45,3.437738731856379,0.004062230952987257,-0.4005602240896359,0.0,target_cif,heart_rate,12
0.38,1309,0.11764705882352941,42,3.2085561497326203,0.0037457798368614303,-0.4231499051233396,0.0,target_cif,heart_rate,12
0.39,1309,0.11764705882352941,37,2.826585179526356,0.0044709388971684045,-0.446480231436837,0.0,target_cif,heart_rate,12
0.4,1309,0.11764705882352941,32,2.4446142093200915,0.004074357015533485,-0.47058823529411764,0.0,target_cif,heart_rate,12
0.41,1309,0.11764705882352941,28,2.1390374331550803,0.004557755305512038,-0.49551345962113635,0.0,target_cif,heart_rate,12
0.42,1309,0.11764705882352941,27,2.0626432391138274,0.0048207370722583714,-0.5212981744421905,0.0,target_cif,heart_rate,12
0.43,1309,0.11764705882352941,26,1.9862490450725745,0.0037795022315146153,-0.5479876160990711,0.0,target_cif,heart_rate,12
0.44,1309,0.11764705882352941,23,1.757066462948816,0.0025646622285277762,-0.5756302521008403,0.0,target_cif,heart_rate,12
0.45,1309,0.11764705882352941,20,1.5278838808250572,0.0013889853462045977,-0.60427807486631,0.0,target_cif,heart_rate,12
0.46,1309,0.11764705882352941,16,1.2223071046600458,-0.0005092946269416865,-0.6339869281045751,0.0,target_cif,heart_rate,12
0.47,1309,0.11764705882352941,14,1.0695187165775402,0.0006053879527797403,-0.664816870144284,0.0,target_cif,heart_rate,12
0.48,1309,0.11764705882352941,12,0.9167303284950343,0.0003525885878827061,-0.6968325791855202,0.0,target_cif,heart_rate,12
0.49,1309,0.11764705882352941,12,0.9167303284950343,0.00017975104480294837,-0.7301038062283736,0.0,target_cif,heart_rate,12
0.5,1309,0.11764705882352941,9,0.6875477463712758,0.002291825821237586,-0.7647058823529411,0.0,target_cif,heart_rate,12
0.01,1029,0.24489795918367346,1029,100.0,0.2372706658420944,0.2372706658420944,0.0,target_cif,heart_rate,24
0.02,1029,0.24489795918367346,1025,99.61127308066084,0.22956704547708295,0.22948771345272803,0.0,target_cif,heart_rate,24
0.03,1029,0.24489795918367346,1003,97.47327502429543,0.2223257491509122,0.22154428781822005,0.0,target_cif,heart_rate,24
0.04,1029,0.24489795918367346,966,93.87755102040816,0.21497408487204403,0.21343537414965985,0.0,target_cif,heart_rate,24
0.05,1029,0.24489795918367346,913,88.72691933916424,0.20802005012531327,0.20515574650912996,0.0,target_cif,heart_rate,24
0.06,1029,0.24489795918367346,865,84.06219630709427,0.2006699336269462,0.19669995657837602,0.0,target_cif,heart_rate,24
0.07,1029,0.24489795918367346,825,80.17492711370262,0.1914898063680157,0.18806232170287468,0.0,target_cif,heart_rate,24
0.08,1029,0.24489795918367346,782,75.99611273080662,0.18215236405121055,0.17923691215616683,0.0,target_cif,heart_rate,24
0.09,1029,0.24489795918367346,747,72.59475218658892,0.17489507576971133,0.17021753756447633,0.0,target_cif,heart_rate,24
0.1,1029,0.24489795918367346,719,69.87366375121478,0.16747651441528993,0.16099773242630383,0.0,target_cif,heart_rate,24
0.11,1029,0.24489795918367346,680,66.08357628765792,0.16182395911815767,0.15157074065581289,0.0,target_cif,heart_rate,24
0.12,1029,0.24489795918367346,630,61.224489795918366,0.14842300556586271,0.14192949907235622,0.0,target_cif,heart_rate,24
0.13,1029,0.24489795918367346,598,58.114674441205054,0.1388023189571395,0.1320666197513488,0.0,target_cif,heart_rate,24
0.14,1029,0.24489795918367346,567,55.10204081632653,0.13291296585079215,0.12197437114380635,0.0,target_cif,heart_rate,24
0.15,1029,0.24489795918367346,526,51.117589893100096,0.12244897959183673,0.11164465786314526,0.0,target_cif,heart_rate,24
0.16,1029,0.24489795918367346,498,48.39650145772595,0.11490582627608864,0.1010689990281827,0.0,target_cif,heart_rate,24
0.17,1029,0.24489795918367346,470,45.6754130223518,0.10432400154554075,0.09023850504057043,0.0,target_cif,heart_rate,24
0.18,1029,0.24489795918367346,445,43.245869776482024,0.09587807248334876,0.07914385266301646,0.0,target_cif,heart_rate,24
0.19,1029,0.24489795918367346,408,39.650145772594755,0.09415829823993091,0.06777525825144876,0.0,target_cif,heart_rate,24
0.2,1029,0.24489795918367346,389,37.80369290573372,0.0901360544217687,0.056122448979591844,0.0,target_cif,heart_rate,24
0.21,1029,0.24489795918367346,373,36.248785228377066,0.08570444452645434,0.04417463187806772,0.0,target_cif,heart_rate,24
0.22,1029,0.24489795918367346,357,34.69387755102041,0.08529565672422815,0.03192046049188907,0.0,target_cif,heart_rate,24
0.23,1029,0.24489795918367346,336,32.6530612244898,0.07663473552686381,0.019347998939835687,0.0,target_cif,heart_rate,24
0.24,1029,0.24489795918367346,316,30.709426627793974,0.07564830443455577,0.006444683136412471,0.0,target_cif,heart_rate,24
0.25,1029,0.24489795918367346,294,28.571428571428573,0.07450599287333981,-0.006802721088435326,0.0,target_cif,heart_rate,24
0.26,1029,0.24489795918367346,282,27.40524781341108,0.07180941874819424,-0.020408163265306145,0.0,target_cif,heart_rate,24
0.27,1029,0.24489795918367346,263,25.558794946550048,0.06921202923439433,-0.03438635728263911,0.0,target_cif,heart_rate,24
0.28,1029,0.24489795918367346,250,24.295432458697764,0.06883705863297698,-0.0487528344671202,0.0,target_cif,heart_rate,24
0.29,1029,0.24489795918367346,236,22.93488824101069,0.06783558493820063,-0.06352400114975565,0.0,target_cif,heart_rate,24
0.3,1029,0.24489795918367346,215,20.89407191448008,0.060391503540191585,-0.07871720116618075,0.0,target_cif,heart_rate,24
0.31,1029,0.24489795918367346,207,20.11661807580175,0.058914663173758104,-0.09435078379177758,0.0,target_cif,heart_rate,24
0.32,1029,0.24489795918367346,191,18.561710398445094,0.054135940090321834,-0.11044417767106846,0.0,target_cif,heart_rate,24
0.33,1029,0.24489795918367346,175,17.006802721088434,0.046777772942865836,-0.12701797136765158,0.0,target_cif,heart_rate,24
0.34,1029,0.24489795918367346,165,16.034985422740526,0.044026268516064435,-0.14409400123685845,0.0,target_cif,heart_rate,24
0.35,1029,0.24489795918367346,156,15.160349854227405,0.04096583688420423,-0.16169544740973307,0.0,target_cif,heart_rate,24
0.36,1029,0.24489795918367346,143,13.896987366375122,0.03875121477162294,-0.17984693877551017,0.0,target_cif,heart_rate,24
0.37,1029,0.24489795918367346,130,12.633624878522838,0.03995248893208077,-0.19857466796242307,0.0,target_cif,heart_rate,24
0.38,1029,0.24489795918367346,124,12.050534499514091,0.03586319320354871,-0.21790651744568795,0.0,target_cif,heart_rate,24
0.39,1029,0.24489795918367346,115,11.175898931000972,0.0305086905956762,-0.23787219805955168,0.0,target_cif,heart_rate,24
0.4,1029,0.24489795918367346,106,10.301263362487852,0.026886945254292187,-0.2585034013605442,0.0,target_cif,heart_rate,24
0.41,1029,0.24489795918367346,100,9.718172983479105,0.023060071486221616,-0.27983396748529904,0.0,target_cif,heart_rate,24
0.42,1029,0.24489795918367346,86,8.35762876579203,0.018229952079353913,-0.30190007037297667,0.0,target_cif,heart_rate,24
0.43,1029,0.24489795918367346,80,7.774538386783285,0.014662506606652692,-0.32474042248478324,0.0,target_cif,heart_rate,24
0.44,1029,0.24489795918367346,73,7.094266277939747,0.013674857698181313,-0.3483965014577259,0.0,target_cif,heart_rate,24
0.45,1029,0.24489795918367346,68,6.608357628765792,0.011308419471684778,-0.37291280148422995,0.0,target_cif,heart_rate,24
0.46,1029,0.24489795918367346,63,6.122448979591836,0.0054349782240938685,-0.39833711262282684,0.0,target_cif,heart_rate,24
0.47,1029,0.24489795918367346,60,5.830903790087463,0.005134129123347455,-0.4247208317289179,0.0,target_cif,heart_rate,24
0.48,1029,0.24489795918367346,54,5.247813411078718,0.00014951035359198755,-0.4521193092621663,0.0,target_cif,heart_rate,24
0.49,1029,0.24489795918367346,51,4.956268221574344,0.0019245793555517435,-0.4805922368947578,0.0,target_cif,heart_rate,24
0.5,1029,0.24489795918367346,46,4.470359572400389,0.0019436345966958209,-0.510204081632653,0.0,target_cif,heart_rate,24
0.01,801,0.4444444444444444,801,100.0,0.4388327721661055,0.4388327721661055,0.0,target_cif,heart_rate,48
0.02,801,0.4444444444444444,801,100.0,0.4331065759637188,0.4331065759637188,0.0,target_cif,heart_rate,48
0.03,801,0.4444444444444444,801,100.0,0.427262313860252,0.427262313860252,0.0,target_cif,heart_rate,48
0.04,801,0.4444444444444444,801,100.0,0.4212962962962963,0.4212962962962963,0.0,target_cif,heart_rate,48
0.05,801,0.4444444444444444,800,99.87515605493134,0.4152703857020829,0.4152046783625731,0.0,target_cif,heart_rate,48
0.06,801,0.4444444444444444,793,99.00124843945069,0.40962095253273834,0.408983451536643,0.0,target_cif,heart_rate,48
0.07,801,0.4444444444444444,781,97.50312109862672,0.4045078061025868,0.40262843488649935,0.0,target_cif,heart_rate,48
0.08,801,0.4444444444444444,769,96.00499375780275,0.39960918417195895,0.3961352657004831,0.0,target_cif,heart_rate,48
0.09,801,0.4444444444444444,751,93.7578027465668,0.39155725672579605,0.38949938949938945,0.0,target_cif,heart_rate,48
0.1,801,0.4444444444444444,734,91.6354556803995,0.38229990289915383,0.38271604938271603,0.0,target_cif,heart_rate,48
0.11,801,0.4444444444444444,708,88.38951310861424,0.37189468220903643,0.3757802746566791,0.0,target_cif,heart_rate,48
0.12,801,0.4444444444444444,689,86.01747815230961,0.36221768244240155,0.3686868686868687,0.0,target_cif,heart_rate,48
0.13,801,0.4444444444444444,668,83.39575530586767,0.353236615150602,0.3614303959131545,0.0,target_cif,heart_rate,48
0.14,801,0.4444444444444444,642,80.1498127340824,0.34567256046221295,0.3540051679586563,0.0,target_cif,heart_rate,48
0.15,801,0.4444444444444444,619,77.27840199750312,0.3365645883821693,0.3464052287581699,0.0,target_cif,heart_rate,48
0.16,801,0.4444444444444444,605,75.53058676654182,0.33321443433802983,0.3386243386243386,0.0,target_cif,heart_rate,48
0.17,801,0.4444444444444444,588,73.40823970037454,0.3219469638855046,0.3306559571619812,0.0,target_cif,heart_rate,48
0.18,801,0.4444444444444444,565,70.53682896379526,0.3110441216771718,0.3224932249322493,0.0,target_cif,heart_rate,48
0.19,801,0.4444444444444444,547,68.2896379525593,0.297575561412432,0.31412894375857336,0.0,target_cif,heart_rate,48
0.2,801,0.4444444444444444,526,65.66791510611735,0.2868289637952559,0.3055555555555555,0.0,target_cif,heart_rate,48
0.21,801,0.4444444444444444,507,63.29588014981273,0.2758103004156197,0.2967651195499297,0.0,target_cif,heart_rate,48
0.22,801,0.4444444444444444,491,61.29837702871411,0.2640609494542079,0.2877492877492877,0.0,target_cif,heart_rate,48
0.23,801,0.4444444444444444,470,58.67665418227216,0.2543898049516027,0.27849927849927847,0.0,target_cif,heart_rate,48
0.24,801,0.4444444444444444,446,55.68039950062422,0.23976608187134502,0.26900584795321636,0.0,target_cif,heart_rate,48
0.25,801,0.4444444444444444,425,53.05867665418227,0.22763212650853104,0.25925925925925924,0.0,target_cif,heart_rate,48
0.26,801,0.4444444444444444,402,50.18726591760299,0.21338192124708977,0.2492492492492492,0.0,target_cif,heart_rate,48
0.27,801,0.4444444444444444,391,48.81398252184769,0.2042481145143913,0.23896499238964988,0.0,target_cif,heart_rate,48
0.28,801,0.4444444444444444,381,47.56554307116105,0.19475655430711608,0.228395061728395,0.0,target_cif,heart_rate,48
0.29,801,0.4444444444444444,365,45.56803995006242,0.1848921242812681,0.217527386541471,0.0,target_cif,heart_rate,48
0.3,801,0.4444444444444444,351,43.82022471910113,0.17781344747636885,0.2063492063492063,0.0,target_cif,heart_rate,48
0.31,801,0.4444444444444444,338,42.19725343320849,0.17047531165752952,0.19484702093397738,0.0,target_cif,heart_rate,48
0.32,801,0.4444444444444444,325,40.574282147315856,0.16523463317911435,0.18300653594771238,0.0,target_cif,heart_rate,48
0.33,801,0.4444444444444444,316,39.45068664169788,0.16158905845305307,0.17081260364842443,0.0,target_cif,heart_rate,48
0.34,801,0.4444444444444444,300,37.453183520599254,0.1551091438731888,0.15824915824915814,0.0,target_cif,heart_rate,48
0.35,801,0.4444444444444444,284,35.45568039950062,0.15480649188514356,0.14529914529914528,0.0,target_cif,heart_rate,48
0.36,801,0.4444444444444444,275,34.332084893882644,0.1541042446941323,0.13194444444444442,0.0,target_cif,heart_rate,48
0.37,801,0.4444444444444444,263,32.833957553058674,0.14999108257535224,0.11816578483245144,0.0,target_cif,heart_rate,48
0.38,801,0.4444444444444444,245,30.586766541822723,0.13873786798759613,0.10394265232974909,0.0,target_cif,heart_rate,48
0.39,801,0.4444444444444444,228,28.46441947565543,0.1352407850842185,0.08925318761384327,0.0,target_cif,heart_rate,48
0.4,801,0.4444444444444444,219,27.34082397003745,0.12775697045359968,0.07407407407407401,0.0,target_cif,heart_rate,48
0.41,801,0.4444444444444444,203,25.343320848938827,0.12435726528280328,0.05838041431261776,0.0,target_cif,heart_rate,48
0.42,801,0.4444444444444444,193,24.094881398252184,0.11610486891385768,0.04214559386973182,0.0,target_cif,heart_rate,48
0.43,801,0.4444444444444444,178,22.22222222222222,0.10832950040519526,0.025341130604288498,0.0,target_cif,heart_rate,48
0.44,801,0.4444444444444444,168,20.973782771535582,0.10495808810415552,0.007936507936507908,0.0,target_cif,heart_rate,48
0.45,801,0.4444444444444444,156,19.475655430711612,0.10396095789354216,-0.01010101010101011,0.0,target_cif,heart_rate,48
0.46,801,0.4444444444444444,149,18.60174781523096,0.09585240671382994,-0.028806584362139953,0.0,target_cif,heart_rate,48
0.47,801,0.4444444444444444,137,17.10362047440699,0.0838809978093421,-0.04821802935010483,0.0,target_cif,heart_rate,48
0.48,801,0.4444444444444444,131,16.354556803995006,0.0819168347258235,-0.06837606837606836,0.0,target_cif,heart_rate,48
0.49,801,0.4444444444444444,116,14.481897627965044,0.07627720251646228,-0.08932461873638342,0.0,target_cif,heart_rate,48
0.5,801,0.4444444444444444,108,13.48314606741573,0.06741573033707865,-0.11111111111111116,0.0,target_cif,heart_rate,48
0.01,1102,0.09800362976406533,1101,99.90925589836661,0.08890172138810977,0.0888925553172377,0.0,target_cif,respiratory_rate,6
0.02,1102,0.09800362976406533,1055,95.73502722323049,0.08046594318308085,0.07959554057557687,0.0,target_cif,respiratory_rate,6
0.03,1102,0.09800362976406533,968,87.84029038112523,0.07386756974198738,0.07010683480831478,0.0,target_cif,respiratory_rate,6
0.04,1102,0.09800362976406533,847,76.86025408348458,0.06817150635208712,0.060420447670901385,0.0,target_cif,respiratory_rate,6
0.05,1102,0.09800362976406533,726,65.88021778584393,0.060846308147865125,0.050530136593752974,0.0,target_cif,respiratory_rate,6
0.06,1102,0.09800362976406533,619,56.17059891107078,0.05875197899370584,0.04042939336602695,0.0,target_cif,respiratory_rate,6
0.07,1102,0.09800362976406533,533,48.366606170598914,0.0523876431902894,0.03011142985383368,0.0,target_cif,respiratory_rate,6
0.08,1102,0.09800362976406533,463,42.01451905626134,0.04927799258265604,0.01956916278702754,0.0,target_cif,respiratory_rate,6
0.09,1102,0.09800362976406533,400,36.29764065335753,0.042879080991603674,0.008795197542928943,0.0,target_cif,respiratory_rate,6
0.1,1102,0.09800362976406533,335,30.399274047186932,0.03982657793910062,-0.0022181891510385243,0.0,target_cif,respiratory_rate,6
0.11,1102,0.09800362976406533,289,26.22504537205082,0.036919594608372935,-0.013479067680825477,0.0,target_cif,respiratory_rate,6
0.12,1102,0.09800362976406533,249,22.595281306715062,0.03518396304240225,-0.02499587526810758,0.0,target_cif,respiratory_rate,6
0.13,1102,0.09800362976406533,216,19.600725952813068,0.030164591025721256,-0.03677743705279847,0.0,target_cif,respiratory_rate,6
0.14,1102,0.09800362976406533,190,17.24137931034483,0.027856328873506944,-0.04883298864643566,0.0,target_cif,respiratory_rate,6
0.15,1102,0.09800362976406533,169,15.335753176043557,0.024180634141133764,-0.06117220027757021,0.0,target_cif,respiratory_rate,6
0.16,1102,0.09800362976406533,149,13.52087114337568,0.021778584392014518,-0.07380520266182701,0.0,target_cif,respiratory_rate,6
0.17,1102,0.09800362976406533,130,11.796733212341199,0.017383508626156164,-0.08674261474208998,0.0,target_cif,respiratory_rate,6
0.18,1102,0.09800362976406533,110,9.98185117967332,0.017927493249524147,-0.0999955734584569,0.0,target_cif,respiratory_rate,6
0.19,1102,0.09800362976406533,93,8.439201451905626,0.020535054110371712,-0.11357576572337612,0.0,target_cif,respiratory_rate,6
0.2,1102,0.09800362976406533,83,7.531760435571688,0.018602540834845735,-0.12749546279491836,0.0,target_cif,respiratory_rate,6
0.21,1102,0.09800362976406533,74,6.715063520871143,0.01775827609180087,-0.1417675572606768,0.0,target_cif,respiratory_rate,6
0.22,1102,0.09800362976406533,66,5.9891107078039925,0.018009214016473547,-0.1564056028665829,0.0,target_cif,respiratory_rate,6
0.23,1102,0.09800362976406533,60,5.44464609800363,0.017913121361397222,-0.1714238574492658,0.0,target_cif,respiratory_rate,6
0.24,1102,0.09800362976406533,51,4.627949183303086,0.015235457063711912,-0.18683732925780877,0.0,target_cif,respiratory_rate,6
0.25,1102,0.09800362976406533,45,4.083484573502722,0.014216575922565035,-0.20266182698124618,0.0,target_cif,respiratory_rate,6
0.26,1102,0.09800362976406533,40,3.629764065335753,0.012998479423161818,-0.21891401383234416,0.0,target_cif,respiratory_rate,6
0.27,1102,0.09800362976406533,35,3.176043557168784,0.010628247520075577,-0.23561146607662287,0.0,target_cif,respiratory_rate,6
0.28,1102,0.09800362976406533,32,2.9038112522686026,0.011393426093970555,-0.2527727364387982,0.0,target_cif,respiratory_rate,6
0.29,1102,0.09800362976406533,25,2.268602540834846,0.00990516602336341,-0.27041742286751363,0.0,target_cif,respiratory_rate,6
0.3,1102,0.09800362976406533,22,1.9963702359346642,0.008296603577910294,-0.28856624319419244,0.0,target_cif,respiratory_rate,6
0.31,1102,0.09800362976406533,17,1.5426497277676952,0.006220573923564534,-0.30724111628396333,0.0,target_cif,respiratory_rate,6
0.32,1102,0.09800362976406533,15,1.3611615245009074,0.005604782747944912,-0.3264652503469628,0.0,target_cif,respiratory_rate,6
0.33,1102,0.09800362976406533,14,1.2704174228675136,0.005932226345586043,-0.3462632391581115,0.0,target_cif,respiratory_rate,6
0.34,1102,0.09800362976406533,13,1.1796733212341197,0.00492218005829621,-0.36666116702414353,0.0,target_cif,respiratory_rate,6
0.35,1102,0.09800362976406533,11,0.9981851179673321,0.00439759877146447,-0.38768672343989946,0.0,target_cif,respiratory_rate,6
0.36,1102,0.09800362976406533,10,0.9074410163339383,0.004820780399274047,-0.4093693284936479,0.0,target_cif,respiratory_rate,6
0.37,1102,0.09800362976406533,9,0.8166969147005445,0.003845821450177167,-0.4317402702157694,0.0,target_cif,respiratory_rate,6
0.38,1102,0.09800362976406533,9,0.8166969147005445,0.0037761255195831625,-0.4548328552192495,0.0,target_cif,respiratory_rate,6
0.39,1102,0.09800362976406533,8,0.7259528130671506,0.002796703460176728,-0.47868257415726995,0.0,target_cif,respiratory_rate,6
0.4,1102,0.09800362976406533,7,0.6352087114337568,0.0018148820326678763,-0.5033272837265579,0.0,target_cif,respiratory_rate,6
0.41,1102,0.09800362976406533,6,0.5444646098003629,0.00236857485619367,-0.5288074071795502,0.0,target_cif,respiratory_rate,6
0.42,1102,0.09800362976406533,4,0.3629764065335753,0.0020652105888979283,-0.5551661555791977,0.0,target_cif,respiratory_rate,6
0.43,1102,0.09800362976406533,4,0.3629764065335753,0.0020377622822937563,-0.5824497723437451,0.0,target_cif,respiratory_rate,6
0.44,1102,0.09800362976406533,4,0.3629764065335753,0.002009333679025149,-0.6107078039927405,0.0,target_cif,respiratory_rate,6
0.45,1102,0.09800362976406533,3,0.27223230490018147,0.001072430292031018,-0.6399934004289721,0.0,target_cif,respiratory_rate,6
0.46,1102,0.09800362976406533,3,0.27223230490018147,0.0010418767224574846,-0.6703636485850643,0.0,target_cif,respiratory_rate,6
0.47,1102,0.09800362976406533,3,0.27223230490018147,0.0010101701879943843,-0.7018799438413862,0.0,target_cif,respiratory_rate,6
0.48,1102,0.09800362976406533,2,0.18148820326678766,6.980315510261067e-05,-0.7346084042998744,0.0,target_cif,respiratory_rate,6
0.49,1102,0.09800362976406533,2,0.18148820326678766,3.558592220917413e-05,-0.7686203337959503,0.0,target_cif,respiratory_rate,6
0.5,1102,0.09800362976406533,2,0.18148820326678766,0.0,-0.8039927404718694,0.0,target_cif,respiratory_rate,6
0.01,1016,0.19783464566929135,1016,100.0,0.18973196532251652,0.18973196532251652,0.0,target_cif,respiratory_rate,12
0.02,1016,0.19783464566929135,1016,100.0,0.1814639241523381,0.1814639241523381,0.0,target_cif,respiratory_rate,12
0.03,1016,0.19783464566929135,1013,99.70472440944881,0.1731167302540791,0.17302540790648593,0.0,target_cif,respiratory_rate,12
0.04,1016,0.19783464566929135,988,97.24409448818898,0.16555938320209973,0.16441108923884515,0.0,target_cif,respiratory_rate,12
0.05,1016,0.19783464566929135,966,95.07874015748031,0.15613344384583508,0.15561541649399088,0.0,target_cif,respiratory_rate,12
0.06,1016,0.19783464566929135,932,91.73228346456693,0.14876863796280781,0.14663260177584186,0.0,target_cif,respiratory_rate,12
0.07,1016,0.19783464566929135,897,88.28740157480316,0.14203920074506815,0.13745660824654982,0.0,target_cif,respiratory_rate,12
0.08,1016,0.19783464566929135,858,84.44881889763779,0.13625470729202327,0.1280811365970558,0.0,target_cif,respiratory_rate,12
0.09,1016,0.19783464566929135,796,78.34645669291339,0.12693605606991434,0.11849961062559489,0.0,target_cif,respiratory_rate,12
0.1,1016,0.19783464566929135,743,73.12992125984252,0.12215660542432197,0.10870516185476815,0.0,target_cif,respiratory_rate,12
0.11,1016,0.19783464566929135,690,67.91338582677166,0.11291250110590109,0.09869061311156331,0.0,target_cif,respiratory_rate,12
0.12,1016,0.19783464566929135,638,62.79527559055118,0.10898353614889048,0.08844846098783109,0.0,target_cif,respiratory_rate,12
0.13,1016,0.19783464566929135,593,58.36614173228347,0.1051113222916101,0.07797085709113946,0.0,target_cif,respiratory_rate,12
0.14,1016,0.19783464566929135,539,53.05118110236221,0.10018769456143561,0.06724958798754807,0.0,target_cif,respiratory_rate,12
0.15,1016,0.19783464566929135,493,48.523622047244096,0.09385132005558128,0.05627605372857805,0.0,target_cif,respiratory_rate,12
0.16,1016,0.19783464566929135,451,44.389763779527556,0.08300524934383202,0.04504124484439445,0.0,target_cif,respiratory_rate,12
0.17,1016,0.19783464566929135,419,41.24015748031496,0.07799307466084812,0.03353571767384497,0.0,target_cif,respiratory_rate,12
0.18,1016,0.19783464566929135,378,37.20472440944882,0.07557134626464375,0.021749567889379706,0.0,target_cif,respiratory_rate,12
0.19,1016,0.19783464566929135,341,33.56299212598425,0.06951735199766695,0.009672402060853513,0.0,target_cif,respiratory_rate,12
0.2,1016,0.19783464566929135,311,30.61023622047244,0.06373031496062992,-0.002706692913385822,0.0,target_cif,respiratory_rate,12
0.21,1016,0.19783464566929135,280,27.559055118110237,0.06378949466759692,-0.015399182697099556,0.0,target_cif,respiratory_rate,12
0.22,1016,0.19783464566929135,254,25.0,0.059458913789622446,-0.028417120936805956,0.0,target_cif,respiratory_rate,12
0.23,1016,0.19783464566929135,234,23.031496062992126,0.05775130381429593,-0.041773187442478765,0.0,target_cif,respiratory_rate,12
0.24,1016,0.19783464566929135,212,20.866141732283463,0.05066307501036055,-0.05548072938251139,0.0,target_cif,respiratory_rate,12
0.25,1016,0.19783464566929135,185,18.208661417322833,0.04297900262467192,-0.0695538057742782,0.0,target_cif,respiratory_rate,12
0.26,1016,0.19783464566929135,172,16.929133858267715,0.042934666950414986,-0.08400723558203874,0.0,target_cif,respiratory_rate,12
0.27,1016,0.19783464566929135,157,15.452755905511811,0.039922877790961056,-0.09885664976809408,0.0,target_cif,respiratory_rate,12
0.28,1016,0.19783464566929135,141,13.877952755905511,0.03762029746281714,-0.11411854768153987,0.0,target_cif,respiratory_rate,12
0.29,1016,0.19783464566929135,127,12.5,0.036278695796828214,-0.12981035821226575,0.0,target_cif,respiratory_rate,12
0.3,1016,0.19783464566929135,116,11.417322834645669,0.03262092238470191,-0.1459505061867267,0.0,target_cif,respiratory_rate,12
0.31,1016,0.19783464566929135,101,9.940944881889763,0.029513294533835444,-0.162558484537259,0.0,target_cif,respiratory_rate,12
0.32,1016,0.19783464566929135,93,9.153543307086615,0.026401111625752663,-0.1796549328392775,0.0,target_cif,respiratory_rate,12
0.33,1016,0.19783464566929135,82,8.070866141732283,0.02635444823128452,-0.1972617228816548,0.0,target_cif,respiratory_rate,12
0.34,1016,0.19783464566929135,71,6.988188976377953,0.023651873061321875,-0.21540205201622534,0.0,target_cif,respiratory_rate,12
0.35,1016,0.19783464566929135,67,6.594488188976378,0.023546335554209572,-0.23410054512416714,0.0,target_cif,respiratory_rate,12
0.36,1016,0.19783464566929135,58,5.708661417322834,0.02017716535433071,-0.2533833661417323,0.0,target_cif,respiratory_rate,12
0.37,1016,0.19783464566929135,53,5.216535433070866,0.017794650668666416,-0.2732783402074741,0.0,target_cif,respiratory_rate,12
0.38,1016,0.19783464566929135,48,4.724409448818897,0.013906527813055626,-0.2938150876301753,0.0,target_cif,respiratory_rate,12
0.39,1016,0.19783464566929135,45,4.429133858267717,0.01202078223828579,-0.31502517103394867,0.0,target_cif,respiratory_rate,12
0.4,1016,0.19783464566929135,39,3.838582677165354,0.012139107611548556,-0.3369422572178479,0.0,target_cif,respiratory_rate,12
0.41,1016,0.19783464566929135,35,3.4448818897637796,0.011093687441612175,-0.35960229547577727,0.0,target_cif,respiratory_rate,12
0.42,1016,0.19783464566929135,32,3.1496062992125986,0.011132229161010048,-0.38304371436329077,0.0,target_cif,respiratory_rate,12
0.43,1016,0.19783464566929135,30,2.952755905511811,0.012259980660312197,-0.4073076391766818,0.0,target_cif,respiratory_rate,12
0.44,1016,0.19783464566929135,27,2.65748031496063,0.010756467941507312,-0.43243813273340836,0.0,target_cif,respiratory_rate,12
0.45,1016,0.19783464566929135,21,2.0669291338582676,0.008142448103078025,-0.4584824624194703,0.0,target_cif,respiratory_rate,12
0.46,1016,0.19783464566929135,17,1.6732283464566928,0.007618839311752697,-0.4854913969087198,0.0,target_cif,respiratory_rate,12
0.47,1016,0.19783464566929135,15,1.4763779527559056,0.005478383598276631,-0.5135195364730352,0.0,target_cif,respiratory_rate,12
0.48,1016,0.19783464566929135,14,1.3779527559055118,0.006208358570563295,-0.542625681405209,0.0,target_cif,respiratory_rate,12
0.49,1016,0.19783464566929135,13,1.279527559055118,0.005075652308167361,-0.5728732437857033,0.0,target_cif,respiratory_rate,12
0.5,1016,0.19783464566929135,12,1.1811023622047243,0.003937007874015748,-0.6043307086614174,0.0,target_cif,respiratory_rate,12
0.01,838,0.3556085918854415,838,100.0,0.34909958776307226,0.34909958776307226,0.0,target_cif,respiratory_rate,24
0.02,838,0.3556085918854415,838,100.0,0.3424577468218791,0.3424577468218791,0.0,target_cif,respiratory_rate,24
0.03,838,0.3556085918854415,838,100.0,0.33567896070664077,0.33567896070664077,0.0,target_cif,respiratory_rate,24
0.04,838,0.3556085918854415,838,100.0,0.3287589498806682,0.3287589498806682,0.0,target_cif,respiratory_rate,24
0.05,838,0.3556085918854415,837,99.88066825775657,0.32175606079638236,0.32169325461625425,0.0,target_cif,respiratory_rate,24
0.06,838,0.3556085918854415,832,99.28400954653938,0.31493424059310415,0.3144772254100442,0.0,target_cif,respiratory_rate,24
0.07,838,0.3556085918854415,827,98.68735083532219,0.30809402828033977,0.3071060127800446,0.0,target_cif,respiratory_rate,24
0.08,838,0.3556085918854415,821,97.97136038186157,0.3013385908477742,0.299574556397219,0.0,target_cif,respiratory_rate,24
0.09,838,0.3556085918854415,813,97.01670644391407,0.29482808361089985,0.2918775735004852,0.0,target_cif,respiratory_rate,24
0.1,838,0.3556085918854415,808,96.4200477326969,0.28798727128082735,0.2840095465393795,0.0,target_cif,respiratory_rate,24
0.11,838,0.3556085918854415,796,94.98806682577566,0.27947762194631415,0.27596470998364214,0.0,target_cif,respiratory_rate,24
0.12,838,0.3556085918854415,780,93.07875894988067,0.2731069646344109,0.2677370362334563,0.0,target_cif,respiratory_rate,24
0.13,838,0.3556085918854415,770,91.8854415274463,0.2645872767673442,0.25932022055797876,0.0,target_cif,respiratory_rate,24
0.14,838,0.3556085918854415,757,90.33412887828162,0.2581173336293501,0.2507076649830715,0.0,target_cif,respiratory_rate,24
0.15,838,0.3556085918854415,738,88.06682577565633,0.24891197529130982,0.2418924610416959,0.0,target_cif,respiratory_rate,24
0.16,838,0.3556085918854415,720,85.91885441527447,0.2397999772701443,0.23286737129219226,0.0,target_cif,respiratory_rate,24
0.17,838,0.3556085918854415,699,83.4128878281623,0.23028150789314772,0.22362480950053193,0.0,target_cif,respiratory_rate,24
0.18,838,0.3556085918854415,671,80.07159904534606,0.22588625647592991,0.21415681937248968,0.0,target_cif,respiratory_rate,24
0.19,838,0.3556085918854415,653,77.9236276849642,0.21940835027549427,0.20445505171042164,0.0,target_cif,respiratory_rate,24
0.2,838,0.3556085918854415,632,75.41766109785203,0.21270883054892603,0.1945107398568019,0.0,target_cif,respiratory_rate,24
0.21,838,0.3556085918854415,609,72.67303102625299,0.2101296033352467,0.18431467327271078,0.0,target_cif,respiratory_rate,24
0.22,838,0.3556085918854415,592,70.64439140811456,0.2031087448748547,0.1738571690838994,0.0,target_cif,respiratory_rate,24
0.23,838,0.3556085918854415,574,68.4964200477327,0.19523912841335278,0.1631280414096643,0.0,target_cif,respiratory_rate,24
0.24,838,0.3556085918854415,548,65.39379474940334,0.18289159653309883,0.1521165682703178,0.0,target_cif,respiratory_rate,24
0.25,838,0.3556085918854415,531,63.36515513126491,0.1770087509944312,0.14081145584725535,0.0,target_cif,respiratory_rate,24
0.26,838,0.3556085918854415,502,59.90453460620525,0.1636457459846481,0.12920079984519123,0.0,target_cif,respiratory_rate,24
0.27,838,0.3556085918854415,478,57.04057279236277,0.15519665217249157,0.11727204367868699,0.0,target_cif,respiratory_rate,24
0.28,838,0.3556085918854415,452,53.937947494033416,0.15155131264916466,0.1050119331742243,0.0,target_cif,respiratory_rate,24
0.29,838,0.3556085918854415,429,51.19331742243437,0.14049211738209688,0.09240646744428382,0.0,target_cif,respiratory_rate,24
0.3,838,0.3556085918854415,414,49.40334128878282,0.12921922945789294,0.07944084555063069,0.0,target_cif,respiratory_rate,24
0.31,838,0.3556085918854415,391,46.65871121718377,0.12069800421984712,0.06609940852962537,0.0,target_cif,respiratory_rate,24
0.32,838,0.3556085918854415,365,43.556085918854414,0.11792783939351396,0.052365576302119854,0.0,target_cif,respiratory_rate,24
0.33,838,0.3556085918854415,342,40.81145584725537,0.11601895059309654,0.03822177893349471,0.0,target_cif,respiratory_rate,24
0.34,838,0.3556085918854415,319,38.066825775656326,0.10403558255586895,0.02364938164460828,0.0,target_cif,respiratory_rate,24
0.35,838,0.3556085918854415,299,35.68019093078759,0.09427207637231505,0.008628602900679239,0.0,target_cif,respiratory_rate,24
0.36,838,0.3556085918854415,276,32.93556085918854,0.08882756563245824,-0.006861575178997659,0.0,target_cif,respiratory_rate,24
0.37,838,0.3556085918854415,259,30.90692124105012,0.08177065575633595,-0.022843504943743653,0.0,target_cif,respiratory_rate,24
0.38,838,0.3556085918854415,238,28.400954653937948,0.07806605589344831,-0.03934098082993304,0.0,target_cif,respiratory_rate,24
0.39,838,0.3556085918854415,222,26.49164677804296,0.06733440275441135,-0.05637935756485002,0.0,target_cif,respiratory_rate,24
0.4,838,0.3556085918854415,207,24.70167064439141,0.062052505966587096,-0.07398568019093088,0.0,target_cif,respiratory_rate,24
0.41,838,0.3556085918854415,200,23.86634844868735,0.05865458517050283,-0.09218882731281086,0.0,target_cif,respiratory_rate,24
0.42,838,0.3556085918854415,179,21.360381861575178,0.0531231997366472,-0.1110196691630318,0.0,target_cif,respiratory_rate,24
0.43,838,0.3556085918854415,165,19.689737470167064,0.0503496210693799,-0.1305112423062429,0.0,target_cif,respiratory_rate,24
0.44,838,0.3556085918854415,152,18.13842482100239,0.04926696215479032,-0.15069894306171155,0.0,target_cif,respiratory_rate,24
0.45,838,0.3556085918854415,140,16.706443914081145,0.043393360815795194,-0.17162074202646999,0.0,target_cif,respiratory_rate,24
0.46,838,0.3556085918854415,127,15.155131264916468,0.03884911164147441,-0.19331742243436761,0.0,target_cif,respiratory_rate,24
0.47,838,0.3556085918854415,114,13.60381861575179,0.034718782365920665,-0.21583284549916687,0.0,target_cif,respiratory_rate,24
0.48,838,0.3556085918854415,106,12.649164677804295,0.03240315770148706,-0.23921424637415095,0.0,target_cif,respiratory_rate,24
0.49,838,0.3556085918854415,95,11.336515513126491,0.03615049838551172,-0.26351256493050684,0.0,target_cif,respiratory_rate,24
0.5,838,0.3556085918854415,88,10.501193317422434,0.035799522673031034,-0.288782816229117,0.0,target_cif,respiratory_rate,24
0.01,697,0.5839311334289814,697,100.0,0.5797284176050317,0.5797284176050317,0.0,target_cif,respiratory_rate,48
0.02,697,0.5839311334289814,697,100.0,0.5754399320703891,0.5754399320703891,0.0,target_cif,respiratory_rate,48
0.03,697,0.5839311334289814,697,100.0,0.5710630241535891,0.5710630241535891,0.0,target_cif,respiratory_rate,48
0.04,697,0.5839311334289814,697,100.0,0.566594930655189,0.566594930655189,0.0,target_cif,respiratory_rate,48
0.05,697,0.5839311334289814,697,100.0,0.5620327720305067,0.5620327720305067,0.0,target_cif,respiratory_rate,48
0.06,697,0.5839311334289814,697,100.0,0.5573735462010441,0.5573735462010441,0.0,target_cif,respiratory_rate,48
0.07,697,0.5839311334289814,696,99.85652797704448,0.5527221116613443,0.5526141219666466,0.0,target_cif,respiratory_rate,48
0.08,697,0.5839311334289814,695,99.71305595408896,0.5480007485496851,0.5477512319880232,0.0,target_cif,respiratory_rate,48
0.09,697,0.5839311334289814,695,99.71305595408896,0.5430652561212103,0.542781465306573,0.0,target_cif,respiratory_rate,48
0.1,697,0.5839311334289814,695,99.71305595408896,0.5380200860832138,0.5377012593655349,0.0,target_cif,respiratory_rate,48
0.11,697,0.5839311334289814,695,99.71305595408896,0.532861541437622,0.5325068914932375,0.0,target_cif,respiratory_rate,48
0.12,697,0.5839311334289814,691,99.13916786226686,0.5283683318116604,0.5271944698056606,0.0,target_cif,respiratory_rate,48
0.13,697,0.5839311334289814,689,98.85222381635582,0.5218258876300731,0.5217599234815878,0.0,target_cif,respiratory_rate,48
0.14,697,0.5839311334289814,688,98.70875179340028,0.5166327449868207,0.5161989923592807,0.0,target_cif,respiratory_rate,48
0.15,697,0.5839311334289814,686,98.42180774748924,0.5116043547978733,0.5105072157988017,0.0,target_cif,respiratory_rate,48
0.16,697,0.5839311334289814,685,98.27833572453372,0.506251281000205,0.5046799207487873,0.0,target_cif,respiratory_rate,48
0.17,697,0.5839311334289814,681,97.70444763271162,0.49995678553525436,0.49871220895058,0.0,target_cif,respiratory_rate,48
0.18,697,0.5839311334289814,678,97.27403156384506,0.49508345872554854,0.4925989432060749,0.0,target_cif,respiratory_rate,48
0.19,697,0.5839311334289814,670,96.12625538020086,0.486564996368918,0.4863347326283721,0.0,target_cif,respiratory_rate,48
0.2,697,0.5839311334289814,665,95.40889526542324,0.48063127690100427,0.47991391678622675,0.0,target_cif,respiratory_rate,48
0.21,697,0.5839311334289814,660,94.69153515064562,0.4747289468427074,0.47333054864428026,0.0,target_cif,respiratory_rate,48
0.22,697,0.5839311334289814,652,93.54375896700144,0.47007320751940557,0.4665783761910018,0.0,target_cif,respiratory_rate,48
0.23,697,0.5839311334289814,647,92.82639885222382,0.46244573217313534,0.45965082263504076,0.0,target_cif,respiratory_rate,48
0.24,697,0.5839311334289814,631,90.53084648493544,0.4522389186740165,0.45254096503813346,0.0,target_cif,respiratory_rate,48
0.25,697,0.5839311334289814,616,88.37876614060258,0.4418938307030129,0.44524151123864186,0.0,target_cif,respiratory_rate,48
0.26,697,0.5839311334289814,610,87.51793400286944,0.4350692155570204,0.4377447749040289,0.0,target_cif,respiratory_rate,48
0.27,697,0.5839311334289814,599,85.93974175035868,0.423085238104597,0.43004264853285123,0.0,target_cif,respiratory_rate,48
0.28,697,0.5839311334289814,588,84.36154949784792,0.41319942611190813,0.42212657420691857,0.0,target_cif,respiratory_rate,48
0.29,697,0.5839311334289814,578,82.92682926829268,0.4049144219694061,0.41398751187180477,0.0,target_cif,respiratory_rate,48
0.3,697,0.5839311334289814,569,81.63558106169297,0.3961877433900389,0.4056159048985448,0.0,target_cif,respiratory_rate,48
0.31,697,0.5839311334289814,563,80.77474892395983,0.39188655313663107,0.39700164265069765,0.0,target_cif,respiratory_rate,48
0.32,697,0.5839311334289814,550,78.90961262553802,0.3797788842940332,0.38813401974850203,0.0,target_cif,respiratory_rate,48
0.33,697,0.5839311334289814,536,76.9010043041607,0.3728559498062056,0.3790016916850468,0.0,target_cif,respiratory_rate,48
0.34,697,0.5839311334289814,528,75.7532281205165,0.3662449458719186,0.36959262640754753,0.0,target_cif,respiratory_rate,48
0.35,697,0.5839311334289814,521,74.74892395982783,0.35901114667255274,0.35989405142920217,0.0,target_cif,respiratory_rate,48
0.36,697,0.5839311334289814,511,73.3142037302726,0.34531922525107606,0.34989239598278343,0.0,target_cif,respiratory_rate,48
0.37,697,0.5839311334289814,497,71.30559540889527,0.3281865591765161,0.3395732276650498,0.0,target_cif,respiratory_rate,48
0.38,697,0.5839311334289814,492,70.58823529411765,0.32174758180219376,0.32892118294996997,0.0,target_cif,respiratory_rate,48
0.39,697,0.5839311334289814,483,69.29698708751793,0.31429781028764964,0.3179198908671826,0.0,target_cif,respiratory_rate,48
0.4,697,0.5839311334289814,470,67.43185078909613,0.3012912482065997,0.3065518890483023,0.0,target_cif,respiratory_rate,48
0.41,697,0.5839311334289814,463,66.42754662840746,0.2946526274834035,0.29479853123556177,0.0,target_cif,respiratory_rate,48
0.42,697,0.5839311334289814,450,64.56241032998565,0.28941770147924606,0.28263988522238176,0.0,target_cif,respiratory_rate,48
0.43,697,0.5839311334289814,429,61.54949784791965,0.27317576581338565,0.2700546200508446,0.0,target_cif,respiratory_rate,48
0.44,697,0.5839311334289814,414,59.3974175035868,0.2557901209264194,0.2570198811231811,0.0,target_cif,respiratory_rate,48
0.45,697,0.5839311334289814,393,56.3845050215208,0.23777227077083607,0.24351115168905713,0.0,target_cif,respiratory_rate,48
0.46,697,0.5839311334289814,377,54.08895265423242,0.2300334768053563,0.22950209894255813,0.0,target_cif,respiratory_rate,48
0.47,697,0.5839311334289814,363,52.08034433285509,0.2176172816112179,0.21496440269619133,0.0,target_cif,respiratory_rate,48
0.48,697,0.5839311334289814,341,48.92395982783357,0.207813707096347,0.1998675642865027,0.0,target_cif,respiratory_rate,48
0.49,697,0.5839311334289814,329,47.20229555236729,0.19914479421610823,0.18417869299800277,0.0,target_cif,respiratory_rate,48
0.5,697,0.5839311334289814,315,45.19368723098996,0.18507890961262552,0.1678622668579628,0.0,target_cif,respiratory_rate,48
0.01,11498,0.025569664289441643,521,4.531222821360236,0.010084318572751343,0.01572693362569863,0.0,unit_death_cif,unit_death,48
0.02,11498,0.025569664289441643,171,1.4872151678552792,0.005198774587239662,0.005683330907593511,0.0,unit_death_cif,unit_death,48
0.03,11498,0.025569664289441643,69,0.6001043659766916,0.0020559380116308887,-0.004567356402637484,0.0,unit_death_cif,unit_death,48
0.04,11498,0.025569664289441643,31,0.26961210645329625,0.0009748072128486113,-0.015031599698498294,0.0,unit_death_cif,unit_death,48
0.05,11498,0.025569664289441643,16,0.13915463558879806,0.0006591535369995697,-0.025716142853219326,0.0,unit_death_cif,unit_death,48
0.06,11498,0.025569664289441643,10,0.08697164724299879,0.0005921473854842471,-0.03662801671335995,0.0,unit_death_cif,unit_death,48
0.07,11498,0.025569664289441643,6,0.05218298834579927,0.0003347940829354147,-0.047774554527482124,0.0,unit_death_cif,unit_death,48
0.08,11498,0.025569664289441643,4,0.034788658897199516,0.00034788658897199514,-0.059163408381041685,0.0,unit_death_cif,unit_death,48
0.09,11498,0.025569664289441643,4,0.034788658897199516,0.00034788658897199514,-0.07080256671489929,0.0,unit_death_cif,unit_death,48
0.1,11498,0.025569664289441643,2,0.017394329448599758,0.00017394329448599757,-0.08270037301173151,0.0,unit_death_cif,unit_death,48
0.11,11498,0.025569664289441643,0,0.0,0.0,-0.0948655457422004,0.0,unit_death_cif,unit_death,48
0.12,11498,0.025569664289441643,0,0.0,0.0,-0.10730719967108902,0.0,unit_death_cif,unit_death,48
0.13,11498,0.025569664289441643,0,0.0,0.0,-0.12003486863282571,0.0,unit_death_cif,unit_death,48
0.14,11498,0.025569664289441643,0,0.0,0.0,-0.1330585298959981,0.0,unit_death_cif,unit_death,48
0.15,11498,0.025569664289441643,0,0.0,0.0,-0.1463886302477157,0.0,unit_death_cif,unit_death,48
0.16,11498,0.025569664289441643,0,0.0,0.0,-0.16003611394114092,0.0,unit_death_cif,unit_death,48
0.17,11498,0.025569664289441643,0,0.0,0.0,-0.17401245266332332,0.0,unit_death_cif,unit_death,48
0.18,11498,0.025569664289441643,0,0.0,0.0,-0.18832967769580283,0.0,unit_death_cif,unit_death,48
0.19,11498,0.025569664289441643,0,0.0,0.0,-0.20300041445747946,0.0,unit_death_cif,unit_death,48
0.2,11498,0.025569664289441643,0,0.0,0.0,-0.21803791963819796,0.0,unit_death_cif,unit_death,48
0.21,11498,0.025569664289441643,0,0.0,0.0,-0.2334561211526055,0.0,unit_death_cif,unit_death,48
0.22,11498,0.025569664289441643,0,0.0,0.0,-0.24926966116738253,0.0,unit_death_cif,unit_death,48
0.23,11498,0.025569664289441643,0,0.0,0.0,-0.26549394248124464,0.0,unit_death_cif,unit_death,48
0.24,11498,0.025569664289441643,0,0.0,0.0,-0.28214517856652416,0.0,unit_death_cif,unit_death,48
0.25,11498,0.025569664289441643,0,0.0,0.0,-0.2992404476140778,0.0,unit_death_cif,unit_death,48
0.26,11498,0.025569664289441643,0,0.0,0.0,-0.316797750960214,0.0,unit_death_cif,unit_death,48
0.27,11498,0.025569664289441643,0,0.0,0.0,-0.3348360763158334,0.0,unit_death_cif,unit_death,48
0.28,11498,0.025569664289441643,0,0.0,0.0,-0.3533754662646645,0.0,unit_death_cif,unit_death,48
0.29,11498,0.025569664289441643,0,0.0,0.0,-0.3724370925500822,0.0,unit_death_cif,unit_death,48
0.3,11498,0.025569664289441643,0,0.0,0.0,-0.39204333672936914,0.0,unit_death_cif,unit_death,48
0.31,11498,0.025569664289441643,0,0.0,0.0,-0.41221787784138897,0.0,unit_death_cif,unit_death,48
0.32,11498,0.025569664289441643,0,0.0,0.0,-0.4329857878096447,0.0,unit_death_cif,unit_death,48
0.33,11498,0.025569664289441643,0,0.0,0.0,-0.4543736353888932,0.0,unit_death_cif,unit_death,48
0.34,11498,0.025569664289441643,0,0.0,0.0,-0.4764095995614521,0.0,unit_death_cif,unit_death,48
0.35,11498,0.025569664289441643,0,0.0,0.0,-0.499123593400859,0.0,unit_death_cif,unit_death,48
0.36,11498,0.025569664289441643,0,0.0,0.0,-0.5225473995477474,0.0,unit_death_cif,unit_death,48
0.37,11498,0.025569664289441643,0,0.0,0.0,-0.5467148185881879,0.0,unit_death_cif,unit_death,48
0.38,11498,0.025569664289441643,0,0.0,0.0,-0.5716618317912232,0.0,unit_death_cif,unit_death,48
0.39,11498,0.025569664289441643,0,0.0,0.0,-0.5974267798533744,0.0,unit_death_cif,unit_death,48
0.4,11498,0.025569664289441643,0,0.0,0.0,-0.6240505595175974,0.0,unit_death_cif,unit_death,48
0.41,11498,0.025569664289441643,0,0.0,0.0,-0.6515768401873869,0.0,unit_death_cif,unit_death,48
0.42,11498,0.025569664289441643,0,0.0,0.0,-0.6800523029492385,0.0,unit_death_cif,unit_death,48
0.43,11498,0.025569664289441643,0,0.0,0.0,-0.7095269047553655,0.0,unit_death_cif,unit_death,48
0.44,11498,0.025569664289441643,0,0.0,0.0,-0.7400541709117113,0.0,unit_death_cif,unit_death,48
0.45,11498,0.025569664289441643,0,0.0,0.0,-0.7716915194737425,0.0,unit_death_cif,unit_death,48
0.46,11498,0.025569664289441643,0,0.0,0.0,-0.8045006216862192,0.0,unit_death_cif,unit_death,48
0.47,11498,0.025569664289441643,0,0.0,0.0,-0.8385478032274686,0.0,unit_death_cif,unit_death,48
0.48,11498,0.025569664289441643,0,0.0,0.0,-0.8739044917510738,0.0,unit_death_cif,unit_death,48
0.49,11498,0.025569664289441643,0,0.0,0.0,-0.9106477170795262,0.0,unit_death_cif,unit_death,48
0.5,11498,0.025569664289441643,0,0.0,0.0,-0.9488606714211167,0.0,unit_death_cif,unit_death,48


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_0/seed_13/stratified_age_group.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,age_group,45-54,159,147,person_id,19.0,0.11949685534591195,0.3535093995166803,0.10433225307628242,0.6789473684210526,0.2049827514438659,0.10960995205590181,-0.44989551069729483,0.7180590753944472,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062657465867232,""n"":96,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13933129446662,""n"":46,""observed_rate"":0.173913043478261},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23610380589962,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330953903496265,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439590811729431,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5797744890768146,0.7716848262032084,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,55-64,190,176,person_id,34.0,0.17894736842105263,0.4445290693349378,0.13828082154371213,0.7290723981900452,0.3995171279612907,0.10658181836142348,0.770074302533797,1.0525957608667271,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057584420110409,""n"":120,""observed_rate"":0.116666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139970339524249,""n"":48,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.226811037822203,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338736850768328,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.426040306687355,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564941942691803,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6422280041181044,0.8154020314608977,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,65-74,204,195,person_id,34.0,0.16666666666666666,0.4289490869748358,0.12860463094353497,0.6522491349480969,0.3974927287164548,0.1309642600918225,-0.03943638385890425,0.8021761058897607,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062414282019127,""n"":106,""observed_rate"":0.122641509433962},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144441901866732,""n"":58,""observed_rate"":0.137931034482759},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234714073439439,""n"":24,""observed_rate"":0.208333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348287815848986,""n"":12,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.468669315179189,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.504565358161926,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5439135232744783,0.7618925087108014,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,75-84,173,166,person_id,20.0,0.11560693641618497,0.3260148289881759,0.09506802439255632,0.7245098039215686,0.2894225424091735,0.12928119014324133,0.035739604553535496,1.1019916145532338,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063933759160778,""n"":85,""observed_rate"":0.047058823529412},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144424407889968,""n"":57,""observed_rate"":0.12280701754386},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244054336439479,""n"":22,""observed_rate"":0.318181818181818},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359453905373812,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454258471727371,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5990436568281836,0.8326651915010486,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,85+,77,76,person_id,9.0,0.11688311688311688,0.30557101958853156,0.08999533726979059,0.7990196078431373,0.35001569777165853,0.12948581065934198,0.5274126361940633,1.409389868005223,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064595005179687,""n"":41,""observed_rate"":0.024390243902439},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141166136684743,""n"":22,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245697293430567,""n"":8,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354423500597477,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.416542425751686,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6029411764705882,0.9428610819327731,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,<45,159,150,person_id,27.0,0.16981132075471697,0.430357408163961,0.13420972731911512,0.7424242424242424,0.36539087147429866,0.0989225558444576,0.9652587293864433,1.1404769432762718,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054328533553398,""n"":101,""observed_rate"":0.089108910891089},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14123656271502,""n"":43,""observed_rate"":0.302325581395349},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244270288131454,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351508617401123,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.426833271980286,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6420911107042948,0.8352164906773921,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,45-54,146,135,person_id,30.0,0.2054794520547945,0.5067457274136677,0.16562792136965548,0.6172413793103448,0.2671667099750904,0.20354266446849253,-0.6246434247029881,0.511209306581653,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082912472039461,""n"":25,""observed_rate"":0.08},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150664878979562,""n"":63,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244122913107276,""n"":32,""observed_rate"":0.21875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337388343670789,""n"":17,""observed_rate"":0.352941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.47039790948232,""n"":6,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.584056466817856,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.614494383335114,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5225977920130843,0.7089825728333792,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,55-64,179,166,person_id,49.0,0.2737430167597765,0.5468713070734365,0.1841106935631901,0.7086342229199372,0.5088842476255647,0.19864491949784024,0.5791664342672325,1.084988378935699,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077395631151425,""n"":37,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146706250873772,""n"":74,""observed_rate"":0.310810810810811},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246249766768636,""n"":37,""observed_rate"":0.243243243243243},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343724053157003,""n"":19,""observed_rate"":0.578947368421053},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.465651172399521,""n"":5,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.522544989983241,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732015490531921,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6328204721845772,0.7837838048021775,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,65-74,191,184,person_id,56.0,0.2931937172774869,0.555244555145434,0.18664342326377426,0.7021164021164021,0.5325612275409197,0.23805482558789054,0.40661621738174347,1.0828849891312446,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082104919184195,""n"":19,""observed_rate"":0.105263157894737},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149359327382766,""n"":78,""observed_rate"":0.217948717948718},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254851998352423,""n"":41,""observed_rate"":0.268292682926829},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345400423714609,""n"":33,""observed_rate"":0.424242424242424},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443541211741311,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537686049938202,""n"":10,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643218596776327,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6180381991881025,0.7784500646078566,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,75-84,160,155,person_id,40.0,0.25,0.49860873648117765,0.16592362538606456,0.7508333333333334,0.4477307063904725,0.23685969426296652,0.40715657153825197,1.3123631489785348,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08492427904691,""n"":14,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149520531762391,""n"":64,""observed_rate"":0.109375},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245443889820898,""n"":37,""observed_rate"":0.297297297297297},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349208798901788,""n"":29,""observed_rate"":0.517241379310345},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454828482121229,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536523774266243,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6679962968998986,0.8264641563315623,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,85+,72,71,person_id,20.0,0.2777777777777778,0.5224767584811241,0.1748771580729135,0.7461538461538462,0.492211428547704,0.23973634590705237,0.47905716764364975,1.241130010314085,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.085715817553656,""n"":7,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145293802574829,""n"":27,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235153952406512,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345384038156933,""n"":9,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444476838622774,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560047268867493,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.605366349220276,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.603829365079365,0.869973544973545,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,<45,149,140,person_id,40.0,0.2684563758389262,0.5248052830578069,0.17662622508236994,0.7701834862385321,0.5490038188324784,0.17917126279649317,1.2911981000555572,1.4971187476264487,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076698635919736,""n"":39,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144025610459428,""n"":62,""observed_rate"":0.209677419354839},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244883926442036,""n"":26,""observed_rate"":0.423076923076923},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33707489768664,""n"":15,""observed_rate"":0.533333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442484356462955,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527546842892965,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6729264567669173,0.8494916158536585,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,45-54,131,120,person_id,55.0,0.4198473282442748,0.645140791145721,0.22691484451240504,0.6732057416267943,0.5903703004181242,0.35575369466807094,0.31357198920699003,1.0317197229485295,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.173989973030984,""n"":16,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251717277935573,""n"":35,""observed_rate"":0.314285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346273971100648,""n"":36,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446077474703391,""n"":24,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533563196659088,""n"":11,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631917615731557,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725788831710815,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5807168664573976,0.7643155491508205,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,55-64,162,151,person_id,75.0,0.46296296296296297,0.6538725482058632,0.23198916782179899,0.7049808429118773,0.6618401827247961,0.352230829037266,0.6090187867854991,1.1433883138084828,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158232390880585,""n"":19,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239492867674146,""n"":49,""observed_rate"":0.346938775510204},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344430865243424,""n"":43,""observed_rate"":0.511627906976744},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446867497129874,""n"":22,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55607966114493,""n"":17,""observed_rate"":0.764705882352941},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636123784950801,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.727078065276146,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863683223724365,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6220315766607128,0.7805182642960421,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,65-74,173,167,person_id,88.0,0.5086705202312138,0.6661490889989692,0.23725069937367954,0.6709893048128343,0.675802572736745,0.41006457504164967,0.436671057827368,0.990691845769627,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.174130065573586,""n"":9,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247425029003942,""n"":37,""observed_rate"":0.378378378378378},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348023965608242,""n"":43,""observed_rate"":0.511627906976744},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453013865611492,""n"":39,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544398394723733,""n"":24,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654656265463148,""n"":14,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754733194907506,""n"":6,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827555179595947,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5884182647417942,0.7454876654963061,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,75-84,147,144,person_id,68.0,0.46258503401360546,0.6518847488659272,0.23060758681424626,0.6679076693968726,0.6143023973811799,0.4098818558616703,0.22887835108446133,0.9825595948636022,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177844318250815,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255333356785052,""n"":33,""observed_rate"":0.303030303030303},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343274678939428,""n"":39,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451846434519841,""n"":26,""observed_rate"":0.653846153846154},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534742951393127,""n"":25,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658378809690475,""n"":12,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725787808497747,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5815220564286289,0.7565765220622827,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,85+,57,57,person_id,30.0,0.5263157894736842,0.6534595618117709,0.2313744383098796,0.7148148148148148,0.685634735898357,0.41502188851958827,0.5657925911795479,1.15977043426954,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.176355530818303,""n"":3,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248875670708143,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347817497594016,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454648948378033,""n"":9,""observed_rate"":0.777777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545727842383914,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641218016544978,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.723884383837382,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5668280979772915,0.8457098765432098,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,<45,118,112,person_id,59.0,0.5,0.6698467182518301,0.23947546006071824,0.7589773053720196,0.7449840044704188,0.32687444075689476,1.3435610137399965,1.6779611612730818,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094124153256416,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.167231213105352,""n"":19,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250040870260548,""n"":37,""observed_rate"":0.405405405405405},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338524680446695,""n"":27,""observed_rate"":0.592592592592593},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441542777945014,""n"":17,""observed_rate"":0.647058823529412},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548350527882576,""n"":12,""observed_rate"":0.916666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658933520317078,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.704781740903854,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6690160287217446,0.8423936024884853,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,45-54,112,104,person_id,70.0,0.625,0.6815010313077198,0.2430098355515904,0.5965986394557823,0.6955832505983117,0.5398322490176984,0.4409647710644514,0.44934086329895817,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.271712571382523,""n"":7,""observed_rate"":0.714285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363556664850977,""n"":18,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447562355134222,""n"":18,""observed_rate"":0.555555555555556},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556199261370827,""n"":34,""observed_rate"":0.676470588235294},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654841594398022,""n"":16,""observed_rate"":0.5625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741809853485652,""n"":14,""observed_rate"":0.785714285714286},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837100636959076,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48778071106916016,0.7030760732323231,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,55-64,141,134,person_id,95.0,0.6737588652482269,0.630011926416463,0.22174566655067302,0.6583524027459954,0.8039807954221126,0.5455818112860334,0.6051469305470721,0.9080491588662731,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257488861680031,""n"":6,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351656550710852,""n"":22,""observed_rate"":0.545454545454545},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446046628989279,""n"":32,""observed_rate"":0.6875},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553645322399755,""n"":31,""observed_rate"":0.709677419354839},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646264209633782,""n"":21,""observed_rate"":0.619047619047619},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754464356672196,""n"":21,""observed_rate"":0.80952380952381},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839485432420458,""n"":7,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917463064193726,""n"":1,""observed_rate"":1.0}]",OK,0.5548553899327096,0.7603632123880648,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,65-74,162,156,person_id,120.0,0.7407407407407407,0.5775233445290862,0.1959197846884297,0.6861111111111111,0.8450418528862299,0.5986338563171434,0.6691386399036381,1.1431848229651058,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.294930100440979,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.364722939332326,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44922910630703,""n"":28,""observed_rate"":0.607142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552007807023598,""n"":33,""observed_rate"":0.848484848484849},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64315375543776,""n"":42,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744078038136164,""n"":30,""observed_rate"":0.9},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848172932863235,""n"":12,""observed_rate"":0.916666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.905363857746124,""n"":1,""observed_rate"":1.0}]",OK,0.5872329128405096,0.7777453460116438,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,75-84,130,128,person_id,86.0,0.6615384615384615,0.6227249909611232,0.2167764797128214,0.6490486257928119,0.7783715818780428,0.5877644924017099,0.37206216488462035,0.8868922358430161,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357960161837664,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451493871899752,""n"":26,""observed_rate"":0.576923076923077},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54768762247903,""n"":35,""observed_rate"":0.628571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649315687162536,""n"":28,""observed_rate"":0.678571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735345616936684,""n"":16,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82982469030789,""n"":14,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5492256493506493,0.74723120976731,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,85+,53,53,person_id,36.0,0.6792452830188679,0.6292481673801698,0.21656940735110414,0.6421568627450981,0.7294971934040958,0.5894653279826326,0.49792904854783676,0.7235525256503526,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348646320402622,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460855591755647,""n"":13,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550668055812518,""n"":12,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658094251155853,""n"":10,""observed_rate"":0.9},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744809616695751,""n"":11,""observed_rate"":0.818181818181818},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.824696481227875,""n"":3,""observed_rate"":0.333333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4633699633699634,0.8134659090909091,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,<45,103,98,person_id,74.0,0.7184466019417476,0.6387672240501213,0.2242709800240311,0.7287977632805219,0.8765365257239099,0.5023215054308326,1.0910631783931473,1.4994520176070474,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238865094525473,""n"":7,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355099914705052,""n"":17,""observed_rate"":0.411764705882353},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449485847662235,""n"":29,""observed_rate"":0.689655172413793},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534108362197876,""n"":25,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6555326964174,""n"":14,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747975036501884,""n"":8,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827101389567057,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6117240867870158,0.8284714285714285,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,45-54,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,55-64,74,71,person_id,15.0,0.20270270270270271,0.42833768441409453,0.13715797624515397,0.8022598870056498,0.5219716177069118,0.13739761463492298,1.1359473198341292,1.347172263965538,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064007364311501,""n"":38,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139485283195972,""n"":25,""observed_rate"":0.28},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258478264013926,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.36525089542071,""n"":3,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45454216003418,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558655440807343,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6825179421150374,0.906720211812076,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,65-74,64,61,person_id,6.0,0.09375,0.36942478998141437,0.10507238550942505,0.46839080459770116,0.12044018705321621,0.1641017043730244,-2.495497802866884,-0.12166179094542696,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07295041015515,""n"":26,""observed_rate"":0.115384615384615},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139757192507386,""n"":20,""observed_rate"":0.05},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255747197568417,""n"":10,""observed_rate"":0.1},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333419002592564,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439966112375259,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.599608242511749,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.2009383267195767,0.7355416554569096,999.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,75-84,70,68,person_id,11.0,0.15714285714285714,0.42989065897310524,0.1372560288610794,0.6779661016949152,0.24670370565107408,0.17332333454063958,-0.7639085414015117,0.5589985928678212,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070900510686139,""n"":24,""observed_rate"":0.041666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142074757516384,""n"":25,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237489391863346,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339953669479915,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.426872298121452,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.57335090637207,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.697487115859985,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5167888984756974,0.8151112528344671,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,85+,22,20,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,<45,74,72,person_id,13.0,0.17567567567567569,0.41949387054856774,0.13145569762252646,0.742749054224464,0.4201911516386535,0.12646066810230946,0.88635425657025,1.2586741806230333,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069116952215753,""n"":41,""observed_rate"":0.048780487804878},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145665696334271,""n"":21,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23482209816575,""n"":8,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35298498471578,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527783036231995,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5711991040435312,0.8902910841435432,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,45-54,43,42,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,55-64,63,60,person_id,23.0,0.36507936507936506,0.6094498499595099,0.21279216800608072,0.7489130434782608,0.5783416869874316,0.259395055591114,0.6798991903324066,1.1009766285247962,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.090117651224136,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150178948417306,""n"":24,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253508764836523,""n"":18,""observed_rate"":0.555555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344772472977638,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437213003635406,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560626745223999,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659217715263367,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6280998498498499,0.8518548976608187,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,65-74,55,52,person_id,17.0,0.3090909090909091,0.582123047022661,0.1969948229191465,0.6563467492260062,0.5413344381914895,0.2863864958286285,-0.029951442510522366,0.8246994114407775,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.092401340603828,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155228983414801,""n"":19,""observed_rate"":0.263157894736842},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234737295125212,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347798105743196,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446796298027039,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551166236400604,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.618051528930664,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.722620606422424,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48772862554112556,0.8166666666666667,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,75-84,60,59,person_id,19.0,0.31666666666666665,0.579448294402112,0.1992641313261725,0.6970474967907574,0.47660515788174873,0.30111659603814284,-0.0028095398030333315,0.8919165250825729,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158208593387495,""n"":22,""observed_rate"":0.136363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252601979176203,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359949588775635,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462489387818745,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538412868976593,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636653810739517,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.714982628822327,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5552498535299286,0.8366569704804999,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,85+,19,17,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,<45,67,66,person_id,23.0,0.34328358208955223,0.5784151670342208,0.1970026796573099,0.7598814229249012,0.673101371074445,0.23982884278937952,1.3600987278015897,1.7025259783464781,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08041013777256,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150668173067031,""n"":31,""observed_rate"":0.161290322580645},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239725667238235,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340177243406122,""n"":11,""observed_rate"":0.727272727272727},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431495761871338,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520764380693436,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.700156569480896,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6244555565324424,0.8834885953026197,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,45-54,36,36,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,55-64,53,50,person_id,28.0,0.5283018867924528,0.6470584982784984,0.22724198225164993,0.7142857142857143,0.6826360547079243,0.4554666168284866,0.32389022259170164,0.9787429051621555,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177833437919617,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.263308703899384,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354566991329193,""n"":9,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444861932595571,""n"":15,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.526994287967682,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657002353668213,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.767572621504466,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.8172580798467,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5681808852067474,0.8454857397504456,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,65-74,50,48,person_id,28.0,0.56,0.6509388613984943,0.23133959009430216,0.6688311688311688,0.7422952536969372,0.4950777542591095,0.28320137906138826,0.9203678414713511,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.263038493692875,""n"":4,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350145378283092,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431089967489243,""n"":9,""observed_rate"":0.777777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560883216559887,""n"":8,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629130627427782,""n"":7,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.715951669216156,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.816383421421051,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5125228494623656,0.8175874116513171,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,75-84,50,49,person_id,32.0,0.64,0.6992902688023354,0.2512127117946107,0.6232638888888888,0.7182141804316631,0.493931028842926,0.5987144871843912,0.5024863030388412,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.277218401432037,""n"":4,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35259375663904,""n"":13,""observed_rate"":0.615384615384615},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443780173858007,""n"":12,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536983404840742,""n"":7,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65289894077513,""n"":9,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.78271296620369,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.826065560181936,""n"":3,""observed_rate"":0.333333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4478637472058525,0.7868872549019607,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,85+,15,14,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,<45,53,53,person_id,31.0,0.5849056603773585,0.6643692865983711,0.23592373626355306,0.7316715542521994,0.8032364602847323,0.42275094929731116,0.9328958815054922,1.516929494742386,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247051707722924,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354545207694173,""n"":16,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448112818102042,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556538820266724,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649582107861837,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844889998435974,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5904891588296761,0.8555718954248366,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,age_group,45-54,32,32,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,55-64,46,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,65-74,47,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,75-84,44,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,85+,14,13,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,<45,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,age_group,45-54,147,141,person_id,6.0,0.04081632653061224,0.1536061118602542,0.03896969720713621,0.7836879432624113,0.1601487098379414,0.05668072828858275,-0.7744614172649237,0.8227060793505343,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0289403853953,""n"":124,""observed_rate"":0.024193548387097},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138043322346427,""n"":11,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252610735595226,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349437683820724,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6110111910471623,0.9369560755336617,999.0,OK
target_cif,heart_rate,6,age_group,55-64,290,270,person_id,20.0,0.06896551724137931,0.25020683696539214,0.06509623718874824,0.6783333333333333,0.13891402919071122,0.05905218045588514,-1.0387976355441257,0.508835923178407,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031552319926293,""n"":247,""observed_rate"":0.048582995951417},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144225756327311,""n"":24,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.2514150634408,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334641814231873,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.402543932199478,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.611103892326355,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5575879790769472,0.7985419890513985,1000.0,OK
target_cif,heart_rate,6,age_group,65-74,387,361,person_id,28.0,0.07235142118863049,0.2132078259349056,0.059376678591347286,0.8164544369279745,0.2744899640628772,0.0588687602111718,0.36210175814714485,1.05161810668599,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028985371438144,""n"":316,""observed_rate"":0.034810126582278},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146914486011321,""n"":44,""observed_rate"":0.227272727272727},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235664166510105,""n"":20,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349330301795687,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7222652662993573,0.8928653265066309,1000.0,OK
target_cif,heart_rate,6,age_group,75-84,351,324,person_id,18.0,0.05128205128205128,0.16206065381006132,0.04298688389998922,0.8338338338338338,0.313877111012958,0.04766654992307613,0.6149278441310032,1.2221314951567595,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028825652778347,""n"":305,""observed_rate"":0.029508196721311},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13786393494317,""n"":33,""observed_rate"":0.151515151515152},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236413172700188,""n"":11,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.328110367059708,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460969805717468,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7623771701299403,0.9081875342653509,1000.0,OK
target_cif,heart_rate,6,age_group,85+,194,176,person_id,16.0,0.08247422680412371,0.19401246879115278,0.05884966007028939,0.9195926966292135,0.5370390291845931,0.05728921932936402,1.948544685707095,1.703041543387123,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027761275615194,""n"":160,""observed_rate"":0.01875},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140489788895304,""n"":22,""observed_rate"":0.363636363636364},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237791357561946,""n"":8,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331710427999496,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449162602424622,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8681364546823515,0.960184346195907,1000.0,OK
target_cif,heart_rate,6,age_group,<45,80,78,person_id,7.0,0.0875,0.23759429384586453,0.07053895677562641,0.8493150684931506,0.3569292833412434,0.05881023285910484,1.055515644470136,1.2543975320170038,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031706802772753,""n"":66,""observed_rate"":0.03030303030303},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15097739412026,""n"":11,""observed_rate"":0.363636363636364},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261196494102478,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345110908150673,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6918667560921082,0.9610882788097977,999.0,OK
target_cif,heart_rate,12,age_group,45-54,129,126,person_id,14.0,0.10852713178294573,0.3120624271577874,0.09207904252090275,0.7341614906832298,0.26613309310426897,0.09977837381595668,-0.3042731801587817,0.7838673881045524,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043604674898753,""n"":84,""observed_rate"":0.05952380952381},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.130265470594168,""n"":26,""observed_rate"":0.192307692307692},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.221663286288579,""n"":9,""observed_rate"":0.111111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351998397282192,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454252312580744,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6163713120666388,0.8409964460092337,1000.0,OK
target_cif,heart_rate,12,age_group,55-64,265,248,person_id,32.0,0.12075471698113208,0.3439643755331649,0.10098111696074548,0.7010461373390557,0.2586604584435602,0.1125692858307991,-0.45193991664408967,0.7026056813727185,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049557604636234,""n"":166,""observed_rate"":0.08433734939759},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137833355973333,""n"":59,""observed_rate"":0.084745762711864},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244824974901146,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352468731311651,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454302877187729,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.518629938364029,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.720110177993774,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5963962222428388,0.8070679644808743,1000.0,OK
target_cif,heart_rate,12,age_group,65-74,354,333,person_id,42.0,0.11864406779661017,0.3126971222203574,0.09291684519398954,0.7722832722832723,0.30920065331848656,0.11062112984531634,0.05406218250296261,0.9794264299286745,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046306547322801,""n"":228,""observed_rate"":0.057017543859649},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144828685000539,""n"":60,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244078864922395,""n"":37,""observed_rate"":0.297297297297297},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340718131689798,""n"":21,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456583946943283,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530179679393768,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.696044063554316,0.8392817548305352,1000.0,OK
target_cif,heart_rate,12,age_group,75-84,316,290,person_id,36.0,0.11392405063291139,0.30359358610688764,0.08839008677341612,0.774702380952381,0.38662434621407077,0.08881001717475816,0.5011124911099888,1.0966280167407618,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.041899516496287,""n"":215,""observed_rate"":0.055813953488372},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142465053454918,""n"":68,""observed_rate"":0.147058823529412},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241876918201645,""n"":24,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335852754116058,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.430570642153422,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.591924011707306,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6915497270758479,0.8500023540489642,1000.0,OK
target_cif,heart_rate,12,age_group,85+,178,163,person_id,20.0,0.11235955056179775,0.26055505556534236,0.07846163064501126,0.8708860759493671,0.502622214427376,0.10737904106538865,0.8759458903405256,1.501625308947814,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045724384100614,""n"":117,""observed_rate"":0.034188034188034},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143593002900933,""n"":33,""observed_rate"":0.151515151515152},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258497338961152,""n"":17,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343974173069,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.422638942797979,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547634939352671,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7999753289473684,0.9289103966791685,1000.0,OK
target_cif,heart_rate,12,age_group,<45,67,65,person_id,10.0,0.14925373134328357,0.3311933826639552,0.10108839489279216,0.8228070175438597,0.5826283670033671,0.11589100357812283,1.1896361519817515,1.51120222578069,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044426685677388,""n"":37,""observed_rate"":0.054054054054054},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142951699594657,""n"":18,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240953302010894,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.31061939895153,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453075170516968,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545838892459869,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6626694915254238,0.9517967332123412,1000.0,OK
target_cif,heart_rate,24,age_group,45-54,110,108,person_id,26.0,0.23636363636363636,0.4919524545852672,0.16445591427986275,0.7321428571428571,0.45791237666340745,0.17991666690531102,0.332807168803418,0.9528202136233653,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.055999714001599,""n"":36,""observed_rate"":0.027777777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145630410431247,""n"":38,""observed_rate"":0.289473684210526},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236858081072569,""n"":16,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354689877141606,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442730866372585,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520491480827332,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.608586102724075,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6294413387206879,0.8280067060990153,1000.0,OK
target_cif,heart_rate,24,age_group,55-64,214,202,person_id,49.0,0.22897196261682243,0.5144298605981278,0.1684457854150647,0.6738404452690167,0.36496306115584026,0.20472588535467875,-0.266747862308857,0.6550064782466757,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058978341625265,""n"":53,""observed_rate"":0.094339622641509},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144176254868507,""n"":75,""observed_rate"":0.226666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244953084204878,""n"":42,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342035896248288,""n"":18,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445539163691657,""n"":14,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551154263317585,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649662633736928,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831822276115417,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5940459968034603,0.758649950659097,1000.0,OK
target_cif,heart_rate,24,age_group,65-74,274,260,person_id,66.0,0.24087591240875914,0.4967164709778023,0.16342506279897057,0.7245775058275058,0.4402398394759396,0.20704216006327503,0.09179410740673774,0.8871189807290344,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061464273440652,""n"":80,""observed_rate"":0.05},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144232339092663,""n"":84,""observed_rate"":0.238095238095238},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25343942533179,""n"":41,""observed_rate"":0.268292682926829},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349900083108382,""n"":33,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447668269276619,""n"":22,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551813504912636,""n"":11,""observed_rate"":0.545454545454545},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.613507946332296,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6577756693145043,0.7901821025948305,1000.0,OK
target_cif,heart_rate,24,age_group,75-84,235,215,person_id,66.0,0.28085106382978725,0.5652147739484749,0.1871307319058571,0.7193831809216424,0.5522981161362116,0.17381520325199087,0.6768781154059309,0.9821226017203809,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058515660737346,""n"":82,""observed_rate"":0.146341463414634},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144428011299907,""n"":69,""observed_rate"":0.231884057971014},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246343527799067,""n"":46,""observed_rate"":0.369565217391304},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339216188244198,""n"":23,""observed_rate"":0.391304347826087},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.422323050598303,""n"":12,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564935684204102,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.610588788986206,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.705580115318298,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6432034700504689,0.790302229898224,1000.0,OK
target_cif,heart_rate,24,age_group,85+,143,132,person_id,30.0,0.2097902097902098,0.4330002926003333,0.13800522489706782,0.7646017699115044,0.5152384557231167,0.1990074774940739,0.20159666014700794,1.1051572125601674,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06287728475922,""n"":47,""observed_rate"":0.063829787234043},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151723634865549,""n"":45,""observed_rate"":0.177777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253476011125665,""n"":19,""observed_rate"":0.052631578947368},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346692742670284,""n"":17,""observed_rate"":0.588235294117647},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447531425952911,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531836594854082,""n"":7,""observed_rate"":0.285714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642746031284332,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.719447135925293,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6692811475069539,0.8587813939790391,1000.0,OK
target_cif,heart_rate,24,age_group,<45,53,51,person_id,15.0,0.2830188679245283,0.4564579445819992,0.15283219879003063,0.8596491228070176,0.7241433837554527,0.20759362105350448,1.5047578522670966,1.8850069778435103,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048266608112802,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135785367535917,""n"":19,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.27341433763504,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357222838061196,""n"":7,""observed_rate"":0.714285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435404499371846,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651211947202682,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7418446991133748,0.9502183489025594,1000.0,OK
target_cif,heart_rate,48,age_group,45-54,88,86,person_id,38.0,0.4318181818181818,0.6085379524853122,0.21312944674015455,0.7968421052631579,0.7507398701605136,0.2789201011711901,1.3446819152650165,1.5326336923539992,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077664643526077,""n"":11,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15068253536116,""n"":22,""observed_rate"":0.227272727272727},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230300142616034,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340534247954687,""n"":15,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445507417122523,""n"":9,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.532976543903351,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.626563563942909,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740460872650146,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7015683602388324,0.8863344588937879,1000.0,OK
target_cif,heart_rate,48,age_group,55-64,158,152,person_id,67.0,0.4240506329113924,0.6524465599155567,0.22811175090755823,0.7160898802689848,0.631464169831272,0.308202102568142,0.509223595906473,0.9148043096084167,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.075561683997512,""n"":10,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15893758898196,""n"":46,""observed_rate"":0.282608695652174},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241317541434847,""n"":29,""observed_rate"":0.482758620689655},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349072470664978,""n"":25,""observed_rate"":0.12},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437858050068219,""n"":24,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541368624993733,""n"":14,""observed_rate"":0.785714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641341737338475,""n"":7,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.761290311813354,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.804439067840576,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6181927699344772,0.7890755096868277,1000.0,OK
target_cif,heart_rate,48,age_group,65-74,210,202,person_id,102.0,0.4857142857142857,0.6999013047407538,0.24985451464484965,0.6979847494553377,0.6955598333703691,0.31184471150239307,0.7930665254744564,0.931197352489569,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079296868294477,""n"":16,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148891416490078,""n"":50,""observed_rate"":0.32},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251556834958969,""n"":47,""observed_rate"":0.531914893617021},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354587612052759,""n"":36,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444883330000771,""n"":27,""observed_rate"":0.518518518518518},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533699015776316,""n"":18,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639039429334494,""n"":13,""observed_rate"":0.923076923076923},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753266215324402,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6280620272802183,0.7673987649918722,1000.0,OK
target_cif,heart_rate,48,age_group,75-84,194,177,person_id,89.0,0.4587628865979381,0.7276775677296227,0.26046865894104887,0.6683788121990369,0.6187260914024507,0.2782871161501125,0.6823253599664487,0.7838706727137702,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079087305306034,""n"":22,""observed_rate"":0.136363636363636},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141681283420207,""n"":51,""observed_rate"":0.352941176470588},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253572114150633,""n"":44,""observed_rate"":0.568181818181818},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348812869479579,""n"":31,""observed_rate"":0.483870967741935},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449884858624689,""n"":29,""observed_rate"":0.620689655172414},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550707826247582,""n"":13,""observed_rate"":0.461538461538462},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641223192214966,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742594957351685,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820758402347565,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5896778610951889,0.735830803801415,1000.0,OK
target_cif,heart_rate,48,age_group,85+,113,105,person_id,42.0,0.37168141592920356,0.6092030220866891,0.20832108662669452,0.7126089872568746,0.6274157028955826,0.296869585933411,0.3304798134485811,0.9281767578455832,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078702970097462,""n"":6,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136265963796646,""n"":31,""observed_rate"":0.225806451612903},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242154327446017,""n"":29,""observed_rate"":0.344827586206897},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356188090311156,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445189944335393,""n"":14,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527815808852514,""n"":6,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645433042730604,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749177008867264,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5958648860958365,0.8143278518389383,1000.0,OK
target_cif,heart_rate,48,age_group,<45,38,37,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,6,age_group,45-54,164,157,person_id,12.0,0.07317073170731707,0.21159569185500243,0.058841705016898165,0.8607456140350878,0.3545387404987947,0.07985270231757763,2.193711391123054,2.1316070796887403,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051912704952184,""n"":121,""observed_rate"":0.033057851239669},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135862170159817,""n"":35,""observed_rate"":0.114285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239840822915236,""n"":6,""observed_rate"":0.666666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.310092493891716,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7606810035842294,0.9504472643697431,1000.0,OK
target_cif,respiratory_rate,6,age_group,55-64,279,271,person_id,25.0,0.08960573476702509,0.2664173656111134,0.0748052863853131,0.7554330708661418,0.29071136980516316,0.09089274260492518,0.35661622963496403,1.1848129303629802,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054221391481296,""n"":199,""observed_rate"":0.040201005025126},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145369614033323,""n"":57,""observed_rate"":0.210526315789474},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244618616170353,""n"":18,""observed_rate"":0.111111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.327763537565867,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44826228916645,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6517247210139036,0.8439545460003239,1000.0,OK
target_cif,respiratory_rate,6,age_group,65-74,246,231,person_id,26.0,0.10569105691056911,0.293655705743099,0.08539988727307829,0.772027972027972,0.359457327096983,0.08868809862107763,1.0212099437025364,1.3950003585908293,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053266454575693,""n"":170,""observed_rate"":0.064705882352941},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139209171346689,""n"":59,""observed_rate"":0.152542372881356},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24287028496082,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347830042243004,""n"":4,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6922594507101086,0.8543829046770223,1000.0,OK
target_cif,respiratory_rate,6,age_group,75-84,196,192,person_id,20.0,0.10204081632653061,0.2824696495474505,0.08120057983612833,0.778125,0.33335629156585994,0.10111294046272425,0.4016044676386069,1.2042416937979332,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056252530754306,""n"":129,""observed_rate"":0.038759689922481},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134943468651424,""n"":48,""observed_rate"":0.145833333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246169634840705,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345646761357784,""n"":4,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.41081415116787,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.51648336648941,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65570867061615,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6475408622033276,0.8860310120107031,1000.0,OK
target_cif,respiratory_rate,6,age_group,85+,73,73,person_id,15.0,0.2054794520547945,0.42820002778464805,0.13980276046575046,0.8528735632183908,0.695024509957415,0.11270576312321501,3.132108316415119,2.2481624445868538,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060041910214793,""n"":42,""observed_rate"":0.071428571428571},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13428750038147,""n"":20,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243689265102148,""n"":8,""observed_rate"":0.625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.312188521027565,""n"":2,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44611930847168,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7291392543859648,0.9496614583333334,1000.0,OK
target_cif,respiratory_rate,6,age_group,<45,144,134,person_id,10.0,0.06944444444444445,0.23110055773928023,0.0615183218398625,0.7164179104477612,0.2131991035420577,0.07339892882413951,0.17372508556495014,1.103512325242212,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046354116828023,""n"":106,""observed_rate"":0.037735849056604},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13612994438771,""n"":33,""observed_rate"":0.121212121212121},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.232724240422249,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5507162116616111,0.8686598752270394,1000.0,OK
target_cif,respiratory_rate,12,age_group,45-54,148,142,person_id,23.0,0.1554054054054054,0.36497564121883375,0.11207087614889041,0.8076521739130434,0.4809396576065003,0.15574781157428746,1.5233775403944256,2.0380300051875264,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070948619259203,""n"":41,""observed_rate"":0.024390243902439},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14205946422049,""n"":70,""observed_rate"":0.114285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241087728628406,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336782199995858,""n"":7,""observed_rate"":0.857142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443592051664988,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7021325659459536,0.8938755175983437,1000.0,OK
target_cif,respiratory_rate,12,age_group,55-64,250,243,person_id,52.0,0.208,0.4544625902737309,0.14542584215211937,0.7375679875679876,0.4587462123158054,0.17361796206235885,0.6690334786599949,1.297926865687835,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07118673925288,""n"":64,""observed_rate"":0.046875},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144167515050088,""n"":112,""observed_rate"":0.151785714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248833656988361,""n"":44,""observed_rate"":0.386363636363636},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347593538817905,""n"":21,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449487825234731,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56966033577919,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.617384672164917,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6610517936914736,0.8106633190608327,1000.0,OK
target_cif,respiratory_rate,12,age_group,65-74,229,216,person_id,40.0,0.17467248908296942,0.40893694502444145,0.1286717178105169,0.7425925925925926,0.40186560398161,0.1705272648662459,0.5012553761831113,1.3352832463656819,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069643735769205,""n"":64,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147147609436132,""n"":94,""observed_rate"":0.170212765957447},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238546088684437,""n"":43,""observed_rate"":0.255813953488372},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334020940881026,""n"":19,""observed_rate"":0.315789473684211},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433560242255529,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.518809378147125,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6661995859464329,0.814214882381524,1000.0,OK
target_cif,respiratory_rate,12,age_group,75-84,187,183,person_id,37.0,0.19786096256684493,0.4491047041817394,0.1435498187696708,0.7299099099099099,0.396674193316146,0.1882729557029066,0.1538883275142812,1.0642130580519709,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073358887599574,""n"":45,""observed_rate"":0.088888888888889},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150920132031808,""n"":78,""observed_rate"":0.141025641025641},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242359674057445,""n"":37,""observed_rate"":0.243243243243243},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337439568713307,""n"":16,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441025604804357,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555063645044963,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.662876605987549,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.793560266494751,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6319330420646211,0.8158366522430236,1000.0,OK
target_cif,respiratory_rate,12,age_group,85+,71,71,person_id,22.0,0.30985915492957744,0.5396889417313185,0.18372935383527939,0.8051948051948052,0.6817460566425404,0.2070377120669459,2.0610763207421012,2.132549165632338,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077812910079956,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146569573453494,""n"":35,""observed_rate"":0.228571428571429},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240165187977254,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351809300482273,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440444663167,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.606156051158905,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6847258652677373,0.900017730496454,1000.0,OK
target_cif,respiratory_rate,12,age_group,<45,131,124,person_id,27.0,0.20610687022900764,0.5026669017508391,0.16060272955474808,0.6463675213675214,0.34136666679288763,0.14595585198404676,0.026200927187587625,0.7508592753947102,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070197228521395,""n"":52,""observed_rate"":0.096153846153846},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13911289063304,""n"":43,""observed_rate"":0.27906976744186},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238394320011139,""n"":28,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.324928089976311,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43174846470356,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.527382175925926,0.7606102040816327,1000.0,OK
target_cif,respiratory_rate,24,age_group,45-54,122,116,person_id,35.0,0.28688524590163933,0.5224103883011032,0.17434760672766492,0.7586206896551724,0.5691957192339834,0.28344254232332355,0.7214645561181309,1.8629442583703644,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.075952779501677,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15728592553309,""n"":28,""observed_rate"":0.035714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248052195922748,""n"":37,""observed_rate"":0.324324324324324},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339268589561636,""n"":33,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446399873920849,""n"":14,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520040154457092,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64857941865921,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6633739302749719,0.8457592035274356,1000.0,OK
target_cif,respiratory_rate,24,age_group,55-64,203,197,person_id,75.0,0.3694581280788177,0.6092584145654226,0.21074626621601125,0.6929166666666666,0.5768035535143476,0.31332620365425873,0.32197054603080466,1.0580048121297454,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082715559218611,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.159428340941668,""n"":40,""observed_rate"":0.225},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24599822362264,""n"":60,""observed_rate"":0.316666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348512854765762,""n"":44,""observed_rate"":0.340909090909091},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436747369857935,""n"":26,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547921466199975,""n"":19,""observed_rate"":0.631578947368421},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645049369335175,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.781715720891953,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.618814907227221,0.7650411636045494,1000.0,OK
target_cif,respiratory_rate,24,age_group,65-74,192,181,person_id,67.0,0.3489583333333333,0.5821861787219376,0.20239528710654495,0.7035223880597015,0.537268049941054,0.3096049528103322,0.3158841274634396,1.1587276024810866,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073013601452112,""n"":10,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154250520779643,""n"":43,""observed_rate"":0.093023255813953},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25354113355279,""n"":40,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350106152161112,""n"":53,""observed_rate"":0.452830188679245},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441400393247604,""n"":25,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546870981653531,""n"":12,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624400351728712,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.707853525876999,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6221955641760837,0.7775365362895211,1000.0,OK
target_cif,respiratory_rate,24,age_group,75-84,152,149,person_id,60.0,0.39473684210526316,0.657151713931473,0.23211873097350802,0.6471014492753623,0.510753316151217,0.3390982003980561,0.040820212740691524,0.6602040408312903,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072010770440102,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14965734229638,""n"":26,""observed_rate"":0.230769230769231},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256356934575658,""n"":38,""observed_rate"":0.289473684210526},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343893094573702,""n"":35,""observed_rate"":0.542857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453232252039015,""n"":32,""observed_rate"":0.40625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537882235315111,""n"":9,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635237443447113,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747713526089986,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.894281446933746,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5511724539808386,0.7321749238415906,1000.0,OK
target_cif,respiratory_rate,24,age_group,85+,57,57,person_id,27.0,0.47368421052631576,0.6075307007232403,0.21118681526870156,0.8049382716049382,0.7781792617748611,0.3570679104641864,1.1573268275481932,1.9721095010896426,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.083808332681656,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.182849013379642,""n"":7,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248298066854477,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338313241090093,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451848514378071,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538221210241318,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.62089596192042,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745017409324646,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6802407407407407,0.907528549382716,1000.0,OK
target_cif,respiratory_rate,24,age_group,<45,112,109,person_id,34.0,0.30357142857142855,0.5955260552849426,0.2034649102109803,0.6327300150829562,0.43200866458831044,0.2773329857736826,-0.12836149388580045,0.7054527153259976,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069328355789185,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151065201032907,""n"":32,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249984139310462,""n"":28,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347246542572975,""n"":28,""observed_rate"":0.357142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447554920400892,""n"":14,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533950765927633,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645242959260941,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.516977505185609,0.7439728361700411,1000.0,OK
target_cif,respiratory_rate,48,age_group,45-54,99,96,person_id,45.0,0.45454545454545453,0.6110069079806317,0.21179194488951086,0.7242798353909465,0.6932446953240486,0.43667930590383935,0.1765919597302601,1.421870639464183,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164549894630909,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254461113559572,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344247753129286,""n"":17,""observed_rate"":0.352941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458026876916056,""n"":23,""observed_rate"":0.478260869565217},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546831317923286,""n"":22,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640597349405289,""n"":10,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728799521923065,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6283406234968736,0.8169142238835333,1000.0,OK
target_cif,respiratory_rate,48,age_group,55-64,163,158,person_id,98.0,0.6012269938650306,0.6660701072857801,0.2371429047598003,0.6558869701726845,0.7285988921573185,0.48341064374505377,0.5069235728350937,0.8154311502614042,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.171407282352448,""n"":6,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255182735001047,""n"":24,""observed_rate"":0.458333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349338534474373,""n"":20,""observed_rate"":0.55},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455343633890152,""n"":39,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541960897116825,""n"":29,""observed_rate"":0.551724137931034},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648403514314581,""n"":27,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747576922178268,""n"":16,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.856470763683319,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.572220318466994,0.7363507696007695,1000.0,OK
target_cif,respiratory_rate,48,age_group,65-74,163,153,person_id,92.0,0.5644171779141104,0.6313836567915581,0.2211885750129668,0.7016227801592162,0.7247853163966813,0.47690215848523415,0.40942769507155147,1.0538910017045264,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071352351456881,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160492943865912,""n"":7,""observed_rate"":0.285714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252692257138816,""n"":22,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341376568589892,""n"":21,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444713613390923,""n"":30,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549921987987146,""n"":41,""observed_rate"":0.634146341463415},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648257903077386,""n"":22,""observed_rate"":0.681818181818182},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739417481422424,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83320430914561,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6095983861405528,0.7857523562579742,1000.0,OK
target_cif,respiratory_rate,48,age_group,75-84,134,131,person_id,81.0,0.6044776119402985,0.7035648247784984,0.2514166286174348,0.6075005823433497,0.65268955207285,0.49002561973991676,0.45717206219407563,0.4620998761659037,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16189886033535,""n"":5,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245902835391462,""n"":16,""observed_rate"":0.4375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365030958464271,""n"":19,""observed_rate"":0.631578947368421},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448883496721586,""n"":30,""observed_rate"":0.533333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55359916554557,""n"":27,""observed_rate"":0.740740740740741},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650673155601208,""n"":26,""observed_rate"":0.730769230769231},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741403341293335,""n"":7,""observed_rate"":0.571428571428571},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845329741636912,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926908135414124,""n"":1,""observed_rate"":0.0}]",OK,0.49681005076074414,0.7071497252747253,1000.0,OK
target_cif,respiratory_rate,48,age_group,85+,46,46,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,age_group,<45,92,90,person_id,59.0,0.6413043478260869,0.7343780023289822,0.26723098017808444,0.6024653312788906,0.7223329741135511,0.4430777275853831,0.7450810837123722,0.5506798276578915,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160094449562686,""n"":7,""observed_rate"":0.285714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251650576408093,""n"":13,""observed_rate"":0.769230769230769},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353921860456467,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450930315256119,""n"":25,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551672840819639,""n"":17,""observed_rate"":0.764705882352941},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639726678530375,""n"":15,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.761225879192352,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4721766391503234,0.7297815900692997,1000.0,OK
unit_death_cif,unit_death,48,age_group,45-54,1441,1191,person_id,23.0,0.015961138098542677,0.07492769477872463,0.015342300950547996,0.870669037836512,0.34775463732661,0.00268761304826461,4.696163846615219,1.57243482643174,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002614193114318,""n"":1440,""observed_rate"":0.015277777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.108412317931652,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7538273851806864,0.9560388637025264,1000.0,OK
unit_death_cif,unit_death,48,age_group,55-64,2448,1991,person_id,53.0,0.02165032679738562,0.1051067907665377,0.021095403048734626,0.8895025012801828,0.2142988294137068,0.0026133095320711995,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002613309532071,""n"":2448,""observed_rate"":0.021650326797386},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8363848114682433,0.9342938275812852,1000.0,OK
unit_death_cif,unit_death,48,age_group,65-74,2778,2273,person_id,79.0,0.02843772498200144,0.15179065476968479,0.027753136246435436,0.8021301841751047,0.2376764931965716,0.0023809085712637556,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002342377873958,""n"":2777,""observed_rate"":0.028087864602089},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109380654990673,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7450922539573496,0.8569701363924179,1000.0,OK
unit_death_cif,unit_death,48,age_group,75-84,2264,1893,person_id,71.0,0.03136042402826855,0.171865704601499,0.03069670752790312,0.8029132386659217,0.2521745411667444,0.002132204844673997,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002132204844674,""n"":2264,""observed_rate"":0.031360424028269},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7471713469892968,0.8571359690111541,1000.0,OK
unit_death_cif,unit_death,48,age_group,85+,1141,1005,person_id,38.0,0.033304119193689745,0.1888988877086315,0.03286510372091165,0.7706971417664742,0.20481883698831496,0.0019679752698302942,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00196797526983,""n"":1141,""observed_rate"":0.03330411919369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6735099380844591,0.8533740675865551,1000.0,OK
unit_death_cif,unit_death,48,age_group,<45,1426,1180,person_id,30.0,0.021037868162692847,0.10321879029031432,0.020474383664852575,0.8566380133715378,0.16261613684378504,0.0031213137406444196,2.742699296682259,1.1507006028085875,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.003121313740644,""n"":1426,""observed_rate"":0.021037868162693},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7773144000235636,0.9221444826280312,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_0/seed_13/stratified_sex.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,sex,female,461,431,person_id,68.0,0.1475054229934924,0.401128249755814,0.1202436829711114,0.6647208501721299,0.2926207592619897,0.1117824075173853,-0.017929126413178606,0.8142585776879837,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060964388861219,""n"":274,""observed_rate"":0.109489051094891},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140547052765166,""n"":131,""observed_rate"":0.145038167938931},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238325536251068,""n"":33,""observed_rate"":0.303030303030303},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346800486246745,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435922503471375,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564941942691803,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6048645212869838,0.7270365015828817,1000.0,OK
target_cif,O2_arterial_saturation,6,sex,male,501,479,person_id,75.0,0.1497005988023952,0.3824558285899556,0.11652883638454774,0.7274804381846636,0.3530638497969468,0.1216133468135626,0.3449576201435816,1.0460268084972386,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059661327681758,""n"":275,""observed_rate"":0.069090909090909},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143390214630774,""n"":143,""observed_rate"":0.202797202797203},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238605687921902,""n"":53,""observed_rate"":0.283018867924528},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348505074069614,""n"":21,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443418446928263,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.504565358161926,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6622440182969739,0.7856573136014188,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,female,430,404,person_id,116.0,0.26976744186046514,0.5541653692710832,0.18613011286266015,0.6790852185372283,0.43904271718562543,0.20526697260522564,0.33846954214066644,0.9589176254488789,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078938598941329,""n"":71,""observed_rate"":0.056338028169014},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149248193486317,""n"":185,""observed_rate"":0.275675675675676},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246498451734844,""n"":95,""observed_rate"":0.242105263157895},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341253971936656,""n"":51,""observed_rate"":0.450980392156863},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45541731440104,""n"":13,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541106845651354,""n"":14,""observed_rate"":0.642857142857143},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732015490531921,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6270084398938481,0.7270394357870482,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,male,467,447,person_id,119.0,0.25481798715203424,0.503698400509626,0.16746612197111557,0.7439631024823723,0.4708260869894082,0.22341205399060657,0.4184649815744454,1.1986017396057222,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08102857890938,""n"":70,""observed_rate"":0.057142857142857},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146497793617796,""n"":183,""observed_rate"":0.14207650273224},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246207612100989,""n"":96,""observed_rate"":0.322916666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345806411874126,""n"":71,""observed_rate"":0.507042253521127},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452287911127011,""n"":24,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536651114622752,""n"":18,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629903304576874,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6933011486325608,0.7905086041650767,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,female,384,362,person_id,174.0,0.453125,0.6563631972128884,0.23311019906604238,0.679584017515052,0.6267682419086124,0.36102346164019156,0.4642751368184976,1.0731090618333698,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.096223935484886,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165418642916177,""n"":38,""observed_rate"":0.131578947368421},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248210152175939,""n"":107,""observed_rate"":0.364485981308411},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344293154337827,""n"":102,""observed_rate"":0.480392156862745},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451115826497207,""n"":74,""observed_rate"":0.527027027027027},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538177456174578,""n"":35,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648782403845536,""n"":19,""observed_rate"":0.526315789473684},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737879693508148,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863683223724365,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6254363364586216,0.7307617187314103,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,male,404,389,person_id,201.0,0.4975247524752475,0.6578150667742325,0.2331284824283784,0.7005122172389285,0.6693506161285274,0.39221127471416306,0.5148081561944775,1.0744241806662818,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.092024371027946,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.171913020751055,""n"":34,""observed_rate"":0.147058823529412},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247983419864448,""n"":97,""observed_rate"":0.329896907216495},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345208427608013,""n"":100,""observed_rate"":0.49},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447110936282173,""n"":63,""observed_rate"":0.619047619047619},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546225882711865,""n"":63,""observed_rate"":0.682539682539683},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648157681737627,""n"":28,""observed_rate"":0.642857142857143},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72852138561361,""n"":17,""observed_rate"":0.823529411764706},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827555179595947,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6529466387284193,0.7471752118494925,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,female,346,329,person_id,226.0,0.653179190751445,0.644435510655239,0.2267643880542301,0.64273598820059,0.7598925425547343,0.5436865884616885,0.5120013089178479,0.8379680325857053,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250737442420079,""n"":13,""observed_rate"":0.461538461538462},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353299573427293,""n"":41,""observed_rate"":0.439024390243902},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44766379192651,""n"":83,""observed_rate"":0.590361445783133},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550245490263809,""n"":88,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64666871638859,""n"":68,""observed_rate"":0.617647058823529},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745780273181636,""n"":41,""observed_rate"":0.926829268292683},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847733226689425,""n"":11,""observed_rate"":0.727272727272727},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917463064193726,""n"":1,""observed_rate"":1.0}]",OK,0.5767177813475908,0.7095958630018848,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,male,355,344,person_id,255.0,0.7183098591549296,0.6080037127646272,0.20991774454348033,0.6657254901960784,0.8164055406807595,0.5792719263426015,0.6987691705993605,0.8765526259704944,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.269290022552013,""n"":8,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361627636396367,""n"":46,""observed_rate"":0.434782608695652},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452650598590336,""n"":63,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548758864402771,""n"":82,""observed_rate"":0.731707317073171},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651226006803058,""n"":63,""observed_rate"":0.793650793650794},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744350429308617,""n"":59,""observed_rate"":0.813559322033898},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832965157248757,""n"":33,""observed_rate"":0.909090909090909},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.905363857746124,""n"":1,""observed_rate"":1.0}]",OK,0.6007845053668643,0.7304797350297959,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,female,187,177,person_id,33.0,0.17647058823529413,0.4617847399235363,0.14426233759069695,0.6369539551357734,0.2826238755736107,0.1499560835328013,-0.5028606419750258,0.5641991970358553,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068759838898861,""n"":86,""observed_rate"":0.116279069767442},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143714263911049,""n"":60,""observed_rate"":0.183333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236824523834955,""n"":21,""observed_rate"":0.238095238095238},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331250975529353,""n"":9,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441408855574472,""n"":7,""observed_rate"":0.142857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.563695639371872,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666879296302795,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5365504357605585,0.7350032327586207,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,male,165,162,person_id,28.0,0.1696969696969697,0.4280668468495323,0.13276621260765303,0.6856100104275287,0.3238764115548781,0.14578137494849433,-0.0478296117037509,0.8507385142276837,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069272822560105,""n"":73,""observed_rate"":0.082191780821918},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142253378727313,""n"":58,""observed_rate"":0.189655172413793},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247925571269459,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347751292315396,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442128002643585,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566003173589706,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5586135057471264,0.7964749134948096,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,female,161,153,person_id,61.0,0.37888198757763975,0.6583166707262165,0.23066732497286135,0.6581967213114754,0.5651518774773453,0.26713726104971786,0.3779141403631832,0.8065928754523782,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.090477877429553,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154212271055532,""n"":63,""observed_rate"":0.285714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240319399414836,""n"":37,""observed_rate"":0.432432432432432},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345847054169728,""n"":26,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452201049774885,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547333776950836,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633855974674225,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.727569282054901,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5700924749739784,0.7389443156689235,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,male,146,143,person_id,44.0,0.3013698630136986,0.5729926249180439,0.1943636646546183,0.6860516934046346,0.46880232998414306,0.26784834556587755,0.10786679206151485,0.9222890124405794,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.086029993991057,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15544858549611,""n"":59,""observed_rate"":0.186440677966102},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253898608378875,""n"":39,""observed_rate"":0.282051282051282},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348121495473953,""n"":21,""observed_rate"":0.476190476190476},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443004778027534,""n"":10,""observed_rate"":0.3},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545535493980755,""n"":11,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658891975879669,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.714982628822327,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5920049233356133,0.7843260637588368,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,female,141,136,person_id,87.0,0.6170212765957447,0.6785197248827841,0.24415846039043046,0.6739037888463176,0.7618954495449555,0.45573996356193053,0.7137566661666193,0.9559080557517166,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177833437919617,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261758310290483,""n"":26,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356866979598999,""n"":35,""observed_rate"":0.714285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433728441596031,""n"":30,""observed_rate"":0.633333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55740664285772,""n"":17,""observed_rate"":0.470588235294118},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642797717026302,""n"":21,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754330903291702,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825942746230534,""n"":7,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5898558721734308,0.7586290205737467,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,male,116,114,person_id,63.0,0.5431034482758621,0.6876138784116791,0.2454935028469592,0.6382150344414496,0.6267399936586457,0.47142790720380584,0.2538673164971973,0.623633206503954,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259461593169432,""n"":13,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354566199705005,""n"":32,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44895995924106,""n"":26,""observed_rate"":0.692307692307692},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542789228937843,""n"":22,""observed_rate"":0.590909090909091},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659402420123418,""n"":12,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735944773469652,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.821938425302505,""n"":4,""observed_rate"":0.25},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.530624681122449,0.7375450031444822,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,female,130,125,person_id,106.0,0.8153846153846154,0.5037607717957473,0.1638273948986018,0.7543238993710691,0.9281029499878828,0.6425534019103417,0.7609512354863897,1.5970228630593355,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.266795456409454,""n"":1,""observed_rate"":1.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.382883560657501,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458323742662157,""n"":14,""observed_rate"":0.642857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555845033377409,""n"":32,""observed_rate"":0.71875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647396254188874,""n"":34,""observed_rate"":0.852941176470588},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741301227699627,""n"":22,""observed_rate"":0.954545454545455},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84131654103597,""n"":18,""observed_rate"":0.944444444444444},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.920839533209801,""n"":4,""observed_rate"":1.0}]",OK,0.6538345410628019,0.8571539830885625,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,male,97,95,person_id,79.0,0.8144329896907216,0.49303361471308266,0.15725892066294572,0.7116736990154712,0.900991536781941,0.6701802098259484,0.5828549250745514,1.455725735850802,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.377272471785545,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45946592944009,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567488049205981,""n"":19,""observed_rate"":0.736842105263158},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645721638575196,""n"":32,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753371238708496,""n"":21,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.853114524057933,""n"":14,""observed_rate"":0.928571428571429},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.913454592227936,""n"":2,""observed_rate"":1.0}]",OK,0.5518664410208528,0.8544295606795607,1000.0,OK
target_cif,heart_rate,6,sex,female,640,594,person_id,47.0,0.0734375,0.22197332316667043,0.060866890618675173,0.8006530085034623,0.2973059581481909,0.05560398313718902,0.2702402281379192,0.9730198835813081,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029196445113532,""n"":539,""observed_rate"":0.040816326530612},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149991149590774,""n"":66,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245755062699318,""n"":25,""observed_rate"":0.24},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336563060681025,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446748621761799,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7333616895637979,0.8602581933307746,1000.0,OK
target_cif,heart_rate,6,sex,male,809,755,person_id,48.0,0.059332509270704575,0.18432365255135327,0.050406385337042996,0.8250657030223391,0.2294192337771137,0.05587484126844945,0.18037919642637382,1.0483777786732895,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029647719363623,""n"":679,""observed_rate"":0.026509572901325},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137288009535663,""n"":79,""observed_rate"":0.240506329113924},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239249628782272,""n"":35,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344096030507769,""n"":14,""observed_rate"":0.357142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424007058143616,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.611103892326355,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7665244021256082,0.8760077850105631,1000.0,OK
target_cif,heart_rate,12,sex,female,581,542,person_id,66.0,0.11359724612736662,0.3076863001664358,0.09071701868502433,0.7640776699029126,0.31579365936829357,0.10283796344090268,0.03083537886409655,0.9481166104815758,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046072626590036,""n"":382,""observed_rate"":0.057591623036649},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140821804308285,""n"":118,""observed_rate"":0.161016949152542},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245861052080642,""n"":43,""observed_rate"":0.302325581395349},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346482698917389,""n"":25,""observed_rate"":0.24},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448892957634396,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564502790570259,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7017153134536807,0.8237083938384442,1000.0,OK
target_cif,heart_rate,12,sex,male,728,682,person_id,88.0,0.12087912087912088,0.31296700992835585,0.09271226367513154,0.7784978693181818,0.3512362019821546,0.10584536559078941,0.21910050028307365,1.027191706922655,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044837507203982,""n"":465,""observed_rate"":0.060215053763441},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141035217485607,""n"":146,""observed_rate"":0.10958904109589},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242683415753501,""n"":70,""observed_rate"":0.314285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341409607657364,""n"":28,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446952081152371,""n"":14,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.522524029016495,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.720110177993774,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7199550932127134,0.8295786948927375,1000.0,OK
target_cif,heart_rate,24,sex,female,454,427,person_id,102.0,0.22466960352422907,0.4768050203377255,0.15547819504417643,0.7292502228163993,0.4417202186002326,0.18895426089772832,0.16557316444186815,0.9343288462573334,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060919201639075,""n"":149,""observed_rate"":0.067114093959732},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148430031632454,""n"":142,""observed_rate"":0.225352112676056},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247599131212785,""n"":78,""observed_rate"":0.256410256410256},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343444815901823,""n"":43,""observed_rate"":0.418604651162791},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445588968302074,""n"":19,""observed_rate"":0.578947368421053},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538550120942733,""n"":17,""observed_rate"":0.352941176470588},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.625944972038269,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.712513625621796,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6725019292537298,0.781604193300005,1000.0,OK
target_cif,heart_rate,24,sex,male,575,540,person_id,150.0,0.2608695652173913,0.5265571804687902,0.17415563652260752,0.7216313725490197,0.46999544668453797,0.19974538121210492,0.24353283792736966,0.8764003583994395,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057855518650472,""n"":161,""observed_rate"":0.093167701863354},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142333218273013,""n"":188,""observed_rate"":0.228723404255319},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250396176086118,""n"":96,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348986655473709,""n"":66,""observed_rate"":0.46969696969697},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439090988258036,""n"":41,""observed_rate"":0.585365853658537},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55177668424753,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633489867051443,""n"":9,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831822276115417,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6779169167355451,0.7686331401923583,1000.0,OK
target_cif,heart_rate,48,sex,female,359,340,person_id,152.0,0.4233983286908078,0.6447304852797483,0.22724671329454488,0.7325197050597508,0.6507969995573233,0.28669894706655014,0.7643395658352596,1.0628718379807005,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079554126943861,""n"":35,""observed_rate"":0.057142857142857},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143481414880335,""n"":97,""observed_rate"":0.257731958762887},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248796050323219,""n"":82,""observed_rate"":0.475609756097561},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354550398058361,""n"":63,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444250775944619,""n"":42,""observed_rate"":0.69047619047619},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55483740568161,""n"":17,""observed_rate"":0.705882352941177},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634345682228313,""n"":17,""observed_rate"":0.647058823529412},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757895123958588,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820758402347565,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6826961233211233,0.7873955326817945,1000.0,OK
target_cif,heart_rate,48,sex,male,442,418,person_id,204.0,0.46153846153846156,0.6903934110465659,0.24398443727744878,0.6902908222112374,0.661571828989855,0.3096061810615106,0.6286161759998218,0.8602740836266478,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076654131757095,""n"":32,""observed_rate"":0.15625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152104105766829,""n"":111,""observed_rate"":0.315315315315315},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243471529054385,""n"":93,""observed_rate"":0.483870967741935},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347502750762995,""n"":69,""observed_rate"":0.405797101449275},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446969013283218,""n"":69,""observed_rate"":0.565217391304348},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534296762111575,""n"":43,""observed_rate"":0.674418604651163},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645694424124325,""n"":17,""observed_rate"":0.941176470588235},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745181898276011,""n"":6,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.812691390514374,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6395159946912489,0.7401088432130669,1000.0,OK
target_cif,respiratory_rate,6,sex,female,473,457,person_id,40.0,0.08456659619450317,0.2497815372886249,0.07020390406119177,0.7918591224018475,0.2748021981667257,0.09009684359233422,0.7795131366790153,1.4286585035451538,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05308003636238,""n"":324,""observed_rate"":0.037037037037037},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140843918081373,""n"":112,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235643190556559,""n"":29,""observed_rate"":0.275862068965517},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.313864004611969,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.413461287816366,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7215626313025211,0.8553075823825466,1000.0,OK
target_cif,respiratory_rate,6,sex,male,629,601,person_id,68.0,0.10810810810810811,0.29097918696190744,0.08474116642182566,0.7854147006396142,0.37677722667979013,0.08946182257207091,1.0877496310438153,1.4200194747179655,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053319938556537,""n"":443,""observed_rate"":0.051918735891648},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136681363625186,""n"":140,""observed_rate"":0.171428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249588828533888,""n"":32,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343243983387947,""n"":10,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461944162845612,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.51648336648941,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65570867061615,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7333383818622912,0.8416590409370116,1000.0,OK
target_cif,respiratory_rate,12,sex,female,434,421,person_id,85.0,0.195852534562212,0.4359822267301159,0.13925966689628808,0.750648912860273,0.43002838993808357,0.1718786215443971,0.7198536438497759,1.3871378342575915,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0708517278662,""n"":119,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145377427255366,""n"":177,""observed_rate"":0.15819209039548},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245310593829599,""n"":86,""observed_rate"":0.267441860465116},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33861136665711,""n"":39,""observed_rate"":0.487179487179487},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44130312204361,""n"":10,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.572191973527273,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6902479621061908,0.8018360346863157,1000.0,OK
target_cif,respiratory_rate,12,sex,male,582,558,person_id,116.0,0.19931271477663232,0.44709995730724356,0.14243580061441619,0.7339425780671895,0.42371657731608936,0.17171396119552074,0.5256139008775571,1.2252915885888238,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071342755653351,""n"":154,""observed_rate"":0.051948051948052},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145390409844763,""n"":255,""observed_rate"":0.172549019607843},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239484515895537,""n"":109,""observed_rate"":0.302752293577982},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341067640404952,""n"":38,""observed_rate"":0.421052631578947},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44043897355304,""n"":17,""observed_rate"":0.470588235294118},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.528872764110565,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.628805776437124,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.793560266494751,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6833499893569497,0.7826390119280544,1000.0,OK
target_cif,respiratory_rate,24,sex,female,362,352,person_id,135.0,0.3729281767955801,0.6143639725305498,0.21513193825770316,0.6916952194485234,0.5286935179163164,0.3123630081092455,0.3226626374349417,1.0319331748076133,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077236836310476,""n"":16,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.159787902066225,""n"":79,""observed_rate"":0.189873417721519},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249867664014592,""n"":85,""observed_rate"":0.341176470588235},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348940835467407,""n"":84,""observed_rate"":0.452380952380952},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448192077023642,""n"":63,""observed_rate"":0.507936507936508},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544545504179868,""n"":22,""observed_rate"":0.681818181818182},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630808494307778,""n"":11,""observed_rate"":0.454545454545455},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755799144506454,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6387136847089575,0.7435601691414313,1000.0,OK
target_cif,respiratory_rate,24,sex,male,476,457,person_id,163.0,0.34243697478991597,0.5840519799134256,0.19987772911704307,0.7090887708500755,0.5524519501064615,0.30989714973300947,0.2637257073699217,1.1321536760218431,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073117792074169,""n"":14,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152533898034047,""n"":97,""observed_rate"":0.144329896907216},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250423375825237,""n"":133,""observed_rate"":0.300751879699248},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343663185592589,""n"":123,""observed_rate"":0.390243902439024},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442641569567578,""n"":56,""observed_rate"":0.410714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539462394574109,""n"":34,""observed_rate"":0.676470588235294},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636258025964101,""n"":12,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742616365353266,""n"":6,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.894281446933746,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.660891259920284,0.75348167161236,1000.0,OK
target_cif,respiratory_rate,48,sex,female,302,295,person_id,184.0,0.609271523178808,0.674046027276735,0.2406414900672173,0.6554439941046426,0.7151015761318861,0.4735981553102171,0.5781091723594078,0.796169465198573,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077640734612942,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160059167338269,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255677515337634,""n"":43,""observed_rate"":0.465116279069767},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351288816468282,""n"":44,""observed_rate"":0.545454545454545},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453393142956954,""n"":65,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552116268970927,""n"":61,""observed_rate"":0.721311475409836},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652368053146031,""n"":46,""observed_rate"":0.717391304347826},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746015035189115,""n"":26,""observed_rate"":0.769230769230769},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.851182341575623,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5867174977686186,0.7136968043067734,1000.0,OK
target_cif,respiratory_rate,48,sex,male,395,379,person_id,223.0,0.5645569620253165,0.653691281454285,0.2302458840740269,0.6802586296798415,0.7082367459578867,0.4747616108837007,0.3920796450557468,0.923269329654006,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065063968300819,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165811366401613,""n"":16,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25111993388185,""n"":53,""observed_rate"":0.320754716981132},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349818985570561,""n"":55,""observed_rate"":0.472727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450720492998759,""n"":90,""observed_rate"":0.577777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546169698238373,""n"":84,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642229492702181,""n"":63,""observed_rate"":0.793650793650794},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743463802337647,""n"":25,""observed_rate"":0.76},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835189930030278,""n"":7,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926908135414124,""n"":1,""observed_rate"":0.0}]",OK,0.6194906455642065,0.7330346966339593,1000.0,OK
unit_death_cif,unit_death,48,sex,female,5216,4337,person_id,143.0,0.027415644171779142,0.1425769204234716,0.026754326086358783,0.8237095055545677,0.24259654184842977,0.002468176724050813,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002468176724051,""n"":5216,""observed_rate"":0.027415644171779},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.780591644441883,0.8626896787472554,1000.0,OK
unit_death_cif,unit_death,48,sex,male,6281,5168,person_id,151.0,0.024040757841108103,0.12658655999762253,0.023481984102051486,0.8133638710932014,0.19326741494092922,0.002472743777541069,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002438845468038,""n"":6279,""observed_rate"":0.023729893295111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.108896486461162,""n"":2,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7714838022988344,0.8500697586555922,1000.0,OK
unit_death_cif,unit_death,48,sex,unknown,1,1,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_0/seed_13/stratified_unit_type.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,unit_type,Cardiac,130,127,person_id,19.0,0.14615384615384616,0.3982186720250722,0.11779793501910471,0.6453295400663822,0.3611392759046491,0.12192776595743797,-0.13386373199518592,0.8063042640136264,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063157506988964,""n"":69,""observed_rate"":0.101449275362319},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141256925020669,""n"":37,""observed_rate"":0.081081081081081},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.229223417008624,""n"":17,""observed_rate"":0.411764705882353},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338491039616721,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48621311067926065,0.8209928678678678,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical,102,96,person_id,15.0,0.14705882352941177,0.38940561522225015,0.11835699515695446,0.714176245210728,0.36168391850436976,0.11832928294133319,0.01182141734078571,0.8568044717436355,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058870032709092,""n"":60,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137905163833728,""n"":26,""observed_rate"":0.269230769230769},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.232129553332925,""n"":8,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350133609771729,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448048720757167,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5795514396067416,0.8402632064657768,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical-Surgical,477,454,person_id,69.0,0.14465408805031446,0.3848705642019915,0.11608734013895708,0.7025078147200909,0.31330706883949383,0.11359340853333096,0.19095841249281753,0.9421304027348997,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059432878426057,""n"":272,""observed_rate"":0.088235294117647},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141068099459418,""n"":147,""observed_rate"":0.170068027210884},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237873350296702,""n"":35,""observed_rate"":0.314285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351309198141098,""n"":15,""observed_rate"":0.266666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445879306112017,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564941942691803,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6383365348809579,0.7630462950889212,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Neurological,121,118,person_id,18.0,0.1487603305785124,0.3782101114999388,0.11399784180101334,0.7405609492988133,0.4362063942975284,0.10973329412604656,0.6074347153091227,1.1171774358884112,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060297783860005,""n"":80,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149843090428756,""n"":26,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247285066172481,""n"":8,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345856606960297,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.504565358161926,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6050026333868425,0.8461458056182977,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Surgical,132,129,person_id,22.0,0.16666666666666666,0.42193947370626195,0.13075560390638383,0.7,0.32168556617381966,0.12937875549224284,0.16829041081185625,0.9120549002805198,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062227530514493,""n"":68,""observed_rate"":0.073529411764706},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14398666177141,""n"":38,""observed_rate"":0.236842105263158},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247397880587313,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349355394641558,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.412868142127991,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5778862847222221,0.8170948616600789,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Cardiac,122,119,person_id,32.0,0.26229508196721313,0.5331723058965019,0.17809300656348498,0.6989583333333333,0.4619849190817229,0.22024383591335328,0.34646080377889715,1.0811019885184454,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074770645661788,""n"":11,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146442275697535,""n"":55,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243317515254021,""n"":25,""observed_rate"":0.24},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34285362877629,""n"":22,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463321620225906,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.512654975056648,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5948237694205437,0.8039958299651784,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical,93,88,person_id,20.0,0.21505376344086022,0.4835248389925441,0.15875340101588373,0.7013698630136986,0.3885058691805648,0.21567817260661432,-0.149796487318989,0.8759688524040572,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081293954410487,""n"":18,""observed_rate"":0.055555555555556},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150148314876216,""n"":35,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247950316185043,""n"":21,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339760705828667,""n"":10,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463848680257797,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548858086268107,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.616527587175369,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5813236612702366,0.8135561104582844,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical-Surgical,441,421,person_id,117.0,0.2653061224489796,0.5360538608903733,0.17964135165563885,0.7075815131370687,0.45000933184213676,0.20967880585769408,0.40523817340968193,1.0515809985655509,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079974129403892,""n"":76,""observed_rate"":0.065789473684211},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146607657830263,""n"":174,""observed_rate"":0.21264367816092},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245203416179685,""n"":103,""observed_rate"":0.310679611650485},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344229476260287,""n"":56,""observed_rate"":0.482142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446409142443112,""n"":14,""observed_rate"":0.357142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54072349468867,""n"":15,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.627594321966171,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732015490531921,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6543620364775156,0.7554596329994121,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Neurological,116,113,person_id,29.0,0.25,0.5074220637380215,0.1674303390453997,0.729290527150218,0.5137068628349659,0.20085524809386196,0.5452125254696023,1.177417877856166,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.083136074067581,""n"":21,""observed_rate"":0.047619047619048},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147908888626517,""n"":57,""observed_rate"":0.228070175438596},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25614380184561,""n"":16,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336917196328823,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.470281034708023,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.525480836629868,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.661272704601288,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6225843253968254,0.8239315781326283,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Surgical,125,122,person_id,37.0,0.296,0.5459417474609293,0.18485967189463495,0.7306511056511057,0.5089214636141739,0.23922277790308,0.5559202181919662,1.2158741975448237,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07779875844717,""n"":15,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152552270825873,""n"":47,""observed_rate"":0.212765957446809},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246505248431976,""n"":26,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350430795124599,""n"":21,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44724799990654,""n"":10,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554207662741343,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6330146718893289,0.8236188670581959,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Cardiac,107,105,person_id,50.0,0.4672897196261682,0.647578941189969,0.22888055864370374,0.6898245614035088,0.6651689953120055,0.37913906351428167,0.49127088571265126,1.1780028480521205,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.092024371027946,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160498917102814,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253255634057906,""n"":31,""observed_rate"":0.387096774193548},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345392979957439,""n"":27,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458366097588288,""n"":19,""observed_rate"":0.736842105263158},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537220143354856,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652035750448704,""n"":8,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.713611543178558,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5838288128275543,0.7921245336401914,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical,82,77,person_id,35.0,0.4268292682926829,0.653196188759654,0.22995028106635776,0.6729483282674772,0.5951719945117642,0.36354208283308076,0.20268076690786685,0.8390682537060075,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175785413810185,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250687034691081,""n"":17,""observed_rate"":0.411764705882353},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340285374359651,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440868293245633,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541556829214096,""n"":10,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63002473115921,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751358792185783,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5570184275260491,0.7869843527738264,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical-Surgical,387,370,person_id,183.0,0.4728682170542636,0.658355201287424,0.23386552465989713,0.6948462445087324,0.640553746284071,0.36973751434522084,0.5158955530331619,1.077752558458228,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.096223935484886,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166371298333009,""n"":42,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245957176913233,""n"":102,""observed_rate"":0.313725490196078},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344689372844166,""n"":90,""observed_rate"":0.566666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446092678627498,""n"":71,""observed_rate"":0.507042253521127},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542478752379515,""n"":49,""observed_rate"":0.693877551020408},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645241615447131,""n"":22,""observed_rate"":0.636363636363636},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.731320685810513,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863683223724365,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6446863949568487,0.7422815345922509,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Neurological,106,104,person_id,51.0,0.4811320754716981,0.6677568247426717,0.23781006745038483,0.689126559714795,0.6788284575878939,0.36313757806454067,0.6240305815888556,1.1406932474312974,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16120482608676,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247669209912419,""n"":40,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345077749093374,""n"":30,""observed_rate"":0.433333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459095763308661,""n"":14,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535111710429192,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635796189308167,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.71847315132618,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827555179595947,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5865624117151559,0.7900525335320417,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Surgical,106,104,person_id,56.0,0.5283018867924528,0.6545474924524951,0.23243637100930675,0.6828571428571428,0.7018153458834497,0.4257267201846501,0.5121475685420911,1.1597629299731615,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.179091334342957,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250419523034777,""n"":14,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347044841809706,""n"":33,""observed_rate"":0.484848484848485},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450060185931978,""n"":21,""observed_rate"":0.523809523809524},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554814381731881,""n"":18,""observed_rate"":0.777777777777778},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666069342030419,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732316875457764,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5767755297125597,0.7803798276886512,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Cardiac,90,89,person_id,65.0,0.7222222222222222,0.6325661957804477,0.220799018975313,0.6073846153846154,0.7737833119388008,0.566668149166637,0.7871988269691467,0.7022580522288887,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.233298897743225,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345471467290606,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441165818979866,""n"":19,""observed_rate"":0.684210526315789},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551642217238744,""n"":30,""observed_rate"":0.766666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637123844453267,""n"":14,""observed_rate"":0.785714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739656436443329,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.850634202361107,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4638921166552745,0.746819669689409,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical,70,67,person_id,47.0,0.6714285714285714,0.6727137507109605,0.24097242661963264,0.5735430157261795,0.7675903679022229,0.5438704328877585,0.638329736935929,0.4599003866313167,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.26212618748347,""n"":3,""observed_rate"":0.666666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357890832424164,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448625101762659,""n"":17,""observed_rate"":0.823529411764706},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540554976463318,""n"":15,""observed_rate"":0.533333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646298083994124,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732339943448702,""n"":12,""observed_rate"":0.916666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841482490301132,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4241934784897896,0.7106310690943043,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical-Surgical,347,333,person_id,237.0,0.6829971181556196,0.63698873887481,0.22270627643338003,0.6552742616033755,0.7773328738341898,0.551209065172102,0.6365036052812653,0.7964626023813062,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258484086569618,""n"":17,""observed_rate"":0.470588235294118},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357898144051433,""n"":48,""observed_rate"":0.479166666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451818852440307,""n"":76,""observed_rate"":0.605263157894737},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550218583880991,""n"":69,""observed_rate"":0.753623188405797},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650540365015759,""n"":68,""observed_rate"":0.735294117647059},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74430489418458,""n"":49,""observed_rate"":0.836734693877551},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829881181842402,""n"":19,""observed_rate"":0.842105263157895},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917463064193726,""n"":1,""observed_rate"":1.0}]",OK,0.5899100604522304,0.7174985705283793,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Neurological,96,95,person_id,66.0,0.6875,0.5914744736974941,0.2028556313263088,0.7424242424242424,0.8618048356585463,0.5502045896525184,0.5994274449280002,1.787920296372932,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35870706822191,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447777571586462,""n"":26,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555462490428578,""n"":22,""observed_rate"":0.818181818181818},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64702812731266,""n"":20,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75535905957222,""n"":10,""observed_rate"":0.9},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845277667045593,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.905363857746124,""n"":1,""observed_rate"":1.0}]",OK,0.6285093992029476,0.8493512549616498,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Surgical,98,96,person_id,66.0,0.673469387755102,0.5814126804451971,0.19885793345753247,0.6917613636363636,0.8238818731005543,0.6183351378659813,0.16639156154541718,1.258344521592058,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365241914987564,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460481937974691,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546381817144506,""n"":34,""observed_rate"":0.676470588235294},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654349359869957,""n"":20,""observed_rate"":0.55},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756157875061035,""n"":14,""observed_rate"":0.928571428571429},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838633818285806,""n"":14,""observed_rate"":0.928571428571429},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5753584956709956,0.7966216216216215,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Cardiac,45,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical,41,40,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical-Surgical,131,128,person_id,22.0,0.16793893129770993,0.4428509169869085,0.13727547954083233,0.6413678065054211,0.27783199341199494,0.14055776999879424,-0.3736004631137931,0.652514194973628,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070937755162066,""n"":55,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139514636045152,""n"":55,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24549899651454,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.319870911538601,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460106253623962,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.57335090637207,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666879296302795,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5269645198295642,0.7589680085708279,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Neurological,76,74,person_id,14.0,0.18421052631578946,0.4591743426055822,0.14441359203593676,0.7073732718894009,0.35575140554528534,0.12493541469111252,0.15599954725319254,0.8057710096376833,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063014263054356,""n"":48,""observed_rate"":0.104166666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148022685448329,""n"":15,""observed_rate"":0.266666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252765114108721,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341886651515961,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424434423446655,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.599608242511749,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5312199519230769,0.843662670346731,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Surgical,59,59,person_id,7.0,0.11864406779661017,0.35003841766306104,0.10400229075452173,0.717032967032967,0.26296296296296295,0.18943356438460995,-0.5982873100401448,1.0063028673721715,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074921621892013,""n"":19,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152345640584826,""n"":20,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.229614354670048,""n"":8,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352785855531693,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438774251937866,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558655440807343,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5272390572390572,0.9090971528471528,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Cardiac,39,39,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical,34,33,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical-Surgical,107,106,person_id,34.0,0.3177570093457944,0.6172244701965833,0.2139050360022141,0.628525382755842,0.4381464896505139,0.2578249508950198,0.003671893092896734,0.7004868126878608,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084414590150118,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157658858910987,""n"":38,""observed_rate"":0.184210526315789},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242706671357155,""n"":38,""observed_rate"":0.421052631578947},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345886818567912,""n"":15,""observed_rate"":0.266666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449980911883441,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.591544806957245,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737456649541855,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5090046296296296,0.7372894075080898,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Neurological,71,69,person_id,22.0,0.30985915492957744,0.5883694355061225,0.1992592908882137,0.7003710575139147,0.5328703951112794,0.22381753852249872,0.4451640690991169,0.9561515252119367,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091215851406256,""n"":6,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144487030608089,""n"":38,""observed_rate"":0.263157894736842},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248319205912677,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340503399570783,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458922550082207,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53418513139089,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.722620606422424,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5724477756286267,0.8207585763293311,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Surgical,56,56,person_id,22.0,0.39285714285714285,0.6144106639648704,0.21255426818815945,0.6991978609625669,0.5882164322535046,0.32893992002521244,0.3397736873300733,1.0347382635052718,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160369294531205,""n"":17,""observed_rate"":0.294117647058824},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242535084486008,""n"":9,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346624875068665,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434793025255203,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545570007392338,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637759900093079,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5519216622749231,0.8256467013888888,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Cardiac,34,34,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical,30,29,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical-Surgical,87,86,person_id,51.0,0.5862068965517241,0.7393452420962524,0.2718765125391313,0.5424836601307189,0.6098976257098351,0.4553674428627409,0.3809525421159505,0.17369099078714545,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177833437919617,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.279009742869271,""n"":9,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358505845069885,""n"":23,""observed_rate"":0.652173913043478},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439552529500081,""n"":26,""observed_rate"":0.692307692307692},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547093336071287,""n"":14,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646210592985153,""n"":10,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.727655857801437,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838660925626755,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.41618931210032906,0.6692127553204403,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Neurological,57,57,person_id,28.0,0.49122807017543857,0.6602942005997353,0.2345442978061939,0.6625615763546798,0.6942968313095623,0.4028176801246509,0.39441622452777714,0.9901121228244976,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250236241353883,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349803065260251,""n"":18,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446107059717178,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560436299868992,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.660568356513977,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750676453113556,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846117198467255,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5207523510971787,0.7911861407093854,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Surgical,49,49,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Cardiac,26,26,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical,29,28,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical-Surgical,77,76,person_id,63.0,0.8181818181818182,0.5265055068485336,0.1712234832142636,0.6541950113378685,0.8688225366467013,0.6518661031475315,0.9526702232450915,0.9473916455235984,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.375646283229192,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460391245782375,""n"":4,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.559036675426695,""n"":18,""observed_rate"":0.722222222222222},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648022253598486,""n"":28,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74580417229579,""n"":13,""observed_rate"":0.846153846153846},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847495328296315,""n"":11,""observed_rate"":0.909090909090909},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4642148526077098,0.8322580097036618,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Neurological,51,51,person_id,36.0,0.7058823529411765,0.5509027596263286,0.184328736678767,0.7851851851851852,0.8930360035525532,0.6066542326235304,0.2502162753392935,1.833043764263109,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.266795456409454,""n"":1,""observed_rate"":1.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.389278203248978,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45189235607783,""n"":9,""observed_rate"":0.222222222222222},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548868974049886,""n"":12,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64332686151777,""n"":14,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751903673013051,""n"":9,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843925495942434,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.935069501399994,""n"":1,""observed_rate"":1.0}]",OK,0.6409677419354839,0.9143050193050193,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Surgical,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,unit_type,Cardiac,272,264,person_id,22.0,0.08088235294117647,0.22931718364023226,0.06640474735582508,0.8378181818181818,0.31594537316740234,0.05287512193343201,0.6142588717296757,1.0399125324204992,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.026927343744571,""n"":231,""observed_rate"":0.038961038961039},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150516872604688,""n"":27,""observed_rate"":0.37037037037037},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244393789105945,""n"":9,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352919906377792,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.419778689742088,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7521852471872832,0.9098701901227088,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical,131,123,person_id,13.0,0.09923664122137404,0.29510918553215326,0.08300982584542131,0.7783572359843546,0.3015563097176606,0.057482099654650586,0.3133255207726073,0.8552450526516128,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029934568587412,""n"":107,""observed_rate"":0.05607476635514},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.133837623631253,""n"":17,""observed_rate"":0.235294117647059},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244359994928042,""n"":3,""observed_rate"":0.666666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.329709157347679,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6298313412251466,0.8997399451236454,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical-Surgical,703,661,person_id,34.0,0.04836415362731152,0.15368285133412735,0.04075689155603974,0.8496878572056625,0.27157789589351905,0.05351138335753991,0.3321525341788496,1.2025136105413206,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029500758072195,""n"":601,""observed_rate"":0.021630615640599},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147132691927254,""n"":64,""observed_rate"":0.203125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243622561467105,""n"":29,""observed_rate"":0.103448275862069},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356646567583084,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455237179994583,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7903449742816259,0.898784704220991,1000.0,OK
target_cif,heart_rate,6,unit_type,Neurological,166,158,person_id,15.0,0.09036144578313253,0.2695282507315198,0.07456540298679601,0.7779249448123621,0.31753049986993537,0.06343454785970405,-0.04051327861724808,0.7869035931890405,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029997371670783,""n"":137,""observed_rate"":0.051094890510949},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134206272129502,""n"":14,""observed_rate"":0.214285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.229935938492417,""n"":8,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.326009202003479,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460969805717468,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.611103892326355,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.651642964878259,0.8905215192802267,1000.0,OK
target_cif,heart_rate,6,unit_type,Surgical,177,169,person_id,11.0,0.062146892655367235,0.21110988913296513,0.055182178572775124,0.7371303395399781,0.2061234769129506,0.06061282558340344,-0.3828045198388292,0.8252817336083812,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0324286943659,""n"":142,""observed_rate"":0.035211267605634},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135243190047534,""n"":23,""observed_rate"":0.130434782608696},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24367706342177,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332554459571838,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5694491993499854,0.8825370128933183,1000.0,OK
target_cif,heart_rate,12,unit_type,Cardiac,247,240,person_id,32.0,0.12955465587044535,0.326682310833759,0.09995862231476041,0.8005813953488372,0.3699675692703912,0.09716733644041513,0.3886596872026155,1.007732712417456,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.037956153652891,""n"":161,""observed_rate"":0.049689440993789},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142727248943769,""n"":52,""observed_rate"":0.192307692307692},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244562970101833,""n"":20,""observed_rate"":0.45},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341810660229789,""n"":9,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.475977778434753,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536042869091034,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7190256128743338,0.8836919877700339,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical,121,113,person_id,19.0,0.15702479338842976,0.38995161278712204,0.11826392150151797,0.7616099071207431,0.40199199610082276,0.10481765415242385,0.4144981774699168,0.9387087776235438,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.042540694121271,""n"":76,""observed_rate"":0.092105263157895},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146032531780225,""n"":27,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251937918365002,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35348878800869,""n"":2,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444183111190796,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6235197655794992,0.8770333618884447,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical-Surgical,627,593,person_id,63.0,0.10047846889952153,0.2723408570776463,0.07906578337147499,0.7922154677473826,0.3319159693148343,0.1009102491335126,0.20771251646698258,1.1186110836105874,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046734265402973,""n"":419,""observed_rate"":0.045346062052506},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138534877541637,""n"":121,""observed_rate"":0.132231404958678},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249794071122092,""n"":49,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340002824068069,""n"":25,""observed_rate"":0.28},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445042123397191,""n"":9,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545247405767441,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7420436842973639,0.8435832395810351,1000.0,OK
target_cif,heart_rate,12,unit_type,Neurological,153,145,person_id,22.0,0.1437908496732026,0.3613354259119372,0.10695326892422909,0.7512144344205413,0.40607942249812023,0.11843741977027326,0.008010731999221763,0.8527976603847229,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046382264003746,""n"":95,""observed_rate"":0.094736842105263},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148313135870041,""n"":31,""observed_rate"":0.096774193548387},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.231413466426042,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341543525457382,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448824924230576,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547515958547592,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.720110177993774,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6426628887647325,0.8490574761701523,1000.0,OK
target_cif,heart_rate,12,unit_type,Surgical,161,154,person_id,18.0,0.11180124223602485,0.32726093260342465,0.09480313837728889,0.702020202020202,0.23491280426622257,0.11633144859918707,-0.48157873409936813,0.7572210482998848,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053303941997001,""n"":96,""observed_rate"":0.072916666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135848241321968,""n"":33,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.231424493224997,""n"":19,""observed_rate"":0.210526315789474},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353539201346311,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421598121523857,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.570027925174984,0.8218506194424078,1000.0,OK
target_cif,heart_rate,24,unit_type,Cardiac,193,190,person_id,44.0,0.22797927461139897,0.4749651069730208,0.1566380610257635,0.7554911531421599,0.44420157421988826,0.18045834709595832,0.2853199620746276,0.958152848837338,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057164170527579,""n"":74,""observed_rate"":0.081081081081081},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145653996543557,""n"":51,""observed_rate"":0.196078431372549},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258959619794041,""n"":32,""observed_rate"":0.28125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343605629707638,""n"":19,""observed_rate"":0.526315789473684},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447384752333164,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556884944438934,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624118944009145,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6762325230792139,0.8271066284284976,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical,96,89,person_id,28.0,0.2916666666666667,0.5963321232210205,0.19836808683064297,0.6880252100840336,0.5020437324498739,0.19194655642301464,0.2693997942001284,0.7405891041782516,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060610749426165,""n"":28,""observed_rate"":0.107142857142857},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137114217272028,""n"":32,""observed_rate"":0.3125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251225486397743,""n"":15,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345172298451265,""n"":12,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448199753959974,""n"":6,""observed_rate"":0.833333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564070612192154,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.614323854446411,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5725416972140763,0.7940214749316796,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical-Surgical,487,460,person_id,115.0,0.23613963039014374,0.4887208754306511,0.16044950534867053,0.7294997662459093,0.4599325887090037,0.19244292640802307,0.2412441031335137,0.9541547486844019,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061058573005413,""n"":151,""observed_rate"":0.059602649006623},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145334195132089,""n"":157,""observed_rate"":0.248407643312102},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243079253012621,""n"":79,""observed_rate"":0.240506329113924},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345387859188992,""n"":46,""observed_rate"":0.369565217391304},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.430528882145882,""n"":30,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53968835539288,""n"":18,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648317098617554,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.719447135925293,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6804668041391145,0.7786452040297245,1000.0,OK
target_cif,heart_rate,24,unit_type,Neurological,126,118,person_id,32.0,0.25396825396825395,0.5096315519965566,0.16396399759010102,0.7323803191489362,0.5322144372164201,0.20482387090663587,0.14896551193147287,0.8521189048935452,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053844734353738,""n"":36,""observed_rate"":0.111111111111111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147359816833984,""n"":43,""observed_rate"":0.186046511627907},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264887668937445,""n"":20,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344504797458649,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460757335027059,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.557000974814097,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.619230628013611,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.705580115318298,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831822276115417,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6297018357591176,0.831811683006536,1000.0,OK
target_cif,heart_rate,24,unit_type,Surgical,127,124,person_id,33.0,0.25984251968503935,0.53624461922502,0.17837587902114993,0.6995486782720826,0.4099590728503351,0.2193384672713092,0.07088929776356803,0.8482095757773568,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062199761115369,""n"":21,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146079999810838,""n"":47,""observed_rate"":0.170212765957447},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24266645152654,""n"":28,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357368136153502,""n"":17,""observed_rate"":0.529411764705882},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456996321678162,""n"":9,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54022890329361,""n"":5,""observed_rate"":0.2},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5898622864281109,0.7977277153471757,1000.0,OK
target_cif,heart_rate,48,unit_type,Cardiac,132,131,person_id,60.0,0.45454545454545453,0.6921829213978172,0.24728393159506745,0.7050925925925926,0.6286212452345284,0.29094428552145307,0.7362489419693659,0.9127948468481213,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069631537930532,""n"":11,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147524377856499,""n"":39,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249018344012174,""n"":22,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35632607872997,""n"":28,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440166626125574,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54201146364212,""n"":10,""observed_rate"":0.9},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652919256687164,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.702337324619293,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6148988970588236,0.7888739200023351,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical,81,76,person_id,35.0,0.43209876543209874,0.7227749278858397,0.2552846560475178,0.622360248447205,0.6025727261350811,0.28611810588174397,0.33587629258905755,0.6016016375177512,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084968508780003,""n"":5,""observed_rate"":0.4},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149657782788078,""n"":24,""observed_rate"":0.291666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24459689706564,""n"":20,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356389765556042,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455594100735404,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545841803153356,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.625997185707092,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721349239349365,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4884640104457178,0.7356162587412587,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical-Surgical,388,369,person_id,168.0,0.4329896907216495,0.6490267139257112,0.22881514899055597,0.7289502164502164,0.6634545854106101,0.29452441068193347,0.7643378947357635,1.064415904688406,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081256747478619,""n"":32,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146729703105631,""n"":105,""observed_rate"":0.276190476190476},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24562102506,""n"":89,""observed_rate"":0.48314606741573},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346138267167683,""n"":58,""observed_rate"":0.413793103448276},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445070647406128,""n"":53,""observed_rate"":0.622641509433962},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538649559020996,""n"":27,""observed_rate"":0.62962962962963},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638085080517663,""n"":18,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.772287309169769,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.812691390514374,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6790618230514164,0.7792726771425988,1000.0,OK
target_cif,heart_rate,48,unit_type,Neurological,104,97,person_id,46.0,0.4423076923076923,0.6373680337662524,0.21777557968672967,0.742503748125937,0.7477285999995735,0.30798045366715926,0.6909476214793815,0.9825209736962074,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077354436119397,""n"":15,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.1563028226848,""n"":27,""observed_rate"":0.296296296296296},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246206110077245,""n"":14,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351617744990758,""n"":14,""observed_rate"":0.214285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440983360012372,""n"":18,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533038814862569,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643879368901253,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749546241760254,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820758402347565,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6397260385558939,0.8294937466386865,1000.0,OK
target_cif,heart_rate,48,unit_type,Surgical,96,95,person_id,47.0,0.4895833333333333,0.7144851729154235,0.2570230952418808,0.6617455492835432,0.6109327858203847,0.33213753369636834,0.5685177131894007,0.7742370199082201,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071501184254885,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140709263200943,""n"":13,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245554334918658,""n"":30,""observed_rate"":0.466666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35292104200313,""n"":19,""observed_rate"":0.473684210526316},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455288352874609,""n"":13,""observed_rate"":0.769230769230769},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542732748118314,""n"":11,""observed_rate"":0.545454545454545},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634839902321498,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5479047227443609,0.7742634775896173,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Cardiac,175,172,person_id,19.0,0.10857142857142857,0.30270232505560396,0.08751254242958378,0.7489878542510121,0.3402299873695498,0.09404486311333517,0.7296221686025928,1.276525031515571,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054066355979961,""n"":115,""observed_rate"":0.060869565217391},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141777374626448,""n"":48,""observed_rate"":0.145833333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247434791177511,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.317343100905418,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.410370796918869,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6310302300235187,0.8550675757575757,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical,78,75,person_id,10.0,0.1282051282051282,0.3049148633595576,0.09399799771661807,0.8544117647058823,0.5570375939849624,0.09171571539571648,2.8540794835323675,2.244237306592249,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052384696973889,""n"":51,""observed_rate"":0.019607843137255},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.133035644888878,""n"":20,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.223954056700071,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.477769017219543,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7368742789674815,0.945946988655322,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical-Surgical,534,512,person_id,53.0,0.09925093632958802,0.2775656013559402,0.07922517779156057,0.7700937512258267,0.36370898865581147,0.08629561857798233,0.9664118821268822,1.3860236284080487,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05295820507689,""n"":386,""observed_rate"":0.051813471502591},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13648262961742,""n"":109,""observed_rate"":0.146788990825688},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24497371762991,""n"":30,""observed_rate"":0.366666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338655009865761,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432880789041519,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.51648336648941,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7045798512854043,0.8286499360102384,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Neurological,149,141,person_id,9.0,0.06040268456375839,0.2007728528929587,0.05224429889307878,0.7904761904761904,0.30356901988611906,0.08575892532181816,0.4606598690824438,1.4330359243599347,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052214584383621,""n"":106,""observed_rate"":0.028301886792453},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139132045209408,""n"":35,""observed_rate"":0.114285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.266154226660728,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347647070884705,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6354614135864136,0.9183026960784313,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Surgical,166,163,person_id,17.0,0.10240963855421686,0.2788019476184352,0.08296057877973846,0.8207658902487169,0.34792040512462014,0.0988896167332149,0.8129288117100145,1.4017786523978684,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054612852974769,""n"":109,""observed_rate"":0.036697247706422},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142441366054118,""n"":40,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234775808950265,""n"":12,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.32305059581995,""n"":4,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65570867061615,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7315418219566174,0.8987088815789473,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Cardiac,163,161,person_id,32.0,0.19631901840490798,0.44887152561103855,0.14174436425672104,0.7037213740458015,0.4468462348672567,0.17772524455345112,0.3836315564236393,1.1789442680709832,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074533765657972,""n"":39,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144863600603172,""n"":70,""observed_rate"":0.171428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23752411082387,""n"":32,""observed_rate"":0.15625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.324064022728375,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437446077664693,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.579800814390182,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5840127432732497,0.8012097169765046,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical,71,68,person_id,17.0,0.23943661971830985,0.4794168479522832,0.15608944580636264,0.7799564270152506,0.6250843030164417,0.17179904424283707,1.435805126159493,1.6825533677548492,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067612537182867,""n"":22,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150464039781819,""n"":23,""observed_rate"":0.173913043478261},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242752852290869,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355428338050842,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.617384672164917,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6194856244384546,0.903466810966811,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical-Surgical,486,468,person_id,100.0,0.205761316872428,0.4527075563985802,0.14500945006352822,0.7406476683937824,0.452944398340942,0.16676762651790072,0.7542720870680409,1.3198500595737608,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069960059556074,""n"":133,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145340168289005,""n"":223,""observed_rate"":0.179372197309417},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242087536515334,""n"":78,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348750648328236,""n"":35,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436488116329367,""n"":11,""observed_rate"":0.727272727272727},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543504640460014,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634516328573227,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6861810574145746,0.7953596624793151,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Neurological,140,133,person_id,16.0,0.11428571428571428,0.33572700983451104,0.0979703755658893,0.7157258064516129,0.28962208704306197,0.1658295054520879,-0.30392148333097474,1.1143153405868809,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071092981765879,""n"":47,""observed_rate"":0.042553191489362},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149629049748182,""n"":50,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246137976646423,""n"":31,""observed_rate"":0.161290322580645},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341709325710932,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452129150430361,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5775624173280424,0.8271990120967742,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Surgical,156,154,person_id,36.0,0.23076923076923078,0.48209072364059696,0.15999489778450487,0.767824074074074,0.4466035261105838,0.18654296738214982,0.7427474584458204,1.326993322400277,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074305913876742,""n"":32,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141104911538688,""n"":66,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242105576045373,""n"":34,""observed_rate"":0.382352941176471},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.329167469459421,""n"":17,""observed_rate"":0.470588235294118},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440418280661106,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.513659775257111,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.793560266494751,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6851417345218999,0.8443036738036738,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Cardiac,127,126,person_id,50.0,0.3937007874015748,0.638075756043453,0.22252675055046814,0.66,0.598620272659657,0.3220688812728003,0.30575678279262936,0.9478201288270431,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080178916454315,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166734919811671,""n"":26,""observed_rate"":0.269230769230769},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250047612935305,""n"":32,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347620218089133,""n"":33,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432470850646496,""n"":16,""observed_rate"":0.4375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539637883504232,""n"":12,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649108648300171,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755799144506454,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5589498537432602,0.7598210096889343,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical,59,56,person_id,23.0,0.3898305084745763,0.6137049344872656,0.2130267622842443,0.7077294685990339,0.5973777431630759,0.32381446204953274,0.45414070170631704,1.193268398646504,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057059481739998,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141528580676426,""n"":11,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256860102216403,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351501125097275,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455534408489863,""n"":12,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527858778834343,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.787912964820862,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5492353219696969,0.8359422883064516,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical-Surgical,400,386,person_id,144.0,0.36,0.5971053253309847,0.20652123783766527,0.7083875868055556,0.5668819947902417,0.30087252987548707,0.4057831166302595,1.1329712025592502,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077026648322741,""n"":15,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150703505254709,""n"":91,""observed_rate"":0.175824175824176},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248140617938978,""n"":112,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34295294049022,""n"":91,""observed_rate"":0.43956043956044},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444743208739222,""n"":49,""observed_rate"":0.469387755102041},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546153242771442,""n"":26,""observed_rate"":0.730769230769231},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.626767074068387,""n"":12,""observed_rate"":0.583333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741380006074905,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6569953101961081,0.7543769838674514,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Neurological,117,110,person_id,29.0,0.24786324786324787,0.5045421015305024,0.1677310930776169,0.7358934169278997,0.4187515031998776,0.2983388791863735,-0.12268264011056171,1.2312183574028672,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070113305002451,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160973030174601,""n"":29,""observed_rate"":0.068965517241379},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245044746569225,""n"":21,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344383819028735,""n"":32,""observed_rate"":0.40625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444086000323296,""n"":16,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537379215161006,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636130273342133,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6292277568922305,0.8209240717563621,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Surgical,135,134,person_id,52.0,0.3851851851851852,0.6317832024527383,0.22190408436425105,0.6795644114921223,0.5260798517242864,0.33573326082141314,0.19980992564390562,0.9483319861631763,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081845358014107,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165519642986749,""n"":19,""observed_rate"":0.105263157894737},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25665648399215,""n"":38,""observed_rate"":0.394736842105263},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350239392783907,""n"":36,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451549577025267,""n"":26,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538796648383141,""n"":8,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641602516174316,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.702265202999115,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.894281446933746,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.584784109562427,0.7714949390890447,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Cardiac,107,106,person_id,69.0,0.6448598130841121,0.7179955575721649,0.25949085778835096,0.5831426392067124,0.722914515728,0.48654706525468383,0.6302097974461028,0.38940034879535657,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.184165999293327,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255822328960194,""n"":17,""observed_rate"":0.588235294117647},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342849114361931,""n"":17,""observed_rate"":0.588235294117647},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451996886416485,""n"":19,""observed_rate"":0.631578947368421},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553836343288422,""n"":25,""observed_rate"":0.52},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644224815898471,""n"":18,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745836831629276,""n"":8,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.851182341575623,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.46909881082062455,0.6968106817991281,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Medical,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,unit_type,Medical-Surgical,335,325,person_id,193.0,0.5761194029850746,0.6474152572494521,0.22822098117283254,0.6994818652849741,0.747820534933326,0.4617869393371824,0.5320844194823635,1.0540555759215997,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.17016521965464,""n"":18,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251931227889715,""n"":51,""observed_rate"":0.313725490196078},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352618445400838,""n"":54,""observed_rate"":0.574074074074074},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44891417924672,""n"":73,""observed_rate"":0.561643835616438},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546937982551754,""n"":64,""observed_rate"":0.640625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640256772438685,""n"":42,""observed_rate"":0.785714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750565220569742,""n"":29,""observed_rate"":0.793103448275862},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.828455060720444,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6429270521252901,0.7527632884763618,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Neurological,98,91,person_id,47.0,0.47959183673469385,0.602476377681302,0.20886063996102544,0.7346683354192741,0.6441180196857164,0.44899281851795253,0.1746678793538523,1.1717268203047453,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071352351456881,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151223326722781,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251043022555463,""n"":17,""observed_rate"":0.235294117647059},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349266579374671,""n"":16,""observed_rate"":0.3125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455673551559448,""n"":15,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539833582937717,""n"":16,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652814683318138,""n"":20,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748038244247436,""n"":5,""observed_rate"":0.4},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.826329410076141,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6243222559901339,0.8316437728937729,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Surgical,109,108,person_id,70.0,0.6422018348623854,0.7167564089940545,0.2579562389378908,0.5446886446886446,0.6523365631735758,0.5084846490020052,0.5800987919618829,0.21591990326011873,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156022347509861,""n"":4,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.274724470717566,""n"":7,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.366246461868286,""n"":7,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454094734456804,""n"":36,""observed_rate"":0.638888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5531121122426,""n"":29,""observed_rate"":0.724137931034483},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648328009992838,""n"":16,""observed_rate"":0.6875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.723557308316231,""n"":8,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837664365768433,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926908135414124,""n"":1,""observed_rate"":0.0}]",OK,0.4251658163265306,0.662188652240509,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Cardiac,1762,1595,person_id,40.0,0.022701475595913734,0.1220404067845133,0.02226631361970888,0.8141695702671312,0.16014501005684156,0.0024203347999407947,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002420334799941,""n"":1762,""observed_rate"":0.022701475595914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7446639003162175,0.880138124928684,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical,1137,993,person_id,37.0,0.032541776605101144,0.16551812453642703,0.031600690052208155,0.8116707616707617,0.2945588676855293,0.0028861372342755347,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002792392060194,""n"":1136,""observed_rate"":0.03169014084507},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.109380654990673,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7189221337363892,0.8967937290798911,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical-Surgical,6048,5140,person_id,172.0,0.028439153439153438,0.14944464091222318,0.027783023464952893,0.8092793705574113,0.2242057590182442,0.0025076357145321186,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002490122123955,""n"":6047,""observed_rate"":0.028278485199272},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.108412317931652,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7738287129793711,0.8455998268714153,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Neurological,924,848,person_id,17.0,0.0183982683982684,0.09998491615529527,0.018018445023030873,0.7984953628639989,0.1716665714914563,0.0023256992194959814,2.0147758075977147,0.9751044856516304,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002325699219496,""n"":924,""observed_rate"":0.018398268398268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6867079585530027,0.9060640224736759,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Surgical,1627,1471,person_id,28.0,0.017209588199139522,0.08562857827491868,0.016715990667393325,0.8784731528633968,0.2566037366071981,0.0021800038477173002,3.9597160651409578,1.3461141422946208,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002180003847717,""n"":1627,""observed_rate"":0.01720958819914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.807369022302024,0.9392286216667725,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_1/seed_17/net_benefit.csv <==
threshold,n,prevalence,flagged,alerts_per_100,net_benefit_model,net_benefit_treat_all,net_benefit_treat_none,prediction_kind,endpoint,horizon_h
0.01,962,0.14864864864864866,962,100.0,0.14004914004914007,0.14004914004914007,0.0,target_cif,O2_arterial_saturation,6
0.02,962,0.14864864864864866,960,99.79209979209979,0.13131655988798846,0.1312741312741313,0.0,target_cif,O2_arterial_saturation,6
0.03,962,0.14864864864864866,946,98.33679833679834,0.12283258675011254,0.12231819448314295,0.0,target_cif,O2_arterial_saturation,6
0.04,962,0.14864864864864866,904,93.97089397089397,0.1156878031878032,0.11317567567567569,0.0,target_cif,O2_arterial_saturation,6
0.05,962,0.14864864864864866,851,88.46153846153847,0.10881934566145093,0.10384068278805123,0.0,target_cif,O2_arterial_saturation,6
0.06,962,0.14864864864864866,796,82.74428274428274,0.10089795196178175,0.0943070730304773,0.0,target_cif,O2_arterial_saturation,6
0.07,962,0.14864864864864866,719,74.74012474012474,0.08569735989090826,0.08456843940714909,0.0,target_cif,O2_arterial_saturation,6
0.08,962,0.14864864864864866,653,67.87941787941789,0.07995118864684084,0.0746180963572268,0.0,target_cif,O2_arterial_saturation,6
0.09,962,0.14864864864864866,587,61.018711018711016,0.07444426675195906,0.06444906444906447,0.0,target_cif,O2_arterial_saturation,6
0.1,962,0.14864864864864866,525,54.57380457380457,0.06756756756756757,0.05405405405405406,0.0,target_cif,O2_arterial_saturation,6
0.11,962,0.14864864864864866,485,50.41580041580042,0.05915812095587377,0.043425447919829954,0.0,target_cif,O2_arterial_saturation,6
0.12,962,0.14864864864864866,441,45.84199584199584,0.05561330561330562,0.032555282555282575,0.0,target_cif,O2_arterial_saturation,6
0.13,962,0.14864864864864866,398,41.37214137214137,0.055272779410710446,0.02143522833178005,0.0,target_cif,O2_arterial_saturation,6
0.14,962,0.14864864864864866,367,38.14968814968815,0.0478895711453851,0.010056568196103094,0.0,target_cif,O2_arterial_saturation,6
0.15,962,0.14864864864864866,342,35.55093555093555,0.04243610125963067,-0.0015898251192368873,0.0,target_cif,O2_arterial_saturation,6
0.16,962,0.14864864864864866,311,32.32848232848233,0.03865953865953866,-0.013513513513513514,0.0,target_cif,O2_arterial_saturation,6
0.17,962,0.14864864864864866,289,30.04158004158004,0.03490469153119755,-0.025724519700423304,0.0,target_cif,O2_arterial_saturation,6
0.18,962,0.14864864864864866,259,26.923076923076923,0.02583540388418438,-0.038233355306525996,0.0,target_cif,O2_arterial_saturation,6
0.19,962,0.14864864864864866,245,25.467775467775468,0.023677523677523682,-0.05105105105105101,0.0,target_cif,O2_arterial_saturation,6
0.2,962,0.14864864864864866,219,22.765072765072766,0.02364864864864865,-0.06418918918918917,0.0,target_cif,O2_arterial_saturation,6
0.21,962,0.14864864864864866,207,21.517671517671516,0.023066396484118006,-0.07765993841943206,0.0,target_cif,O2_arterial_saturation,6
0.22,962,0.14864864864864866,183,19.022869022869024,0.022309291540060776,-0.09147609147609145,0.0,target_cif,O2_arterial_saturation,6
0.23,962,0.14864864864864866,164,17.04781704781705,0.023328023328023334,-0.10565110565110561,0.0,target_cif,O2_arterial_saturation,6
0.24,962,0.14864864864864866,153,15.904365904365905,0.01953167742641427,-0.12019914651493593,0.0,target_cif,O2_arterial_saturation,6
0.25,962,0.14864864864864866,148,15.384615384615385,0.01801801801801802,-0.13513513513513511,0.0,target_cif,O2_arterial_saturation,6
0.26,962,0.14864864864864866,131,13.617463617463617,0.015367758611001855,-0.15047479912344777,0.0,target_cif,O2_arterial_saturation,6
0.27,962,0.14864864864864866,119,12.37006237006237,0.014054623643664738,-0.1662347278785635,0.0,target_cif,O2_arterial_saturation,6
0.28,962,0.14864864864864866,109,11.33056133056133,0.013686763686763682,-0.18243243243243248,0.0,target_cif,O2_arterial_saturation,6
0.29,962,0.14864864864864866,95,9.875259875259875,0.0123715264560335,-0.19908641035401595,0.0,target_cif,O2_arterial_saturation,6
0.3,962,0.14864864864864866,81,8.41995841995842,0.008464508464508462,-0.2162162162162162,0.0,target_cif,O2_arterial_saturation,6
0.31,962,0.14864864864864866,73,7.588357588357589,0.008090029829160263,-0.2338425381903643,0.0,target_cif,O2_arterial_saturation,6
0.32,962,0.14864864864864866,67,6.964656964656965,0.010028127675186498,-0.25198728139904614,0.0,target_cif,O2_arterial_saturation,6
0.33,962,0.14864864864864866,63,6.548856548856548,0.006531790113879662,-0.27067365873336025,0.0,target_cif,O2_arterial_saturation,6
0.34,962,0.14864864864864866,59,6.133056133056133,0.006205506205506202,-0.28992628992629,0.0,target_cif,O2_arterial_saturation,6
0.35,962,0.14864864864864866,53,5.509355509355509,0.007116584039660964,-0.30977130977130973,0.0,target_cif,O2_arterial_saturation,6
0.36,962,0.14864864864864866,50,5.197505197505198,0.006496881496881497,-0.3302364864864864,0.0,target_cif,O2_arterial_saturation,6
0.37,962,0.14864864864864866,46,4.781704781704781,0.004917004917004916,-0.3513513513513513,0.0,target_cif,O2_arterial_saturation,6
0.38,962,0.14864864864864866,42,4.365904365904366,0.005096908322714774,-0.37314734088927637,0.0,target_cif,O2_arterial_saturation,6
0.39,962,0.14864864864864866,35,3.638253638253638,0.004004635152176136,-0.3956579530350022,0.0,target_cif,O2_arterial_saturation,6
0.4,962,0.14864864864864866,32,3.3264033264033266,0.005544005544005543,-0.41891891891891897,0.0,target_cif,O2_arterial_saturation,6
0.41,962,0.14864864864864866,30,3.1185031185031185,0.0065189048239895735,-0.4429683921209343,0.0,target_cif,O2_arterial_saturation,6
0.42,962,0.14864864864864866,24,2.494802494802495,0.008817836404043301,-0.46784715750232975,0.0,target_cif,O2_arterial_saturation,6
0.43,962,0.14864864864864866,22,2.286902286902287,0.006455848561111721,-0.49359886201991454,0.0,target_cif,O2_arterial_saturation,6
0.44,962,0.14864864864864866,19,1.975051975051975,0.006756756756756757,-0.5202702702702702,0.0,target_cif,O2_arterial_saturation,6
0.45,962,0.14864864864864866,17,1.7671517671517671,0.004441504441504442,-0.5479115479115478,0.0,target_cif,O2_arterial_saturation,6
0.46,962,0.14864864864864866,17,1.7671517671517671,0.004196504196504197,-0.5765765765765766,0.0,target_cif,O2_arterial_saturation,6
0.47,962,0.14864864864864866,15,1.5592515592515592,0.005785902012317107,-0.6063233044365118,0.0,target_cif,O2_arterial_saturation,6
0.48,962,0.14864864864864866,13,1.3513513513513513,0.005517351671197825,-0.6372141372141371,0.0,target_cif,O2_arterial_saturation,6
0.49,962,0.14864864864864866,10,1.0395010395010396,0.004280298397945457,-0.669316375198728,0.0,target_cif,O2_arterial_saturation,6
0.5,962,0.14864864864864866,8,0.8316008316008316,0.004158004158004158,-0.7027027027027026,0.0,target_cif,O2_arterial_saturation,6
0.01,897,0.26198439241917504,897,100.0,0.254529689312298,0.254529689312298,0.0,target_cif,O2_arterial_saturation,12
0.02,897,0.26198439241917504,897,100.0,0.24692284940732145,0.24692284940732145,0.0,target_cif,O2_arterial_saturation,12
0.03,897,0.26198439241917504,897,100.0,0.2391591674424485,0.2391591674424485,0.0,target_cif,O2_arterial_saturation,12
0.04,897,0.26198439241917504,897,100.0,0.23123374210330733,0.23123374210330733,0.0,target_cif,O2_arterial_saturation,12
0.05,897,0.26198439241917504,895,99.77703455964325,0.22325881593616148,0.22314146570439478,0.0,target_cif,O2_arterial_saturation,12
0.06,897,0.26198439241917504,891,99.33110367892976,0.2153039683104438,0.21487701321188835,0.0,target_cif,O2_arterial_saturation,12
0.07,897,0.26198439241917504,882,98.32775919732441,0.20769350643123435,0.2064348305582527,0.0,target_cif,O2_arterial_saturation,12
0.08,897,0.26198439241917504,870,96.98996655518394,0.20042654258155204,0.1978091221947555,0.0,target_cif,O2_arterial_saturation,12
0.09,897,0.26198439241917504,854,95.20624303233,0.19250983130581792,0.18899383782326928,0.0,target_cif,O2_arterial_saturation,12
0.1,897,0.26198439241917504,834,92.97658862876254,0.18407035798340146,0.17998265824352783,0.0,target_cif,O2_arterial_saturation,12
0.11,897,0.26198439241917504,823,91.75027870680044,0.17720742049027347,0.17076898024626408,0.0,target_cif,O2_arterial_saturation,12
0.12,897,0.26198439241917504,790,88.07134894091416,0.17381169555082598,0.1613459004763353,0.0,target_cif,O2_arterial_saturation,12
0.13,897,0.26198439241917504,757,84.39241917502787,0.1673394072194672,0.1517061981829598,0.0,target_cif,O2_arterial_saturation,12
0.14,897,0.26198439241917504,732,81.60535117056857,0.16012029763293667,0.1418423167664826,0.0,target_cif,O2_arterial_saturation,12
0.15,897,0.26198439241917504,700,78.03790412486065,0.15214112400813168,0.13174634402255886,0.0,target_cif,O2_arterial_saturation,12
0.16,897,0.26198439241917504,661,73.69007803790413,0.14232627276105536,0.12140999097520835,0.0,target_cif,O2_arterial_saturation,12
0.17,897,0.26198439241917504,626,69.78818283166109,0.13778189681804137,0.11082456917972894,0.0,target_cif,O2_arterial_saturation,12
0.18,897,0.26198439241917504,590,65.77480490523969,0.13024444625717163,0.09998096636484763,0.0,target_cif,O2_arterial_saturation,12
0.19,897,0.26198439241917504,562,62.65328874024526,0.12279615178165905,0.08886962027058648,0.0,target_cif,O2_arterial_saturation,12
0.2,897,0.26198439241917504,521,58.082497212932,0.10981047937569677,0.0774804905239688,0.0,target_cif,O2_arterial_saturation,12
0.21,897,0.26198439241917504,492,54.8494983277592,0.10256410256410256,0.06580302837870261,0.0,target_cif,O2_arterial_saturation,12
0.22,897,0.26198439241917504,467,52.062430323299886,0.09327387588257152,0.05382614412714748,0.0,target_cif,O2_arterial_saturation,12
0.23,897,0.26198439241917504,442,49.27536231884058,0.09170539605322214,0.04153817197295459,0.0,target_cif,O2_arterial_saturation,12
0.24,897,0.26198439241917504,416,46.3768115942029,0.08971425218564807,0.02892683213049349,0.0,target_cif,O2_arterial_saturation,12
0.25,897,0.26198439241917504,404,45.03901895206243,0.08769973987365293,0.015979189892233403,0.0,target_cif,O2_arterial_saturation,12
0.26,897,0.26198439241917504,378,42.14046822742475,0.08243695200216938,0.0026816113772635264,0.0,target_cif,O2_arterial_saturation,12
0.27,897,0.26198439241917504,350,39.01895206243032,0.08475741054657075,-0.010980284357294479,0.0,target_cif,O2_arterial_saturation,12
0.28,897,0.26198439241917504,330,36.78929765886288,0.07679920723398982,-0.025021677195590286,0.0,target_cif,O2_arterial_saturation,12
0.29,897,0.26198439241917504,314,35.00557413600892,0.07527438880776297,-0.03945860222651404,0.0,target_cif,O2_arterial_saturation,12
0.3,897,0.26198439241917504,291,32.441471571906355,0.06004140786749482,-0.05430801082974995,0.0,target_cif,O2_arterial_saturation,12
0.31,897,0.26198439241917504,269,29.988851727982162,0.05107201137446883,-0.0695878370736594,0.0,target_cif,O2_arterial_saturation,12
0.32,897,0.26198439241917504,255,28.42809364548495,0.046560430192143745,-0.08531706997180144,0.0,target_cif,O2_arterial_saturation,12
0.33,897,0.26198439241917504,241,26.867335562987737,0.04570791527313266,-0.10151583221018656,0.0,target_cif,O2_arterial_saturation,12
0.34,897,0.26198439241917504,225,25.08361204013378,0.043072869159825666,-0.11820546603155302,0.0,target_cif,O2_arterial_saturation,12
0.35,897,0.26198439241917504,206,22.965440356744704,0.035845982334276646,-0.135408627047423,0.0,target_cif,O2_arterial_saturation,12
0.36,897,0.26198439241917504,186,20.735785953177256,0.031424191750278704,-0.15314938684503898,0.0,target_cif,O2_arterial_saturation,12
0.37,897,0.26198439241917504,172,19.175027870680044,0.028950115906637652,-0.17145334536638884,0.0,target_cif,O2_arterial_saturation,12
0.38,897,0.26198439241917504,162,18.06020066889632,0.029560901931168414,-0.1903477541626209,0.0,target_cif,O2_arterial_saturation,12
0.39,897,0.26198439241917504,152,16.9453734671126,0.026902059688944928,-0.20986165177184424,0.0,target_cif,O2_arterial_saturation,12
0.4,897,0.26198439241917504,138,15.384615384615385,0.021924934968413218,-0.23002601263470834,0.0,target_cif,O2_arterial_saturation,12
0.41,897,0.26198439241917504,130,14.492753623188406,0.020218052642518386,-0.2508739111539404,0.0,target_cif,O2_arterial_saturation,12
0.42,897,0.26198439241917504,121,13.489409141583055,0.019567139507169505,-0.2724407027255602,0.0,target_cif,O2_arterial_saturation,12
0.43,897,0.26198439241917504,117,13.043478260869565,0.0209078996264351,-0.29476422382600864,0.0,target_cif,O2_arterial_saturation,12
0.44,897,0.26198439241917504,105,11.705685618729097,0.015527950310559008,-0.31788501353718746,0.0,target_cif,O2_arterial_saturation,12
0.45,897,0.26198439241917504,93,10.367892976588628,0.014492753623188415,-0.34184655923786356,0.0,target_cif,O2_arterial_saturation,12
0.46,897,0.26198439241917504,88,9.810479375696767,0.01758949585036542,-0.3666955695941203,0.0,target_cif,O2_arterial_saturation,12
0.47,897,0.26198439241917504,76,8.4726867335563,0.013209650617361852,-0.39248227845438666,0.0,target_cif,O2_arterial_saturation,12
0.48,897,0.26198439241917504,69,7.6923076923076925,0.014750021438984653,-0.4192607838092788,0.0,target_cif,O2_arterial_saturation,12
0.49,897,0.26198439241917504,64,7.1348940914158305,0.010142741600542113,-0.4470894266290685,0.0,target_cif,O2_arterial_saturation,12
0.5,897,0.26198439241917504,59,6.5774804905239685,0.0078037904124860676,-0.4760312151616499,0.0,target_cif,O2_arterial_saturation,12
0.01,788,0.47588832487309646,788,100.0,0.4705942675485823,0.4705942675485823,0.0,target_cif,O2_arterial_saturation,24
0.02,788,0.47588832487309646,788,100.0,0.46519216823785353,0.46519216823785353,0.0,target_cif,O2_arterial_saturation,24
0.03,788,0.47588832487309646,788,100.0,0.4596786854361819,0.4596786854361819,0.0,target_cif,O2_arterial_saturation,24
0.04,788,0.47588832487309646,788,100.0,0.45405033840947545,0.45405033840947545,0.0,target_cif,O2_arterial_saturation,24
0.05,788,0.47588832487309646,788,100.0,0.4483034998664173,0.4483034998664173,0.0,target_cif,O2_arterial_saturation,24
0.06,788,0.47588832487309646,788,100.0,0.44243438816286856,0.44243438816286856,0.0,target_cif,O2_arterial_saturation,24
0.07,788,0.47588832487309646,788,100.0,0.4364390590033295,0.4364390590033295,0.0,target_cif,O2_arterial_saturation,24
0.08,788,0.47588832487309646,788,100.0,0.4303133966011918,0.43031339660119183,0.0,target_cif,O2_arterial_saturation,24
0.09,788,0.47588832487309646,788,100.0,0.42405310425614995,0.42405310425614995,0.0,target_cif,O2_arterial_saturation,24
0.1,788,0.47588832487309646,788,100.0,0.4176536943034405,0.4176536943034405,0.0,target_cif,O2_arterial_saturation,24
0.11,788,0.47588832487309646,787,99.8730964467005,0.41126732447384934,0.41111047738550166,0.0,target_cif,O2_arterial_saturation,24
0.12,788,0.47588832487309646,785,99.61928934010152,0.4049377018920166,0.40441855099215507,0.0,target_cif,O2_arterial_saturation,24
0.13,788,0.47588832487309646,784,99.49238578680203,0.3983312912071883,0.3975727872104557,0.0,target_cif,O2_arterial_saturation,24
0.14,788,0.47588832487309646,780,98.98477157360406,0.3907448943454137,0.39056781961987963,0.0,target_cif,O2_arterial_saturation,24
0.15,788,0.47588832487309646,780,98.98477157360406,0.3836966258584652,0.3833980292624664,0.0,target_cif,O2_arterial_saturation,24
0.16,788,0.47588832487309646,775,98.3502538071066,0.376178390137781,0.3760575296108291,0.0,target_cif,O2_arterial_saturation,24
0.17,788,0.47588832487309646,772,97.96954314720813,0.36964100055042504,0.3685401504495138,0.0,target_cif,O2_arterial_saturation,24
0.18,788,0.47588832487309646,767,97.33502538071066,0.3620465519376006,0.36083942057694696,0.0,target_cif,O2_arterial_saturation,24
0.19,788,0.47588832487309646,761,96.57360406091371,0.35471893213009964,0.352948549226045,0.0,target_cif,O2_arterial_saturation,24
0.2,788,0.47588832487309646,749,95.05076142131979,0.3477157360406091,0.3448604060913706,0.0,target_cif,O2_arterial_saturation,24
0.21,788,0.47588832487309646,743,94.28934010152284,0.34050311636573927,0.3365674998393626,0.0,target_cif,O2_arterial_saturation,24
0.22,788,0.47588832487309646,732,92.89340101522842,0.3318365221918521,0.3280619549655083,0.0,target_cif,O2_arterial_saturation,24
0.23,788,0.47588832487309646,726,92.13197969543147,0.3247082866372206,0.31933548684817725,0.0,target_cif,O2_arterial_saturation,24
0.24,788,0.47588832487309646,709,89.9746192893401,0.31699171787336355,0.3103793748330217,0.0,target_cif,O2_arterial_saturation,24
0.25,788,0.47588832487309646,696,88.3248730964467,0.3130287648054146,0.30118443316412863,0.0,target_cif,O2_arterial_saturation,24
0.26,788,0.47588832487309646,684,86.80203045685279,0.3072437920153656,0.29174097955823847,0.0,target_cif,O2_arterial_saturation,24
0.27,788,0.47588832487309646,666,84.51776649746193,0.295841735623392,0.28203880119602254,0.0,target_cif,O2_arterial_saturation,24
0.28,788,0.47588832487309646,644,81.7258883248731,0.2832064297800338,0.2720671178793006,0.0,target_cif,O2_arterial_saturation,24
0.29,788,0.47588832487309646,627,79.56852791878173,0.2773468220490455,0.2618145420747838,0.0,target_cif,O2_arterial_saturation,24
0.3,788,0.47588832487309646,606,76.90355329949239,0.2704858593183466,0.25126903553299496,0.0,target_cif,O2_arterial_saturation,24
0.31,788,0.47588832487309646,591,75.0,0.25893842418892077,0.2404178621349224,0.0,target_cif,O2_arterial_saturation,24
0.32,788,0.47588832487309646,569,72.20812182741116,0.24805912212600775,0.22924753657808303,0.0,target_cif,O2_arterial_saturation,24
0.33,788,0.47588832487309646,550,69.79695431472081,0.24338965073111596,0.21774376846730814,0.0,target_cif,O2_arterial_saturation,24
0.34,788,0.47588832487309646,536,68.02030456852792,0.23796339024765417,0.20589140132287342,0.0,target_cif,O2_arterial_saturation,24
0.35,788,0.47588832487309646,514,65.22842639593908,0.2227645450995705,0.19367434595861,0.0,target_cif,O2_arterial_saturation,24
0.36,788,0.47588832487309646,503,63.83248730964467,0.21399111675126906,0.18107550761421326,0.0,target_cif,O2_arterial_saturation,24
0.37,788,0.47588832487309646,481,61.04060913705584,0.2055233260817017,0.16807670614777215,0.0,target_cif,O2_arterial_saturation,24
0.38,788,0.47588832487309646,454,57.61421319796954,0.19133780907155723,0.1546585885049943,0.0,target_cif,O2_arterial_saturation,24
0.39,788,0.47588832487309646,439,55.71065989847716,0.18887825580427725,0.14080053257884667,0.0,target_cif,O2_arterial_saturation,24
0.4,788,0.47588832487309646,421,53.4263959390863,0.1704737732656514,0.12648054145516074,0.0,target_cif,O2_arterial_saturation,24
0.41,788,0.47588832487309646,400,50.76142131979695,0.16131807622816832,0.11167512690355347,0.0,target_cif,O2_arterial_saturation,24
0.42,788,0.47588832487309646,383,48.60406091370558,0.1490897952039209,0.09635918081568362,0.0,target_cif,O2_arterial_saturation,24
0.43,788,0.47588832487309646,366,46.44670050761421,0.13941579837919674,0.08050583311069565,0.0,target_cif,O2_arterial_saturation,24
0.44,788,0.47588832487309646,347,44.035532994923855,0.134427121102248,0.06408629441624375,0.0,target_cif,O2_arterial_saturation,24
0.45,788,0.47588832487309646,334,42.38578680203046,0.12851868943239506,0.047069681587448176,0.0,target_cif,O2_arterial_saturation,24
0.46,788,0.47588832487309646,323,40.98984771573604,0.12789058093626623,0.02942282383906758,0.0,target_cif,O2_arterial_saturation,24
0.47,788,0.47588832487309646,304,38.578680203045685,0.12240206876735944,0.011110046930370765,0.0,target_cif,O2_arterial_saturation,24
0.48,788,0.47588832487309646,291,36.92893401015228,0.11548223350253806,-0.007907067551737479,0.0,target_cif,O2_arterial_saturation,24
0.49,788,0.47588832487309646,276,35.025380710659896,0.11635314024086793,-0.0276699512292225,0.0,target_cif,O2_arterial_saturation,24
0.5,788,0.47588832487309646,254,32.233502538071065,0.10406091370558376,-0.04822335025380703,0.0,target_cif,O2_arterial_saturation,24
0.01,701,0.6861626248216833,701,100.0,0.6829925503249327,0.6829925503249327,0.0,target_cif,O2_arterial_saturation,48
0.02,701,0.6861626248216833,701,100.0,0.6797577804302891,0.6797577804302891,0.0,target_cif,O2_arterial_saturation,48
0.03,701,0.6861626248216833,701,100.0,0.6764563142491581,0.6764563142491581,0.0,target_cif,O2_arterial_saturation,48
0.04,701,0.6861626248216833,701,100.0,0.6730860675225868,0.6730860675225868,0.0,target_cif,O2_arterial_saturation,48
0.05,701,0.6861626248216833,701,100.0,0.6696448682333509,0.6696448682333509,0.0,target_cif,O2_arterial_saturation,48
0.06,701,0.6861626248216833,701,100.0,0.6661304519379609,0.6661304519379609,0.0,target_cif,O2_arterial_saturation,48
0.07,701,0.6861626248216833,701,100.0,0.662540456797509,0.662540456797509,0.0,target_cif,O2_arterial_saturation,48
0.08,701,0.6861626248216833,701,100.0,0.6588724182844384,0.6588724182844384,0.0,target_cif,O2_arterial_saturation,48
0.09,701,0.6861626248216833,701,100.0,0.6551237635403113,0.6551237635403113,0.0,target_cif,O2_arterial_saturation,48
0.1,701,0.6861626248216833,701,100.0,0.6512918053574259,0.6512918053574259,0.0,target_cif,O2_arterial_saturation,48
0.11,701,0.6861626248216833,701,100.0,0.6473737357547004,0.6473737357547004,0.0,target_cif,O2_arterial_saturation,48
0.12,701,0.6861626248216833,701,100.0,0.6433666191155493,0.6433666191155493,0.0,target_cif,O2_arterial_saturation,48
0.13,701,0.6861626248216833,701,100.0,0.6392673848525096,0.6392673848525096,0.0,target_cif,O2_arterial_saturation,48
0.14,701,0.6861626248216833,701,100.0,0.6350728195600969,0.6350728195600969,0.0,target_cif,O2_arterial_saturation,48
0.15,701,0.6861626248216833,701,100.0,0.6307795586137451,0.6307795586137451,0.0,target_cif,O2_arterial_saturation,48
0.16,701,0.6861626248216833,701,100.0,0.6263840771686706,0.6263840771686706,0.0,target_cif,O2_arterial_saturation,48
0.17,701,0.6861626248216833,701,100.0,0.6218826805080522,0.6218826805080522,0.0,target_cif,O2_arterial_saturation,48
0.18,701,0.6861626248216833,701,100.0,0.6172714936849797,0.6172714936849797,0.0,target_cif,O2_arterial_saturation,48
0.19,701,0.6861626248216833,701,100.0,0.61254645039714,0.61254645039714,0.0,target_cif,O2_arterial_saturation,48
0.2,701,0.6861626248216833,700,99.85734664764622,0.6080599144079886,0.6077032810271041,0.0,target_cif,O2_arterial_saturation,48
0.21,701,0.6861626248216833,700,99.85734664764622,0.6031167048881345,0.6027374997742827,0.0,target_cif,O2_arterial_saturation,48
0.22,701,0.6861626248216833,699,99.71469329529243,0.5984491020154359,0.5976443907970299,0.0,target_cif,O2_arterial_saturation,48
0.23,701,0.6861626248216833,699,99.71469329529243,0.5932712081071567,0.5924189932749134,0.0,target_cif,O2_arterial_saturation,48
0.24,701,0.6861626248216833,699,99.71469329529243,0.5879570538328703,0.5870560852916886,0.0,target_cif,O2_arterial_saturation,48
0.25,701,0.6861626248216833,698,99.57203994293866,0.5829766999524489,0.5815501664289111,0.0,target_cif,O2_arterial_saturation,48
0.26,701,0.6861626248216833,694,99.00142653352354,0.5736206963025794,0.5758954389482207,0.0,target_cif,O2_arterial_saturation,48
0.27,701,0.6861626248216833,692,98.71611982881598,0.5670177632736013,0.5700857874269635,0.0,target_cif,O2_arterial_saturation,48
0.28,701,0.6861626248216833,689,98.28815977175464,0.5588841337771437,0.5641147566967823,0.0,target_cif,O2_arterial_saturation,48
0.29,701,0.6861626248216833,688,98.14550641940086,0.5534950071326675,0.5579755279178639,0.0,target_cif,O2_arterial_saturation,48
0.3,701,0.6861626248216833,685,97.71754636233952,0.5471775015284288,0.5516608926024047,0.0,target_cif,O2_arterial_saturation,48
0.31,701,0.6861626248216833,685,97.71754636233952,0.5409456470053133,0.5451632243792512,0.0,target_cif,O2_arterial_saturation,48
0.32,701,0.6861626248216833,682,97.28958630527818,0.5323487454896366,0.5384744482671814,0.0,target_cif,O2_arterial_saturation,48
0.33,701,0.6861626248216833,677,96.57631954350927,0.5228990567845508,0.5315860071965423,0.0,target_cif,O2_arterial_saturation,48
0.34,701,0.6861626248216833,668,95.29243937232525,0.5119958500842952,0.524488825487399,0.0,target_cif,O2_arterial_saturation,48
0.35,701,0.6861626248216833,664,94.72182596291013,0.501700866893449,0.5171732689564359,0.0,target_cif,O2_arterial_saturation,48
0.36,701,0.6861626248216833,662,94.43651925820257,0.4963445078459344,0.5096291012838802,0.0,target_cif,O2_arterial_saturation,48
0.37,701,0.6861626248216833,659,94.00855920114122,0.487217806761316,0.5018454362248942,0.0,target_cif,O2_arterial_saturation,48
0.38,701,0.6861626248216833,654,93.29529243937233,0.47968340159219547,0.4938106851962634,0.0,target_cif,O2_arterial_saturation,48
0.39,701,0.6861626248216833,645,92.01141226818831,0.466429690605926,0.48551249970767757,0.0,target_cif,O2_arterial_saturation,48
0.4,701,0.6861626248216833,641,91.44079885877318,0.4579172610556348,0.4769377080361389,0.0,target_cif,O2_arterial_saturation,48
0.41,701,0.6861626248216833,632,90.15691868758915,0.4470127420875747,0.4680722454604803,0.0,target_cif,O2_arterial_saturation,48
0.42,701,0.6861626248216833,626,89.30099857346647,0.4379949825372621,0.4589010772787644,0.0,target_cif,O2_arterial_saturation,48
0.43,701,0.6861626248216833,621,88.58773181169758,0.43038766674174744,0.4494081137222515,0.0,target_cif,O2_arterial_saturation,48
0.44,701,0.6861626248216833,609,86.87589158345222,0.417872427144895,0.4395761157530059,0.0,target_cif,O2_arterial_saturation,48
0.45,701,0.6861626248216833,599,85.4493580599144,0.40319024769809364,0.4293865905848788,0.0,target_cif,O2_arterial_saturation,48
0.46,701,0.6861626248216833,588,83.88017118402283,0.3844243673059651,0.4188196755957099,0.0,target_cif,O2_arterial_saturation,48
0.47,701,0.6861626248216833,575,82.02567760342367,0.38153042822921435,0.40785400909751574,0.0,target_cif,O2_arterial_saturation,48
0.48,701,0.6861626248216833,565,80.59914407988587,0.37803138373751777,0.39646658619554487,0.0,target_cif,O2_arterial_saturation,48
0.49,701,0.6861626248216833,553,78.88730385164051,0.36650723056697715,0.3846325976895752,0.0,target_cif,O2_arterial_saturation,48
0.5,701,0.6861626248216833,544,77.60342368045649,0.3651925820256776,0.37232524964336666,0.0,target_cif,O2_arterial_saturation,48
0.01,352,0.17329545454545456,352,100.0,0.16494490358126723,0.16494490358126723,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.02,352,0.17329545454545456,352,100.0,0.1564239332096475,0.1564239332096475,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.03,352,0.17329545454545456,351,99.7159090909091,0.1478151358950328,0.14772727272727273,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.04,352,0.17329545454545456,347,98.57954545454545,0.1394412878787879,0.13884943181818182,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.05,352,0.17329545454545456,340,96.5909090909091,0.12858851674641147,0.12978468899521534,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.06,352,0.17329545454545456,331,94.0340909090909,0.12131286266924564,0.12052707930367507,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.07,352,0.17329545454545456,313,88.92045454545455,0.10719086021505375,0.11107038123167157,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.08,352,0.17329545454545456,293,83.23863636363636,0.09745553359683795,0.10140810276679843,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.09,352,0.17329545454545456,276,78.4090909090909,0.09103396603396603,0.09153346653346656,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.1,352,0.17329545454545456,255,72.44318181818181,0.0836489898989899,0.08143939393939395,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.11,352,0.17329545454545456,239,67.89772727272727,0.06929902962206333,0.07111848825331973,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.12,352,0.17329545454545456,220,62.5,0.06650309917355372,0.06056301652892565,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.13,352,0.17329545454545456,200,56.81818181818182,0.05551201671891326,0.04976489028213167,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.14,352,0.17329545454545456,190,53.97727272727273,0.040961945031712466,0.03871564482029599,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.15,352,0.17329545454545456,180,51.13636363636363,0.04010695187165775,0.027406417112299464,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.16,352,0.17329545454545456,170,48.29545454545455,0.03314393939393939,0.01582792207792208,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.17,352,0.17329545454545456,153,43.46590909090909,0.03419359255202628,0.003970427163198259,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.18,352,0.17329545454545456,146,41.47727272727273,0.03367516629711753,-0.008176274944567574,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.19,352,0.17329545454545456,127,36.07954545454545,0.02760241301907969,-0.0206228956228956,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.2,352,0.17329545454545456,122,34.65909090909091,0.0234375,-0.033380681818181795,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.21,352,0.17329545454545456,112,31.818181818181817,0.02330264672036824,-0.04646144994246257,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.22,352,0.17329545454545456,106,30.113636363636363,0.024329836829836825,-0.05987762237762234,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.23,352,0.17329545454545456,98,27.84090909090909,0.027523612750885475,-0.07364226682408498,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.24,352,0.17329545454545456,95,26.988636363636363,0.023175837320574162,-0.08776913875598083,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.25,352,0.17329545454545456,87,24.71590909090909,0.016098484848484848,-0.10227272727272721,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.26,352,0.17329545454545456,81,23.011363636363637,0.011286855036855031,-0.11716830466830466,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.27,352,0.17329545454545456,75,21.306818181818183,0.00291874221668742,-0.1324719800747198,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.28,352,0.17329545454545456,70,19.886363636363637,0.005523989898989896,-0.1482007575757576,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.29,352,0.17329545454545456,64,18.181818181818183,0.0017605633802816878,-0.16437259923175415,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.3,352,0.17329545454545456,61,17.329545454545453,-0.0012175324675324714,-0.18100649350649348,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.31,352,0.17329545454545456,60,17.045454545454547,-0.006587615283267463,-0.19812252964426877,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.32,352,0.17329545454545456,58,16.477272727272727,-0.00651737967914439,-0.21574197860962566,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.33,352,0.17329545454545456,55,15.625,-0.00487618724559024,-0.23388738127544104,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.34,352,0.17329545454545456,51,14.488636363636363,-0.010072314049586792,-0.2525826446280992,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.35,352,0.17329545454545456,49,13.920454545454545,-0.013767482517482513,-0.27185314685314677,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.36,352,0.17329545454545456,48,13.636363636363637,-0.014559659090909088,-0.2917258522727272,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.37,352,0.17329545454545456,45,12.784090909090908,-0.011949855699855703,-0.3122294372294372,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.38,352,0.17329545454545456,42,11.931818181818182,-0.013563049853372429,-0.33339442815249265,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.39,352,0.17329545454545456,39,11.079545454545455,-0.010292473919523107,-0.35525335320417284,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.4,352,0.17329545454545456,35,9.943181818181818,-0.004734848484848488,-0.37784090909090906,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.41,352,0.17329545454545456,33,9.375,-0.0025520030816640824,-0.40119414483821236,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.42,352,0.17329545454545456,31,8.806818181818182,-9.796238244513811e-05,-0.4253526645768023,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.43,352,0.17329545454545456,30,8.522727272727273,0.0004984051036682688,-0.45035885167464096,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.44,352,0.17329545454545456,29,8.238636363636363,0.0012175324675324714,-0.4762581168831168,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.45,352,0.17329545454545456,28,7.954545454545454,0.002066115702479346,-0.5030991735537189,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.46,352,0.17329545454545456,27,7.670454545454546,-0.00220959595959596,-0.5309343434343433,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.47,352,0.17329545454545456,24,6.818181818181818,-0.001500857632933103,-0.5598198970840479,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.48,352,0.17329545454545456,21,5.965909090909091,-0.00043706293706293614,-0.5898164335664334,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.49,352,0.17329545454545456,20,5.681818181818182,0.001114081996434941,-0.6209893048128341,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.5,352,0.17329545454545456,19,5.3977272727272725,-0.0028409090909090884,-0.6534090909090908,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.01,307,0.34201954397394135,307,100.0,0.3353732767413549,0.3353732767413549,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.02,307,0.34201954397394135,307,100.0,0.32859137140198097,0.32859137140198097,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.03,307,0.34201954397394135,307,100.0,0.32166963296282614,0.32166963296282614,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.04,307,0.34201954397394135,307,100.0,0.31460369163952223,0.31460369163952223,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.05,307,0.34201954397394135,307,100.0,0.30738899365678035,0.30738899365678035,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.06,307,0.34201954397394135,307,100.0,0.30002079146163974,0.30002079146163974,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.07,307,0.34201954397394135,306,99.6742671009772,0.292739308605653,0.29249413330531326,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.08,307,0.34201954397394135,305,99.3485342019544,0.28537034414388895,0.28480385214558845,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.09,307,0.34201954397394135,304,99.0228013029316,0.27791101406736585,0.276944553817518,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.1,307,0.34201954397394135,300,97.71986970684038,0.2714440825190011,0.26891060441549036,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.11,307,0.34201954397394135,296,96.41693811074919,0.2651246202832778,0.2606961168246532,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.12,307,0.34201954397394135,291,94.78827361563518,0.2519988155167308,0.2522949363340243,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.13,307,0.34201954397394135,288,93.81107491856677,0.2454603317233891,0.24370062525740382,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.14,307,0.34201954397394135,284,92.50814332247558,0.239527308537232,0.23490644648132714,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.15,307,0.34201954397394135,278,90.55374592833876,0.227246598965319,0.2259053458516957,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.16,307,0.34201954397394135,272,88.59934853420195,0.2190165968667597,0.21668993330231112,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.17,307,0.34201954397394135,261,85.01628664495114,0.21047054668184134,0.20725246261920643,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.18,307,0.34201954397394135,250,81.43322475570032,0.19464526892825934,0.19758480972431872,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.19,307,0.34201954397394135,244,79.47882736156352,0.18353641372099572,0.18767844935054487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.2,307,0.34201954397394135,238,77.52442996742671,0.18078175895765475,0.17752442996742668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.21,307,0.34201954397394135,229,74.5928338762215,0.18104976703912923,0.1671133468024574,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.22,307,0.34201954397394135,220,71.66123778501628,0.16954815000417606,0.1564353127871043,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.23,307,0.34201954397394135,205,66.77524429967427,0.16011675620796145,0.14547992723888487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.24,307,0.34201954397394135,197,64.16938110749186,0.14880850334304818,0.13423624207097545,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.25,307,0.34201954397394135,182,59.28338762214984,0.13246471226927253,0.12269272529858846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.26,307,0.34201954397394135,169,55.04885993485342,0.1191125979399595,0.11083722158640721,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.27,307,0.34201954397394135,163,53.09446254071661,0.11150774173396989,0.09865690955334427,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.28,307,0.34201954397394135,159,51.79153094462541,0.10622511762576906,0.08613825551936294,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.29,307,0.34201954397394135,154,50.1628664495114,0.0979033811992476,0.07326696334357935,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.3,307,0.34201954397394135,146,47.557003257328994,0.09399720800372266,0.06002791996277329,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.31,307,0.34201954397394135,143,46.579804560260584,0.08813671340225653,0.046405136194117846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.32,307,0.34201954397394135,136,44.299674267100976,0.08373251580762597,0.032381682314619575,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.33,307,0.34201954397394135,129,42.01954397394137,0.07987748553648694,0.01793961787155418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.34,307,0.34201954397394135,122,39.73941368078176,0.0617905438752344,0.003059915112032241,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.35,307,0.34201954397394135,117,38.11074918566775,0.045352042094713094,-0.012277624655474828,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.36,307,0.34201954397394135,111,36.156351791530945,0.04092019543973939,-0.02809446254071668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.37,307,0.34201954397394135,103,33.55048859934853,0.04596453130655086,-0.04441342226358519,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.38,307,0.34201954397394135,97,31.596091205211728,0.04801933382368395,-0.061258800042030104,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.39,307,0.34201954397394135,90,29.315960912052116,0.04752496395578576,-0.07865648528862079,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.4,307,0.34201954397394135,84,27.36156351791531,0.04017372421281215,-0.09663409337676448,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.41,307,0.34201954397394135,81,26.384364820846905,0.03196599127698341,-0.11522111190857387,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.42,307,0.34201954397394135,77,25.0814332247557,0.020554869145231955,-0.13444906211389418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.43,307,0.34201954397394135,73,23.778501628664497,0.014915138007886172,-0.15435167723869936,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.44,307,0.34201954397394135,64,20.846905537459282,0.004885993485342022,-0.17496510004653337,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.45,307,0.34201954397394135,61,19.86970684039088,0.0032573289902280145,-0.1963281018655612,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.46,307,0.34201954397394135,59,19.218241042345277,-0.0008444927011702352,-0.21848232597418277,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.47,307,0.34201954397394135,57,18.566775244299674,-0.004855263966566284,-0.24147255853973332,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.48,307,0.34201954397394135,54,17.58957654723127,-0.005762966675018799,-0.2653470308193436,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.49,307,0.34201954397394135,50,16.286644951140065,-0.0031934597943411858,-0.29015775691384044,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.5,307,0.34201954397394135,47,15.309446254071661,-0.0032573289902280006,-0.31596091205211735,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.01,257,0.5836575875486382,257,100.0,0.5794521086349881,0.5794521086349881,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.02,257,0.5836575875486382,257,100.0,0.5751608036210594,0.5751608036210594,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.03,257,0.5836575875486382,257,100.0,0.5707810180913796,0.5707810180913796,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.04,257,0.5836575875486382,257,100.0,0.5663099870298314,0.5663099870298314,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.05,257,0.5836575875486382,257,100.0,0.5617448289985665,0.5617448289985665,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.06,257,0.5836575875486382,257,100.0,0.5570825399453597,0.5570825399453597,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.07,257,0.5836575875486382,257,100.0,0.5523199866114389,0.5523199866114389,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.08,257,0.5836575875486382,257,100.0,0.5474538995093893,0.5474538995093893,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.09,257,0.5836575875486382,257,100.0,0.542480865438064,0.542480865438064,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.1,257,0.5836575875486382,257,100.0,0.5373973194984869,0.5373973194984869,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.11,257,0.5836575875486382,257,100.0,0.5321995365715035,0.5321995365715035,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.12,257,0.5836575875486382,257,100.0,0.5268836222143616,0.5268836222143616,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.13,257,0.5836575875486382,257,100.0,0.5214455029294691,0.5214455029294691,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.14,257,0.5836575875486382,257,100.0,0.5158809157542305,0.5158809157542305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.15,257,0.5836575875486382,256,99.61089494163424,0.5108720531013963,0.5101853971160449,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.16,257,0.5836575875486382,256,99.61089494163424,0.5050954233833611,0.5043542708912359,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.17,257,0.5836575875486382,256,99.61089494163424,0.49917959776850596,0.4983826356007689,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.18,257,0.5836575875486382,255,99.22178988326849,0.4939736167789694,0.49226535066907096,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.19,257,0.5836575875486382,254,98.83268482490273,0.4887351683720037,0.4859970216649854,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.2,257,0.5836575875486382,252,98.05447470817121,0.47470817120622566,0.47957198443579774,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.21,257,0.5836575875486382,251,97.66536964980544,0.4693395064768753,0.47298428803625087,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.22,257,0.5836575875486382,249,96.88715953307393,0.4650304300109747,0.4662276763444079,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.23,257,0.5836575875486382,248,96.49805447470817,0.4596493001162261,0.45929556824498463,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.24,257,0.5836575875486382,246,95.71984435797665,0.45033790702437027,0.45218103624820816,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.25,257,0.5836575875486382,243,94.55252918287938,0.44228274967574577,0.44487678339818426,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.26,257,0.5836575875486382,242,94.16342412451363,0.4368493006625302,0.43737511830897047,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.27,257,0.5836575875486382,241,93.77431906614785,0.43137359415809384,0.4296679281488194,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.28,257,0.5836575875486382,240,93.3852140077821,0.42044963251188927,0.4217466493731086,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.29,257,0.5836575875486382,240,93.3852140077821,0.4132186112785663,0.4136022359839974,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.3,257,0.5836575875486382,238,92.60700389105058,0.40355753196220123,0.40522512506948305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.31,257,0.5836575875486382,236,91.82879377431907,0.39384198951108107,0.39660519934585237,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.32,257,0.5836575875486382,231,89.88326848249027,0.3723964293888761,0.38773174639505614,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.33,257,0.5836575875486382,227,88.32684824902724,0.36639758406411516,0.37859341425169873,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.34,257,0.5836575875486382,222,86.38132295719845,0.35090201627166606,0.36917816295248207,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.35,257,0.5836575875486382,221,85.99221789883268,0.34510625561209224,0.3594732116132895,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.36,257,0.5836575875486382,214,83.26848249027238,0.34630350194552534,0.3494649805447472,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.37,257,0.5836575875486382,208,80.93385214007782,0.34611821382249397,0.3391390278549812,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.38,257,0.5836575875486382,203,78.98832684824903,0.33801932973515747,0.3284799799171583,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.39,257,0.5836575875486382,201,78.21011673151752,0.3228296230146074,0.31747145499776747,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.4,257,0.5836575875486382,191,74.31906614785993,0.3151750972762646,0.30609597924773024,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.41,257,0.5836575875486382,186,72.37354085603113,0.308250346237552,0.2943348941502343,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.42,257,0.5836575875486382,179,69.64980544747081,0.2939755803032337,0.2821682543942038,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.43,257,0.5836575875486382,171,66.53696498054475,0.2694381869069561,0.2695747149976109,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.44,257,0.5836575875486382,168,65.36964980544747,0.2576431350750417,0.2565314063368539,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.45,257,0.5836575875486382,162,63.03501945525292,0.2553944110364344,0.24301379554297853,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.46,257,0.5836575875486382,154,59.92217898832685,0.24614497766248739,0.22899553249747806,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.47,257,0.5836575875486382,147,57.19844357976654,0.22692900668086047,0.21444827839365693,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.48,257,0.5836575875486382,137,53.30739299610895,0.20383118826698593,0.19934151451661186,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.49,257,0.5836575875486382,134,52.14007782101167,0.1933318074311437,0.18364232852674156,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.5,257,0.5836575875486382,130,50.583657587548636,0.1867704280155642,0.16731517509727634,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.01,227,0.8149779735682819,227,100.0,0.8131090642103858,0.8131090642103858,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.02,227,0.8149779735682819,227,100.0,0.8112020138451856,0.8112020138451856,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.03,227,0.8149779735682819,227,100.0,0.809255642853899,0.809255642853899,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.04,227,0.8149779735682819,227,100.0,0.8072687224669604,0.8072687224669604,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.05,227,0.8149779735682819,227,100.0,0.8052399721771389,0.8052399721771389,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.06,227,0.8149779735682819,227,100.0,0.803168056987534,0.803168056987534,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.07,227,0.8149779735682819,227,100.0,0.8010515844820236,0.8010515844820236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.08,227,0.8149779735682819,227,100.0,0.7988891017046543,0.7988891017046543,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.09,227,0.8149779735682819,227,100.0,0.7966790918332769,0.7966790918332769,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.1,227,0.8149779735682819,227,100.0,0.7944199706314243,0.7944199706314243,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.11,227,0.8149779735682819,227,100.0,0.7921100826609909,0.7921100826609909,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.12,227,0.8149779735682819,227,100.0,0.789747697236684,0.789747697236684,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.13,227,0.8149779735682819,227,100.0,0.7873310041014735,0.7873310041014735,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.14,227,0.8149779735682819,227,100.0,0.7848581088003278,0.7848581088003278,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.15,227,0.8149779735682819,227,100.0,0.7823270277273905,0.7823270277273905,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.16,227,0.8149779735682819,227,100.0,0.7797356828193832,0.7797356828193832,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.17,227,0.8149779735682819,227,100.0,0.7770818958653999,0.7770818958653999,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.18,227,0.8149779735682819,227,100.0,0.7743633824003439,0.7743633824003439,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.19,227,0.8149779735682819,227,100.0,0.7715777451460271,0.7715777451460271,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.2,227,0.8149779735682819,227,100.0,0.7687224669603524,0.7687224669603524,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.21,227,0.8149779735682819,227,100.0,0.7657949032509898,0.7657949032509898,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.22,227,0.8149779735682819,227,100.0,0.7627922738054896,0.7627922738054896,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.23,227,0.8149779735682819,227,100.0,0.7597116539847818,0.7597116539847818,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.24,227,0.8149779735682819,227,100.0,0.7565499652214236,0.7565499652214236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.25,227,0.8149779735682819,227,100.0,0.7533039647577092,0.7533039647577092,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.26,227,0.8149779735682819,226,99.55947136563877,0.74556494820812,0.7499702345517324,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.27,227,0.8149779735682819,226,99.55947136563877,0.7421398829280067,0.7465451692716191,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.28,227,0.8149779735682819,226,99.55947136563877,0.7386196769456681,0.7430249632892805,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.29,227,0.8149779735682819,225,99.11894273127753,0.7305950238878204,0.739405596575045,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.3,227,0.8149779735682819,224,98.6784140969163,0.7287602265575834,0.7356828193832599,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.31,227,0.8149779735682819,224,98.6784140969163,0.7250207495371257,0.7318521356062058,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.32,227,0.8149779735682819,224,98.6784140969163,0.7211712878984193,0.7279087846592381,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.33,227,0.8149779735682819,224,98.6784140969163,0.717206916957065,0.7238477217437044,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.34,227,0.8149779735682819,224,98.6784140969163,0.7131224135629423,0.7196635963155786,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.35,227,0.8149779735682819,224,98.6784140969163,0.7089122331413081,0.7153507285665877,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.36,227,0.8149779735682819,224,98.6784140969163,0.7045704845814978,0.7109030837004405,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.37,227,0.8149779735682819,224,98.6784140969163,0.7000909027340746,0.7063142437591777,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.38,227,0.8149779735682819,222,97.79735682819383,0.6937615461134006,0.7015773767230354,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.39,227,0.8149779735682819,222,97.79735682819383,0.6891023326352278,0.696685202570954,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.4,227,0.8149779735682819,221,97.3568281938326,0.6872246696035242,0.6916299559471366,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.41,227,0.8149779735682819,221,97.3568281938326,0.6823713880385276,0.6864033450309863,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.42,227,0.8149779735682819,220,96.91629955947137,0.6729454655931946,0.6809965061522103,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.43,227,0.8149779735682819,220,96.91629955947137,0.6677486668212381,0.6753999536285649,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.44,227,0.8149779735682819,218,96.0352422907489,0.6692888609188169,0.6696035242290749,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.45,227,0.8149779735682819,216,95.15418502202643,0.671205446535843,0.6635963155786945,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.46,227,0.8149779735682819,214,94.27312775330397,0.6735193343122858,0.6573666177190407,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.47,227,0.8149779735682819,211,92.95154185022027,0.6718477267060095,0.6509018369212867,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.48,227,0.8149779735682819,209,92.0704845814978,0.6665537106065741,0.6441884107082345,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.49,227,0.8149779735682819,207,91.18942731277534,0.661397598687052,0.6372117128789843,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.5,227,0.8149779735682819,204,89.86784140969164,0.6519823788546256,0.6299559471365639,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.01,1449,0.06556245686680469,1108,76.46652864044168,0.05710660783124552,0.05612369380485322,0.0,target_cif,heart_rate,6
0.02,1449,0.06556245686680469,807,55.6935817805383,0.04990070562386445,0.04649230292531091,0.0,target_cif,heart_rate,6
0.03,1449,0.06556245686680469,631,43.54727398205659,0.04416127724061386,0.03666232666680896,0.0,target_cif,heart_rate,6
0.04,1449,0.06556245686680469,510,35.196687370600415,0.04068898090637221,0.02662755923625488,0.0,target_cif,heart_rate,6
0.05,1449,0.06556245686680469,434,29.95169082125604,0.036540626929642946,0.016381533544004935,0.0,target_cif,heart_rate,6
0.06,1449,0.06556245686680469,386,26.639061421670117,0.032920723022480655,0.005917507305111376,0.0,target_cif,heart_rate,6
0.07,1449,0.06556245686680469,332,22.912353347135955,0.02950496078125811,-0.0047715517561240095,0.0,target_cif,heart_rate,6
0.08,1449,0.06556245686680469,294,20.28985507246377,0.027365199387883697,-0.015692981666516642,0.0,target_cif,heart_rate,6
0.09,1449,0.06556245686680469,256,17.66735679779158,0.02499639766720512,-0.026854443003511322,0.0,target_cif,heart_rate,6
0.1,1449,0.06556245686680469,229,15.804002760524499,0.02308105206655931,-0.03826393681466146,0.0,target_cif,heart_rate,6
0.11,1449,0.06556245686680469,211,14.561766735679779,0.02232457874861392,-0.04992982374516326,0.0,target_cif,heart_rate,6
0.12,1449,0.06556245686680469,192,13.250517598343686,0.02035886818495514,-0.06186084446954011,0.0,target_cif,heart_rate,6
0.13,1449,0.06556245686680469,177,12.215320910973086,0.019823421622522076,-0.07406614153240841,0.0,target_cif,heart_rate,6
0.14,1449,0.06556245686680469,161,11.11111111111111,0.0180236570529796,-0.08655528271301781,0.0,target_cif,heart_rate,6
0.15,1449,0.06556245686680469,146,10.07591442374051,0.016319571306783583,-0.0993382860390533,0.0,target_cif,heart_rate,6
0.16,1449,0.06556245686680469,133,9.178743961352657,0.012915311051957014,-0.11242564658713729,0.0,target_cif,heart_rate,6
0.17,1449,0.06556245686680469,119,8.21256038647343,0.011449524807303749,-0.12582836522071728,0.0,target_cif,heart_rate,6
0.18,1449,0.06556245686680469,108,7.453416149068323,0.008887542291571985,-0.13955797943072595,0.0,target_cif,heart_rate,6
0.19,1449,0.06556245686680469,97,6.694271911663216,0.006449743969872792,-0.15362659646073495,0.0,target_cif,heart_rate,6
0.2,1449,0.06556245686680469,87,6.004140786749482,0.005693581780538304,-0.16804692891649414,0.0,target_cif,heart_rate,6
0.21,1449,0.06556245686680469,78,5.383022774327122,0.0022887893003468145,-0.18283233307999402,0.0,target_cif,heart_rate,6
0.22,1449,0.06556245686680469,75,5.175983436853002,0.0022119587336978646,-0.19799685017076324,0.0,target_cif,heart_rate,6
0.23,1449,0.06556245686680469,70,4.830917874396135,0.0017029209575793423,-0.21355525082233157,0.0,target_cif,heart_rate,6
0.24,1449,0.06556245686680469,67,4.623878536922015,0.0017434891576768013,-0.2295230830699938,0.0,target_cif,heart_rate,6
0.25,1449,0.06556245686680469,61,4.209799861973775,0.000690131124913734,-0.24591672417759375,0.0,target_cif,heart_rate,6
0.26,1449,0.06556245686680469,55,3.795721187025535,0.0015854363680450623,-0.26275343666648016,0.0,target_cif,heart_rate,6
0.27,1449,0.06556245686680469,50,3.450655624568668,0.0014180776539323287,-0.2800514289495826,0.0,target_cif,heart_rate,6
0.28,1449,0.06556245686680469,43,2.9675638371290547,0.0009201748332183096,-0.2978299210183269,0.0,target_cif,heart_rate,6
0.29,1449,0.06556245686680469,40,2.7605244996549345,0.001360821936449614,-0.3161092156805568,0.0,target_cif,heart_rate,6
0.3,1449,0.06556245686680469,37,2.5534851621808143,-9.859016070196125e-05,-0.33491077590456475,0.0,target_cif,heart_rate,6
0.31,1449,0.06556245686680469,33,2.277432712215321,0.000770146327802282,-0.3542573088886889,0.0,target_cif,heart_rate,6
0.32,1449,0.06556245686680469,30,2.070393374741201,0.0004059594852433724,-0.3741728575488167,0.0,target_cif,heart_rate,6
0.33,1449,0.06556245686680469,27,1.8633540372670807,0.001122750636053685,-0.39468290019879904,0.0,target_cif,heart_rate,6
0.34,1449,0.06556245686680469,23,1.5873015873015872,0.0022795240186544528,-0.41581445929272026,0.0,target_cif,heart_rate,6
0.35,1449,0.06556245686680469,23,1.5873015873015872,0.002070393374741201,-0.4375962202049158,0.0,target_cif,heart_rate,6
0.36,1449,0.06556245686680469,20,1.3802622498274673,0.000862663906142167,-0.4600586611456177,0.0,target_cif,heart_rate,6
0.37,1449,0.06556245686680469,16,1.1042097998619738,8.763569840174439e-05,-0.48323419544951635,0.0,target_cif,heart_rate,6
0.38,1449,0.06556245686680469,16,1.1042097998619738,-8.904917740822343e-05,-0.507157327634186,0.0,target_cif,heart_rate,6
0.39,1449,0.06556245686680469,13,0.8971704623878537,0.0010521671248684794,-0.5318648248085168,0.0,target_cif,heart_rate,6
0.4,1449,0.06556245686680469,13,0.8971704623878537,0.0009201748332183118,-0.5573959052219922,0.0,target_cif,heart_rate,6
0.41,1449,0.06556245686680469,12,0.8281573498964804,9.35771016832192e-05,-0.5837924459884664,0.0,target_cif,heart_rate,6
0.42,1449,0.06556245686680469,9,0.6211180124223602,0.0002617738749672786,-0.6110992122986124,0.0,target_cif,heart_rate,6
0.43,1449,0.06556245686680469,8,0.5521048999309869,0.000678023561318756,-0.6393641107599916,0.0,target_cif,heart_rate,6
0.44,1449,0.06556245686680469,8,0.5521048999309869,0.0005915409642117718,-0.6686384698807059,0.0,target_cif,heart_rate,6
0.45,1449,0.06556245686680469,8,0.5521048999309869,0.0005019135453918065,-0.698977351151264,0.0,target_cif,heart_rate,6
0.46,1449,0.06556245686680469,7,0.4830917874396135,-0.0002811645323722617,-0.7304398946911024,0.0,target_cif,heart_rate,6
0.47,1449,0.06556245686680469,7,0.4830917874396135,-0.0003776189174056273,-0.7630897040248966,0.0,target_cif,heart_rate,6
0.48,1449,0.06556245686680469,5,0.3450655624568668,-0.0005308700960874875,-0.7969952752561447,0.0,target_cif,heart_rate,6
0.49,1449,0.06556245686680469,5,0.3450655624568668,-0.0006089392278650588,-0.8322304767317553,0.0,target_cif,heart_rate,6
0.5,1449,0.06556245686680469,4,0.27605244996549344,0.0,-0.8688750862663905,0.0,target_cif,heart_rate,6
0.01,1309,0.11764705882352941,1240,94.72880061115356,0.10926684723476167,0.10873440285204991,0.0,target_cif,heart_rate,12
0.02,1309,0.11764705882352941,1070,81.74178762414057,0.10102742395659561,0.09963985594237695,0.0,target_cif,heart_rate,12
0.03,1309,0.11764705882352941,957,73.10924369747899,0.0947366763012609,0.09035779260157671,0.0,target_cif,heart_rate,12
0.04,1309,0.11764705882352941,837,63.941940412528645,0.08715304303539598,0.08088235294117646,0.0,target_cif,heart_rate,12
0.05,1309,0.11764705882352941,752,57.44843391902216,0.07912830203851876,0.07120743034055727,0.0,target_cif,heart_rate,12
0.06,1309,0.11764705882352941,670,51.18411000763942,0.07216813224322612,0.061326658322903634,0.0,target_cif,heart_rate,12
0.07,1309,0.11764705882352941,593,45.30175706646295,0.06693938572496447,0.05123339658444022,0.0,target_cif,heart_rate,12
0.08,1309,0.11764705882352941,525,40.106951871657756,0.06144750390274687,0.040920716112531966,0.0,target_cif,heart_rate,12
0.09,1309,0.11764705882352941,482,36.822001527883884,0.05592726601129963,0.030381383322559796,0.0,target_cif,heart_rate,12
0.1,1309,0.11764705882352941,441,33.68983957219251,0.05254222901281725,0.0196078431372549,0.0,target_cif,heart_rate,12
0.11,1309,0.11764705882352941,408,31.16883116883117,0.04988798379413052,0.008592200925313945,0.0,target_cif,heart_rate,12
0.12,1309,0.11764705882352941,376,28.72421695951108,0.046774081533439815,-0.002673796791443833,0.0,target_cif,heart_rate,12
0.13,1309,0.11764705882352941,339,25.89763177998472,0.042965148441821865,-0.01419878296146046,0.0,target_cif,heart_rate,12
0.14,1309,0.11764705882352941,312,23.834988540870892,0.04203457281432657,-0.025991792065663488,0.0,target_cif,heart_rate,12
0.15,1309,0.11764705882352941,288,22.001527883880826,0.039365478811845586,-0.03806228373702422,0.0,target_cif,heart_rate,12
0.16,1309,0.11764705882352941,272,20.77922077922078,0.035905271199388855,-0.050420168067226906,0.0,target_cif,heart_rate,12
0.17,1309,0.11764705882352941,252,19.25133689839572,0.035122921019448305,-0.06307583274273568,0.0,target_cif,heart_rate,12
0.18,1309,0.11764705882352941,234,17.87624140565317,0.03249548156291342,-0.07604017216642753,0.0,target_cif,heart_rate,12
0.19,1309,0.11764705882352941,219,16.730328495034378,0.03337766082864122,-0.08932461873638342,0.0,target_cif,heart_rate,12
0.2,1309,0.11764705882352941,205,15.660809778456837,0.029602750190985485,-0.10294117647058823,0.0,target_cif,heart_rate,12
0.21,1309,0.11764705882352941,184,14.056531703590528,0.03032559398903405,-0.11690245718540579,0.0,target_cif,heart_rate,12
0.22,1309,0.11764705882352941,171,13.06340718105424,0.02779573367808662,-0.13122171945701355,0.0,target_cif,heart_rate,12
0.23,1309,0.11764705882352941,157,11.993888464476699,0.027670572361175875,-0.14591291061879294,0.0,target_cif,heart_rate,12
0.24,1309,0.11764705882352941,143,10.92436974789916,0.023802822564432474,-0.1609907120743034,0.0,target_cif,heart_rate,12
0.25,1309,0.11764705882352941,132,10.084033613445378,0.021390374331550804,-0.17647058823529407,0.0,target_cif,heart_rate,12
0.26,1309,0.11764705882352941,122,9.320091673032849,0.01783907666260607,-0.19236883942766295,0.0,target_cif,heart_rate,12
0.27,1309,0.11764705882352941,113,8.632543926661574,0.014117228460500012,-0.20870265914585015,0.0,target_cif,heart_rate,12
0.28,1309,0.11764705882352941,105,8.02139037433155,0.012307953484424074,-0.22549019607843143,0.0,target_cif,heart_rate,12
0.29,1309,0.11764705882352941,94,7.18105423987777,0.009404017689021833,-0.2427506213753107,0.0,target_cif,heart_rate,12
0.3,1309,0.11764705882352941,87,6.646294881588999,0.007530284841209208,-0.26050420168067234,0.0,target_cif,heart_rate,12
0.31,1309,0.11764705882352941,79,6.035141329258976,0.003886139436011557,-0.27877237851662406,0.0,target_cif,heart_rate,12
0.32,1309,0.11764705882352941,73,5.576776165011459,0.004089336269267066,-0.2975778546712803,0.0,target_cif,heart_rate,12
0.33,1309,0.11764705882352941,71,5.4239877769289535,0.004070556309362278,-0.31694468832309053,0.0,target_cif,heart_rate,12
0.34,1309,0.11764705882352941,69,5.271199388846448,0.0029400189827997296,-0.33689839572192526,0.0,target_cif,heart_rate,12
0.35,1309,0.11764705882352941,66,5.042016806722689,0.0022330610565904664,-0.35746606334841624,0.0,target_cif,heart_rate,12
0.36,1309,0.11764705882352941,60,4.583651642475172,-0.000716195569136744,-0.3786764705882353,0.0,target_cif,heart_rate,12
0.37,1309,0.11764705882352941,56,4.278074866310161,-0.0008730765033286049,-0.4005602240896359,0.0,target_cif,heart_rate,12
0.38,1309,0.11764705882352941,49,3.7433155080213902,-0.000763941940412528,-0.4231499051233396,0.0,target_cif,heart_rate,12
0.39,1309,0.11764705882352941,46,3.514132925897632,7.514183020451183e-05,-0.446480231436837,0.0,target_cif,heart_rate,12
0.4,1309,0.11764705882352941,39,2.9793735676088615,0.003055767761650112,-0.47058823529411764,0.0,target_cif,heart_rate,12
0.41,1309,0.11764705882352941,37,2.826585179526356,0.002369514832126999,-0.49551345962113635,0.0,target_cif,heart_rate,12
0.42,1309,0.11764705882352941,36,2.750190985485103,0.001159084323384527,-0.5212981744421905,0.0,target_cif,heart_rate,12
0.43,1309,0.11764705882352941,30,2.291825821237586,0.0014742739200943548,-0.5479876160990711,0.0,target_cif,heart_rate,12
0.44,1309,0.11764705882352941,29,2.2154316271963332,0.0016915857251991705,-0.5756302521008403,0.0,target_cif,heart_rate,12
0.45,1309,0.11764705882352941,25,1.9098548510313216,0.0024307243558580457,-0.60427807486631,0.0,target_cif,heart_rate,12
0.46,1309,0.11764705882352941,23,1.757066462948816,0.002008884361825539,-0.6339869281045751,0.0,target_cif,heart_rate,12
0.47,1309,0.11764705882352941,21,1.6042780748663101,0.0030701817605258237,-0.664816870144284,0.0,target_cif,heart_rate,12
0.48,1309,0.11764705882352941,19,1.4514896867838045,0.002761943938414527,-0.6968325791855202,0.0,target_cif,heart_rate,12
0.49,1309,0.11764705882352941,16,1.2223071046600458,0.0017375934330951638,-0.7301038062283736,0.0,target_cif,heart_rate,12
0.5,1309,0.11764705882352941,15,1.145912910618793,0.0022918258212375857,-0.7647058823529411,0.0,target_cif,heart_rate,12
0.01,1029,0.24489795918367346,1027,99.80563654033041,0.2372902985147883,0.2372706658420944,0.0,target_cif,heart_rate,24
0.02,1029,0.24489795918367346,1000,97.18172983479106,0.23006287062930128,0.22948771345272803,0.0,target_cif,heart_rate,24
0.03,1029,0.24489795918367346,947,92.03109815354713,0.22400889663671064,0.22154428781822005,0.0,target_cif,heart_rate,24
0.04,1029,0.24489795918367346,903,87.75510204081633,0.21651279559442826,0.21343537414965985,0.0,target_cif,heart_rate,24
0.05,1029,0.24489795918367346,838,81.43828960155491,0.20878727430821953,0.20515574650912996,0.0,target_cif,heart_rate,24
0.06,1029,0.24489795918367346,797,77.45383867832848,0.20178648967185658,0.19669995657837602,0.0,target_cif,heart_rate,24
0.07,1029,0.24489795918367346,750,72.8862973760933,0.1938409772511155,0.18806232170287468,0.0,target_cif,heart_rate,24
0.08,1029,0.24489795918367346,713,69.29057337220603,0.18164532893902902,0.17923691215616683,0.0,target_cif,heart_rate,24
0.09,1029,0.24489795918367346,681,66.1807580174927,0.17162720661262937,0.17021753756447633,0.0,target_cif,heart_rate,24
0.1,1029,0.24489795918367346,643,62.48785228377065,0.1605658136270381,0.16099773242630383,0.0,target_cif,heart_rate,24
0.11,1029,0.24489795918367346,605,58.79494655004859,0.15226957556698445,0.15157074065581289,0.0,target_cif,heart_rate,24
0.12,1029,0.24489795918367346,575,55.87949465500486,0.1468769325912183,0.14192949907235622,0.0,target_cif,heart_rate,24
0.13,1029,0.24489795918367346,539,52.38095238095238,0.13508260447035958,0.1320666197513488,0.0,target_cif,heart_rate,24
0.14,1029,0.24489795918367346,507,49.27113702623907,0.12545483309602912,0.12197437114380635,0.0,target_cif,heart_rate,24
0.15,1029,0.24489795918367346,478,46.452866861030124,0.12153432801692106,0.11164465786314526,0.0,target_cif,heart_rate,24
0.16,1029,0.24489795918367346,450,43.731778425655975,0.11106483409690406,0.1010689990281827,0.0,target_cif,heart_rate,24
0.17,1029,0.24489795918367346,427,41.49659863945578,0.10585783366702961,0.09023850504057043,0.0,target_cif,heart_rate,24
0.18,1029,0.24489795918367346,404,39.26141885325559,0.1010689990281827,0.07914385266301646,0.0,target_cif,heart_rate,24
0.19,1029,0.24489795918367346,376,36.540330417881435,0.09425428019532328,0.06777525825144876,0.0,target_cif,heart_rate,24
0.2,1029,0.24489795918367346,362,35.179786200194364,0.08940719144800777,0.056122448979591844,0.0,target_cif,heart_rate,24
0.21,1029,0.24489795918367346,349,33.91642371234208,0.08821394742345402,0.04417463187806772,0.0,target_cif,heart_rate,24
0.22,1029,0.24489795918367346,325,31.584062196307094,0.08409957389549227,0.03192046049188907,0.0,target_cif,heart_rate,24
0.23,1029,0.24489795918367346,305,29.64042759961127,0.08310931051455833,0.019347998939835687,0.0,target_cif,heart_rate,24
0.24,1029,0.24489795918367346,290,28.182701652089406,0.07723390107922867,0.006444683136412471,0.0,target_cif,heart_rate,24
0.25,1029,0.24489795918367346,277,26.919339164237122,0.07482993197278912,-0.006802721088435326,0.0,target_cif,heart_rate,24
0.26,1029,0.24489795918367346,269,26.141885325558796,0.0723084600635621,-0.020408163265306145,0.0,target_cif,heart_rate,24
0.27,1029,0.24489795918367346,253,24.586977648202136,0.06481888254323255,-0.03438635728263911,0.0,target_cif,heart_rate,24
0.28,1029,0.24489795918367346,240,23.323615160349853,0.06316812439261418,-0.0487528344671202,0.0,target_cif,heart_rate,24
0.29,1029,0.24489795918367346,223,21.671525753158406,0.05793947357615078,-0.06352400114975565,0.0,target_cif,heart_rate,24
0.3,1029,0.24489795918367346,212,20.602526724975704,0.05469943079272526,-0.07871720116618075,0.0,target_cif,heart_rate,24
0.31,1029,0.24489795918367346,192,18.658892128279884,0.04856269630005211,-0.09435078379177758,0.0,target_cif,heart_rate,24
0.32,1029,0.24489795918367346,179,17.3955296404276,0.049619847939175676,-0.11044417767106846,0.0,target_cif,heart_rate,24
0.33,1029,0.24489795918367346,170,16.52089407191448,0.04481963361037377,-0.12701797136765158,0.0,target_cif,heart_rate,24
0.34,1029,0.24489795918367346,161,15.646258503401361,0.04308390022675736,-0.14409400123685845,0.0,target_cif,heart_rate,24
0.35,1029,0.24489795918367346,151,14.67444120505345,0.04208716453614413,-0.16169544740973307,0.0,target_cif,heart_rate,24
0.36,1029,0.24489795918367346,141,13.70262390670554,0.03680758017492712,-0.17984693877551017,0.0,target_cif,heart_rate,24
0.37,1029,0.24489795918367346,134,13.022351797862003,0.037669489564533296,-0.19857466796242307,0.0,target_cif,heart_rate,24
0.38,1029,0.24489795918367346,125,12.147716229348882,0.03526756324649676,-0.21790651744568795,0.0,target_cif,heart_rate,24
0.39,1029,0.24489795918367346,119,11.564625850340136,0.031209673564976344,-0.23787219805955168,0.0,target_cif,heart_rate,24
0.4,1029,0.24489795918367346,111,10.787172011661808,0.028506640751538706,-0.2585034013605442,0.0,target_cif,heart_rate,24
0.41,1029,0.24489795918367346,101,9.815354713313898,0.02238474082126798,-0.27983396748529904,0.0,target_cif,heart_rate,24
0.42,1029,0.24489795918367346,90,8.746355685131196,0.02044167420662847,-0.30190007037297667,0.0,target_cif,heart_rate,24
0.43,1029,0.24489795918367346,85,8.26044703595724,0.016111707841031154,-0.32474042248478324,0.0,target_cif,heart_rate,24
0.44,1029,0.24489795918367346,73,7.094266277939747,0.011939469665417191,-0.3483965014577259,0.0,target_cif,heart_rate,24
0.45,1029,0.24489795918367346,69,6.705539358600583,0.010513296227581945,-0.37291280148422995,0.0,target_cif,heart_rate,24
0.46,1029,0.24489795918367346,62,6.025267249757046,0.006262822589353199,-0.39833711262282684,0.0,target_cif,heart_rate,24
0.47,1029,0.24489795918367346,59,5.733722060252672,0.007829546913104866,-0.4247208317289179,0.0,target_cif,heart_rate,24
0.48,1029,0.24489795918367346,54,5.247813411078718,0.005756148613291472,-0.4521193092621663,0.0,target_cif,heart_rate,24
0.49,1029,0.24489795918367346,51,4.956268221574344,0.005735627584367079,-0.4805922368947578,0.0,target_cif,heart_rate,24
0.5,1029,0.24489795918367346,50,4.859086491739553,0.005830903790087463,-0.510204081632653,0.0,target_cif,heart_rate,24
0.01,801,0.4444444444444444,801,100.0,0.4388327721661055,0.4388327721661055,0.0,target_cif,heart_rate,48
0.02,801,0.4444444444444444,801,100.0,0.4331065759637188,0.4331065759637188,0.0,target_cif,heart_rate,48
0.03,801,0.4444444444444444,800,99.87515605493134,0.42730092538965464,0.427262313860252,0.0,target_cif,heart_rate,48
0.04,801,0.4444444444444444,790,98.62671660424469,0.42186849771119433,0.4212962962962963,0.0,target_cif,heart_rate,48
0.05,801,0.4444444444444444,772,96.37952559300874,0.41711019120835796,0.4152046783625731,0.0,target_cif,heart_rate,48
0.06,801,0.4444444444444444,752,93.88264669163546,0.4102318909873297,0.408983451536643,0.0,target_cif,heart_rate,48
0.07,801,0.4444444444444444,736,91.88514357053683,0.3993395352583464,0.40262843488649935,0.0,target_cif,heart_rate,48
0.08,801,0.4444444444444444,716,89.38826466916355,0.38907886880529774,0.3961352657004831,0.0,target_cif,heart_rate,48
0.09,801,0.4444444444444444,685,85.51810237203496,0.38187156164684255,0.38949938949938945,0.0,target_cif,heart_rate,48
0.1,801,0.4444444444444444,662,82.64669163545568,0.37841586905257313,0.38271604938271603,0.0,target_cif,heart_rate,48
0.11,801,0.4444444444444444,637,79.52559300873908,0.3730309023832569,0.3757802746566791,0.0,target_cif,heart_rate,48
0.12,801,0.4444444444444444,610,76.15480649188514,0.35864260583361707,0.3686868686868687,0.0,target_cif,heart_rate,48
0.13,801,0.4444444444444444,593,74.03245942571785,0.34570292881025155,0.3614303959131545,0.0,target_cif,heart_rate,48
0.14,801,0.4444444444444444,580,72.40948813982521,0.336497982173446,0.3540051679586563,0.0,target_cif,heart_rate,48
0.15,801,0.4444444444444444,563,70.28714107365792,0.3268708232356613,0.3464052287581699,0.0,target_cif,heart_rate,48
0.16,801,0.4444444444444444,543,67.79026217228464,0.3137744486059093,0.3386243386243386,0.0,target_cif,heart_rate,48
0.17,801,0.4444444444444444,524,65.41822721598002,0.30522088353413657,0.3306559571619812,0.0,target_cif,heart_rate,48
0.18,801,0.4444444444444444,503,62.79650436953808,0.291495386863981,0.3224932249322493,0.0,target_cif,heart_rate,48
0.19,801,0.4444444444444444,479,59.80024968789014,0.2758742929362987,0.31412894375857336,0.0,target_cif,heart_rate,48
0.2,801,0.4444444444444444,461,57.55305867665418,0.26654182272159804,0.3055555555555555,0.0,target_cif,heart_rate,48
0.21,801,0.4444444444444444,445,55.55555555555556,0.2552979661499076,0.2967651195499297,0.0,target_cif,heart_rate,48
0.22,801,0.4444444444444444,428,53.433208489388264,0.2446301097986491,0.2877492877492877,0.0,target_cif,heart_rate,48
0.23,801,0.4444444444444444,416,51.935081148564294,0.2356145726932244,0.27849927849927847,0.0,target_cif,heart_rate,48
0.24,801,0.4444444444444444,399,49.81273408239701,0.22544188185820355,0.26900584795321636,0.0,target_cif,heart_rate,48
0.25,801,0.4444444444444444,381,47.56554307116105,0.21598002496878904,0.25925925925925924,0.0,target_cif,heart_rate,48
0.26,801,0.4444444444444444,364,45.44319600499376,0.20643115025137496,0.2492492492492492,0.0,target_cif,heart_rate,48
0.27,801,0.4444444444444444,354,44.19475655430712,0.19910043951909426,0.23896499238964988,0.0,target_cif,heart_rate,48
0.28,801,0.4444444444444444,341,42.57178526841448,0.19510334304341798,0.228395061728395,0.0,target_cif,heart_rate,48
0.29,801,0.4444444444444444,330,41.19850187265918,0.19218934078880273,0.217527386541471,0.0,target_cif,heart_rate,48
0.3,801,0.4444444444444444,320,39.95006242197253,0.18726591760299627,0.2063492063492063,0.0,target_cif,heart_rate,48
0.31,801,0.4444444444444444,305,38.07740324594257,0.1781287882899998,0.19484702093397738,0.0,target_cif,heart_rate,48
0.32,801,0.4444444444444444,290,36.20474406991261,0.17294558272747299,0.18300653594771238,0.0,target_cif,heart_rate,48
0.33,801,0.4444444444444444,278,34.70661672908864,0.16632194831088004,0.17081260364842443,0.0,target_cif,heart_rate,48
0.34,801,0.4444444444444444,262,32.70911360799001,0.15874096772973176,0.15824915824915814,0.0,target_cif,heart_rate,48
0.35,801,0.4444444444444444,248,30.961298377028715,0.14827619322001345,0.14529914529914528,0.0,target_cif,heart_rate,48
0.36,801,0.4444444444444444,236,29.463171036204745,0.1405274656679151,0.13194444444444442,0.0,target_cif,heart_rate,48
0.37,801,0.4444444444444444,223,27.84019975031211,0.13175990329548382,0.11816578483245144,0.0,target_cif,heart_rate,48
0.38,801,0.4444444444444444,207,25.84269662921348,0.11546051306834199,0.10394265232974909,0.0,target_cif,heart_rate,48
0.39,801,0.4444444444444444,200,24.968789013732835,0.11051759071652237,0.08925318761384327,0.0,target_cif,heart_rate,48
0.4,801,0.4444444444444444,192,23.970037453183522,0.10237203495630462,0.07407407407407401,0.0,target_cif,heart_rate,48
0.41,801,0.4444444444444444,186,23.220973782771537,0.09890179648320954,0.05838041431261776,0.0,target_cif,heart_rate,48
0.42,801,0.4444444444444444,179,22.347066167290887,0.09862671660424471,0.04214559386973182,0.0,target_cif,heart_rate,48
0.43,801,0.4444444444444444,169,21.098626716604244,0.09490330069868805,0.025341130604288498,0.0,target_cif,heart_rate,48
0.44,801,0.4444444444444444,156,19.475655430711612,0.08551810237203494,0.007936507936507908,0.0,target_cif,heart_rate,48
0.45,801,0.4444444444444444,151,18.85143570536829,0.08182953126773354,-0.01010101010101011,0.0,target_cif,heart_rate,48
0.46,801,0.4444444444444444,142,17.72784019975031,0.08017755583298654,-0.028806584362139953,0.0,target_cif,heart_rate,48
0.47,801,0.4444444444444444,131,16.354556803995006,0.08110145337196428,-0.04821802935010483,0.0,target_cif,heart_rate,48
0.48,801,0.4444444444444444,117,14.606741573033707,0.07164121770863344,-0.06837606837606836,0.0,target_cif,heart_rate,48
0.49,801,0.4444444444444444,113,14.107365792759051,0.07008396367285992,-0.08932461873638342,0.0,target_cif,heart_rate,48
0.5,801,0.4444444444444444,102,12.734082397003744,0.06491885143570536,-0.11111111111111116,0.0,target_cif,heart_rate,48
0.01,1102,0.09800362976406533,1097,99.54627949183303,0.08893838567159801,0.0888925553172377,0.0,target_cif,respiratory_rate,6
0.02,1102,0.09800362976406533,1030,93.46642468239564,0.0809289232934553,0.07959554057557687,0.0,target_cif,respiratory_rate,6
0.03,1102,0.09800362976406533,954,86.56987295825772,0.07332497614459182,0.07010683480831478,0.0,target_cif,respiratory_rate,6
0.04,1102,0.09800362976406533,865,78.49364791288566,0.0646551724137931,0.060420447670901385,0.0,target_cif,respiratory_rate,6
0.05,1102,0.09800362976406533,782,70.96188747731398,0.060082147292004964,0.050530136593752974,0.0,target_cif,respiratory_rate,6
0.06,1102,0.09800362976406533,724,65.69872958257713,0.05556628180870372,0.04042939336602695,0.0,target_cif,respiratory_rate,6
0.07,1102,0.09800362976406533,652,59.16515426497278,0.05011416193431297,0.03011142985383368,0.0,target_cif,respiratory_rate,6
0.08,1102,0.09800362976406533,596,54.08348457350272,0.0456876824745522,0.01956916278702754,0.0,target_cif,respiratory_rate,6
0.09,1102,0.09800362976406533,534,48.457350272232304,0.04281924971580144,0.008795197542928943,0.0,target_cif,respiratory_rate,6
0.1,1102,0.09800362976406533,490,44.46460980036298,0.03932244404113732,-0.0022181891510385243,0.0,target_cif,respiratory_rate,6
0.11,1102,0.09800362976406533,462,41.92377495462795,0.03688900670894594,-0.013479067680825477,0.0,target_cif,respiratory_rate,6
0.12,1102,0.09800362976406533,414,37.56805807622504,0.03539019963702359,-0.02499587526810758,0.0,target_cif,respiratory_rate,6
0.13,1102,0.09800362976406533,375,34.029038112522684,0.03572397104533033,-0.03677743705279847,0.0,target_cif,respiratory_rate,6
0.14,1102,0.09800362976406533,335,30.399274047186932,0.03176043557168784,-0.04883298864643566,0.0,target_cif,respiratory_rate,6
0.15,1102,0.09800362976406533,311,28.22141560798548,0.02706309384007686,-0.06117220027757021,0.0,target_cif,respiratory_rate,6
0.16,1102,0.09800362976406533,286,25.952813067150636,0.02618615504277936,-0.07380520266182701,0.0,target_cif,respiratory_rate,6
0.17,1102,0.09800362976406533,257,23.321234119782215,0.023298274768766537,-0.08674261474208998,0.0,target_cif,respiratory_rate,6
0.18,1102,0.09800362976406533,231,20.961887477313976,0.022597494577486617,-0.0999955734584569,0.0,target_cif,respiratory_rate,6
0.19,1102,0.09800362976406533,212,19.237749546279492,0.022092267706302793,-0.11357576572337612,0.0,target_cif,respiratory_rate,6
0.2,1102,0.09800362976406533,201,18.23956442831216,0.02019056261343012,-0.12749546279491836,0.0,target_cif,respiratory_rate,6
0.21,1102,0.09800362976406533,182,16.515426497277677,0.013531209079004805,-0.1417675572606768,0.0,target_cif,respiratory_rate,6
0.22,1102,0.09800362976406533,167,15.154264972776769,0.01193633952254642,-0.1564056028665829,0.0,target_cif,respiratory_rate,6
0.23,1102,0.09800362976406533,158,14.337568058076226,0.012562754849506214,-0.1714238574492658,0.0,target_cif,respiratory_rate,6
0.24,1102,0.09800362976406533,149,13.52087114337568,0.011032572356481037,-0.18683732925780877,0.0,target_cif,respiratory_rate,6
0.25,1102,0.09800362976406533,138,12.522686025408348,0.010284331518451303,-0.20266182698124618,0.0,target_cif,respiratory_rate,6
0.26,1102,0.09800362976406533,126,11.433756805807622,0.011330749987737282,-0.21891401383234416,0.0,target_cif,respiratory_rate,6
0.27,1102,0.09800362976406533,116,10.526315789473685,0.010789846605176144,-0.23561146607662287,0.0,target_cif,respiratory_rate,6
0.28,1102,0.09800362976406533,108,9.800362976406534,0.012300867110304495,-0.2527727364387982,0.0,target_cif,respiratory_rate,6
0.29,1102,0.09800362976406533,95,8.620689655172415,0.01079982618031236,-0.27041742286751363,0.0,target_cif,respiratory_rate,6
0.3,1102,0.09800362976406533,83,7.531760435571688,0.010500388903292714,-0.28856624319419244,0.0,target_cif,respiratory_rate,6
0.31,1102,0.09800362976406533,72,6.533575317604356,0.012730476866829737,-0.30724111628396333,0.0,target_cif,respiratory_rate,6
0.32,1102,0.09800362976406533,67,6.0798548094373865,0.012757553111988899,-0.3264652503469628,0.0,target_cif,respiratory_rate,6
0.33,1102,0.09800362976406533,57,5.172413793103448,0.013801229785735565,-0.3462632391581115,0.0,target_cif,respiratory_rate,6
0.34,1102,0.09800362976406533,48,4.3557168784029034,0.013309134906231094,-0.36666116702414353,0.0,target_cif,respiratory_rate,6
0.35,1102,0.09800362976406533,40,3.629764065335753,0.009772441714365488,-0.38768672343989946,0.0,target_cif,respiratory_rate,6
0.36,1102,0.09800362976406533,39,3.5390199637023594,0.009868421052631578,-0.4093693284936479,0.0,target_cif,respiratory_rate,6
0.37,1102,0.09800362976406533,33,2.9945553539019962,0.008339815054878574,-0.4317402702157694,0.0,target_cif,respiratory_rate,6
0.38,1102,0.09800362976406533,31,2.8130671506352085,0.009103682454188862,-0.4548328552192495,0.0,target_cif,respiratory_rate,6
0.39,1102,0.09800362976406533,29,2.6315789473684212,0.009952099015203355,-0.47868257415726995,0.0,target_cif,respiratory_rate,6
0.4,1102,0.09800362976406533,25,2.268602540834846,0.009074410163339382,-0.5033272837265579,0.0,target_cif,respiratory_rate,6
0.41,1102,0.09800362976406533,19,1.7241379310344827,0.009551201205819928,-0.5288074071795502,0.0,target_cif,respiratory_rate,6
0.42,1102,0.09800362976406533,18,1.633393829401089,0.010075724388259592,-0.5551661555791977,0.0,target_cif,respiratory_rate,6
0.43,1102,0.09800362976406533,13,1.1796733212341197,0.007020727863215208,-0.5824497723437451,0.0,target_cif,respiratory_rate,6
0.44,1102,0.09800362976406533,13,1.1796733212341197,0.006935442053409386,-0.6107078039927405,0.0,target_cif,respiratory_rate,6
0.45,1102,0.09800362976406533,13,1.1796733212341197,0.006847054941428808,-0.6399934004289721,0.0,target_cif,respiratory_rate,6
0.46,1102,0.09800362976406533,10,0.9074410163339383,0.005713517510250722,-0.6703636485850643,0.0,target_cif,respiratory_rate,6
0.47,1102,0.09800362976406533,9,0.8166969147005445,0.004742663424990584,-0.7018799438413862,0.0,target_cif,respiratory_rate,6
0.48,1102,0.09800362976406533,9,0.8166969147005445,0.004676811391874913,-0.7346084042998744,0.0,target_cif,respiratory_rate,6
0.49,1102,0.09800362976406533,7,0.6352087114337568,0.0027934948934201635,-0.7686203337959503,0.0,target_cif,respiratory_rate,6
0.5,1102,0.09800362976406533,4,0.3629764065335753,0.0018148820326678765,-0.8039927404718694,0.0,target_cif,respiratory_rate,6
0.01,1016,0.19783464566929135,1016,100.0,0.18973196532251652,0.18973196532251652,0.0,target_cif,respiratory_rate,12
0.02,1016,0.19783464566929135,1014,99.80314960629921,0.18150409770207296,0.1814639241523381,0.0,target_cif,respiratory_rate,12
0.03,1016,0.19783464566929135,999,98.3267716535433,0.17252820845847877,0.17302540790648593,0.0,target_cif,respiratory_rate,12
0.04,1016,0.19783464566929135,973,95.76771653543307,0.1641240157480315,0.16441108923884515,0.0,target_cif,respiratory_rate,12
0.05,1016,0.19783464566929135,943,92.81496062992126,0.15732490675507668,0.15561541649399088,0.0,target_cif,respiratory_rate,12
0.06,1016,0.19783464566929135,916,90.15748031496064,0.1508209080247948,0.14663260177584186,0.0,target_cif,respiratory_rate,12
0.07,1016,0.19783464566929135,879,86.51574803149606,0.14231436796206923,0.13745660824654982,0.0,target_cif,respiratory_rate,12
0.08,1016,0.19783464566929135,829,81.59448818897638,0.13338753851420745,0.1280811365970558,0.0,target_cif,respiratory_rate,12
0.09,1016,0.19783464566929135,798,78.54330708661418,0.12674136886735313,0.11849961062559489,0.0,target_cif,respiratory_rate,12
0.1,1016,0.19783464566929135,759,74.70472440944881,0.12259405074365703,0.10870516185476815,0.0,target_cif,respiratory_rate,12
0.11,1016,0.19783464566929135,728,71.65354330708661,0.11381933999823057,0.09869061311156331,0.0,target_cif,respiratory_rate,12
0.12,1016,0.19783464566929135,699,68.7992125984252,0.10974409448818898,0.08844846098783109,0.0,target_cif,respiratory_rate,12
0.13,1016,0.19783464566929135,667,65.64960629921259,0.10327857724680965,0.07797085709113946,0.0,target_cif,respiratory_rate,12
0.14,1016,0.19783464566929135,635,62.5,0.09625068668741989,0.06724958798754807,0.0,target_cif,respiratory_rate,12
0.15,1016,0.19783464566929135,599,58.95669291338583,0.09049328392774433,0.05627605372857805,0.0,target_cif,respiratory_rate,12
0.16,1016,0.19783464566929135,568,55.90551181102362,0.08567679040119983,0.04504124484439445,0.0,target_cif,respiratory_rate,12
0.17,1016,0.19783464566929135,535,52.65748031496063,0.08188264870505643,0.03353571767384497,0.0,target_cif,respiratory_rate,12
0.18,1016,0.19783464566929135,502,49.40944881889764,0.07878816977146151,0.021749567889379706,0.0,target_cif,respiratory_rate,12
0.19,1016,0.19783464566929135,471,46.35826771653543,0.07474239331194714,0.009672402060853513,0.0,target_cif,respiratory_rate,12
0.2,1016,0.19783464566929135,444,43.7007874015748,0.06914370078740158,-0.002706692913385822,0.0,target_cif,respiratory_rate,12
0.21,1016,0.19783464566929135,420,41.338582677165356,0.06453702780823284,-0.015399182697099556,0.0,target_cif,respiratory_rate,12
0.22,1016,0.19783464566929135,396,38.976377952755904,0.06167979002624674,-0.028417120936805956,0.0,target_cif,respiratory_rate,12
0.23,1016,0.19783464566929135,380,37.40157480314961,0.05956641783413437,-0.041773187442478765,0.0,target_cif,respiratory_rate,12
0.24,1016,0.19783464566929135,359,35.33464566929134,0.060661002900953165,-0.05548072938251139,0.0,target_cif,respiratory_rate,12
0.25,1016,0.19783464566929135,336,33.07086614173228,0.05118110236220473,-0.0695538057742782,0.0,target_cif,respiratory_rate,12
0.26,1016,0.19783464566929135,316,31.10236220472441,0.04367950627793146,-0.08400723558203874,0.0,target_cif,respiratory_rate,12
0.27,1016,0.19783464566929135,290,28.543307086614174,0.0413925142918779,-0.09885664976809408,0.0,target_cif,respiratory_rate,12
0.28,1016,0.19783464566929135,265,26.08267716535433,0.044838145231846004,-0.11411854768153987,0.0,target_cif,respiratory_rate,12
0.29,1016,0.19783464566929135,248,24.409448818897637,0.041699012975490744,-0.12981035821226575,0.0,target_cif,respiratory_rate,12
0.3,1016,0.19783464566929135,232,22.834645669291337,0.037120359955005615,-0.1459505061867267,0.0,target_cif,respiratory_rate,12
0.31,1016,0.19783464566929135,224,22.04724409448819,0.032180760013693945,-0.162558484537259,0.0,target_cif,respiratory_rate,12
0.32,1016,0.19783464566929135,207,20.374015748031496,0.030048633626679012,-0.1796549328392775,0.0,target_cif,respiratory_rate,12
0.33,1016,0.19783464566929135,191,18.799212598425196,0.024929486426137022,-0.1972617228816548,0.0,target_cif,respiratory_rate,12
0.34,1016,0.19783464566929135,175,17.224409448818896,0.02162371748985921,-0.21540205201622534,0.0,target_cif,respiratory_rate,12
0.35,1016,0.19783464566929135,165,16.24015748031496,0.018549364021804973,-0.23410054512416714,0.0,target_cif,respiratory_rate,12
0.36,1016,0.19783464566929135,156,15.354330708661417,0.01667076771653543,-0.2533833661417323,0.0,target_cif,respiratory_rate,12
0.37,1016,0.19783464566929135,153,15.059055118110237,0.01310773653293338,-0.2732783402074741,0.0,target_cif,respiratory_rate,12
0.38,1016,0.19783464566929135,146,14.37007874015748,0.008763017526035047,-0.2938150876301753,0.0,target_cif,respiratory_rate,12
0.39,1016,0.19783464566929135,136,13.385826771653543,0.011230153607848188,-0.31502517103394867,0.0,target_cif,respiratory_rate,12
0.4,1016,0.19783464566929135,126,12.401574803149606,0.012467191601049865,-0.3369422572178479,0.0,target_cif,respiratory_rate,12
0.41,1016,0.19783464566929135,117,11.515748031496063,0.010059388762845338,-0.35960229547577727,0.0,target_cif,respiratory_rate,12
0.42,1016,0.19783464566929135,113,11.122047244094489,0.009401303285365196,-0.38304371436329077,0.0,target_cif,respiratory_rate,12
0.43,1016,0.19783464566929135,98,9.645669291338583,0.011845558778836862,-0.4073076391766818,0.0,target_cif,respiratory_rate,12
0.44,1016,0.19783464566929135,85,8.366141732283465,0.011600112485939257,-0.43243813273340836,0.0,target_cif,respiratory_rate,12
0.45,1016,0.19783464566929135,76,7.480314960629921,0.010379384395132429,-0.4584824624194703,0.0,target_cif,respiratory_rate,12
0.46,1016,0.19783464566929135,68,6.692913385826771,0.012248468941382332,-0.4854913969087198,0.0,target_cif,respiratory_rate,12
0.47,1016,0.19783464566929135,62,6.102362204724409,0.010882484029119004,-0.5135195364730352,0.0,target_cif,respiratory_rate,12
0.48,1016,0.19783464566929135,54,5.31496062992126,0.009615384615384616,-0.542625681405209,0.0,target_cif,respiratory_rate,12
0.49,1016,0.19783464566929135,51,5.019685039370079,0.01159873398178169,-0.5728732437857033,0.0,target_cif,respiratory_rate,12
0.5,1016,0.19783464566929135,44,4.330708661417323,0.007874015748031496,-0.6043307086614174,0.0,target_cif,respiratory_rate,12
0.01,838,0.3556085918854415,838,100.0,0.34909958776307226,0.34909958776307226,0.0,target_cif,respiratory_rate,24
0.02,838,0.3556085918854415,838,100.0,0.3424577468218791,0.3424577468218791,0.0,target_cif,respiratory_rate,24
0.03,838,0.3556085918854415,838,100.0,0.33567896070664077,0.33567896070664077,0.0,target_cif,respiratory_rate,24
0.04,838,0.3556085918854415,836,99.76133651551312,0.32885839299920444,0.3287589498806682,0.0,target_cif,respiratory_rate,24
0.05,838,0.3556085918854415,829,98.92601431980907,0.32225851023740737,0.32169325461625425,0.0,target_cif,respiratory_rate,24
0.06,838,0.3556085918854415,820,97.85202863961814,0.31457878433961306,0.3144772254100442,0.0,target_cif,respiratory_rate,24
0.07,838,0.3556085918854415,809,96.53937947494033,0.30714450689044576,0.3071060127800446,0.0,target_cif,respiratory_rate,24
0.08,838,0.3556085918854415,802,95.70405727923628,0.29941890629864065,0.299574556397219,0.0,target_cif,respiratory_rate,24
0.09,838,0.3556085918854415,787,93.91408114558473,0.2913399249914763,0.2918775735004852,0.0,target_cif,respiratory_rate,24
0.1,838,0.3556085918854415,776,92.60143198090692,0.28427472818880933,0.2840095465393795,0.0,target_cif,respiratory_rate,24
0.11,838,0.3556085918854415,763,91.05011933174224,0.27764071759942077,0.27596470998364214,0.0,target_cif,respiratory_rate,24
0.12,838,0.3556085918854415,750,89.49880668257757,0.2712085050987199,0.2677370362334563,0.0,target_cif,respiratory_rate,24
0.13,838,0.3556085918854415,732,87.3508353221957,0.2603900913505061,0.25932022055797876,0.0,target_cif,respiratory_rate,24
0.14,838,0.3556085918854415,713,85.0835322195704,0.2541766109785203,0.2507076649830715,0.0,target_cif,respiratory_rate,24
0.15,838,0.3556085918854415,696,83.05489260143199,0.2479292432963639,0.2418924610416959,0.0,target_cif,respiratory_rate,24
0.16,838,0.3556085918854415,684,81.62291169451073,0.24230026139334016,0.23286737129219226,0.0,target_cif,respiratory_rate,24
0.17,838,0.3556085918854415,672,80.1909307875895,0.23544296517813496,0.22362480950053193,0.0,target_cif,respiratory_rate,24
0.18,838,0.3556085918854415,647,77.20763723150358,0.22635194132370923,0.21415681937248968,0.0,target_cif,respiratory_rate,24
0.19,838,0.3556085918854415,633,75.53699284009546,0.2205869353840714,0.20445505171042164,0.0,target_cif,respiratory_rate,24
0.2,838,0.3556085918854415,623,74.3436754176611,0.21390214797136037,0.1945107398568019,0.0,target_cif,respiratory_rate,24
0.21,838,0.3556085918854415,603,71.95704057279237,0.20599075556629715,0.18431467327271078,0.0,target_cif,respiratory_rate,24
0.22,838,0.3556085918854415,586,69.92840095465394,0.2005385227342268,0.1738571690838994,0.0,target_cif,respiratory_rate,24
0.23,838,0.3556085918854415,577,68.85441527446301,0.19107026624926388,0.1631280414096643,0.0,target_cif,respiratory_rate,24
0.24,838,0.3556085918854415,558,66.5871121718377,0.18226353473181758,0.1521165682703178,0.0,target_cif,respiratory_rate,24
0.25,838,0.3556085918854415,543,64.79713603818615,0.1770087509944312,0.14081145584725535,0.0,target_cif,respiratory_rate,24
0.26,838,0.3556085918854415,524,62.52983293556086,0.1624846803844417,0.12920079984519123,0.0,target_cif,respiratory_rate,24
0.27,838,0.3556085918854415,506,60.381861575178995,0.15428123058815835,0.11727204367868699,0.0,target_cif,respiratory_rate,24
0.28,838,0.3556085918854415,487,58.114558472553696,0.15188278971095198,0.1050119331742243,0.0,target_cif,respiratory_rate,24
0.29,838,0.3556085918854415,475,56.68257756563246,0.1449628558943158,0.09240646744428382,0.0,target_cif,respiratory_rate,24
0.3,838,0.3556085918854415,465,55.48926014319809,0.13723150357995226,0.07944084555063069,0.0,target_cif,respiratory_rate,24
0.31,838,0.3556085918854415,446,53.22195704057279,0.1309882051814188,0.06609940852962537,0.0,target_cif,respiratory_rate,24
0.32,838,0.3556085918854415,434,51.78997613365155,0.1230520847957321,0.052365576302119854,0.0,target_cif,respiratory_rate,24
0.33,838,0.3556085918854415,415,49.52267303102625,0.11407758344316604,0.03822177893349471,0.0,target_cif,respiratory_rate,24
0.34,838,0.3556085918854415,396,47.25536992840095,0.10371013234975046,0.02364938164460828,0.0,target_cif,respiratory_rate,24
0.35,838,0.3556085918854415,377,44.988066825775654,0.09922893335781163,0.008628602900679239,0.0,target_cif,respiratory_rate,24
0.36,838,0.3556085918854415,362,43.198090692124104,0.09822494033412889,-0.006861575178997659,0.0,target_cif,respiratory_rate,24
0.37,838,0.3556085918854415,352,42.004773269689736,0.09425313482592718,-0.022843504943743653,0.0,target_cif,respiratory_rate,24
0.38,838,0.3556085918854415,337,40.214797136038186,0.08842097159134653,-0.03934098082993304,0.0,target_cif,respiratory_rate,24
0.39,838,0.3556085918854415,321,38.3054892601432,0.08374740795805782,-0.05637935756485002,0.0,target_cif,respiratory_rate,24
0.4,838,0.3556085918854415,305,36.39618138424821,0.07557677008750992,-0.07398568019093088,0.0,target_cif,respiratory_rate,24
0.41,838,0.3556085918854415,287,34.24821002386635,0.0653897496055985,-0.09218882731281086,0.0,target_cif,respiratory_rate,24
0.42,838,0.3556085918854415,275,32.81622911694511,0.05863714920582669,-0.1110196691630318,0.0,target_cif,respiratory_rate,24
0.43,838,0.3556085918854415,261,31.14558472553699,0.05395050873005906,-0.1305112423062429,0.0,target_cif,respiratory_rate,24
0.44,838,0.3556085918854415,251,29.952267303102627,0.05233549266962155,-0.15069894306171155,0.0,target_cif,respiratory_rate,24
0.45,838,0.3556085918854415,230,27.446300715990454,0.044478194836190074,-0.17162074202646999,0.0,target_cif,respiratory_rate,24
0.46,838,0.3556085918854415,215,25.656324582338904,0.03999823212233715,-0.19331742243436761,0.0,target_cif,respiratory_rate,24
0.47,838,0.3556085918854415,209,24.94033412887828,0.040009906786148505,-0.21583284549916687,0.0,target_cif,respiratory_rate,24
0.48,838,0.3556085918854415,193,23.031026252983292,0.03983844317973197,-0.23921424637415095,0.0,target_cif,respiratory_rate,24
0.49,838,0.3556085918854415,187,22.315035799522672,0.03362347325565071,-0.26351256493050684,0.0,target_cif,respiratory_rate,24
0.5,838,0.3556085918854415,179,21.360381861575178,0.027446300715990454,-0.288782816229117,0.0,target_cif,respiratory_rate,24
0.01,697,0.5839311334289814,697,100.0,0.5797284176050317,0.5797284176050317,0.0,target_cif,respiratory_rate,48
0.02,697,0.5839311334289814,697,100.0,0.5754399320703891,0.5754399320703891,0.0,target_cif,respiratory_rate,48
0.03,697,0.5839311334289814,697,100.0,0.5710630241535891,0.5710630241535891,0.0,target_cif,respiratory_rate,48
0.04,697,0.5839311334289814,697,100.0,0.566594930655189,0.566594930655189,0.0,target_cif,respiratory_rate,48
0.05,697,0.5839311334289814,697,100.0,0.5620327720305067,0.5620327720305067,0.0,target_cif,respiratory_rate,48
0.06,697,0.5839311334289814,697,100.0,0.5573735462010441,0.5573735462010441,0.0,target_cif,respiratory_rate,48
0.07,697,0.5839311334289814,696,99.85652797704448,0.5527221116613443,0.5526141219666466,0.0,target_cif,respiratory_rate,48
0.08,697,0.5839311334289814,694,99.56958393113342,0.548125506830516,0.5477512319880232,0.0,target_cif,respiratory_rate,48
0.09,697,0.5839311334289814,692,99.28263988522238,0.5434909423431662,0.542781465306573,0.0,target_cif,respiratory_rate,48
0.1,697,0.5839311334289814,687,98.56527977044476,0.5377012593655348,0.5377012593655349,0.0,target_cif,respiratory_rate,48
0.11,697,0.5839311334289814,682,97.84791965566714,0.5335547208743734,0.5325068914932375,0.0,target_cif,respiratory_rate,48
0.12,697,0.5839311334289814,680,97.5609756097561,0.5272596843615495,0.5271944698056606,0.0,target_cif,respiratory_rate,48
0.13,697,0.5839311334289814,672,96.4131994261119,0.518873991985356,0.5217599234815878,0.0,target_cif,respiratory_rate,48
0.14,697,0.5839311334289814,671,96.26972740315638,0.5139301324613793,0.5161989923592807,0.0,target_cif,respiratory_rate,48
0.15,697,0.5839311334289814,666,95.55236728837876,0.5082285424930374,0.5105072157988017,0.0,target_cif,respiratory_rate,48
0.16,697,0.5839311334289814,662,94.97847919655668,0.5022887203661952,0.5046799207487873,0.0,target_cif,respiratory_rate,48
0.17,697,0.5839311334289814,653,93.68723098995696,0.49435619090421945,0.49871220895058,0.0,target_cif,respiratory_rate,48
0.18,697,0.5839311334289814,643,92.25251076040172,0.4816110858382616,0.4925989432060749,0.0,target_cif,respiratory_rate,48
0.19,697,0.5839311334289814,633,90.81779053084648,0.47421931735657225,0.4863347326283721,0.0,target_cif,respiratory_rate,48
0.2,697,0.5839311334289814,628,90.10043041606886,0.46879483500717356,0.47991391678622675,0.0,target_cif,respiratory_rate,48
0.21,697,0.5839311334289814,617,88.5222381635581,0.46207071899460617,0.47333054864428026,0.0,target_cif,respiratory_rate,48
0.22,697,0.5839311334289814,611,87.66140602582496,0.45355553103042345,0.4665783761910018,0.0,target_cif,respiratory_rate,48
0.23,697,0.5839311334289814,600,86.0832137733142,0.4453222530697423,0.45965082263504076,0.0,target_cif,respiratory_rate,48
0.24,697,0.5839311334289814,593,85.07890961262554,0.4392509250169901,0.45254096503813346,0.0,target_cif,respiratory_rate,48
0.25,697,0.5839311334289814,586,84.07460545193688,0.4332855093256815,0.44524151123864186,0.0,target_cif,respiratory_rate,48
0.26,697,0.5839311334289814,575,82.49641319942612,0.4216914188219783,0.4377447749040289,0.0,target_cif,respiratory_rate,48
0.27,697,0.5839311334289814,569,81.63558106169297,0.41345492423497965,0.43004264853285123,0.0,target_cif,respiratory_rate,48
0.28,697,0.5839311334289814,562,80.6312769010043,0.4077793719113662,0.42212657420691857,0.0,target_cif,respiratory_rate,48
0.29,697,0.5839311334289814,553,79.3400286944046,0.3993574069957767,0.41398751187180477,0.0,target_cif,respiratory_rate,48
0.3,697,0.5839311334289814,543,77.90530846484936,0.39372822299651566,0.4056159048985448,0.0,target_cif,respiratory_rate,48
0.31,697,0.5839311334289814,537,77.04447632711621,0.3836940926954026,0.39700164265069765,0.0,target_cif,respiratory_rate,48
0.32,697,0.5839311334289814,529,75.89670014347202,0.37707823445016453,0.38813401974850203,0.0,target_cif,respiratory_rate,48
0.33,697,0.5839311334289814,522,74.89239598278336,0.3699008544080173,0.3790016916850468,0.0,target_cif,respiratory_rate,48
0.34,697,0.5839311334289814,512,73.45767575322812,0.3563323333768097,0.36959262640754753,0.0,target_cif,respiratory_rate,48
0.35,697,0.5839311334289814,500,71.73601147776183,0.34874737887650376,0.35989405142920217,0.0,target_cif,respiratory_rate,48
0.36,697,0.5839311334289814,490,70.3012912482066,0.34209110473457677,0.34989239598278343,0.0,target_cif,respiratory_rate,48
0.37,697,0.5839311334289814,482,69.15351506456241,0.32943909271025484,0.3395732276650498,0.0,target_cif,respiratory_rate,48
0.38,697,0.5839311334289814,469,67.2883787661406,0.31420373027259685,0.32892118294996997,0.0,target_cif,respiratory_rate,48
0.39,697,0.5839311334289814,462,66.28407460545193,0.3006326881012301,0.3179198908671826,0.0,target_cif,respiratory_rate,48
0.4,697,0.5839311334289814,448,64.27546628407461,0.28646580583452885,0.3065518890483023,0.0,target_cif,respiratory_rate,48
0.41,697,0.5839311334289814,438,62.84074605451937,0.27823845536561054,0.29479853123556177,0.0,target_cif,respiratory_rate,48
0.42,697,0.5839311334289814,431,61.8364418938307,0.2720526393904913,0.28263988522238176,0.0,target_cif,respiratory_rate,48
0.43,697,0.5839311334289814,422,60.54519368723099,0.2681668302751139,0.2700546200508446,0.0,target_cif,respiratory_rate,48
0.44,697,0.5839311334289814,413,59.25394548063128,0.2569174011067842,0.2570198811231811,0.0,target_cif,respiratory_rate,48
0.45,697,0.5839311334289814,411,58.96700143472023,0.25055432372505543,0.24351115168905713,0.0,target_cif,respiratory_rate,48
0.46,697,0.5839311334289814,405,58.10616929698709,0.24363675009299113,0.22950209894255813,0.0,target_cif,respiratory_rate,48
0.47,697,0.5839311334289814,393,56.3845050215208,0.23358869548739883,0.21496440269619133,0.0,target_cif,respiratory_rate,48
0.48,697,0.5839311334289814,386,55.38020086083214,0.2254718022293345,0.1998675642865027,0.0,target_cif,respiratory_rate,48
0.49,697,0.5839311334289814,374,53.65853658536585,0.21588319689425273,0.18417869299800277,0.0,target_cif,respiratory_rate,48
0.5,697,0.5839311334289814,363,52.08034433285509,0.20803443328550936,0.1678622668579628,0.0,target_cif,respiratory_rate,48
0.01,11498,0.025569664289441643,304,2.643938076187163,0.00693664774374463,0.01572693362569863,0.0,unit_death_cif,unit_death,48
0.02,11498,0.025569664289441643,82,0.71316750739259,0.0021618666600402557,0.005683330907593511,0.0,unit_death_cif,unit_death,48
0.03,11498,0.025569664289441643,41,0.356583753696295,0.0012346387448825703,-0.004567356402637484,0.0,unit_death_cif,unit_death,48
0.04,11498,0.025569664289441643,18,0.15654896503739782,0.0008407259233489882,-0.015031599698498294,0.0,unit_death_cif,unit_death,48
0.05,11498,0.025569664289441643,10,0.08697164724299879,0.0005035200629857824,-0.025716142853219326,0.0,unit_death_cif,unit_death,48
0.06,11498,0.025569664289441643,8,0.06957731779439903,0.00041820409099824945,-0.03662801671335995,0.0,unit_death_cif,unit_death,48
0.07,11498,0.025569664289441643,6,0.05218298834579927,0.00042831198319670364,-0.047774554527482124,0.0,unit_death_cif,unit_death,48
0.08,11498,0.025569664289441643,5,0.04348582362149939,0.00034032383703782134,-0.059163408381041685,0.0,unit_death_cif,unit_death,48
0.09,11498,0.025569664289441643,4,0.034788658897199516,0.000252313350243425,-0.07080256671489929,0.0,unit_death_cif,unit_death,48
0.1,11498,0.025569664289441643,3,0.026091494172899635,0.00016427977812566436,-0.08270037301173151,0.0,unit_death_cif,unit_death,48
0.11,11498,0.025569664289441643,2,0.017394329448599758,7.622234252757197e-05,-0.0948655457422004,0.0,unit_death_cif,unit_death,48
0.12,11498,0.025569664289441643,2,0.017394329448599758,7.511187716440804e-05,-0.10730719967108902,0.0,unit_death_cif,unit_death,48
0.13,11498,0.025569664289441643,2,0.017394329448599758,7.397588386186103e-05,-0.12003486863282571,0.0,unit_death_cif,unit_death,48
0.14,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.1330585298959981,0.0,unit_death_cif,unit_death,48
0.15,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.1463886302477157,0.0,unit_death_cif,unit_death,48
0.16,11498,0.025569664289441643,0,0.0,0.0,-0.16003611394114092,0.0,unit_death_cif,unit_death,48
0.17,11498,0.025569664289441643,0,0.0,0.0,-0.17401245266332332,0.0,unit_death_cif,unit_death,48
0.18,11498,0.025569664289441643,0,0.0,0.0,-0.18832967769580283,0.0,unit_death_cif,unit_death,48
0.19,11498,0.025569664289441643,0,0.0,0.0,-0.20300041445747946,0.0,unit_death_cif,unit_death,48
0.2,11498,0.025569664289441643,0,0.0,0.0,-0.21803791963819796,0.0,unit_death_cif,unit_death,48
0.21,11498,0.025569664289441643,0,0.0,0.0,-0.2334561211526055,0.0,unit_death_cif,unit_death,48
0.22,11498,0.025569664289441643,0,0.0,0.0,-0.24926966116738253,0.0,unit_death_cif,unit_death,48
0.23,11498,0.025569664289441643,0,0.0,0.0,-0.26549394248124464,0.0,unit_death_cif,unit_death,48
0.24,11498,0.025569664289441643,0,0.0,0.0,-0.28214517856652416,0.0,unit_death_cif,unit_death,48
0.25,11498,0.025569664289441643,0,0.0,0.0,-0.2992404476140778,0.0,unit_death_cif,unit_death,48
0.26,11498,0.025569664289441643,0,0.0,0.0,-0.316797750960214,0.0,unit_death_cif,unit_death,48
0.27,11498,0.025569664289441643,0,0.0,0.0,-0.3348360763158334,0.0,unit_death_cif,unit_death,48
0.28,11498,0.025569664289441643,0,0.0,0.0,-0.3533754662646645,0.0,unit_death_cif,unit_death,48
0.29,11498,0.025569664289441643,0,0.0,0.0,-0.3724370925500822,0.0,unit_death_cif,unit_death,48
0.3,11498,0.025569664289441643,0,0.0,0.0,-0.39204333672936914,0.0,unit_death_cif,unit_death,48
0.31,11498,0.025569664289441643,0,0.0,0.0,-0.41221787784138897,0.0,unit_death_cif,unit_death,48
0.32,11498,0.025569664289441643,0,0.0,0.0,-0.4329857878096447,0.0,unit_death_cif,unit_death,48
0.33,11498,0.025569664289441643,0,0.0,0.0,-0.4543736353888932,0.0,unit_death_cif,unit_death,48
0.34,11498,0.025569664289441643,0,0.0,0.0,-0.4764095995614521,0.0,unit_death_cif,unit_death,48
0.35,11498,0.025569664289441643,0,0.0,0.0,-0.499123593400859,0.0,unit_death_cif,unit_death,48
0.36,11498,0.025569664289441643,0,0.0,0.0,-0.5225473995477474,0.0,unit_death_cif,unit_death,48
0.37,11498,0.025569664289441643,0,0.0,0.0,-0.5467148185881879,0.0,unit_death_cif,unit_death,48
0.38,11498,0.025569664289441643,0,0.0,0.0,-0.5716618317912232,0.0,unit_death_cif,unit_death,48
0.39,11498,0.025569664289441643,0,0.0,0.0,-0.5974267798533744,0.0,unit_death_cif,unit_death,48
0.4,11498,0.025569664289441643,0,0.0,0.0,-0.6240505595175974,0.0,unit_death_cif,unit_death,48
0.41,11498,0.025569664289441643,0,0.0,0.0,-0.6515768401873869,0.0,unit_death_cif,unit_death,48
0.42,11498,0.025569664289441643,0,0.0,0.0,-0.6800523029492385,0.0,unit_death_cif,unit_death,48
0.43,11498,0.025569664289441643,0,0.0,0.0,-0.7095269047553655,0.0,unit_death_cif,unit_death,48
0.44,11498,0.025569664289441643,0,0.0,0.0,-0.7400541709117113,0.0,unit_death_cif,unit_death,48
0.45,11498,0.025569664289441643,0,0.0,0.0,-0.7716915194737425,0.0,unit_death_cif,unit_death,48
0.46,11498,0.025569664289441643,0,0.0,0.0,-0.8045006216862192,0.0,unit_death_cif,unit_death,48
0.47,11498,0.025569664289441643,0,0.0,0.0,-0.8385478032274686,0.0,unit_death_cif,unit_death,48
0.48,11498,0.025569664289441643,0,0.0,0.0,-0.8739044917510738,0.0,unit_death_cif,unit_death,48
0.49,11498,0.025569664289441643,0,0.0,0.0,-0.9106477170795262,0.0,unit_death_cif,unit_death,48
0.5,11498,0.025569664289441643,0,0.0,0.0,-0.9488606714211167,0.0,unit_death_cif,unit_death,48


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_1/seed_17/stratified_age_group.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,age_group,45-54,159,147,person_id,19.0,0.11949685534591195,0.3489431109590886,0.10384456675571394,0.6962406015037594,0.21341432277781755,0.13769277708850938,-0.5384686885262225,0.7808193646174647,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064733037265809,""n"":73,""observed_rate"":0.041095890410959},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143169388175011,""n"":56,""observed_rate"":0.196428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250882229043378,""n"":18,""observed_rate"":0.111111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347361903637648,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438890715440114,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538706600666046,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5985743130109327,0.7935630522349272,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,55-64,190,176,person_id,34.0,0.17894736842105263,0.4270219204023746,0.1333542932454499,0.7302036199095022,0.414937556627492,0.13242911108230285,0.4491560690206466,1.03064848128003,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062625965327024,""n"":100,""observed_rate"":0.11},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.1407750541201,""n"":52,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239466076805478,""n"":21,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346372189846906,""n"":11,""observed_rate"":0.545454545454545},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421633058786392,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631584763526917,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6385171917344173,0.8084621565960833,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,65-74,204,195,person_id,34.0,0.16666666666666666,0.4290487585993107,0.12941791095569857,0.6347750865051903,0.39337258842268547,0.15942575949627688,-0.34532883020980926,0.7356720158120992,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068855123889701,""n"":82,""observed_rate"":0.109756097560976},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145782000538129,""n"":67,""observed_rate"":0.164179104477612},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247088953852653,""n"":35,""observed_rate"":0.171428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.360379669401381,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442932231085641,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.529321178793907,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.516330469924812,0.7426815384297355,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,75-84,173,166,person_id,20.0,0.11560693641618497,0.33029756624001144,0.09582654883195084,0.7339869281045751,0.30455360503107387,0.15808610732241857,-0.0928275932764131,1.205900493958386,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070572609112399,""n"":61,""observed_rate"":0.032786885245902},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13908541349114,""n"":61,""observed_rate"":0.098360655737705},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246304658055305,""n"":35,""observed_rate"":0.228571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342483898003896,""n"":12,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439120183388392,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.511926829814911,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.616200761872238,0.8400016556291391,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,85+,77,76,person_id,9.0,0.11688311688311688,0.3041209419505939,0.0877448903510881,0.8169934640522876,0.4126272352375293,0.1631575890078947,0.41393445622289565,1.656630817386004,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073575868581732,""n"":30,""observed_rate"":0.033333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14528592703519,""n"":27,""observed_rate"":0.037037037037037},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259595988826318,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332503169775009,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.47876663506031,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6213474025974026,0.9550902099970423,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,<45,159,150,person_id,27.0,0.16981132075471697,0.4067813782700587,0.12868331978872535,0.7707631874298541,0.38703682372392567,0.11897933626043718,0.9028341214565746,1.2447222764513408,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060718276957562,""n"":91,""observed_rate"":0.065934065934066},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145341478288174,""n"":43,""observed_rate"":0.27906976744186},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244156897895866,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.328240640461445,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456662505865097,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.521555960178375,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.666928699629458,0.8530848765432099,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,45-54,146,135,person_id,30.0,0.2054794520547945,0.5077641091885857,0.16592953856836315,0.6275862068965518,0.2771421108694282,0.25046487022446445,-0.7058795209684593,0.5734061794570675,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084334600406388,""n"":12,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152592084693665,""n"":49,""observed_rate"":0.122448979591837},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243845719311919,""n"":42,""observed_rate"":0.238095238095238},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344077597964894,""n"":22,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440643393076383,""n"":13,""observed_rate"":0.307692307692308},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54286335905393,""n"":6,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641036033630371,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5334025588163959,0.7172951779787856,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,55-64,179,166,person_id,49.0,0.2737430167597765,0.5239366172270874,0.17523423587640952,0.7189952904238619,0.5109725475820367,0.2430614594932042,0.3606177529218199,1.1737143475175,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081384799339705,""n"":18,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151534626808237,""n"":68,""observed_rate"":0.205882352941176},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246785337148711,""n"":43,""observed_rate"":0.325581395348837},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346667516010779,""n"":27,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455151230096817,""n"":11,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54447571255944,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.771031439304352,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6451986632070577,0.7941129834597687,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,65-74,191,184,person_id,56.0,0.2931937172774869,0.5545885462481752,0.18644016180139805,0.6832010582010583,0.5182842281520851,0.2838641951221446,0.06488121711399153,1.0169270764614526,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082175295054913,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156572311085004,""n"":65,""observed_rate"":0.215384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253914764645148,""n"":49,""observed_rate"":0.244897959183673},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348351049423218,""n"":35,""observed_rate"":0.314285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433934203452534,""n"":18,""observed_rate"":0.388888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550649046897888,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.671103517214457,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5953314554447192,0.7625568750711117,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,75-84,160,155,person_id,40.0,0.25,0.5070972312608936,0.1679655820822567,0.7439583333333334,0.4463730105779049,0.2827957507222891,0.09205088904152155,1.3401939096261277,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084960825741291,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156146000760297,""n"":48,""observed_rate"":0.0625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24645232471327,""n"":48,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343426868319511,""n"":32,""observed_rate"":0.53125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453826664309753,""n"":19,""observed_rate"":0.315789473684211},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540681454870436,""n"":9,""observed_rate"":0.444444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637089669704437,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6647403838793752,0.8237069955085821,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,85+,72,71,person_id,20.0,0.2777777777777778,0.5209278766918483,0.17264809947627405,0.7528846153846154,0.5274195244743134,0.29053630576365524,0.14456167504317613,1.2742888172514037,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089200649410486,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156257643231324,""n"":21,""observed_rate"":0.095238095238095},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240693863481283,""n"":20,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344063742802693,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461188308217309,""n"":11,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545905888080597,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638279750943184,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.625136827458256,0.8727313351990611,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,<45,149,140,person_id,40.0,0.2684563758389262,0.4990846487900223,0.16630904583083828,0.7825688073394496,0.5676213984793136,0.21672035016169483,1.0717382723792717,1.6435465678189118,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077207354363054,""n"":24,""observed_rate"":0.041666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157040027601104,""n"":62,""observed_rate"":0.161290322580645},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245788607214178,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348375167697668,""n"":24,""observed_rate"":0.541666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439088557447706,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551295638084412,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641288876533508,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6919588678918169,0.8527922716273442,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,45-54,131,120,person_id,55.0,0.4198473282442748,0.6365987966758757,0.22205492398961374,0.6736842105263158,0.6054416969881722,0.4092577208999459,0.036536101155038386,0.9671983472627375,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.168182338277499,""n"":9,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257727969724398,""n"":26,""observed_rate"":0.192307692307692},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356881701283985,""n"":36,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458700783252716,""n"":25,""observed_rate"":0.36},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538216033402611,""n"":17,""observed_rate"":0.588235294117647},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637956247879909,""n"":13,""observed_rate"":0.692307692307692},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.708249986171722,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.806828618049622,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5841428900130397,0.7564349956716347,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,55-64,162,151,person_id,75.0,0.46296296296296297,0.6296473090898335,0.2207983578471786,0.7039080459770115,0.6621882550886243,0.4070109392021909,0.3142712559204306,1.1491632276560946,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.172341828162854,""n"":13,""observed_rate"":0.076923076923077},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.26207175992784,""n"":42,""observed_rate"":0.261904761904762},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349407136440277,""n"":24,""observed_rate"":0.541666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440632455624067,""n"":39,""observed_rate"":0.564102564102564},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541119646458399,""n"":21,""observed_rate"":0.476190476190476},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648789584636688,""n"":13,""observed_rate"":0.769230769230769},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.715799384646945,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.877905786037445,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6279474604921771,0.7785980327803635,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,65-74,173,167,person_id,88.0,0.5086705202312138,0.6619712874135394,0.23569091868617148,0.6439839572192514,0.6598400760436797,0.4605870944571633,0.18639000867154376,0.8640450137090688,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16986607760191,""n"":2,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261484674577202,""n"":28,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352000590733119,""n"":35,""observed_rate"":0.485714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450285820121115,""n"":44,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554776310920715,""n"":36,""observed_rate"":0.583333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657916720096882,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736577359112826,""n"":11,""observed_rate"":0.818181818181818},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.815113008022308,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5657974403737238,0.7240485625726462,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,75-84,147,144,person_id,68.0,0.46258503401360546,0.6508394711679364,0.2293644969884312,0.6720029784065525,0.6135087341398738,0.4627170090367194,-0.004306183422507283,0.9744637274877689,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.178367674350738,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257817018032074,""n"":15,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345554762161695,""n"":39,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449157117094312,""n"":35,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54885325829188,""n"":33,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655137623349826,""n"":12,""observed_rate"":0.416666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733569463094076,""n"":12,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5824791271347248,0.7603604143380729,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,85+,57,57,person_id,30.0,0.5263157894736842,0.6466339463635005,0.22710090041838457,0.6962962962962963,0.6835897802356352,0.470323232705133,0.2522036876082902,1.024805217911516,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.262303081154823,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352344416655027,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435556854520525,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544577548137078,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643092930316925,""n"":9,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717156335711479,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820048213005066,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5544568670576735,0.8263968710089399,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,<45,118,112,person_id,59.0,0.5,0.6368608689246549,0.2240902348089021,0.7457627118644068,0.7439763172456435,0.37784385630639933,0.8717156787841831,1.5863995018667514,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165351497275489,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251787180250341,""n"":22,""observed_rate"":0.318181818181818},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349869850434755,""n"":38,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454411710009855,""n"":17,""observed_rate"":0.588235294117647},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543749003033889,""n"":19,""observed_rate"":0.736842105263158},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637748877207438,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.77677920460701,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.650296215348863,0.8314563673567645,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,45-54,112,104,person_id,70.0,0.625,0.6757486807369455,0.2393747945221031,0.5884353741496599,0.6984458761609028,0.6038753808076892,0.3411071153726641,0.3800895795892917,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260277782167707,""n"":7,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.367571628093719,""n"":5,""observed_rate"":0.8},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451816431785885,""n"":19,""observed_rate"":0.421052631578947},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550381878018379,""n"":20,""observed_rate"":0.65},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652744309260295,""n"":26,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753449755410353,""n"":24,""observed_rate"":0.791666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84103639125824,""n"":10,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917580187320709,""n"":1,""observed_rate"":0.0}]",OK,0.48558437229228846,0.6999031381270077,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,55-64,141,134,person_id,95.0,0.6737588652482269,0.6090681038642218,0.21169596425941897,0.6508009153318077,0.8034352131473458,0.6064308603815999,0.4013368642807648,0.7800442649059938,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.198957040905952,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.280929138263067,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351315301656723,""n"":15,""observed_rate"":0.533333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450602258506574,""n"":19,""observed_rate"":0.526315789473684},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543515952570098,""n"":28,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65325392114705,""n"":29,""observed_rate"":0.724137931034483},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745584861091945,""n"":23,""observed_rate"":0.652173913043478},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836124395782297,""n"":22,""observed_rate"":0.863636363636364},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.927835524082184,""n"":1,""observed_rate"":1.0}]",OK,0.5473177723177722,0.7466149864842359,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,65-74,162,156,person_id,120.0,0.7407407407407407,0.5643754721244643,0.19065571150163851,0.6404761904761904,0.8351921253836375,0.6551656562972952,0.5365385361222358,0.8251123578139944,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354803792067936,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453771062195301,""n"":20,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560419708490372,""n"":30,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650036662817001,""n"":36,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74688314256214,""n"":42,""observed_rate"":0.738095238095238},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846654577255249,""n"":25,""observed_rate"":0.88},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.914210498332977,""n"":2,""observed_rate"":1.0}]",OK,0.5417288948099565,0.7346550382447283,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,75-84,130,128,person_id,86.0,0.6615384615384615,0.6296177112521235,0.21926453597499931,0.620507399577167,0.7553499787829331,0.6449752032756806,0.2877215302711564,0.6215917938178648,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.369025349617004,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463303350485288,""n"":13,""observed_rate"":0.461538461538462},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550661361986591,""n"":31,""observed_rate"":0.548387096774194},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646036595106125,""n"":30,""observed_rate"":0.7},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749980228788712,""n"":34,""observed_rate"":0.735294117647059},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.853672057390213,""n"":16,""observed_rate"":0.8125},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5163654460905509,0.7192043412499775,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,85+,53,53,person_id,36.0,0.6792452830188679,0.6327250235792115,0.21536250389047776,0.6094771241830066,0.7085290180766035,0.6538788468207953,0.45701052149893806,0.44159408622199214,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427021260062854,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555998572281429,""n"":14,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647335377606479,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747794555766242,""n"":14,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831127039023808,""n"":7,""observed_rate"":0.714285714285714},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90176910161972,""n"":1,""observed_rate"":0.0}]",OK,0.43242748242748247,0.7941204751131221,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,<45,103,98,person_id,74.0,0.7184466019417476,0.6022147403098689,0.2075058261404684,0.6919850885368126,0.8522164952762072,0.5690207773620642,0.7116102237512179,1.0708740306981641,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.271932661533356,""n"":5,""observed_rate"":0.6},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354359317909588,""n"":11,""observed_rate"":0.545454545454545},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461368910968304,""n"":20,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565116522104844,""n"":23,""observed_rate"":0.739130434782609},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648466996848583,""n"":24,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753754722220557,""n"":14,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.821111738681793,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.905133306980133,""n"":1,""observed_rate"":1.0}]",OK,0.5776246198557904,0.7999265228851142,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,45-54,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,55-64,74,71,person_id,15.0,0.20270270270270271,0.4133953262083744,0.12892585678182078,0.7875706214689265,0.5458740913460437,0.17979783715831266,0.4463611106018745,1.1968716996479283,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072764329612255,""n"":29,""observed_rate"":0.103448275862069},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143606629222631,""n"":24,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237617429007183,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.381200085083644,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.481748923659325,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514900863170624,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.617108732461929,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.763406276702881,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.648609068627451,0.909851357964277,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,65-74,64,61,person_id,6.0,0.09375,0.40461168426024025,0.12065854740897444,0.47701149425287354,0.14445553293503474,0.2167829389218241,-2.2779949566678854,-0.006271078895050648,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07774510839954,""n"":16,""observed_rate"":0.0625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143379837613214,""n"":22,""observed_rate"":0.136363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246446949243546,""n"":10,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347866887847583,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451195309559504,""n"":6,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536343455314636,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.607956886291504,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.2174780701754386,0.7655450100661485,998.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,75-84,70,68,person_id,11.0,0.15714285714285714,0.44111353893174704,0.14249837937126944,0.6918335901386748,0.24929927573566424,0.2318084290517228,-0.9057843977026719,0.637048811599233,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078003070232543,""n"":11,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151066726871899,""n"":28,""observed_rate"":0.107142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242413848638535,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.370512074232101,""n"":10,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454045228660107,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548470914363861,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639178435007731,""n"":3,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.540291390132222,0.8290663140256103,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,85+,22,20,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,<45,74,72,person_id,13.0,0.17567567567567569,0.42397416950757255,0.13095304253633674,0.7150063051702396,0.3990211856391342,0.16186460565674946,-0.017154176858424325,0.9156277473693255,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071428077581983,""n"":26,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138778726259867,""n"":30,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240683820843697,""n"":10,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339370034635067,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.400165975093841,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540306031703949,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.712392628192902,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5334080263998296,0.8666727716727717,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,45-54,43,42,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,55-64,63,60,person_id,23.0,0.36507936507936506,0.6020616065788637,0.20829031214506416,0.716304347826087,0.5778678132515354,0.31495258093826356,0.16835263674312667,0.8810017733958666,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091065734624863,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161948036402464,""n"":16,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238336239424017,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353014206886291,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424272909760475,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564669281244278,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.61936628818512,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756499091784159,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844907999038696,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5852435939661419,0.8370698625046451,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,65-74,55,52,person_id,17.0,0.3090909090909091,0.5904198920716464,0.2030268469899652,0.6609907120743034,0.5425527500941134,0.3518988360058178,-0.3526840273442709,0.7474636907274739,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15999890322035,""n"":11,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241806011398633,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341252088546753,""n"":10,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439590215682983,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541068017482758,""n"":5,""observed_rate"":0.2},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654638484120369,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717937151590983,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.490195731263643,0.8064664598108746,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,75-84,60,59,person_id,19.0,0.31666666666666665,0.5920682969812817,0.2050394962830041,0.6829268292682927,0.4957204002380564,0.37196164826552075,-0.3454529544933268,0.8425076708001693,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164557861164212,""n"":8,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256733151773612,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356030787740435,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447427322467168,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55906518548727,""n"":8,""observed_rate"":0.125},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.665569444497426,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747271498044332,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5442073496421322,0.8100581678670543,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,85+,19,17,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,<45,67,66,person_id,23.0,0.34328358208955223,0.5723155428510407,0.19435569692299146,0.7351778656126482,0.6294028423768072,0.28923348982387515,0.49633925215120217,1.2400414368226762,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.095821554462115,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151541938881079,""n"":15,""observed_rate"":0.266666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234913414344192,""n"":24,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359189506087984,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.46133159995079,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.523924857378006,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653612911701202,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83612859249115,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.596093377765173,0.8688769257703082,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,45-54,36,36,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,55-64,53,50,person_id,28.0,0.5283018867924528,0.6413706430533268,0.22208400584048524,0.7128571428571429,0.6827148371076683,0.5071156556313893,0.09265098841372084,0.826944426506632,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170492023229599,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.231931697577238,""n"":4,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35289960870376,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459979765117168,""n"":12,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555236324667931,""n"":8,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650524904330572,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757144808769226,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.871260046958923,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926914632320404,""n"":1,""observed_rate"":0.0}]",OK,0.5663529202279202,0.844168552036199,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,65-74,50,48,person_id,28.0,0.56,0.6490663851866464,0.22962199035651346,0.663961038961039,0.7394381523017053,0.5547166886925697,0.060440772743126,0.7966219597461052,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258566804230213,""n"":2,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353481556688036,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446644113614009,""n"":13,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.52785383661588,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648888736963272,""n"":12,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737020641565323,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839347670475642,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5104306238624482,0.8014008506113769,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,75-84,50,49,person_id,32.0,0.64,0.6509081768518699,0.22784634986915933,0.6545138888888888,0.7573527838260934,0.5618353343009949,0.416509919863685,0.6482459604271634,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35329623733248,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450045021680685,""n"":13,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545686841011047,""n"":12,""observed_rate"":0.583333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637089167322431,""n"":7,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735058665275574,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83562536239624,""n"":5,""observed_rate"":0.6},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.906821370124817,""n"":1,""observed_rate"":1.0}]",OK,0.48402945269016695,0.8164194123397159,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,85+,15,14,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,<45,53,53,person_id,31.0,0.5849056603773585,0.6459246341126227,0.22777912406632875,0.7008797653958945,0.7743116842226029,0.47464343118217756,0.5138014079105805,1.091436038159989,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.189989760518074,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240115982294083,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365645029328086,""n"":11,""observed_rate"":0.454545454545455},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440073863818095,""n"":13,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552677790323893,""n"":12,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624781653285027,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.719759305318197,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.805243253707886,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.931462347507477,""n"":1,""observed_rate"":1.0}]",OK,0.5513892958892959,0.8315831244778613,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,age_group,45-54,32,32,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,55-64,46,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,65-74,47,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,75-84,44,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,85+,14,13,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,<45,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,age_group,45-54,147,141,person_id,6.0,0.04081632653061224,0.15515903251183732,0.039957550205973656,0.7848699763593381,0.13302611537260658,0.05602854773874206,-0.9084997015449958,0.7581249299141535,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027130170392,""n"":124,""observed_rate"":0.024193548387097},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138019578531384,""n"":12,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257288597524166,""n"":6,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334417772293091,""n"":5,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5898404419321686,0.9448571256329876,998.0,OK
target_cif,heart_rate,6,age_group,55-64,290,270,person_id,20.0,0.06896551724137931,0.24772666287834946,0.06530632960087575,0.6975925925925925,0.1491729930981485,0.059975652084364665,-0.9794558555573754,0.5259310017327988,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030033796176367,""n"":247,""observed_rate"":0.044534412955466},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135638044774532,""n"":20,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245532373969371,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335681545734406,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438205798467,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53844228386879,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5726428462009804,0.803810331425341,1000.0,OK
target_cif,heart_rate,6,age_group,65-74,387,361,person_id,28.0,0.07235142118863049,0.20944965529084675,0.058426049536153504,0.8240151213688818,0.322442863457135,0.059760409977963246,0.22425635621896345,0.9951353002144391,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.025936028232374,""n"":314,""observed_rate"":0.031847133757962},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145929192785512,""n"":44,""observed_rate"":0.204545454545455},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253449690692565,""n"":17,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340335884690285,""n"":10,""observed_rate"":0.1},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.425238862633705,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7311946171775767,0.9019122135938235,1000.0,OK
target_cif,heart_rate,6,age_group,75-84,351,324,person_id,18.0,0.05128205128205128,0.15900621176960808,0.0421589637172048,0.8435101768435102,0.35111368240303525,0.045913970529067254,0.6037906519036413,1.1995173457371953,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.026317916286834,""n"":305,""observed_rate"":0.029508196721311},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14066892692021,""n"":35,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23596399809633,""n"":7,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345265557368596,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.477882087230682,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7674580617085908,0.9188168158853496,1000.0,OK
target_cif,heart_rate,6,age_group,85+,194,176,person_id,16.0,0.08247422680412371,0.2054878389691925,0.06188964029651783,0.8950140449438202,0.43444235247931506,0.05426806506530388,1.3198517516563077,1.3583781967336657,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.025540831165268,""n"":163,""observed_rate"":0.03680981595092},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154241151091727,""n"":22,""observed_rate"":0.272727272727273},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24348412156105,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351006954908371,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.419449284672737,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564217686653137,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8290098909324208,0.9492337100744187,1000.0,OK
target_cif,heart_rate,6,age_group,<45,80,78,person_id,7.0,0.0875,0.24009730327218742,0.07087065727990416,0.8395303326810176,0.36458192276606594,0.06162512887822227,0.5006858190855449,1.0240647983722126,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03114453857285,""n"":67,""observed_rate"":0.044776119402985},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155148850546943,""n"":9,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.211330659687519,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.490513384342194,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533811867237091,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7117187500000001,0.9394424242424243,1000.0,OK
target_cif,heart_rate,12,age_group,45-54,129,126,person_id,14.0,0.10852713178294573,0.3091184762899148,0.09139600890488496,0.7472049689440994,0.30044921359178195,0.09852851549517216,-0.2981683724692026,0.7761941871340649,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043475625521158,""n"":89,""observed_rate"":0.067415730337079},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135069416037628,""n"":21,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236935794353485,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.388592958450317,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.423402927815914,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538705766201019,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6216671923524845,0.8542815017648527,1000.0,OK
target_cif,heart_rate,12,age_group,55-64,265,248,person_id,32.0,0.12075471698113208,0.3330689988988877,0.09869932763894752,0.733637339055794,0.2792963895619951,0.11272387067558909,-0.3407440969669708,0.7559740215076854,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045459890984819,""n"":168,""observed_rate"":0.06547619047619},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141847964509257,""n"":56,""observed_rate"":0.107142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237105653566473,""n"":17,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356310620903969,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446491712331772,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55790650844574,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641220549742381,""n"":3,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6263900706416019,0.8211939287997182,1000.0,OK
target_cif,heart_rate,12,age_group,65-74,354,333,person_id,42.0,0.11864406779661017,0.3095310396582511,0.09230107198813887,0.7818986568986569,0.3470213833599994,0.10956667896391725,-0.029696662727362353,0.9213691310923592,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.042157371082857,""n"":232,""observed_rate"":0.051724137931034},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145640361107002,""n"":59,""observed_rate"":0.135593220338983},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251761853256646,""n"":34,""observed_rate"":0.323529411764706},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351730593045553,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44584373831749,""n"":10,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.529753416776657,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7033552263498271,0.8495926679966859,1000.0,OK
target_cif,heart_rate,12,age_group,75-84,316,290,person_id,36.0,0.11392405063291139,0.30180450494427613,0.0879893385072862,0.7814484126984127,0.3985975462508077,0.08507157624787588,0.48176379176232076,1.057671884480593,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.038353849093953,""n"":219,""observed_rate"":0.054794520547945},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135074040773561,""n"":59,""observed_rate"":0.152542372881356},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.232038717716932,""n"":28,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340224862098694,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460769325494766,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.593015491962433,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7047539002370761,0.8599935484927619,1000.0,OK
target_cif,heart_rate,12,age_group,85+,178,163,person_id,20.0,0.11235955056179775,0.2692938373584975,0.08223116237498887,0.85,0.4148635123082611,0.1015911531095717,0.5213329330007959,1.2307209326779118,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.038079035284483,""n"":119,""observed_rate"":0.033613445378151},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140583900389848,""n"":27,""observed_rate"":0.185185185185185},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24410293623805,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342570550739765,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.467740595340729,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537998676300049,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659951746463776,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7723108155352149,0.9161346114830594,1000.0,OK
target_cif,heart_rate,12,age_group,<45,67,65,person_id,10.0,0.14925373134328357,0.33010541941245913,0.10192320026528578,0.8122807017543859,0.484864738896997,0.11707996335853611,0.7597512952944897,1.251626679917534,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044641338345572,""n"":41,""observed_rate"":0.073170731707317},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154197224548885,""n"":14,""observed_rate"":0.214285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243104923516512,""n"":8,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.308186590671539,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647044479846954,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6686296106557377,0.9222727272727272,1000.0,OK
target_cif,heart_rate,24,age_group,45-54,110,108,person_id,26.0,0.23636363636363636,0.5002837485174099,0.1662308493320001,0.7316849816849816,0.45807015753174396,0.16797709019685333,0.3101064195063038,0.8696765327765303,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0511623601917,""n"":42,""observed_rate"":0.095238095238095},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149612929672003,""n"":38,""observed_rate"":0.263157894736842},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252769759068122,""n"":13,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.323647235830625,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420177737871806,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548885703086853,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.698869943618774,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6207993858462926,0.8293330138674282,1000.0,OK
target_cif,heart_rate,24,age_group,55-64,214,202,person_id,49.0,0.22897196261682243,0.5068522382700271,0.16519813189834184,0.6944959802102659,0.3859189598909485,0.19602601550449836,-0.18395925142999983,0.6740661549385625,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054712788334915,""n"":70,""observed_rate"":0.114285714285714},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139845964767165,""n"":59,""observed_rate"":0.220338983050847},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238883136556699,""n"":39,""observed_rate"":0.179487179487179},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342605837081608,""n"":19,""observed_rate"":0.315789473684211},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445613078276316,""n"":15,""observed_rate"":0.733333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534821669260661,""n"":6,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654290636380514,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72893629471461,""n"":3,""observed_rate"":0.333333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.613023481751449,0.7726226251370113,1000.0,OK
target_cif,heart_rate,24,age_group,65-74,274,260,person_id,66.0,0.24087591240875914,0.4981496350442322,0.1634976780453553,0.7285110722610723,0.47032586665564013,0.19740508629321835,0.06322098269863675,0.805535101993696,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05679534410027,""n"":103,""observed_rate"":0.106796116504854},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14721502709216,""n"":69,""observed_rate"":0.231884057971014},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248022135666439,""n"":35,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343843418976356,""n"":29,""observed_rate"":0.275862068965517},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441621176898479,""n"":20,""observed_rate"":0.55},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552300614118576,""n"":10,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634196594357491,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6608713145860698,0.7935885097107848,1000.0,OK
target_cif,heart_rate,24,age_group,75-84,235,215,person_id,66.0,0.28085106382978725,0.5648338189715079,0.18659684558072384,0.7393760086067779,0.5567811699285453,0.16260367878019175,0.749480456321491,0.9569991178295315,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052384059501754,""n"":97,""observed_rate"":0.134020618556701},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144094040587781,""n"":63,""observed_rate"":0.253968253968254},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243322379059262,""n"":36,""observed_rate"":0.361111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344037704997593,""n"":27,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427539531673704,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542472302913666,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64211372534434,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6677745796590607,0.8090351154084707,1000.0,OK
target_cif,heart_rate,24,age_group,85+,143,132,person_id,30.0,0.2097902097902098,0.4385871162019215,0.1429229074392028,0.7699115044247787,0.4681142761772634,0.18185389859250167,0.14117053693998602,0.9431624264562916,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050609898786142,""n"":57,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142010371024544,""n"":37,""observed_rate"":0.216216216216216},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254439164933405,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346341514161655,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435667172074318,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544438858826955,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.67395281791687,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756910860538483,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6727576449820881,0.8502369150246305,1000.0,OK
target_cif,heart_rate,24,age_group,<45,53,51,person_id,15.0,0.2830188679245283,0.4566320384996415,0.1563620485730505,0.8614035087719298,0.6637743868332103,0.20171533691925256,1.2651568483381694,1.5811807880246078,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050547716755639,""n"":17,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139397116998831,""n"":15,""observed_rate"":0.266666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260765446349978,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331803292036056,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427850234508514,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.762225210666656,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.750920654614203,0.9453533458411506,1000.0,OK
target_cif,heart_rate,48,age_group,45-54,88,86,person_id,38.0,0.4318181818181818,0.6214751893592868,0.21822905549453206,0.8110526315789474,0.7729480464594403,0.2542917925695127,1.5084821804198734,1.4522048458586576,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064514416787359,""n"":18,""observed_rate"":0.055555555555556},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157585000693798,""n"":25,""observed_rate"":0.24},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24804142024368,""n"":16,""observed_rate"":0.5625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351970889170965,""n"":15,""observed_rate"":0.733333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456624263525009,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564770678679148,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631401717662811,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.711898803710938,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.813628137111664,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7107130601039318,0.8933982683982684,1000.0,OK
target_cif,heart_rate,48,age_group,55-64,158,152,person_id,67.0,0.4240506329113924,0.6631822554040362,0.231739545319069,0.7178940462522552,0.6359054294781357,0.2887472557257625,0.5581431094900535,0.838909951910737,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068607181517614,""n"":18,""observed_rate"":0.111111111111111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149507793039083,""n"":50,""observed_rate"":0.3},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248141976418319,""n"":27,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350413692268458,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461075602208867,""n"":17,""observed_rate"":0.647058823529412},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543165229834043,""n"":13,""observed_rate"":0.846153846153846},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639977753162384,""n"":7,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.770547111829122,""n"":3,""observed_rate"":0.333333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.811894059181213,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6374893921685593,0.7945384485688259,1000.0,OK
target_cif,heart_rate,48,age_group,65-74,210,202,person_id,102.0,0.4857142857142857,0.723552236814632,0.25598864294174356,0.7047022512708787,0.703676262923508,0.2913084092062144,0.8236361440008755,0.8222993027372529,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070789597364086,""n"":33,""observed_rate"":0.151515151515152},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148063562962474,""n"":49,""observed_rate"":0.448979591836735},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244586824956867,""n"":36,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339489940967825,""n"":36,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451192883153756,""n"":24,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547665483811322,""n"":17,""observed_rate"":0.647058823529412},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648465268313885,""n"":8,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747166642120906,""n"":7,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.635957209556699,0.7751216815760524,1000.0,OK
target_cif,heart_rate,48,age_group,75-84,194,177,person_id,89.0,0.4587628865979381,0.7517317670154378,0.26781890325968655,0.6811128945960406,0.62386348274848,0.2562344826988338,0.7555167198065713,0.736062945080754,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069072806586822,""n"":42,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149713591569,""n"":45,""observed_rate"":0.511111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242475881721034,""n"":33,""observed_rate"":0.454545454545455},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344319789725191,""n"":34,""observed_rate"":0.676470588235294},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438512910496105,""n"":22,""observed_rate"":0.409090909090909},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534631079435348,""n"":10,""observed_rate"":0.7},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641292194525401,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.760697603225708,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6078583158792555,0.7508733896488998,1000.0,OK
target_cif,heart_rate,48,age_group,85+,113,105,person_id,42.0,0.37168141592920356,0.6280139608775507,0.2147379575485547,0.710261569416499,0.5861797730232914,0.2684107460411249,0.3675800162857952,0.7945604124244078,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074843525576095,""n"":24,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140908467173576,""n"":25,""observed_rate"":0.36},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241969359191981,""n"":22,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344265937805176,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457837541898092,""n"":15,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551187247037888,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64507919549942,""n"":6,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.823247194290161,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6040778708693192,0.8028670634920635,1000.0,OK
target_cif,heart_rate,48,age_group,<45,38,37,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,6,age_group,45-54,164,157,person_id,12.0,0.07317073170731707,0.21224650232481587,0.057351001902429956,0.8678728070175439,0.4364354786143198,0.10925809262184104,1.0354793298765972,1.9774563212396776,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051606525081335,""n"":97,""observed_rate"":0.010309278350515},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140096444813978,""n"":42,""observed_rate"":0.071428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248694244553061,""n"":17,""observed_rate"":0.235294117647059},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.32904792825381,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.41317692399025,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7667128301159005,0.954699316777686,1000.0,OK
target_cif,respiratory_rate,6,age_group,55-64,279,271,person_id,25.0,0.08960573476702509,0.2767876616102129,0.07798263320908178,0.7360629921259843,0.2918515851183319,0.12342988204304457,-0.5136495344714457,0.9259908640510356,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052118594376131,""n"":156,""observed_rate"":0.032051282051282},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141034211477508,""n"":69,""observed_rate"":0.144927536231884},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248760195641682,""n"":29,""observed_rate"":0.172413793103448},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336268088883824,""n"":18,""observed_rate"":0.055555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452063149213791,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.52394437789917,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6317786019780808,0.8280072721096837,1000.0,OK
target_cif,respiratory_rate,6,age_group,65-74,246,231,person_id,26.0,0.10569105691056911,0.28260848767771396,0.08202351358751324,0.7912587412587413,0.4197714797853803,0.11659120095560582,0.39258717722204306,1.3132045691841563,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048792778390149,""n"":135,""observed_rate"":0.037037037037037},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14158708023936,""n"":67,""observed_rate"":0.104477611940299},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24123211701711,""n"":27,""observed_rate"":0.296296296296296},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335021940561441,""n"":13,""observed_rate"":0.153846153846154},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434880897402763,""n"":4,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7040266011974625,0.8704385917306375,1000.0,OK
target_cif,respiratory_rate,6,age_group,75-84,196,192,person_id,20.0,0.10204081632653061,0.2796571501652632,0.07968435443103096,0.7900568181818182,0.3782243311980509,0.1239860503725251,0.09299811895472011,1.2140514687993509,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051398891139598,""n"":105,""observed_rate"":0.028571428571429},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142258282060976,""n"":54,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246497202515602,""n"":25,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350449222326279,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45033443570137,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.528043359518051,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6841824166996694,0.8956438048152802,1000.0,OK
target_cif,respiratory_rate,6,age_group,85+,73,73,person_id,15.0,0.2054794520547945,0.37498915264774785,0.11838538648203747,0.871264367816092,0.7789095928226362,0.15023280121386046,2.0800675599735348,2.1255222529978686,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059494332235772,""n"":32,""observed_rate"":0.0625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142261558175087,""n"":25,""observed_rate"":0.12},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236611556261778,""n"":4,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347545314580202,""n"":8,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444957040250301,""n"":4,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7396791767554479,0.9791743035190615,1000.0,OK
target_cif,respiratory_rate,6,age_group,<45,144,134,person_id,10.0,0.06944444444444445,0.24073507089288426,0.06372254314661926,0.7298507462686568,0.23809847640282428,0.11192261192870011,-0.732073843647868,0.9022886708591419,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049643348399336,""n"":87,""observed_rate"":0.045977011494253},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146765473298728,""n"":32,""observed_rate"":0.03125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251346576027572,""n"":16,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334345664829016,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.405079126358032,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5479532520523608,0.8938644181436568,1000.0,OK
target_cif,respiratory_rate,12,age_group,45-54,148,142,person_id,23.0,0.1554054054054054,0.36964439761205253,0.11187430424384205,0.7878260869565218,0.4612908389222692,0.19589272570620114,0.22421024118530472,1.4789525340085423,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066952046506652,""n"":41,""observed_rate"":0.024390243902439},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155847916341558,""n"":49,""observed_rate"":0.081632653061224},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24519368285133,""n"":31,""observed_rate"":0.161290322580645},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363392015919089,""n"":16,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436132626874106,""n"":7,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535584196448326,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6862550853295096,0.8841118849442274,1000.0,OK
target_cif,respiratory_rate,12,age_group,55-64,250,243,person_id,52.0,0.208,0.4473889112492536,0.14367037500203333,0.7462121212121212,0.4568391831886261,0.215367323577404,0.004187065036197805,1.050083454230561,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064396263810538,""n"":59,""observed_rate"":0.084745762711864},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146880091261119,""n"":80,""observed_rate"":0.0875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244899159371853,""n"":50,""observed_rate"":0.28},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338394113160946,""n"":27,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447915414517576,""n"":22,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566489266024696,""n"":9,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652634163697561,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6688080749177564,0.8143904954573522,1000.0,OK
target_cif,respiratory_rate,12,age_group,65-74,229,216,person_id,40.0,0.17467248908296942,0.40645349842243655,0.1289761248124219,0.7478835978835979,0.4202676177243246,0.20722387586293262,-0.1183447801483076,1.1114577886582917,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063440669497306,""n"":66,""observed_rate"":0.015151515151515},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149914377414789,""n"":61,""observed_rate"":0.180327868852459},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250287322470775,""n"":52,""observed_rate"":0.211538461538462},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345605540004644,""n"":22,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447892530968315,""n"":19,""observed_rate"":0.315789473684211},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548334941267967,""n"":8,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.607506096363068,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6683068558493007,0.8210172331310553,1000.0,OK
target_cif,respiratory_rate,12,age_group,75-84,187,183,person_id,37.0,0.19786096256684493,0.4391159988989678,0.14042898481580626,0.7432432432432432,0.4148398436310152,0.21762893902745475,-0.0699672452827811,1.061526448721196,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067571877925233,""n"":44,""observed_rate"":0.045454545454545},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149317384665382,""n"":58,""observed_rate"":0.120689655172414},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248720751389077,""n"":38,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33894956111908,""n"":24,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439829509173121,""n"":14,""observed_rate"":0.357142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543833887577057,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650020018219948,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6564361555432984,0.8263243746852985,1000.0,OK
target_cif,respiratory_rate,12,age_group,85+,71,71,person_id,22.0,0.30985915492957744,0.5047247092972583,0.1661511413220828,0.8014842300556586,0.7288187469769996,0.2537277962120486,1.03671219120622,1.7243055102951803,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074229039251804,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154029100846786,""n"":26,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239619788878104,""n"":17,""observed_rate"":0.294117647058824},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346258278936148,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45827659538814,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551043391227722,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.617300629615784,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6747652701989086,0.906883398656215,1000.0,OK
target_cif,respiratory_rate,12,age_group,<45,131,124,person_id,27.0,0.20610687022900764,0.5129981032321823,0.16368863815126575,0.6264245014245015,0.3040737995674614,0.19587373541568526,-0.6483115816879659,0.45141866490842736,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062331898184493,""n"":40,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146824158182958,""n"":41,""observed_rate"":0.24390243902439},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260853964214524,""n"":24,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338736799028185,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438119189097331,""n"":13,""observed_rate"":0.307692307692308},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535429283976555,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5104846111158542,0.7447993259803921,1000.0,OK
target_cif,respiratory_rate,24,age_group,45-54,122,116,person_id,35.0,0.28688524590163933,0.5211020196048824,0.1736472849520491,0.7395730706075534,0.5685973326545045,0.3170043836485167,0.0030465502246403036,1.2710946848425397,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071580306759902,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149938607854502,""n"":28,""observed_rate"":0.107142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247244977815585,""n"":22,""observed_rate"":0.227272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35145752267404,""n"":33,""observed_rate"":0.303030303030303},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446061116953691,""n"":12,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535686130324999,""n"":12,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644592113792896,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6512196783101956,0.830722454429351,1000.0,OK
target_cif,respiratory_rate,24,age_group,55-64,203,197,person_id,75.0,0.3694581280788177,0.6131490817923256,0.21122760663448742,0.6907291666666666,0.5613533028928444,0.3454416143556534,-0.018975076953612342,0.7584094950807209,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073770975569884,""n"":15,""observed_rate"":0.133333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155830967717054,""n"":41,""observed_rate"":0.219512195121951},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249031722959545,""n"":36,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35678679164913,""n"":36,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440162152955026,""n"":33,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542066266139348,""n"":18,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652450994650523,""n"":15,""observed_rate"":0.533333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741637840867043,""n"":8,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.817135393619537,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6163895375248053,0.7631156689578006,1000.0,OK
target_cif,respiratory_rate,24,age_group,65-74,192,181,person_id,67.0,0.3489583333333333,0.5744583676308146,0.19978971461180342,0.7109253731343284,0.5623929425403633,0.3379820739889207,0.008863373593384582,0.9132471085447704,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072982711983579,""n"":21,""observed_rate"":0.047619047619048},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.1443272781643,""n"":33,""observed_rate"":0.060606060606061},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246482686111421,""n"":33,""observed_rate"":0.454545454545455},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349662390622226,""n"":33,""observed_rate"":0.424242424242424},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444045039086506,""n"":29,""observed_rate"":0.448275862068966},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541566039834704,""n"":21,""observed_rate"":0.380952380952381},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639779849847158,""n"":15,""observed_rate"":0.533333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725348974977221,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6241951019470767,0.7780574670353885,1000.0,OK
target_cif,respiratory_rate,24,age_group,75-84,152,149,person_id,60.0,0.39473684210526316,0.6463828589005021,0.22837146081902446,0.6552536231884057,0.5069511720391595,0.3615857343140401,-0.02559220380650191,0.6502186883157972,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078916251659393,""n"":8,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143624868081964,""n"":23,""observed_rate"":0.217391304347826},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249966589673873,""n"":31,""observed_rate"":0.225806451612903},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338817141377009,""n"":26,""observed_rate"":0.576923076923077},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454720192721912,""n"":28,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544503277540207,""n"":20,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636400396173651,""n"":11,""observed_rate"":0.454545454545455},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742391089598338,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.80915555357933,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.564142893067838,0.7396490547397203,1000.0,OK
target_cif,respiratory_rate,24,age_group,85+,57,57,person_id,27.0,0.47368421052631576,0.5952711193149662,0.20498374384859872,0.7666666666666667,0.7694178845248472,0.388780557403439,0.6117152657567654,1.4090887898065358,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069422334432602,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.167903680354357,""n"":6,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245743431150913,""n"":14,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339475297010862,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424300084511439,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.562919139862061,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656080734729767,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725125789642334,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.635079396178534,0.8827232713008575,1000.0,OK
target_cif,respiratory_rate,24,age_group,<45,112,109,person_id,34.0,0.30357142857142855,0.6207419104835691,0.2122032392780883,0.6255656108597285,0.4168499170830459,0.32576231801483246,-0.47415603317151095,0.4443659958194097,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061091547086835,""n"":10,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14573105729439,""n"":22,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24688843163577,""n"":22,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345049768686295,""n"":19,""observed_rate"":0.263157894736842},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442103872696559,""n"":18,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538253563642502,""n"":10,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645912304520607,""n"":8,""observed_rate"":0.375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724395334720612,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5123916651300019,0.7411586285415656,1000.0,OK
target_cif,respiratory_rate,48,age_group,45-54,99,96,person_id,45.0,0.45454545454545453,0.6224764126437409,0.21669913965798765,0.7037037037037037,0.6872859323678777,0.46464503007103697,-0.05730146290737284,0.9054397839400815,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080169484019279,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162383400968143,""n"":7,""observed_rate"":0.428571428571429},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24821773720415,""n"":19,""observed_rate"":0.210526315789474},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358298232158025,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455480456352234,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548185557126999,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630649331957102,""n"":16,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750658172369003,""n"":10,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829289456208547,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6077209212489344,0.800010775862069,1000.0,OK
target_cif,respiratory_rate,48,age_group,55-64,163,158,person_id,98.0,0.6012269938650306,0.669595017215038,0.23669604852739104,0.6599686028257457,0.7235221045536158,0.5060944127981648,0.4325504995528758,0.5992645101425648,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.093486733734608,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149152515331904,""n"":15,""observed_rate"":0.266666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250575528258369,""n"":21,""observed_rate"":0.476190476190476},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354788810014725,""n"":19,""observed_rate"":0.631578947368421},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463535004041412,""n"":22,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545561411164024,""n"":22,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652686065640943,""n"":29,""observed_rate"":0.724137931034483},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.759037629554146,""n"":19,""observed_rate"":0.736842105263158},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836241006851196,""n"":14,""observed_rate"":0.785714285714286},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90243524312973,""n"":1,""observed_rate"":1.0}]",OK,0.5719953774945484,0.7446008480351225,1000.0,OK
target_cif,respiratory_rate,48,age_group,65-74,163,153,person_id,92.0,0.5644171779141104,0.6320727673737199,0.22131354430458883,0.703153704837722,0.7303657822084975,0.49114952533523,0.3380465645050096,0.7831890197934444,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094449458643794,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155844744952286,""n"":17,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246279189461156,""n"":19,""observed_rate"":0.210526315789474},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351372611191538,""n"":18,""observed_rate"":0.611111111111111},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448764490810308,""n"":22,""observed_rate"":0.727272727272727},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545903010368347,""n"":25,""observed_rate"":0.72},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647626531124115,""n"":20,""observed_rate"":0.55},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749647683822192,""n"":26,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83853650589784,""n"":12,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6137432674652302,0.7874604285350235,1000.0,OK
target_cif,respiratory_rate,48,age_group,75-84,134,131,person_id,81.0,0.6044776119402985,0.7137954613274116,0.25540031761159404,0.6021430235266714,0.6414458477613836,0.5000939680569207,0.4398142796189344,0.394393426623684,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084975570440292,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166791969537735,""n"":10,""observed_rate"":0.3},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251964827378591,""n"":15,""observed_rate"":0.533333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347960207023119,""n"":19,""observed_rate"":0.631578947368421},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445067116618156,""n"":20,""observed_rate"":0.45},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551978359619776,""n"":24,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66561507847574,""n"":18,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740342101454735,""n"":20,""observed_rate"":0.65},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847463386399405,""n"":7,""observed_rate"":0.571428571428571},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49580056614968765,0.698746166745228,1000.0,OK
target_cif,respiratory_rate,48,age_group,85+,46,46,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,age_group,<45,92,90,person_id,59.0,0.6413043478260869,0.7237596251748855,0.2588517854483294,0.6122239342578326,0.7304573625314914,0.48802097117447335,0.638640043091299,0.41834514141464213,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072066602607568,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162490031785435,""n"":9,""observed_rate"":0.666666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248849801719189,""n"":8,""observed_rate"":0.75},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365394009993627,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451329210400581,""n"":10,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550939291715622,""n"":18,""observed_rate"":0.777777777777778},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639086131254832,""n"":15,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745853066444397,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.821318541254316,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4854970840167669,0.7286840921713512,1000.0,OK
unit_death_cif,unit_death,48,age_group,45-54,1441,1191,person_id,23.0,0.015961138098542677,0.0773418778014608,0.015480853970209494,0.8981725639296008,0.27973340039823263,0.0021135335073702937,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002042545398166,""n"":1440,""observed_rate"":0.015277777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.10433641076088,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8066395444807639,0.9702284082540424,1000.0,OK
unit_death_cif,unit_death,48,age_group,55-64,2448,1991,person_id,53.0,0.02165032679738562,0.11022075295927485,0.021213052806546555,0.8930239886556112,0.2571465629600975,0.0020184568780154477,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002018456878015,""n"":2448,""observed_rate"":0.021650326797386},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.844786328297151,0.9334436846407607,1000.0,OK
unit_death_cif,unit_death,48,age_group,65-74,2778,2273,person_id,79.0,0.02843772498200144,0.15936240982956687,0.027925074607791124,0.788679351471009,0.21769675624860335,0.001934181707598733,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001934181707599,""n"":2778,""observed_rate"":0.028437724982001},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7313614941740906,0.8419393163683637,1000.0,OK
unit_death_cif,unit_death,48,age_group,75-84,2264,1893,person_id,71.0,0.03136042402826855,0.17809193326220416,0.030801186597218623,0.8048720962344977,0.22419627643175916,0.0018176390355295151,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001687926919966,""n"":2262,""observed_rate"":0.030946065428824},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148522041738033,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7453173899479115,0.8632073276096781,1000.0,OK
unit_death_cif,unit_death,48,age_group,85+,1141,1005,person_id,38.0,0.033304119193689745,0.19795738526517614,0.03304398825279668,0.7849405926420766,0.1376492393036739,0.0016154004838382433,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001615400483838,""n"":1141,""observed_rate"":0.03330411919369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7044460640629681,0.8648378292731861,1000.0,OK
unit_death_cif,unit_death,48,age_group,<45,1426,1180,person_id,30.0,0.021037868162692847,0.11593148527461831,0.020702041192183107,0.8027220630372492,0.12258212872475924,0.002213992422990797,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002213992422991,""n"":1426,""observed_rate"":0.021037868162693},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7073839448565318,0.8831152258598768,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_1/seed_17/stratified_sex.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,sex,female,461,431,person_id,68.0,0.1475054229934924,0.3891546601147931,0.11747135679299156,0.6795015716210148,0.3257713096764059,0.14312348798838587,-0.16761996746574176,0.8731284291292272,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065927626629013,""n"":204,""observed_rate"":0.07843137254902},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142575968764251,""n"":158,""observed_rate"":0.164556962025316},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250938599082557,""n"":66,""observed_rate"":0.212121212121212},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346476213137309,""n"":15,""observed_rate"":0.133333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438635385036468,""n"":15,""observed_rate"":0.533333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516741394996643,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631584763526917,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6075126083530339,0.747836756811608,1000.0,OK
target_cif,O2_arterial_saturation,6,sex,male,501,479,person_id,75.0,0.1497005988023952,0.3791991987923014,0.11555001504102996,0.7254773082942098,0.33777661820566646,0.14456557888842508,0.0933726932083381,1.0307460714365186,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065332879811973,""n"":233,""observed_rate"":0.068669527896996},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143478333396283,""n"":148,""observed_rate"":0.155405405405405},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24308162017001,""n"":72,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344722009756986,""n"":34,""observed_rate"":0.352941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454620487160153,""n"":9,""observed_rate"":0.222222222222222},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531198263168335,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6667162758985632,0.7880754119051108,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,female,430,404,person_id,116.0,0.26976744186046514,0.5374546768154206,0.17985389688998327,0.6830661102569734,0.46376477797548066,0.25628310404717924,0.0884999266663439,1.0122036046452598,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080497669172473,""n"":32,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156071695377087,""n"":145,""observed_rate"":0.193103448275862},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248024147337045,""n"":123,""observed_rate"":0.260162601626016},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349618891175364,""n"":71,""observed_rate"":0.394366197183099},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443010213620522,""n"":34,""observed_rate"":0.352941176470588},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554109136263529,""n"":18,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643026491006215,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.771031439304352,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6271865361393825,0.7355886347459879,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,male,467,447,person_id,119.0,0.25481798715203424,0.5048074786321674,0.166918073272977,0.7364290543803729,0.45916902402946463,0.2624185548923766,0.12613942216578647,1.187004039855669,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081070713218181,""n"":31,""observed_rate"":0.064516129032258},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153815901306059,""n"":168,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245923485154303,""n"":107,""observed_rate"":0.242990654205607},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342958146479072,""n"":82,""observed_rate"":0.365853658536585},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450064310100343,""n"":45,""observed_rate"":0.488888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539396516978741,""n"":24,""observed_rate"":0.541666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656041032075882,""n"":10,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6881858798228954,0.7839438928486206,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,female,384,362,person_id,174.0,0.453125,0.6417307423994186,0.22626682900971362,0.6711548987411057,0.6252108822090218,0.4218464743268366,0.1456314654791251,1.0178155773375506,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16934687821638,""n"":21,""observed_rate"":0.047619047619048},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261206922901643,""n"":74,""observed_rate"":0.297297297297297},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353745991259478,""n"":89,""observed_rate"":0.438202247191011},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452028767781311,""n"":89,""observed_rate"":0.471910112359551},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547688994040856,""n"":65,""observed_rate"":0.584615384615385},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651657920617324,""n"":26,""observed_rate"":0.615384615384615},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730975290139516,""n"":18,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844525039196014,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6161990282605191,0.7234505650253895,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,male,404,389,person_id,201.0,0.4975247524752475,0.6464724104350835,0.22735291013727163,0.6934294047006347,0.6578651626447065,0.437263501051924,0.27756932613588575,1.0284319287507537,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.168378953304556,""n"":18,""observed_rate"":0.277777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256953677837399,""n"":69,""observed_rate"":0.231884057971014},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348149035746853,""n"":96,""observed_rate"":0.447916666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445238426327705,""n"":78,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54605735717593,""n"":74,""observed_rate"":0.648648648648649},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645337209105492,""n"":40,""observed_rate"":0.7},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.726875310142835,""n"":24,""observed_rate"":0.791666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.815236914157867,""n"":5,""observed_rate"":0.6},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6449320345994644,0.7446619103657939,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,female,346,329,person_id,226.0,0.653179190751445,0.6343683002781253,0.22180956504972735,0.6209439528023599,0.7496519675182973,0.6126024748893143,0.33795217428736346,0.6376449899531047,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.198957040905952,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.265885515511036,""n"":10,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35702488720417,""n"":20,""observed_rate"":0.55},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451902725532943,""n"":51,""observed_rate"":0.470588235294118},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551255162015106,""n"":66,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646650014298686,""n"":89,""observed_rate"":0.719101123595506},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74371643083683,""n"":69,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83588376882914,""n"":37,""observed_rate"":0.837837837837838},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.912094076474508,""n"":3,""observed_rate"":1.0}]",OK,0.5532012243881236,0.6879361699329706,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,male,355,344,person_id,255.0,0.7183098591549296,0.5941202716611713,0.20307303148880812,0.6398039215686274,0.7985099670541919,0.6321934347841102,0.5708610266753071,0.6871961470121638,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.273108008503914,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356784210850795,""n"":24,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45623449333336,""n"":46,""observed_rate"":0.543478260869565},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556349962949753,""n"":80,""observed_rate"":0.675},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654181780210182,""n"":67,""observed_rate"":0.746268656716418},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753718559334918,""n"":82,""observed_rate"":0.829268292682927},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84637430186073,""n"":48,""observed_rate"":0.854166666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.914818962415059,""n"":3,""observed_rate"":0.333333333333333}]",OK,0.5751890172410845,0.6983558230779867,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,female,187,177,person_id,33.0,0.17647058823529413,0.46759781562263597,0.1480024611928844,0.6155057064147973,0.29816710194758755,0.19931815804684544,-0.8059505625899522,0.4970159259350904,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071441664265431,""n"":49,""observed_rate"":0.061224489795918},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146036003856626,""n"":73,""observed_rate"":0.219178082191781},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239861829082171,""n"":30,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353212336078286,""n"":16,""observed_rate"":0.1875},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437104427814484,""n"":5,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531823202967644,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.622294616699219,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.712392628192902,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5040621779622656,0.7147911903444905,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,male,165,162,person_id,28.0,0.1696969696969697,0.4346624894273602,0.13354515361061794,0.6671011470281544,0.3468540160419175,0.19139020666480064,-0.5305034819155039,0.7154776630007691,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074751376407221,""n"":48,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142989610880613,""n"":60,""observed_rate"":0.083333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250280050500747,""n"":31,""observed_rate"":0.258064516129032},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359990537166595,""n"":10,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455114472996105,""n"":11,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514900863170624,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.626943618059158,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.763406276702881,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5499910071942447,0.7821635859204792,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,female,161,153,person_id,61.0,0.37888198757763975,0.6418994210316078,0.22611328749059464,0.6342622950819672,0.5493732275228301,0.3317285662759905,0.010178734884950797,0.6792195966791433,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087890762090683,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155312469036415,""n"":29,""observed_rate"":0.241379310344828},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246175849924282,""n"":49,""observed_rate"":0.36734693877551},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351474685443414,""n"":37,""observed_rate"":0.405405405405405},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44928476413091,""n"":15,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551554933190346,""n"":12,""observed_rate"":0.083333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.674751470486323,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736433667795999,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83612859249115,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5403315536261771,0.7189603367600585,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,male,146,143,person_id,44.0,0.3013698630136986,0.589331062392255,0.20082832924070484,0.6575311942959001,0.44798373393801566,0.3274920667993696,-0.3374679359402166,0.6914712382129089,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094312086701393,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.159674066711556,""n"":33,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242849357252897,""n"":43,""observed_rate"":0.232558139534884},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352694059610367,""n"":25,""observed_rate"":0.32},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44554547152736,""n"":22,""observed_rate"":0.409090909090909},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556123092770576,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639522466394636,""n"":9,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748168071111043,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844907999038696,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5533277232351567,0.754038175302317,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,female,141,136,person_id,87.0,0.6170212765957447,0.6370761563030282,0.22494850601686564,0.6713495104299702,0.7744725316098646,0.5197064138896076,0.44802540355214165,0.8932447725297358,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.178163725137711,""n"":5,""observed_rate"":0.4},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256813059250514,""n"":9,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358265977838765,""n"":23,""observed_rate"":0.521739130434783},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447358015083498,""n"":31,""observed_rate"":0.580645161290323},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545897699635604,""n"":29,""observed_rate"":0.689655172413793},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645537806184668,""n"":19,""observed_rate"":0.631578947368421},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742206211273487,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838503617048264,""n"":10,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.919141858816147,""n"":2,""observed_rate"":1.0}]",OK,0.5783398846960168,0.7583040471035704,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,male,116,114,person_id,63.0,0.5431034482758621,0.7003267046255682,0.24829910541696518,0.6205450733752621,0.6142002146369098,0.5228080818879193,0.1291841400269154,0.4016926414069483,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230668812990189,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35552675028642,""n"":24,""observed_rate"":0.291666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450430778662364,""n"":30,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547371887025379,""n"":21,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641620751884248,""n"":18,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738826565444469,""n"":8,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.840590861108568,""n"":9,""observed_rate"":0.555555555555556},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926914632320404,""n"":1,""observed_rate"":0.0}]",OK,0.5150909033981799,0.7285207562457442,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,female,130,125,person_id,106.0,0.8153846153846154,0.4554423821319173,0.14630650206643464,0.7456761006289309,0.9321592800356457,0.709970493041552,0.5614823514989401,1.1546660770760226,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.274599194526672,""n"":3,""observed_rate"":0.666666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.378151297569275,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.466816773017247,""n"":12,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551263856036322,""n"":14,""observed_rate"":0.928571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656821662965028,""n"":23,""observed_rate"":0.739130434782609},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741006071076674,""n"":34,""observed_rate"":0.823529411764706},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846359933576276,""n"":31,""observed_rate"":0.935483870967742},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.936371445655823,""n"":12,""observed_rate"":1.0}]",OK,0.6359646428725376,0.8406146711765978,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,male,97,95,person_id,79.0,0.8144329896907216,0.46936625975717416,0.14755921320914053,0.679324894514768,0.8891601257997854,0.7248132219634105,0.5791505793741629,0.9697664579562021,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.385684967041016,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454164344072342,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.563126999139786,""n"":10,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65339564993268,""n"":21,""observed_rate"":0.904761904761905},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.752801142632961,""n"":32,""observed_rate"":0.8125},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847589541226625,""n"":16,""observed_rate"":0.875},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.932822092012926,""n"":11,""observed_rate"":0.909090909090909}]",OK,0.5265444323320414,0.8256223507747896,1000.0,OK
target_cif,heart_rate,6,sex,female,640,594,person_id,47.0,0.0734375,0.22425063136177908,0.0619275337731216,0.8039180510207743,0.26242508328719355,0.054486016180817345,0.07445304272764633,0.8765105002768447,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027024665747697,""n"":544,""observed_rate"":0.044117647058824},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149646313861012,""n"":60,""observed_rate"":0.216666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249152646178291,""n"":21,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349060313268141,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.477882087230682,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547034084796906,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7425241527295752,0.8613770337706966,1000.0,OK
target_cif,heart_rate,6,sex,male,809,755,person_id,48.0,0.059332509270704575,0.18179150543005104,0.04976995560553936,0.8297744196233027,0.25355243141449274,0.056191820168651235,0.07627284537429171,1.0048693233859474,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02736950815709,""n"":676,""observed_rate"":0.026627218934911},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140538523291669,""n"":82,""observed_rate"":0.195121951219512},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244962811470032,""n"":29,""observed_rate"":0.310344827586207},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330845816777303,""n"":13,""observed_rate"":0.076923076923077},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43681338429451,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533811867237091,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7687016342239669,0.8863113035728125,1000.0,OK
target_cif,heart_rate,12,sex,female,581,542,person_id,66.0,0.11359724612736662,0.30755687557411693,0.09188224939761541,0.7767284495439836,0.29099334546062355,0.09957311579896687,-0.06601114251954453,0.8723928163501191,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.042027733380426,""n"":396,""observed_rate"":0.053030303030303},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139423171386999,""n"":102,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244359837250507,""n"":47,""observed_rate"":0.382978723404255},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365167189585535,""n"":19,""observed_rate"":0.157894736842105},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45191965861754,""n"":11,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538955271244049,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658921122550964,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7226407652338215,0.8285002095801929,1000.0,OK
target_cif,heart_rate,12,sex,male,728,682,person_id,88.0,0.12087912087912088,0.3083030236166233,0.09135581297481109,0.7875532670454546,0.3744488057694915,0.10484454559723863,0.18010615980815647,0.9966727825614705,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.041112951381365,""n"":472,""observed_rate"":0.057203389830508},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142354152485061,""n"":134,""observed_rate"":0.126865671641791},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239944545316025,""n"":71,""observed_rate"":0.295774647887324},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341041262807517,""n"":29,""observed_rate"":0.413793103448276},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44086004449771,""n"":13,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547946800788244,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633646329243978,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7352607268919472,0.8375964542487733,1000.0,OK
target_cif,heart_rate,24,sex,female,454,427,person_id,102.0,0.22466960352422907,0.475438204295285,0.15556166062789936,0.7423406862745098,0.4445550191028496,0.17599881605946743,0.19585990982218462,0.8804996608832701,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053309150034888,""n"":177,""observed_rate"":0.090395480225989},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142781327809057,""n"":124,""observed_rate"":0.225806451612903},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244449633955956,""n"":75,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339247990738262,""n"":33,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.42914105951786,""n"":20,""observed_rate"":0.45},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538708182175954,""n"":15,""observed_rate"":0.466666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631792716681957,""n"":8,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758083194494247,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6957950555003597,0.7930845143384883,1000.0,OK
target_cif,heart_rate,24,sex,male,575,540,person_id,150.0,0.2608695652173913,0.5283426951207326,0.17458536793352003,0.7283764705882353,0.4763241463773597,0.19047037089000576,0.23182107033657098,0.8107630840727829,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.053675810454422,""n"":209,""observed_rate"":0.110047846889952},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145302041463411,""n"":157,""observed_rate"":0.248407643312102},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248394329945246,""n"":75,""observed_rate"":0.253333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343474834719125,""n"":68,""observed_rate"":0.441176470588235},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440786102922951,""n"":41,""observed_rate"":0.609756097560976},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553725691942068,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.660158358514309,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738000944256783,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6826188932364109,0.772108619231861,1000.0,OK
target_cif,heart_rate,48,sex,female,359,340,person_id,152.0,0.4233983286908078,0.6625868233156664,0.23303287961892422,0.7388761759471142,0.6575993292508607,0.26370197158919073,0.819353468778855,0.9577786354725055,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070470411177367,""n"":73,""observed_rate"":0.082191780821918},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149334938350049,""n"":88,""observed_rate"":0.375},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244713522974522,""n"":62,""observed_rate"":0.467741935483871},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343323724344373,""n"":64,""observed_rate"":0.546875},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446935946450514,""n"":34,""observed_rate"":0.617647058823529},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.557284168899059,""n"":16,""observed_rate"":0.6875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651878933111827,""n"":15,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754072725772858,""n"":6,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.823247194290161,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6823556298070861,0.7900910620145482,1000.0,OK
target_cif,heart_rate,48,sex,male,442,418,person_id,204.0,0.46153846153846156,0.7109288848224763,0.25066887697938395,0.6980762893392651,0.6607689262280806,0.2884529496699032,0.6696044775703148,0.7712624919838872,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068857989245743,""n"":66,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148660399151587,""n"":113,""observed_rate"":0.380530973451327},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246125000941603,""n"":79,""observed_rate"":0.417721518987342},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34822178632021,""n"":64,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455563464335033,""n"":56,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539500571349088,""n"":34,""observed_rate"":0.735294117647059},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630943982224715,""n"":19,""observed_rate"":0.789473684210526},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750095069408417,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832426846027374,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6485428376278433,0.7445295729488812,1000.0,OK
target_cif,respiratory_rate,6,sex,female,473,457,person_id,40.0,0.08456659619450317,0.24859590941022816,0.06897459732460252,0.8030023094688221,0.3446474236198842,0.11801540430430438,0.14716092308012357,1.3499228605826723,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050226838421436,""n"":259,""observed_rate"":0.019305019305019},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140326470425425,""n"":129,""observed_rate"":0.10077519379845},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247186893114337,""n"":54,""observed_rate"":0.203703703703704},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339735419853874,""n"":23,""observed_rate"":0.304347826086957},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432385061468397,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.521718084812164,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7341237996719017,0.8697739980464231,1000.0,OK
target_cif,respiratory_rate,6,sex,male,629,601,person_id,68.0,0.10810810810810811,0.28747355575906425,0.0829122920192489,0.7847069309007025,0.39373698059661544,0.12178144667487119,0.2222255772098619,1.2331670905369587,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051938473368354,""n"":353,""observed_rate"":0.042492917847025},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14334132685326,""n"":160,""observed_rate"":0.10625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245897566666827,""n"":64,""observed_rate"":0.21875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336453076771327,""n"":35,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44543408708913,""n"":14,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527419130007426,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7232974448454411,0.8343881466204157,1000.0,OK
target_cif,respiratory_rate,12,sex,female,434,421,person_id,85.0,0.195852534562212,0.4239744742972226,0.13479833114712722,0.7631889431990562,0.444223467482084,0.2075200483614948,0.14176651002242335,1.2026237537896052,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065151054833246,""n"":115,""observed_rate"":0.043478260869565},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149281720728127,""n"":134,""observed_rate"":0.119402985074627},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250373558769392,""n"":86,""observed_rate"":0.232558139534884},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344297131896019,""n"":50,""observed_rate"":0.38},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446961676701903,""n"":32,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543445868151529,""n"":14,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636526882648468,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7067844575280543,0.8152361403348686,1000.0,OK
target_cif,respiratory_rate,12,sex,male,582,558,person_id,116.0,0.19931271477663232,0.44807633269805625,0.14262579112547735,0.7240824330324108,0.4221903453203605,0.21408121194370425,-0.14405184661758066,0.961764211045957,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064965973122859,""n"":142,""observed_rate"":0.056338028169014},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150347718588226,""n"":181,""observed_rate"":0.149171270718232},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246938071080617,""n"":126,""observed_rate"":0.23015873015873},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344515455088445,""n"":56,""observed_rate"":0.339285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443507013916969,""n"":50,""observed_rate"":0.32},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554211884737015,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641501324517386,""n"":7,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6758343458482909,0.7709555304311541,1000.0,OK
target_cif,respiratory_rate,24,sex,female,362,352,person_id,135.0,0.3729281767955801,0.6133647524434928,0.213986843659555,0.6896720509055311,0.5324660505720487,0.3396375469184218,0.03735766406963174,0.7830208112485638,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072076041916651,""n"":28,""observed_rate"":0.071428571428571},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148549669148291,""n"":68,""observed_rate"":0.161764705882353},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244039078623476,""n"":71,""observed_rate"":0.394366197183099},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353707354220133,""n"":63,""observed_rate"":0.349206349206349},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446018712087111,""n"":55,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54471560716629,""n"":40,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652449690869876,""n"":28,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736744734976027,""n"":9,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6326413964108228,0.7452642949967512,1000.0,OK
target_cif,respiratory_rate,24,sex,male,476,457,person_id,163.0,0.34243697478991597,0.5840449968995775,0.19984003982072687,0.7027577961151728,0.5417974936091215,0.3452727977859498,-0.08614344521232081,0.8686999129268728,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071582422865664,""n"":34,""observed_rate"":0.117647058823529},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150184125672368,""n"":85,""observed_rate"":0.152941176470588},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250949464481452,""n"":87,""observed_rate"":0.229885057471264},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345114314064537,""n"":97,""observed_rate"":0.391752577319588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443101366640816,""n"":71,""observed_rate"":0.408450704225352},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541747820620634,""n"":49,""observed_rate"":0.530612244897959},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638815138269873,""n"":34,""observed_rate"":0.529411764705882},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730044085532427,""n"":16,""observed_rate"":0.8125},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.811815500259399,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6595491233194752,0.7501439235246792,1000.0,OK
target_cif,respiratory_rate,48,sex,female,302,295,person_id,184.0,0.609271523178808,0.6793893213790273,0.24200830443641044,0.655536109064112,0.7203712461066101,0.490137337626803,0.5127949868577806,0.6002378857844142,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087169048686822,""n"":6,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.159869220917639,""n"":23,""observed_rate"":0.391304347826087},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248484032228589,""n"":40,""observed_rate"":0.45},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354583500547612,""n"":47,""observed_rate"":0.617021276595745},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455312296345427,""n"":37,""observed_rate"":0.594594594594595},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549329948166142,""n"":46,""observed_rate"":0.695652173913043},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642814156485767,""n"":41,""observed_rate"":0.682926829268293},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.752638620765586,""n"":38,""observed_rate"":0.657894736842105},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839387632906437,""n"":24,""observed_rate"":0.875},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5931238175320156,0.7251940001800178,1000.0,OK
target_cif,respiratory_rate,48,sex,male,395,379,person_id,223.0,0.5645569620253165,0.6532023976012669,0.22920109163385585,0.67819897799562,0.6991313637346237,0.5004799856981145,0.29060996104208126,0.693087212835964,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082403784617782,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155438777473238,""n"":36,""observed_rate"":0.277777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25051837099923,""n"":45,""observed_rate"":0.311111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355128147328893,""n"":48,""observed_rate"":0.5625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451081887508432,""n"":48,""observed_rate"":0.479166666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548315417435434,""n"":72,""observed_rate"":0.680555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650373867712915,""n"":64,""observed_rate"":0.609375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748541216437633,""n"":52,""observed_rate"":0.769230769230769},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834542350769043,""n"":25,""observed_rate"":0.76},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90243524312973,""n"":1,""observed_rate"":1.0}]",OK,0.6245575758768567,0.7327887221085904,1000.0,OK
unit_death_cif,unit_death,48,sex,female,5216,4337,person_id,143.0,0.027415644171779142,0.15143951019306984,0.02693752911838643,0.8204811155727774,0.2107561314384922,0.0018904070494538607,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001860313487427,""n"":5215,""observed_rate"":0.027229146692234},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15882833302021,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7788841049642989,0.8604966676672814,1000.0,OK
unit_death_cif,unit_death,48,sex,male,6281,5168,person_id,151.0,0.024040757841108103,0.13189871252737634,0.02360537359752382,0.8158648704125838,0.17588839911923448,0.0020080725809006232,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001970083089572,""n"":6279,""observed_rate"":0.023889154323937},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.121276080608368,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.778977899824125,0.8534899260605135,1000.0,OK
unit_death_cif,unit_death,48,sex,unknown,1,1,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_1/seed_17/stratified_unit_type.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,unit_type,Cardiac,130,127,person_id,19.0,0.14615384615384616,0.4075944031700941,0.12056760930299705,0.6007586533902324,0.277030120982954,0.14551586871250313,-0.6314748919062064,0.61555206758222,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069608322044803,""n"":59,""observed_rate"":0.11864406779661},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145415161001055,""n"":38,""observed_rate"":0.052631578947368},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244221314139988,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348884824663401,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438113495707512,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.44992654225432865,0.7628328878328878,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical,102,96,person_id,15.0,0.14705882352941177,0.3870951351300564,0.12022938149257655,0.7226053639846743,0.3458652990946742,0.14373833928987673,-0.21292717878036782,0.8497272450852987,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063705418562127,""n"":43,""observed_rate"":0.023255813953488},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.133208321558463,""n"":37,""observed_rate"":0.243243243243243},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243062250889265,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334098716576894,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451258897781372,""n"":4,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.513064354658127,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5931723136253224,0.8244120451295089,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical-Surgical,477,454,person_id,69.0,0.14465408805031446,0.37711532015187343,0.11419331132096401,0.7090437624325092,0.3149561492430905,0.1418486825098719,-0.052258217497164104,0.9519704621588201,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0648031022834,""n"":223,""observed_rate"":0.071748878923767},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145246497349234,""n"":151,""observed_rate"":0.152317880794702},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247383545385674,""n"":64,""observed_rate"":0.28125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348238127231598,""n"":25,""observed_rate"":0.24},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443195948998133,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.529915064573288,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631584763526917,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6447033257772291,0.7699850779634377,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Neurological,121,118,person_id,18.0,0.1487603305785124,0.3571677655818897,0.10766415678464786,0.761596548004315,0.4838548511017413,0.13567409422710414,0.6438921709734747,1.3252310826190599,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064223087560691,""n"":61,""observed_rate"":0.065573770491803},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142537459092481,""n"":35,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244905745610595,""n"":16,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339152920246124,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450734774271647,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543685138225555,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6336208513708514,0.872123305013787,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Surgical,132,129,person_id,22.0,0.16666666666666666,0.40762737397448773,0.1258340486700793,0.7070247933884297,0.3882764696786416,0.1572009279307994,0.12630589350254978,1.0334137834514805,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067781817241042,""n"":51,""observed_rate"":0.07843137254902},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141917338305049,""n"":45,""observed_rate"":0.177777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25163117592985,""n"":22,""observed_rate"":0.136363636363636},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340324874967337,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441480785608292,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5775292106714125,0.8174998927498927,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Cardiac,122,119,person_id,32.0,0.26229508196721313,0.5432515450182445,0.1813407453732811,0.6545138888888888,0.39935871369818854,0.2589930153039635,-0.08153271736491093,0.8970362509065752,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078767263463565,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161240027679337,""n"":45,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250655940268189,""n"":32,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356456184929067,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453180178999901,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53768852353096,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5385979022150732,0.7666732909379969,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical,93,88,person_id,20.0,0.21505376344086022,0.4915155118129404,0.16176561288777935,0.6958904109589041,0.36316101980241433,0.2594835090861526,-0.3726499591662397,0.8906448520329384,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077346025407314,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151306480169296,""n"":32,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244941828579738,""n"":29,""observed_rate"":0.310344827586207},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345743007384814,""n"":13,""observed_rate"":0.153846153846154},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440080476658685,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534253497918447,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655533224344254,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5702857291569705,0.8082353052783364,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical-Surgical,441,421,person_id,117.0,0.2653061224489796,0.5215027824603049,0.173907227527921,0.71639231824417,0.46095253466030384,0.2563211887382191,0.1574029030326385,1.109507100060427,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08128982109742,""n"":36,""observed_rate"":0.055555555555556},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154507228006155,""n"":156,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247304664467866,""n"":106,""observed_rate"":0.273584905660377},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344607330466572,""n"":76,""observed_rate"":0.368421052631579},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44514996271867,""n"":39,""observed_rate"":0.512820512820513},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539030071936156,""n"":19,""observed_rate"":0.421052631578947},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65377252548933,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.771031439304352,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6637702236637858,0.7638482438633648,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Neurological,116,113,person_id,29.0,0.25,0.5011579783051252,0.1633503424957079,0.7146254458977408,0.522255041624881,0.24464863879156523,0.23621057351507035,1.1997564017966378,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080913709742682,""n"":7,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150212584839513,""n"":48,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243036971048073,""n"":27,""observed_rate"":0.296296296296296},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336806212600909,""n"":19,""observed_rate"":0.315789473684211},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448493166102303,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.569704115390778,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.663035422563553,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5995692431561996,0.8201345547190168,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Surgical,125,122,person_id,37.0,0.296,0.5339673593010777,0.17982732702203214,0.734029484029484,0.5284377234780728,0.28484159463644027,0.33437980893029007,1.3361202640268561,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082273378036916,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158141468651593,""n"":32,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247782979574468,""n"":36,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348666911539824,""n"":23,""observed_rate"":0.565217391304348},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450746838003397,""n"":16,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.561853043735027,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620092660188675,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6355773786557498,0.8189633576766304,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Cardiac,107,105,person_id,50.0,0.4672897196261682,0.641117797516691,0.2259795039205024,0.6761403508771929,0.6701806768894126,0.42250297058408504,0.24207876670522016,1.135644875408934,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154597520828247,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264792841672897,""n"":20,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349579050585076,""n"":27,""observed_rate"":0.481481481481481},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441648150267808,""n"":23,""observed_rate"":0.391304347826087},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538281421912344,""n"":19,""observed_rate"":0.631578947368421},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639265988554273,""n"":7,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.713545739650726,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5662967171717171,0.7758683692912902,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical,82,77,person_id,35.0,0.4268292682926829,0.6636435168445696,0.23423606239901804,0.6364741641337386,0.5599337535343463,0.4191248602256542,-0.07383023587968524,0.6620868107705788,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155755857626597,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248864373192191,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353713490962982,""n"":25,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448641304175059,""n"":15,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556550278113438,""n"":13,""observed_rate"":0.615384615384615},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652702788511912,""n"":6,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.783869326114655,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.813787579536438,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5191020138214016,0.7609429235895774,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical-Surgical,387,370,person_id,183.0,0.4728682170542636,0.6432899461908049,0.22653596139484042,0.6877745633772635,0.6309418333542025,0.42524504719316497,0.21390447028501333,0.9973843892389337,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.167733072613676,""n"":24,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259977170399257,""n"":77,""observed_rate"":0.246753246753247},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349448910632799,""n"":86,""observed_rate"":0.453488372093023},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450071155616682,""n"":73,""observed_rate"":0.561643835616438},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550194251705223,""n"":71,""observed_rate"":0.577464788732394},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652609742350049,""n"":36,""observed_rate"":0.722222222222222},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734980244189501,""n"":16,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825192555785179,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6389055312910965,0.7408719311318535,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Neurological,106,104,person_id,51.0,0.4811320754716981,0.6371909087718953,0.22323717825060316,0.7023172905525846,0.6972821422764277,0.4145118402984907,0.41000023174314326,1.3001974707421498,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.18871910572052,""n"":5,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259248261650403,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345694374857527,""n"":33,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448007558073316,""n"":21,""observed_rate"":0.523809523809524},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537986826151609,""n"":16,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.628227353096008,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.716345856587092,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836889266967773,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6018178104575164,0.7952000316641006,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Surgical,106,104,person_id,56.0,0.5283018867924528,0.6423173648674289,0.22657845325101278,0.6721428571428572,0.7128611713299928,0.4769750550951598,0.24270336925665312,1.1569445365420958,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177419558167458,""n"":3,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258059869209925,""n"":12,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.368836309228625,""n"":14,""observed_rate"":0.642857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451665071078709,""n"":35,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543697366118431,""n"":20,""observed_rate"":0.65},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645654618740082,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725658617236397,""n"":11,""observed_rate"":0.909090909090909},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5650318392907402,0.7757724682724683,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Cardiac,90,89,person_id,65.0,0.7222222222222222,0.6141999941484282,0.21142487333406204,0.5636923076923077,0.763540226596132,0.6198670557803578,0.7042765880997929,0.5146455569124743,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257003284990788,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.383660533598491,""n"":7,""observed_rate"":0.714285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461543306708336,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565382579962412,""n"":21,""observed_rate"":0.761904761904762},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647383595888431,""n"":26,""observed_rate"":0.807692307692308},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748492447953475,""n"":19,""observed_rate"":0.684210526315789},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.8528134397098,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.41074464194279864,0.6996306501469545,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical,70,67,person_id,47.0,0.6714285714285714,0.660868669006238,0.23478452323274226,0.543940795559667,0.7322883871173549,0.6059423446655273,0.5652142786545149,0.3240458330083646,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.282926718393962,""n"":3,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352216780185699,""n"":2,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452605476746192,""n"":13,""observed_rate"":0.692307692307692},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542757343500853,""n"":16,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645810551941395,""n"":16,""observed_rate"":0.375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75412263472875,""n"":12,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.858650309698922,""n"":7,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90176910161972,""n"":1,""observed_rate"":0.0}]",OK,0.4052109238279451,0.6769120553359683,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical-Surgical,347,333,person_id,237.0,0.6829971181556196,0.6248552017751409,0.21649311249168124,0.6288454161871884,0.7636398613273856,0.6141620645949064,0.4937530755853706,0.5879889958443711,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.198957040905952,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.266160847246647,""n"":10,""observed_rate"":0.6},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35192836018709,""n"":26,""observed_rate"":0.538461538461538},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455315867536946,""n"":57,""observed_rate"":0.508771929824561},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551470980979502,""n"":64,""observed_rate"":0.640625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652766355059364,""n"":66,""observed_rate"":0.803030303030303},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747422890763887,""n"":71,""observed_rate"":0.746478873239437},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835841481782952,""n"":49,""observed_rate"":0.795918367346939},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.916849672794342,""n"":3,""observed_rate"":0.666666666666667}]",OK,0.5614265772052089,0.6910323929622239,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Neurological,96,95,person_id,66.0,0.6875,0.562696779044513,0.18976731425533555,0.7429292929292929,0.8639183522519531,0.6149010108783841,0.13837314280965624,1.600386866992972,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.360956370830536,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446581425269445,""n"":15,""observed_rate"":0.466666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554681325500662,""n"":22,""observed_rate"":0.545454545454545},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64451957561753,""n"":22,""observed_rate"":0.818181818181818},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743852369487286,""n"":24,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834342191616694,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.925107598304748,""n"":1,""observed_rate"":1.0}]",OK,0.6332271343572713,0.8427594823327851,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Surgical,98,96,person_id,66.0,0.673469387755102,0.5920579206929063,0.20441947200254484,0.6628787878787878,0.8188834480228813,0.6738815617804624,-0.00023243376794447815,0.9972932443229962,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332461973031362,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451470553874969,""n"":4,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558111048263052,""n"":23,""observed_rate"":0.652173913043478},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652118389423077,""n"":26,""observed_rate"":0.615384615384615},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757241814136505,""n"":25,""observed_rate"":0.72},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.850695870816708,""n"":16,""observed_rate"":0.875},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.903313398361206,""n"":1,""observed_rate"":1.0}]",OK,0.5477901785714286,0.7708498303167421,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Cardiac,45,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical,41,40,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical-Surgical,131,128,person_id,22.0,0.16793893129770993,0.4528783850243228,0.14071596015548293,0.5984153461217682,0.26467851510511614,0.18739923448053025,-0.8148679071715658,0.5112736919107128,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076174654066563,""n"":31,""observed_rate"":0.129032258064516},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143413355868114,""n"":57,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243649000731798,""n"":26,""observed_rate"":0.153846153846154},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346351389374052,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448886859416962,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547208905220032,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638379434744517,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.46547093252016525,0.7328783524904214,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Neurological,76,74,person_id,14.0,0.18421052631578946,0.44075030964006556,0.13880817712979662,0.7188940092165899,0.3785885990108001,0.16292768287913578,-0.1304365600946319,0.7964841358677106,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065465103451382,""n"":34,""observed_rate"":0.088235294117647},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136742471584252,""n"":21,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245463709533215,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346325263381004,""n"":4,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455182790756226,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.508236140012741,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.607956886291504,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5286390191519547,0.859176267281106,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Surgical,59,59,person_id,7.0,0.11864406779661017,0.4002330366368951,0.1195537812012092,0.717032967032967,0.3414665084019922,0.2514958427745407,-1.1910512232282022,0.80060465411903,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071455262187454,""n"":9,""observed_rate"":0.111111111111111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149614265277272,""n"":21,""observed_rate"":0.047619047619048},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241828242937724,""n"":12,""observed_rate"":0.083333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363118181626002,""n"":6,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.466706968843937,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.52827225625515,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.614643305540085,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.763406276702881,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.43395354645354645,0.9319184491978608,999.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Cardiac,39,39,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical,34,33,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical-Surgical,107,106,person_id,34.0,0.3177570093457944,0.6157573607701344,0.2135127979028969,0.5902497985495568,0.42109081579890834,0.32080924455250537,-0.30631981275073594,0.5945647631728028,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079661890864372,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158318424224853,""n"":15,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248315409890243,""n"":42,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351139680147171,""n"":25,""observed_rate"":0.32},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442317593556184,""n"":13,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56012020111084,""n"":5,""observed_rate"":0.2},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639025211334229,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732202112674713,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47298636848153247,0.703897331260526,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Neurological,71,69,person_id,22.0,0.30985915492957744,0.574348600980098,0.19551246699677519,0.699443413729128,0.5104237642761283,0.27884727139288273,0.004361490169452183,0.8126518192466388,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091730633378029,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152160544362333,""n"":27,""observed_rate"":0.259259259259259},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243234951297442,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361868683248758,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445145435631275,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542504370212555,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.660095524787903,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741044819355011,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5615519029581529,0.8235843685300207,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Surgical,56,56,person_id,22.0,0.39285714285714285,0.6348919216656849,0.21991570792976164,0.68048128342246,0.5787768518105636,0.4052996547626598,-0.1612938196696986,0.7066766546453603,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156482569873333,""n"":8,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255877885967493,""n"":12,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358571694447444,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440095086892446,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547770261764526,""n"":6,""observed_rate"":0.166666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.662192424138387,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741924703121185,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844907999038696,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5354091636654662,0.8222159318272763,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Cardiac,34,34,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical,30,29,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical-Surgical,87,86,person_id,51.0,0.5862068965517241,0.7064450006777788,0.25530321164923303,0.5604575163398693,0.6368373999160403,0.5180492709422934,0.3253109032842735,0.29316401913435725,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170492023229599,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.27260677019755,""n"":3,""observed_rate"":0.666666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365099366505941,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458001779822203,""n"":26,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544253459572792,""n"":20,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646165150403976,""n"":10,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74089321068355,""n"":7,""observed_rate"":0.428571428571429},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832892858982086,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.43411516732792826,0.6951605006409343,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Neurological,57,57,person_id,28.0,0.49122807017543857,0.656279064869871,0.23191608617191922,0.6551724137931034,0.6683495500109554,0.4567418772923319,0.10863001166783923,0.7573688483995654,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175212899843852,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239725470542908,""n"":8,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350418613354365,""n"":15,""observed_rate"":0.533333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440926551818848,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55153876543045,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.632903125551012,""n"":9,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.76331615447998,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839792807896932,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5036653480618998,0.7825882594417076,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Surgical,49,49,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Cardiac,26,26,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical,29,28,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical-Surgical,77,76,person_id,63.0,0.8181818181818182,0.4861139340790636,0.1538533390793832,0.6417233560090703,0.8752255677936698,0.7197786050957519,0.8300239897480866,0.7204309351332103,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.383173743883769,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458463251590729,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.561046915394919,""n"":7,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653995552483727,""n"":17,""observed_rate"":0.941176470588235},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74841610284952,""n"":26,""observed_rate"":0.769230769230769},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.857683002948761,""n"":16,""observed_rate"":0.9375},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.934208416938782,""n"":5,""observed_rate"":0.8}]",OK,0.446874394262454,0.8130264090747962,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Neurological,51,51,person_id,36.0,0.7058823529411765,0.5263072234560182,0.17573313186283798,0.7537037037037037,0.8828388803363825,0.6682277351033454,0.03811190773395279,1.2936170188669116,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.271189972758293,""n"":2,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459651827812195,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.563707164355687,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.661159863074621,""n"":12,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753286335203383,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838584625720978,""n"":10,""observed_rate"":0.9},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.938242713610331,""n"":3,""observed_rate"":1.0}]",OK,0.5950779727095517,0.8909379509379509,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Surgical,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,unit_type,Cardiac,272,264,person_id,22.0,0.08088235294117647,0.23500333454487077,0.06860974210911308,0.8367272727272728,0.2577020683748861,0.05132176535228017,0.4510109260965909,0.9550065404433541,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.025093540255444,""n"":229,""observed_rate"":0.043668122270742},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139790723806825,""n"":29,""observed_rate"":0.310344827586207},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251509560272098,""n"":8,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343943190574646,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.42737603187561,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7507801868069557,0.906597229191365,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical,131,123,person_id,13.0,0.09923664122137404,0.2961542576781584,0.08382636400160023,0.7790091264667536,0.3046278775554401,0.05862355538295535,0.12078184159881702,0.7751320041316831,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02843348748999,""n"":109,""observed_rate"":0.055045871559633},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142670689867093,""n"":13,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257485911250114,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.320148929953575,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540503323078156,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6555331262939958,0.8891355648112098,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical-Surgical,703,661,person_id,34.0,0.04836415362731152,0.15220953968670867,0.04059917450078634,0.849116328145608,0.2630738584916201,0.052313098853194295,0.1450227816742908,1.1083829748424479,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.026645014535534,""n"":602,""observed_rate"":0.023255813953488},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146182915568352,""n"":60,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245117589279457,""n"":27,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333659648895264,""n"":9,""observed_rate"":0.111111111111111},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444876343011856,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564217686653137,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7885052102064833,0.9011757053791307,1000.0,OK
target_cif,heart_rate,6,unit_type,Neurological,166,158,person_id,15.0,0.09036144578313253,0.2669051815799744,0.07303429954716587,0.7774834437086092,0.3205393810542013,0.0662188278321816,-0.14266249500358483,0.7505071317570882,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029033443813745,""n"":138,""observed_rate"":0.050724637681159},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137018488986152,""n"":14,""observed_rate"":0.214285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230583018064499,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359611789385478,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441376939415932,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535096555948257,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6428493107769424,0.8847464891997067,1000.0,OK
target_cif,heart_rate,6,unit_type,Surgical,177,169,person_id,11.0,0.062146892655367235,0.20657090774222814,0.05417795911247716,0.7568455640744798,0.22440804162468764,0.061709565125632,-0.375138613446515,0.8308242314009399,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030356484713708,""n"":142,""observed_rate"":0.035211267605634},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150194384730779,""n"":26,""observed_rate"":0.115384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25201128795743,""n"":4,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339774608612061,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5767312194652613,0.9039607226225514,1000.0,OK
target_cif,heart_rate,12,unit_type,Cardiac,247,240,person_id,32.0,0.12955465587044535,0.32980126873826465,0.1025510313870533,0.8040697674418604,0.32554458176057677,0.09364547536176766,0.32206547574671085,0.9465356046403075,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.036085485613369,""n"":165,""observed_rate"":0.048484848484848},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139860045002854,""n"":46,""observed_rate"":0.239130434782609},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.233333093964535,""n"":23,""observed_rate"":0.434782608695652},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349422429998716,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437769788503647,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545360267162323,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7274904471322747,0.8719169753135482,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical,121,113,person_id,19.0,0.15702479338842976,0.39236592919050206,0.1191111637419167,0.7652218782249742,0.41943721875913287,0.10539366898303926,0.23709968937050033,0.8410696074726078,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.038669284517792,""n"":77,""observed_rate"":0.077922077922078},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141490582538688,""n"":23,""observed_rate"":0.130434782608696},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237900118033091,""n"":12,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363934144377708,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.414306640625,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653796076774597,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6409718603439292,0.8834248208211857,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical-Surgical,627,593,person_id,63.0,0.10047846889952153,0.26995828475944855,0.07884592376704297,0.8008274231678487,0.33881395889421667,0.09748896034293324,0.10406557354014098,1.0364014265727557,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.042402716905371,""n"":435,""observed_rate"":0.048275862068966},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139152292199064,""n"":101,""observed_rate"":0.118811881188119},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246370862882871,""n"":52,""observed_rate"":0.288461538461538},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349772443373998,""n"":24,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451971593499184,""n"":10,""observed_rate"":0.3},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533742030461629,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649624615907669,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7493222817295933,0.8495884024912842,1000.0,OK
target_cif,heart_rate,12,unit_type,Neurological,153,145,person_id,22.0,0.1437908496732026,0.356707885411334,0.10446663452836122,0.7508674531575295,0.4007341818587076,0.11990310149449923,-0.0452386650715558,0.8234266503300871,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043076049105117,""n"":95,""observed_rate"":0.084210526315789},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149137318599969,""n"":32,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234482131325282,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354232601821423,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439050257205963,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553149998188019,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64155234893163,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6299687158814143,0.8552919656356845,1000.0,OK
target_cif,heart_rate,12,unit_type,Surgical,161,154,person_id,18.0,0.11180124223602485,0.3127813917947404,0.0914799620840231,0.7443667443667443,0.27841255739602433,0.11692540651557512,-0.28254811237514155,0.8668282070272535,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.047700509559945,""n"":96,""observed_rate"":0.052083333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140647021724897,""n"":34,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246664439638456,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342095591127872,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457403630018234,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6080957705957706,0.8570152996956688,1000.0,OK
target_cif,heart_rate,24,unit_type,Cardiac,193,190,person_id,44.0,0.22797927461139897,0.4838470151259643,0.1610438143724873,0.7506101281269066,0.4062325758294163,0.16967053224520826,0.24106389857212548,0.8640026734702683,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049161386291962,""n"":80,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146247956901789,""n"":48,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238108413815498,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335013302472921,""n"":26,""observed_rate"":0.423076923076923},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420704299211502,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535797085080828,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63822129368782,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6792354539804796,0.8236166753994513,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical,96,89,person_id,28.0,0.2916666666666667,0.5982764463356036,0.19878886099065443,0.6995798319327731,0.4944230216162297,0.18337324139429256,0.3051923717805746,0.7178897504431557,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05715201386354,""n"":36,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141259525661115,""n"":27,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256308088699977,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347322451216834,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442829325795174,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.577291429042816,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.759255528450012,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.577687012987013,0.7996178300865802,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical-Surgical,487,460,person_id,115.0,0.23613963039014374,0.4914412688778715,0.16133101490357485,0.7373772791023843,0.45936996385193585,0.17902271202105638,0.2289776919455337,0.8644683594730379,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054672251880551,""n"":195,""observed_rate"":0.092307692307692},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145845880957715,""n"":132,""observed_rate"":0.28030303030303},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245290070094846,""n"":66,""observed_rate"":0.227272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348395304037974,""n"":39,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438164705038071,""n"":35,""observed_rate"":0.514285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550122511386871,""n"":10,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642558716237545,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758647173643112,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6880122795309213,0.783069209045542,1000.0,OK
target_cif,heart_rate,24,unit_type,Neurological,126,118,person_id,32.0,0.25396825396825395,0.5091791015050287,0.1628517323510079,0.7237367021276596,0.5248039631489947,0.19902403253529752,0.1256329311743132,0.7932024481647001,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050080692988228,""n"":44,""observed_rate"":0.113636363636364},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137953592884925,""n"":31,""observed_rate"":0.193548387096774},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252704386527722,""n"":26,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341671505570412,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438478956619898,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546519666910172,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.673588439822197,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730540096759796,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6212284884926395,0.8290400903444382,1000.0,OK
target_cif,heart_rate,24,unit_type,Surgical,127,124,person_id,33.0,0.25984251968503935,0.5144922593999569,0.1713296938864527,0.7385557704706641,0.4548489131474463,0.21112277954230158,0.23563735538518762,0.9335468559522095,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058030352597275,""n"":31,""observed_rate"":0.064516129032258},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143143682978874,""n"":43,""observed_rate"":0.186046511627907},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244805941151248,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337144079961275,""n"":19,""observed_rate"":0.421052631578947},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434608127389635,""n"":7,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539947118077959,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.61217126250267,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6386197366304922,0.8246759987114951,1000.0,OK
target_cif,heart_rate,48,unit_type,Cardiac,132,131,person_id,60.0,0.45454545454545453,0.72360588840127,0.2590571973507685,0.6967592592592593,0.6001258014333357,0.2710051883407163,0.7050125043610819,0.7665815587115009,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066504002103339,""n"":23,""observed_rate"":0.08695652173913},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148413496712844,""n"":33,""observed_rate"":0.393939393939394},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257587980964909,""n"":23,""observed_rate"":0.434782608695652},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346448160409927,""n"":25,""observed_rate"":0.8},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452923711389303,""n"":16,""observed_rate"":0.4375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539158284664154,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630420817269219,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.760836541652679,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6093455646667846,0.7869519401569677,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical,81,76,person_id,35.0,0.43209876543209874,0.7378045205145694,0.25801221970223037,0.6385093167701863,0.6119498771032479,0.26548176990063105,0.42651189893647945,0.6016941237408083,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071760906216999,""n"":12,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148310247131369,""n"":22,""observed_rate"":0.409090909090909},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.228654144207637,""n"":15,""observed_rate"":0.466666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342938996851444,""n"":16,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462380856275558,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530071934064229,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.667117267847061,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.711898803710938,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.507804904654799,0.7578216662647698,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical-Surgical,388,369,person_id,168.0,0.4329896907216495,0.670986603999566,0.23668910094690732,0.7377705627705627,0.6625573475458924,0.26797079779783783,0.829162383541158,0.9437160765908648,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072703045473932,""n"":73,""observed_rate"":0.082191780821918},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145140635981864,""n"":102,""observed_rate"":0.382352941176471},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243495707494625,""n"":69,""observed_rate"":0.478260869565217},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346074881830386,""n"":56,""observed_rate"":0.553571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452826773375273,""n"":40,""observed_rate"":0.575},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552794050287317,""n"":27,""observed_rate"":0.703703703703704},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633584157987074,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749046713113785,""n"":8,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839647710323334,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6867810398556667,0.7856842975810613,1000.0,OK
target_cif,heart_rate,48,unit_type,Neurological,104,97,person_id,46.0,0.4423076923076923,0.6509936566395529,0.22191991869565778,0.7473763118440779,0.7410654066751817,0.29226791439577937,0.7067554626766606,0.8743333446949432,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065083297212487,""n"":23,""observed_rate"":0.217391304347826},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157719776344796,""n"":24,""observed_rate"":0.375},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256378534894723,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354822669178247,""n"":16,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438028994533751,""n"":9,""observed_rate"":0.555555555555556},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.523386009037495,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638117599487305,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.769997596740723,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82455305258433,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6515708625514921,0.8419440045248868,1000.0,OK
target_cif,heart_rate,48,unit_type,Surgical,96,95,person_id,47.0,0.4895833333333333,0.716405735300687,0.2546340088557389,0.6930091185410334,0.6473393238165273,0.317916361343426,0.651191612055259,0.7775971115157267,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061750778462738,""n"":8,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.159500467404723,""n"":20,""observed_rate"":0.3},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244173952511379,""n"":21,""observed_rate"":0.380952380952381},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336888575553894,""n"":15,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453811051117049,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555470074926104,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656869147505079,""n"":7,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5829539580370933,0.7971028536119537,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Cardiac,175,172,person_id,19.0,0.10857142857142857,0.3138146958490416,0.08894950716094047,0.7115384615384616,0.31229603492921476,0.12523361552506682,-0.35648085464800516,0.8924525441871862,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.055399227991928,""n"":98,""observed_rate"":0.051020408163265},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142900042794645,""n"":40,""observed_rate"":0.075},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238032120195302,""n"":22,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338430725038052,""n"":12,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.475581616163254,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.521718084812164,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.56542742469381,0.8450778958944282,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical,78,75,person_id,10.0,0.1282051282051282,0.2948078677046668,0.08993680549902155,0.8529411764705882,0.5702094211191538,0.11890463655193642,1.2433646673197767,1.7269705514855291,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046516264902382,""n"":41,""observed_rate"":0.024390243902439},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136901111088016,""n"":22,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253719401359558,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.323051415383816,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.526170670986176,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7263189430701859,0.951691987018074,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical-Surgical,534,512,person_id,53.0,0.09925093632958802,0.2670664275390364,0.07545629093305013,0.7949240968108893,0.44293824860706466,0.11464333789046391,0.35661254345281823,1.3286340727438277,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049762966780022,""n"":305,""observed_rate"":0.039344262295082},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140625544453729,""n"":146,""observed_rate"":0.102739726027397},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250062535100795,""n"":47,""observed_rate"":0.170212765957447},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345102282969848,""n"":23,""observed_rate"":0.347826086956522},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439315338929494,""n"":12,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548432350158691,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7300603541079731,0.8618928215358457,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Neurological,149,141,person_id,9.0,0.06040268456375839,0.2096695097614046,0.0542102870590965,0.8174603174603174,0.3646178316475561,0.11790996788682148,-0.027652582904141874,1.5058701664738006,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054472099748604,""n"":85,""observed_rate"":0.011764705882353},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140078030722706,""n"":38,""observed_rate"":0.078947368421053},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251456335186958,""n"":16,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334240134805441,""n"":8,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459134563803673,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6874315693430657,0.9348317994287527,999.0,OK
target_cif,respiratory_rate,6,unit_type,Surgical,166,163,person_id,17.0,0.10240963855421686,0.2809633554737852,0.08328065965362738,0.8144492696407422,0.3084134675588603,0.135200266131615,0.1234061988884354,1.3273774150365443,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050589249390795,""n"":83,""observed_rate"":0.012048192771084},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150107120185397,""n"":43,""observed_rate"":0.116279069767442},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240669361923052,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.32955676317215,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424311244487762,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.507654368877411,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7316702831972396,0.8898652073732719,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Cardiac,163,161,person_id,32.0,0.19631901840490798,0.4550329247972935,0.14343917910152465,0.6977576335877863,0.41940763734190467,0.21904016994625514,-0.2771872213721724,0.8876223028145463,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066732120088169,""n"":35,""observed_rate"":0.085714285714286},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146229368898104,""n"":53,""observed_rate"":0.132075471698113},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246199403615559,""n"":34,""observed_rate"":0.176470588235294},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345468163490295,""n"":18,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433621120452881,""n"":15,""observed_rate"":0.466666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539183725913366,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644570559263229,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.583701695770967,0.7993009353570175,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical,71,68,person_id,17.0,0.23943661971830985,0.46758724477075037,0.14927703484205615,0.7799564270152506,0.5673497339271154,0.20558181079760404,0.5073310568956676,1.2439966983418933,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062687605619431,""n"":21,""observed_rate"":0.095238095238095},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15160858674961,""n"":17,""observed_rate"":0.058823529411765},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242460612207651,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.324646145105362,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444794863462448,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66762501001358,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.627968990015361,0.9068329124579125,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical-Surgical,486,468,person_id,100.0,0.205761316872428,0.4389079156421958,0.13955421669724571,0.7480829015544042,0.48679975677338205,0.20301449988727216,0.15824203632141182,1.1196306127631783,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063559736412271,""n"":133,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152296757432306,""n"":157,""observed_rate"":0.165605095541401},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249813075702969,""n"":101,""observed_rate"":0.217821782178218},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347767618506454,""n"":43,""observed_rate"":0.372093023255814},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448496519454888,""n"":28,""observed_rate"":0.464285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546726223669554,""n"":19,""observed_rate"":0.578947368421053},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634036409854889,""n"":5,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6927619361627126,0.8016858832169137,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Neurological,140,133,person_id,16.0,0.11428571428571428,0.35543466680147995,0.10611608409732326,0.7288306451612904,0.3439223564033024,0.20936985790197338,-0.7790689213564155,1.0125031764328216,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066443625032096,""n"":37,""observed_rate"":0.027027027027027},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152983420484123,""n"":42,""observed_rate"":0.047619047619048},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244562514623006,""n"":30,""observed_rate"":0.233333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352649713555972,""n"":12,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444812022149563,""n"":16,""observed_rate"":0.125},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.580799321333567,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6015724069478908,0.8427339583333333,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Surgical,156,154,person_id,36.0,0.23076923076923078,0.476578115386326,0.1593065986991017,0.7488425925925926,0.3974079641064075,0.23321976295361915,0.04492551694692628,1.0597940877166523,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069471499972766,""n"":31,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142462837793257,""n"":46,""observed_rate"":0.152173913043478},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252521851851094,""n"":31,""observed_rate"":0.290322580645161},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34025287270546,""n"":25,""observed_rate"":0.48},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449370249112447,""n"":15,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554530213276545,""n"":6,""observed_rate"":0.166666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.636570870876312,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6667290490207858,0.8228529383609597,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Cardiac,127,126,person_id,50.0,0.3937007874015748,0.6475270269071721,0.22621690187850785,0.6423376623376623,0.5752953727636516,0.357695152557741,-0.01911186483004141,0.6507950124556229,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061247410873572,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148359299565737,""n"":26,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246838437393308,""n"":24,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355422486479466,""n"":26,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445251519189161,""n"":17,""observed_rate"":0.294117647058824},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546652668052249,""n"":18,""observed_rate"":0.444444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640019729733467,""n"":8,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738382303714752,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5464268770240404,0.7376941489361701,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical,59,56,person_id,23.0,0.3898305084745763,0.5865591890576778,0.19815640290129324,0.7584541062801933,0.626734344343617,0.3535469230580128,0.21259580604778325,1.0576099738052582,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073319270461798,""n"":5,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15913340523839,""n"":10,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246303932741284,""n"":8,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350157487850923,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450321796867583,""n"":9,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534065164625645,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647261273860931,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.817135393619537,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6211580086580086,0.885974880382775,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical-Surgical,400,386,person_id,144.0,0.36,0.5892199735515916,0.20270465237811947,0.7087131076388888,0.5823757083134377,0.32943171765655277,0.08369579461084796,0.8815230845283204,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07157078366249,""n"":39,""observed_rate"":0.102564102564103},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147274262685743,""n"":72,""observed_rate"":0.152777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247394845954009,""n"":84,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347707232119332,""n"":71,""observed_rate"":0.408450704225352},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444705155334975,""n"":57,""observed_rate"":0.456140350877193},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540454600796555,""n"":33,""observed_rate"":0.575757575757576},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647480432192485,""n"":30,""observed_rate"":0.533333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730767869032346,""n"":13,""observed_rate"":0.846153846153846},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.801708102226257,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6557920547036065,0.7587525054466231,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Neurological,117,110,person_id,29.0,0.24786324786324787,0.5164549035927603,0.17372201170314333,0.7331504702194357,0.4343423844438906,0.3354759834643103,-0.4936364736174042,1.0017992197757257,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071011629886925,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148163029993022,""n"":27,""observed_rate"":0.037037037037037},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252100883258714,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344896921267112,""n"":24,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450134163722396,""n"":16,""observed_rate"":0.3125},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554868708054225,""n"":12,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646247188250224,""n"":9,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730019132296244,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6360892981980568,0.8222440087145969,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Surgical,135,134,person_id,52.0,0.3851851851851852,0.6450912681195542,0.22784433873453755,0.6524559777571826,0.48222958416568146,0.37028676864725574,-0.10831090379792382,0.6314715404656935,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077462766319513,""n"":7,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156344645553165,""n"":18,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247743378082911,""n"":24,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34622616148912,""n"":26,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437730137948637,""n"":27,""observed_rate"":0.62962962962963},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54047621289889,""n"":18,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639120417833328,""n"":10,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732364192605019,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.816603004932404,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5591944679736093,0.7433291889483065,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Cardiac,107,106,person_id,69.0,0.6448598130841121,0.7252632948288966,0.2609903905419062,0.5793287566742944,0.7084566127072247,0.5137280654684405,0.5890778762326175,0.30621013199056096,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.176200538873672,""n"":7,""observed_rate"":0.571428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246343868119376,""n"":14,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361036723852158,""n"":20,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455054713147027,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556454706937075,""n"":16,""observed_rate"":0.8125},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650528192520142,""n"":19,""observed_rate"":0.684210526315789},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743066223462423,""n"":15,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.830140365494622,""n"":9,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.46815644721132527,0.6936813549370767,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Medical,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,unit_type,Medical-Surgical,335,325,person_id,193.0,0.5761194029850746,0.6452266142362607,0.2267633143392213,0.7004670510107276,0.7456381518483263,0.47799394920245925,0.4355601256657193,0.777188207981766,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082591278478503,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151784442803439,""n"":34,""observed_rate"":0.235294117647059},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248310215150317,""n"":48,""observed_rate"":0.395833333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35333059468995,""n"":46,""observed_rate"":0.608695652173913},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450557321310043,""n"":41,""observed_rate"":0.48780487804878},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54704999815334,""n"":55,""observed_rate"":0.654545454545455},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645727520518833,""n"":45,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751271757057735,""n"":35,""observed_rate"":0.771428571428571},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835258856967643,""n"":27,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6457667707753519,0.758573353794027,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Neurological,98,91,person_id,47.0,0.47959183673469385,0.6079014643148086,0.2119169952846287,0.7254901960784313,0.6631390866244973,0.4747977197474363,0.01385808779016581,0.8677530327437546,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.083041620751222,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164012630159656,""n"":12,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252530102025379,""n"":11,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352870661765337,""n"":16,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447648334503174,""n"":10,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552283120155334,""n"":10,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638443446159363,""n"":15,""observed_rate"":0.466666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750007959206899,""n"":15,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843842128912608,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.613648743319086,0.8294046995108315,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Surgical,109,108,person_id,70.0,0.6422018348623854,0.7296962969243025,0.2621779966769981,0.5326007326007326,0.6493749931281053,0.5346196515981211,0.5637575551202688,0.1648642597270942,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094081941992044,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143361836671829,""n"":3,""observed_rate"":0.666666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247270375490189,""n"":8,""observed_rate"":0.625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362240515649319,""n"":8,""observed_rate"":0.875},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456883612004193,""n"":22,""observed_rate"":0.590909090909091},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543409023020003,""n"":27,""observed_rate"":0.62962962962963},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650715896957799,""n"":19,""observed_rate"":0.631578947368421},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.759929116566976,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.858636724948883,""n"":5,""observed_rate"":0.4},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.41724110689779703,0.647039753540178,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Cardiac,1762,1595,person_id,40.0,0.022701475595913734,0.12798049909029235,0.02241494820063913,0.8049361207897793,0.11629421309136644,0.0020034061876659584,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002003406187666,""n"":1762,""observed_rate"":0.022701475595914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7241912338999921,0.8739164082209502,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical,1137,993,person_id,37.0,0.032541776605101144,0.16915556761536218,0.03180597387640174,0.8538083538083538,0.31576808976933013,0.002176933617767926,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002176933617768,""n"":1137,""observed_rate"":0.032541776605101},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7789815939790858,0.9241231994279939,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical-Surgical,6048,5140,person_id,172.0,0.028439153439153438,0.15762184724511236,0.027904251751895193,0.7988467079329397,0.1977942441882747,0.0020607941984057783,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001995418166703,""n"":6045,""observed_rate"":0.028122415219189},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.133793498078982,""n"":3,""observed_rate"":0.666666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7629000431449432,0.8357598039087023,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Neurological,924,848,person_id,17.0,0.0183982683982684,0.10782659519704918,0.018198380469738613,0.8043323172708995,0.1660735221884576,0.0014455976091663457,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001445597609166,""n"":924,""observed_rate"":0.018398268398268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6759541780922549,0.9104362449666492,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Surgical,1627,1471,person_id,28.0,0.017209588199139522,0.09072305426015591,0.016922409169049274,0.8829402305012061,0.2248933910252776,0.001641555132143469,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001641555132143,""n"":1627,""observed_rate"":0.01720958819914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7931119511514503,0.9546626802711174,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_2/seed_23/net_benefit.csv <==
threshold,n,prevalence,flagged,alerts_per_100,net_benefit_model,net_benefit_treat_all,net_benefit_treat_none,prediction_kind,endpoint,horizon_h
0.01,962,0.14864864864864866,962,100.0,0.14004914004914007,0.14004914004914007,0.0,target_cif,O2_arterial_saturation,6
0.02,962,0.14864864864864866,962,100.0,0.1312741312741313,0.1312741312741313,0.0,target_cif,O2_arterial_saturation,6
0.03,962,0.14864864864864866,949,98.64864864864865,0.12273613820005573,0.12231819448314295,0.0,target_cif,O2_arterial_saturation,6
0.04,962,0.14864864864864866,921,95.73804573804574,0.11495148995148996,0.11317567567567569,0.0,target_cif,O2_arterial_saturation,6
0.05,962,0.14864864864864866,880,91.47609147609148,0.1083269504322136,0.10384068278805123,0.0,target_cif,O2_arterial_saturation,6
0.06,962,0.14864864864864866,826,85.86278586278586,0.10111912239571816,0.0943070730304773,0.0,target_cif,O2_arterial_saturation,6
0.07,962,0.14864864864864866,759,78.8981288981289,0.0881563946080075,0.08456843940714909,0.0,target_cif,O2_arterial_saturation,6
0.08,962,0.14864864864864866,683,70.997920997921,0.08288890897586551,0.0746180963572268,0.0,target_cif,O2_arterial_saturation,6
0.09,962,0.14864864864864866,617,64.13721413721414,0.07250234173311097,0.06444906444906447,0.0,target_cif,O2_arterial_saturation,6
0.1,962,0.14864864864864866,566,58.83575883575884,0.06745206745206746,0.05405405405405406,0.0,target_cif,O2_arterial_saturation,6
0.11,962,0.14864864864864866,515,53.53430353430353,0.06231166343525895,0.043425447919829954,0.0,target_cif,O2_arterial_saturation,6
0.12,962,0.14864864864864866,473,49.16839916839917,0.05462105462105463,0.032555282555282575,0.0,target_cif,O2_arterial_saturation,6
0.13,962,0.14864864864864866,433,45.01039501039501,0.049836308456998116,0.02143522833178005,0.0,target_cif,O2_arterial_saturation,6
0.14,962,0.14864864864864866,404,41.99584199584199,0.04404583474350916,0.010056568196103094,0.0,target_cif,O2_arterial_saturation,6
0.15,962,0.14864864864864866,361,37.525987525987524,0.041396600220129635,-0.0015898251192368873,0.0,target_cif,O2_arterial_saturation,6
0.16,962,0.14864864864864866,328,34.0956340956341,0.039006039006039,-0.013513513513513514,0.0,target_cif,O2_arterial_saturation,6
0.17,962,0.14864864864864866,305,31.704781704781706,0.03650777747163289,-0.025724519700423304,0.0,target_cif,O2_arterial_saturation,6
0.18,962,0.14864864864864866,284,29.52182952182952,0.029004614370468036,-0.038233355306525996,0.0,target_cif,O2_arterial_saturation,6
0.19,962,0.14864864864864866,251,26.091476091476093,0.02734786068119402,-0.05105105105105101,0.0,target_cif,O2_arterial_saturation,6
0.2,962,0.14864864864864866,228,23.7006237006237,0.02650727650727651,-0.06418918918918917,0.0,target_cif,O2_arterial_saturation,6
0.21,962,0.14864864864864866,219,22.765072765072766,0.025013816153056666,-0.07765993841943206,0.0,target_cif,O2_arterial_saturation,6
0.22,962,0.14864864864864866,199,20.686070686070686,0.021616290847060078,-0.09147609147609145,0.0,target_cif,O2_arterial_saturation,6
0.23,962,0.14864864864864866,185,19.23076923076923,0.020857520857520857,-0.10565110565110561,0.0,target_cif,O2_arterial_saturation,6
0.24,962,0.14864864864864866,170,17.671517671517673,0.02079002079002079,-0.12019914651493593,0.0,target_cif,O2_arterial_saturation,6
0.25,962,0.14864864864864866,155,16.112266112266113,0.01975051975051975,-0.13513513513513511,0.0,target_cif,O2_arterial_saturation,6
0.26,962,0.14864864864864866,144,14.96881496881497,0.01904815418328932,-0.15047479912344777,0.0,target_cif,O2_arterial_saturation,6
0.27,962,0.14864864864864866,134,13.92931392931393,0.01398342494232905,-0.1662347278785635,0.0,target_cif,O2_arterial_saturation,6
0.28,962,0.14864864864864866,119,12.37006237006237,0.012531762531762528,-0.18243243243243248,0.0,target_cif,O2_arterial_saturation,6
0.29,962,0.14864864864864866,110,11.434511434511435,0.013323182337266846,-0.19908641035401595,0.0,target_cif,O2_arterial_saturation,6
0.3,962,0.14864864864864866,94,9.771309771309772,0.01455301455301455,-0.2162162162162162,0.0,target_cif,O2_arterial_saturation,6
0.31,962,0.14864864864864866,85,8.835758835758837,0.011524902829250654,-0.2338425381903643,0.0,target_cif,O2_arterial_saturation,6
0.32,962,0.14864864864864866,75,7.796257796257796,0.006114711997064936,-0.25198728139904614,0.0,target_cif,O2_arterial_saturation,6
0.33,962,0.14864864864864866,69,7.172557172557172,0.005011325906848291,-0.27067365873336025,0.0,target_cif,O2_arterial_saturation,6
0.34,962,0.14864864864864866,60,6.237006237006237,0.004095004095004091,-0.28992628992629,0.0,target_cif,O2_arterial_saturation,6
0.35,962,0.14864864864864866,56,5.8212058212058215,0.003838157684311533,-0.30977130977130973,0.0,target_cif,O2_arterial_saturation,6
0.36,962,0.14864864864864866,53,5.509355509355509,0.0031185031185031187,-0.3302364864864864,0.0,target_cif,O2_arterial_saturation,6
0.37,962,0.14864864864864866,51,5.301455301455301,0.003514503514503515,-0.3513513513513513,0.0,target_cif,O2_arterial_saturation,6
0.38,962,0.14864864864864866,43,4.46985446985447,0.007813023942056201,-0.37314734088927637,0.0,target_cif,O2_arterial_saturation,6
0.39,962,0.14864864864864866,42,4.365904365904366,0.006168842234416005,-0.3956579530350022,0.0,target_cif,O2_arterial_saturation,6
0.4,962,0.14864864864864866,40,4.158004158004158,0.006930006930006928,-0.41891891891891897,0.0,target_cif,O2_arterial_saturation,6
0.41,962,0.14864864864864866,34,3.5343035343035343,0.008915042813347901,-0.4429683921209343,0.0,target_cif,O2_arterial_saturation,6
0.42,962,0.14864864864864866,30,3.1185031185031185,0.011470356297942507,-0.46784715750232975,0.0,target_cif,O2_arterial_saturation,6
0.43,962,0.14864864864864866,29,3.0145530145530146,0.010084983769194297,-0.49359886201991454,0.0,target_cif,O2_arterial_saturation,6
0.44,962,0.14864864864864866,25,2.598752598752599,0.007425007425007426,-0.5202702702702702,0.0,target_cif,O2_arterial_saturation,6
0.45,962,0.14864864864864866,23,2.3908523908523907,0.00878850878850879,-0.5479115479115478,0.0,target_cif,O2_arterial_saturation,6
0.46,962,0.14864864864864866,17,1.7671517671517671,0.008046508046508047,-0.5765765765765766,0.0,target_cif,O2_arterial_saturation,6
0.47,962,0.14864864864864866,12,1.2474012474012475,0.0046287216098536855,-0.6063233044365118,0.0,target_cif,O2_arterial_saturation,6
0.48,962,0.14864864864864866,10,1.0395010395010396,0.004397889013273629,-0.6372141372141371,0.0,target_cif,O2_arterial_saturation,6
0.49,962,0.14864864864864866,7,0.7276507276507277,0.005238269944152297,-0.669316375198728,0.0,target_cif,O2_arterial_saturation,6
0.5,962,0.14864864864864866,5,0.5197505197505198,0.0031185031185031187,-0.7027027027027026,0.0,target_cif,O2_arterial_saturation,6
0.01,897,0.26198439241917504,897,100.0,0.254529689312298,0.254529689312298,0.0,target_cif,O2_arterial_saturation,12
0.02,897,0.26198439241917504,897,100.0,0.24692284940732145,0.24692284940732145,0.0,target_cif,O2_arterial_saturation,12
0.03,897,0.26198439241917504,897,100.0,0.2391591674424485,0.2391591674424485,0.0,target_cif,O2_arterial_saturation,12
0.04,897,0.26198439241917504,897,100.0,0.23123374210330733,0.23123374210330733,0.0,target_cif,O2_arterial_saturation,12
0.05,897,0.26198439241917504,897,100.0,0.22314146570439478,0.22314146570439478,0.0,target_cif,O2_arterial_saturation,12
0.06,897,0.26198439241917504,896,99.88851727982163,0.21494817239498093,0.21487701321188835,0.0,target_cif,O2_arterial_saturation,12
0.07,897,0.26198439241917504,889,99.10813823857302,0.20710612435717624,0.2064348305582527,0.0,target_cif,O2_arterial_saturation,12
0.08,897,0.26198439241917504,881,98.21627647714604,0.19936018612767198,0.1978091221947555,0.0,target_cif,O2_arterial_saturation,12
0.09,897,0.26198439241917504,874,97.43589743589743,0.19152976343611797,0.18899383782326928,0.0,target_cif,O2_arterial_saturation,12
0.1,897,0.26198439241917504,863,96.20958751393535,0.18419422767248855,0.17998265824352783,0.0,target_cif,O2_arterial_saturation,12
0.11,897,0.26198439241917504,844,94.09141583054627,0.1780717247253642,0.17076898024626408,0.0,target_cif,O2_arterial_saturation,12
0.12,897,0.26198439241917504,816,90.96989966555184,0.1723928245667376,0.1613459004763353,0.0,target_cif,O2_arterial_saturation,12
0.13,897,0.26198439241917504,790,88.07134894091416,0.16568638757544304,0.1517061981829598,0.0,target_cif,O2_arterial_saturation,12
0.14,897,0.26198439241917504,757,84.39241917502787,0.16206476368255943,0.1418423167664826,0.0,target_cif,O2_arterial_saturation,12
0.15,897,0.26198439241917504,726,80.93645484949833,0.152272280149518,0.13174634402255886,0.0,target_cif,O2_arterial_saturation,12
0.16,897,0.26198439241917504,698,77.8149386845039,0.14641397250092902,0.12140999097520835,0.0,target_cif,O2_arterial_saturation,12
0.17,897,0.26198439241917504,663,73.91304347826087,0.14007870948677653,0.11082456917972894,0.0,target_cif,O2_arterial_saturation,12
0.18,897,0.26198439241917504,615,68.56187290969899,0.13364330967724392,0.09998096636484763,0.0,target_cif,O2_arterial_saturation,12
0.19,897,0.26198439241917504,582,64.88294314381271,0.12031875799991743,0.08886962027058648,0.0,target_cif,O2_arterial_saturation,12
0.2,897,0.26198439241917504,555,61.87290969899666,0.112876254180602,0.0774804905239688,0.0,target_cif,O2_arterial_saturation,12
0.21,897,0.26198439241917504,525,58.52842809364549,0.10266288472122265,0.06580302837870261,0.0,target_cif,O2_arterial_saturation,12
0.22,897,0.26198439241917504,501,55.852842809364546,0.094017094017094,0.05382614412714748,0.0,target_cif,O2_arterial_saturation,12
0.23,897,0.26198439241917504,472,52.61984392419175,0.0904023512719165,0.04153817197295459,0.0,target_cif,O2_arterial_saturation,12
0.24,897,0.26198439241917504,443,49.38684503901895,0.08607639500088012,0.02892683213049349,0.0,target_cif,O2_arterial_saturation,12
0.25,897,0.26198439241917504,421,46.93422519509476,0.07989594946116685,0.015979189892233403,0.0,target_cif,O2_arterial_saturation,12
0.26,897,0.26198439241917504,399,44.48160535117057,0.07571785832655395,0.0026816113772635264,0.0,target_cif,O2_arterial_saturation,12
0.27,897,0.26198439241917504,370,41.24860646599777,0.07345642247369465,-0.010980284357294479,0.0,target_cif,O2_arterial_saturation,12
0.28,897,0.26198439241917504,345,38.46153846153846,0.06874767744332962,-0.025021677195590286,0.0,target_cif,O2_arterial_saturation,12
0.29,897,0.26198439241917504,324,36.12040133779264,0.06444015262141412,-0.03945860222651404,0.0,target_cif,O2_arterial_saturation,12
0.3,897,0.26198439241917504,310,34.55964325529543,0.06688963210702342,-0.05430801082974995,0.0,target_cif,O2_arterial_saturation,12
0.31,897,0.26198439241917504,290,32.32998885172798,0.059942158240834986,-0.0695878370736594,0.0,target_cif,O2_arterial_saturation,12
0.32,897,0.26198439241917504,276,30.76923076923077,0.0552167355236409,-0.08531706997180144,0.0,target_cif,O2_arterial_saturation,12
0.33,897,0.26198439241917504,257,28.651059085841695,0.05023378092813521,-0.10151583221018656,0.0,target_cif,O2_arterial_saturation,12
0.34,897,0.26198439241917504,233,25.975473801560756,0.043545826154521794,-0.11820546603155302,0.0,target_cif,O2_arterial_saturation,12
0.35,897,0.26198439241917504,217,24.1917502787068,0.03953348769402282,-0.135408627047423,0.0,target_cif,O2_arterial_saturation,12
0.36,897,0.26198439241917504,203,22.630992196209586,0.03295707915273133,-0.15314938684503898,0.0,target_cif,O2_arterial_saturation,12
0.37,897,0.26198439241917504,189,21.070234113712374,0.030206508467378032,-0.17145334536638884,0.0,target_cif,O2_arterial_saturation,12
0.38,897,0.26198439241917504,179,19.95540691192865,0.02873377207178049,-0.1903477541626209,0.0,target_cif,O2_arterial_saturation,12
0.39,897,0.26198439241917504,166,18.50613154960981,0.02423378474697077,-0.20986165177184424,0.0,target_cif,O2_arterial_saturation,12
0.4,897,0.26198439241917504,149,16.61092530657748,0.01932367149758453,-0.23002601263470834,0.0,target_cif,O2_arterial_saturation,12
0.41,897,0.26198439241917504,134,14.938684503901895,0.015229673298943758,-0.2508739111539404,0.0,target_cif,O2_arterial_saturation,12
0.42,897,0.26198439241917504,128,14.269788182831661,0.01583823472878946,-0.2724407027255602,0.0,target_cif,O2_arterial_saturation,12
0.43,897,0.26198439241917504,118,13.154960981047937,0.014199378043771652,-0.29476422382600864,0.0,target_cif,O2_arterial_saturation,12
0.44,897,0.26198439241917504,107,11.928651059085842,0.009794553272814144,-0.31788501353718746,0.0,target_cif,O2_arterial_saturation,12
0.45,897,0.26198439241917504,102,11.37123745819398,0.006283571500962815,-0.34184655923786356,0.0,target_cif,O2_arterial_saturation,12
0.46,897,0.26198439241917504,94,10.479375696767,0.00363351087988769,-0.3666955695941203,0.0,target_cif,O2_arterial_saturation,12
0.47,897,0.26198439241917504,88,9.810479375696767,0.0013462064323426087,-0.39248227845438666,0.0,target_cif,O2_arterial_saturation,12
0.48,897,0.26198439241917504,74,8.249721293199554,0.0010290712631849802,-0.4192607838092788,0.0,target_cif,O2_arterial_saturation,12
0.49,897,0.26198439241917504,71,7.915273132664437,0.00045904649485212223,-0.4470894266290685,0.0,target_cif,O2_arterial_saturation,12
0.5,897,0.26198439241917504,63,7.023411371237458,0.0011148272017837205,-0.4760312151616499,0.0,target_cif,O2_arterial_saturation,12
0.01,788,0.47588832487309646,788,100.0,0.4705942675485823,0.4705942675485823,0.0,target_cif,O2_arterial_saturation,24
0.02,788,0.47588832487309646,788,100.0,0.46519216823785353,0.46519216823785353,0.0,target_cif,O2_arterial_saturation,24
0.03,788,0.47588832487309646,788,100.0,0.4596786854361819,0.4596786854361819,0.0,target_cif,O2_arterial_saturation,24
0.04,788,0.47588832487309646,788,100.0,0.45405033840947545,0.45405033840947545,0.0,target_cif,O2_arterial_saturation,24
0.05,788,0.47588832487309646,788,100.0,0.4483034998664173,0.4483034998664173,0.0,target_cif,O2_arterial_saturation,24
0.06,788,0.47588832487309646,788,100.0,0.44243438816286856,0.44243438816286856,0.0,target_cif,O2_arterial_saturation,24
0.07,788,0.47588832487309646,788,100.0,0.4364390590033295,0.4364390590033295,0.0,target_cif,O2_arterial_saturation,24
0.08,788,0.47588832487309646,788,100.0,0.4303133966011918,0.43031339660119183,0.0,target_cif,O2_arterial_saturation,24
0.09,788,0.47588832487309646,788,100.0,0.42405310425614995,0.42405310425614995,0.0,target_cif,O2_arterial_saturation,24
0.1,788,0.47588832487309646,788,100.0,0.4176536943034405,0.4176536943034405,0.0,target_cif,O2_arterial_saturation,24
0.11,788,0.47588832487309646,787,99.8730964467005,0.41126732447384934,0.41111047738550166,0.0,target_cif,O2_arterial_saturation,24
0.12,788,0.47588832487309646,787,99.8730964467005,0.4045916012921089,0.40441855099215507,0.0,target_cif,O2_arterial_saturation,24
0.13,788,0.47588832487309646,786,99.74619289340102,0.397952039208822,0.3975727872104557,0.0,target_cif,O2_arterial_saturation,24
0.14,788,0.47588832487309646,784,99.49238578680203,0.39139416833903906,0.39056781961987963,0.0,target_cif,O2_arterial_saturation,24
0.15,788,0.47588832487309646,782,99.23857868020305,0.383248730964467,0.3833980292624664,0.0,target_cif,O2_arterial_saturation,24
0.16,788,0.47588832487309646,780,98.98477157360406,0.37496978486826205,0.3760575296108291,0.0,target_cif,O2_arterial_saturation,24
0.17,788,0.47588832487309646,777,98.60406091370558,0.3683413858479604,0.3685401504495138,0.0,target_cif,O2_arterial_saturation,24
0.18,788,0.47588832487309646,770,97.71573604060913,0.3612108456109942,0.36083942057694696,0.0,target_cif,O2_arterial_saturation,24
0.19,788,0.47588832487309646,764,96.95431472081218,0.3538259071253995,0.352948549226045,0.0,target_cif,O2_arterial_saturation,24
0.2,788,0.47588832487309646,762,96.7005076142132,0.3467639593908629,0.3448604060913706,0.0,target_cif,O2_arterial_saturation,24
0.21,788,0.47588832487309646,756,95.93908629441624,0.3393304632782883,0.3365674998393626,0.0,target_cif,O2_arterial_saturation,24
0.22,788,0.47588832487309646,747,94.79695431472081,0.3313484316022387,0.3280619549655083,0.0,target_cif,O2_arterial_saturation,24
0.23,788,0.47588832487309646,739,93.78172588832487,0.3247247676181686,0.31933548684817725,0.0,target_cif,O2_arterial_saturation,24
0.24,788,0.47588832487309646,724,91.87817258883248,0.317659631311782,0.3103793748330217,0.0,target_cif,O2_arterial_saturation,24
0.25,788,0.47588832487309646,712,90.35532994923858,0.3130287648054146,0.30118443316412863,0.0,target_cif,O2_arterial_saturation,24
0.26,788,0.47588832487309646,690,87.56345177664974,0.30113870215393057,0.29174097955823847,0.0,target_cif,O2_arterial_saturation,24
0.27,788,0.47588832487309646,672,85.27918781725889,0.29997913914192337,0.28203880119602254,0.0,target_cif,O2_arterial_saturation,24
0.28,788,0.47588832487309646,649,82.36040609137056,0.28778905809362665,0.2720671178793006,0.0,target_cif,O2_arterial_saturation,24
0.29,788,0.47588832487309646,633,80.32994923857868,0.2724494173160792,0.2618145420747838,0.0,target_cif,O2_arterial_saturation,24
0.3,788,0.47588832487309646,617,78.2994923857868,0.26994198694706306,0.25126903553299496,0.0,target_cif,O2_arterial_saturation,24
0.31,788,0.47588832487309646,599,76.01522842639594,0.26357316265725006,0.2404178621349224,0.0,target_cif,O2_arterial_saturation,24
0.32,788,0.47588832487309646,574,72.84263959390863,0.2562705285159749,0.22924753657808303,0.0,target_cif,O2_arterial_saturation,24
0.33,788,0.47588832487309646,556,70.55837563451777,0.24153344950375025,0.21774376846730814,0.0,target_cif,O2_arterial_saturation,24
0.34,788,0.47588832487309646,538,68.2741116751269,0.23473311798184893,0.20589140132287342,0.0,target_cif,O2_arterial_saturation,24
0.35,788,0.47588832487309646,517,65.60913705583756,0.22461928934010156,0.19367434595861,0.0,target_cif,O2_arterial_saturation,24
0.36,788,0.47588832487309646,500,63.45177664974619,0.2141497461928934,0.18107550761421326,0.0,target_cif,O2_arterial_saturation,24
0.37,788,0.47588832487309646,478,60.65989847715736,0.2037305615985819,0.16807670614777215,0.0,target_cif,O2_arterial_saturation,24
0.38,788,0.47588832487309646,456,57.868020304568525,0.18773538562305547,0.1546585885049943,0.0,target_cif,O2_arterial_saturation,24
0.39,788,0.47588832487309646,438,55.58375634517766,0.1792876757926271,0.14080053257884667,0.0,target_cif,O2_arterial_saturation,24
0.4,788,0.47588832487309646,421,53.4263959390863,0.17258883248730963,0.12648054145516074,0.0,target_cif,O2_arterial_saturation,24
0.41,788,0.47588832487309646,397,50.380710659898476,0.1639636926783103,0.11167512690355347,0.0,target_cif,O2_arterial_saturation,24
0.42,788,0.47588832487309646,380,48.223350253807105,0.15403465779800457,0.09635918081568362,0.0,target_cif,O2_arterial_saturation,24
0.43,788,0.47588832487309646,367,46.5736040609137,0.1473639682963755,0.08050583311069565,0.0,target_cif,O2_arterial_saturation,24
0.44,788,0.47588832487309646,342,43.401015228426395,0.1371464829586657,0.06408629441624375,0.0,target_cif,O2_arterial_saturation,24
0.45,788,0.47588832487309646,325,41.243654822335024,0.130941393631749,0.047069681587448176,0.0,target_cif,O2_arterial_saturation,24
0.46,788,0.47588832487309646,309,39.213197969543145,0.1289246098890769,0.02942282383906758,0.0,target_cif,O2_arterial_saturation,24
0.47,788,0.47588832487309646,294,37.30964467005076,0.11928934010152285,0.011110046930370765,0.0,target_cif,O2_arterial_saturation,24
0.48,788,0.47588832487309646,277,35.15228426395939,0.10991800078094498,-0.007907067551737479,0.0,target_cif,O2_arterial_saturation,24
0.49,788,0.47588832487309646,256,32.48730964467005,0.0959490395142829,-0.0276699512292225,0.0,target_cif,O2_arterial_saturation,24
0.5,788,0.47588832487309646,240,30.456852791878173,0.09137055837563453,-0.04822335025380703,0.0,target_cif,O2_arterial_saturation,24
0.01,701,0.6861626248216833,701,100.0,0.6829925503249327,0.6829925503249327,0.0,target_cif,O2_arterial_saturation,48
0.02,701,0.6861626248216833,701,100.0,0.6797577804302891,0.6797577804302891,0.0,target_cif,O2_arterial_saturation,48
0.03,701,0.6861626248216833,701,100.0,0.6764563142491581,0.6764563142491581,0.0,target_cif,O2_arterial_saturation,48
0.04,701,0.6861626248216833,701,100.0,0.6730860675225868,0.6730860675225868,0.0,target_cif,O2_arterial_saturation,48
0.05,701,0.6861626248216833,701,100.0,0.6696448682333509,0.6696448682333509,0.0,target_cif,O2_arterial_saturation,48
0.06,701,0.6861626248216833,701,100.0,0.6661304519379609,0.6661304519379609,0.0,target_cif,O2_arterial_saturation,48
0.07,701,0.6861626248216833,701,100.0,0.662540456797509,0.662540456797509,0.0,target_cif,O2_arterial_saturation,48
0.08,701,0.6861626248216833,701,100.0,0.6588724182844384,0.6588724182844384,0.0,target_cif,O2_arterial_saturation,48
0.09,701,0.6861626248216833,701,100.0,0.6551237635403113,0.6551237635403113,0.0,target_cif,O2_arterial_saturation,48
0.1,701,0.6861626248216833,701,100.0,0.6512918053574259,0.6512918053574259,0.0,target_cif,O2_arterial_saturation,48
0.11,701,0.6861626248216833,701,100.0,0.6473737357547004,0.6473737357547004,0.0,target_cif,O2_arterial_saturation,48
0.12,701,0.6861626248216833,701,100.0,0.6433666191155493,0.6433666191155493,0.0,target_cif,O2_arterial_saturation,48
0.13,701,0.6861626248216833,701,100.0,0.6392673848525096,0.6392673848525096,0.0,target_cif,O2_arterial_saturation,48
0.14,701,0.6861626248216833,701,100.0,0.6350728195600969,0.6350728195600969,0.0,target_cif,O2_arterial_saturation,48
0.15,701,0.6861626248216833,701,100.0,0.6307795586137451,0.6307795586137451,0.0,target_cif,O2_arterial_saturation,48
0.16,701,0.6861626248216833,701,100.0,0.6263840771686706,0.6263840771686706,0.0,target_cif,O2_arterial_saturation,48
0.17,701,0.6861626248216833,701,100.0,0.6218826805080522,0.6218826805080522,0.0,target_cif,O2_arterial_saturation,48
0.18,701,0.6861626248216833,701,100.0,0.6172714936849797,0.6172714936849797,0.0,target_cif,O2_arterial_saturation,48
0.19,701,0.6861626248216833,701,100.0,0.61254645039714,0.61254645039714,0.0,target_cif,O2_arterial_saturation,48
0.2,701,0.6861626248216833,701,100.0,0.6077032810271041,0.6077032810271041,0.0,target_cif,O2_arterial_saturation,48
0.21,701,0.6861626248216833,700,99.85734664764622,0.6031167048881345,0.6027374997742827,0.0,target_cif,O2_arterial_saturation,48
0.22,701,0.6861626248216833,700,99.85734664764622,0.5980467464062329,0.5976443907970299,0.0,target_cif,O2_arterial_saturation,48
0.23,701,0.6861626248216833,700,99.85734664764622,0.5928451006910351,0.5924189932749134,0.0,target_cif,O2_arterial_saturation,48
0.24,701,0.6861626248216833,700,99.85734664764622,0.5875065695622794,0.5870560852916886,0.0,target_cif,O2_arterial_saturation,48
0.25,701,0.6861626248216833,696,99.2867332382311,0.5820256776034237,0.5815501664289111,0.0,target_cif,O2_arterial_saturation,48
0.26,701,0.6861626248216833,692,98.71611982881598,0.5746231252650654,0.5758954389482207,0.0,target_cif,O2_arterial_saturation,48
0.27,701,0.6861626248216833,690,98.43081312410841,0.5680730072499169,0.5700857874269635,0.0,target_cif,O2_arterial_saturation,48
0.28,701,0.6861626248216833,689,98.28815977175464,0.5608654303376129,0.5641147566967823,0.0,target_cif,O2_arterial_saturation,48
0.29,701,0.6861626248216833,688,98.14550641940086,0.5555042092784955,0.5579755279178639,0.0,target_cif,O2_arterial_saturation,48
0.3,701,0.6861626248216833,685,97.71754636233952,0.5492154065620541,0.5516608926024047,0.0,target_cif,O2_arterial_saturation,48
0.31,701,0.6861626248216833,682,97.28958630527818,0.5428683661022555,0.5451632243792512,0.0,target_cif,O2_arterial_saturation,48
0.32,701,0.6861626248216833,680,97.00427960057061,0.5357892086934631,0.5384744482671814,0.0,target_cif,O2_arterial_saturation,48
0.33,701,0.6861626248216833,675,96.2910128388017,0.5243042987629611,0.5315860071965423,0.0,target_cif,O2_arterial_saturation,48
0.34,701,0.6861626248216833,674,96.14835948644793,0.5183936367959192,0.524488825487399,0.0,target_cif,O2_arterial_saturation,48
0.35,701,0.6861626248216833,667,95.14978601997147,0.5037858005047733,0.5171732689564359,0.0,target_cif,O2_arterial_saturation,48
0.36,701,0.6861626248216833,658,93.86590584878745,0.492867332382311,0.5096291012838802,0.0,target_cif,O2_arterial_saturation,48
0.37,701,0.6861626248216833,652,93.00998573466477,0.48628942780155326,0.5018454362248942,0.0,target_cif,O2_arterial_saturation,48
0.38,701,0.6861626248216833,644,91.86875891583452,0.47692236896599327,0.4938106851962634,0.0,target_cif,O2_arterial_saturation,48
0.39,701,0.6861626248216833,638,91.01283880171184,0.47047543322186103,0.48551249970767757,0.0,target_cif,O2_arterial_saturation,48
0.4,701,0.6861626248216833,631,90.01426533523538,0.46029481692819785,0.4769377080361389,0.0,target_cif,O2_arterial_saturation,48
0.41,701,0.6861626248216833,624,89.01569186875892,0.45010759447762283,0.4680722454604803,0.0,target_cif,O2_arterial_saturation,48
0.42,701,0.6861626248216833,616,87.87446504992867,0.44340597176447444,0.4589010772787644,0.0,target_cif,O2_arterial_saturation,48
0.43,701,0.6861626248216833,600,85.59201141226819,0.42295467627699784,0.4494081137222515,0.0,target_cif,O2_arterial_saturation,48
0.44,701,0.6861626248216833,589,84.0228245363766,0.41481556959445687,0.4395761157530059,0.0,target_cif,O2_arterial_saturation,48
0.45,701,0.6861626248216833,578,82.45363766048501,0.40954480612112565,0.4293865905848788,0.0,target_cif,O2_arterial_saturation,48
0.46,701,0.6861626248216833,570,81.31241084165478,0.4010144238389602,0.4188196755957099,0.0,target_cif,O2_arterial_saturation,48
0.47,701,0.6861626248216833,559,79.74322396576319,0.38293004602589287,0.40785400909751574,0.0,target_cif,O2_arterial_saturation,48
0.48,701,0.6861626248216833,549,78.3166904422254,0.3744101832546911,0.39646658619554487,0.0,target_cif,O2_arterial_saturation,48
0.49,701,0.6861626248216833,540,77.03281027104137,0.3647450420967246,0.3846325976895752,0.0,target_cif,O2_arterial_saturation,48
0.5,701,0.6861626248216833,523,74.6077032810271,0.3552068473609129,0.37232524964336666,0.0,target_cif,O2_arterial_saturation,48
0.01,352,0.17329545454545456,352,100.0,0.16494490358126723,0.16494490358126723,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.02,352,0.17329545454545456,352,100.0,0.1564239332096475,0.1564239332096475,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.03,352,0.17329545454545456,352,100.0,0.14772727272727273,0.14772727272727273,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.04,352,0.17329545454545456,352,100.0,0.13884943181818182,0.13884943181818182,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.05,352,0.17329545454545456,348,98.86363636363636,0.13038277511961724,0.12978468899521534,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.06,352,0.17329545454545456,346,98.29545454545455,0.12161508704061896,0.12052707930367507,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.07,352,0.17329545454545456,334,94.88636363636364,0.11491935483870969,0.11107038123167157,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.08,352,0.17329545454545456,324,92.04545454545455,0.10832509881422926,0.10140810276679843,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.09,352,0.17329545454545456,305,86.64772727272727,0.09537337662337662,0.09153346653346656,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.1,352,0.17329545454545456,283,80.39772727272727,0.09059343434343432,0.08143939393939395,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.11,352,0.17329545454545456,272,77.27272727272727,0.0832482124616956,0.07111848825331973,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.12,352,0.17329545454545456,251,71.30681818181819,0.07709194214876033,0.06056301652892565,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.13,352,0.17329545454545456,232,65.9090909090909,0.06805120167189134,0.04976489028213167,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.14,352,0.17329545454545456,214,60.79545454545455,0.05298625792811838,0.03871564482029599,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.15,352,0.17329545454545456,198,56.25,0.05113636363636363,0.027406417112299464,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.16,352,0.17329545454545456,186,52.84090909090909,0.04816017316017315,0.01582792207792208,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.17,352,0.17329545454545456,171,48.57954545454545,0.03741100766703176,0.003970427163198259,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.18,352,0.17329545454545456,160,45.45454545454545,0.03187361419068736,-0.008176274944567574,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.19,352,0.17329545454545456,148,42.04545454545455,0.034652076318742994,-0.0206228956228956,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.2,352,0.17329545454545456,145,41.19318181818182,0.03196022727272728,-0.033380681818181795,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.21,352,0.17329545454545456,135,38.35227272727273,0.031106156501726143,-0.04646144994246257,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.22,352,0.17329545454545456,124,35.22727272727273,0.02447552447552448,-0.05987762237762234,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.23,352,0.17329545454545456,114,32.38636363636363,0.021325265643447472,-0.07364226682408498,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.24,352,0.17329545454545456,103,29.261363636363637,0.015998803827751193,-0.08776913875598083,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.25,352,0.17329545454545456,98,27.84090909090909,0.009469696969696975,-0.10227272727272721,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.26,352,0.17329545454545456,92,26.136363636363637,0.004146191646191649,-0.11716830466830466,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.27,352,0.17329545454545456,83,23.579545454545453,0.006187733499377325,-0.1324719800747198,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.28,352,0.17329545454545456,73,20.738636363636363,0.002209595959595953,-0.1482007575757576,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.29,352,0.17329545454545456,66,18.75,-0.0005601792573623546,-0.16437259923175415,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.3,352,0.17329545454545456,64,18.181818181818183,-0.000811688311688312,-0.18100649350649348,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.31,352,0.17329545454545456,62,17.613636363636363,-0.0009057971014492794,-0.19812252964426877,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.32,352,0.17329545454545456,57,16.193181818181817,-0.0010026737967914479,-0.21574197860962566,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.33,352,0.17329545454545456,56,15.909090909090908,-0.006275440976933527,-0.23388738127544104,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.34,352,0.17329545454545456,51,14.488636363636363,-0.001463498622589543,-0.2525826446280992,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.35,352,0.17329545454545456,49,13.920454545454545,-0.0006555944055944077,-0.27185314685314677,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.36,352,0.17329545454545456,47,13.352272727272727,-0.004083806818181823,-0.2917258522727272,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.37,352,0.17329545454545456,46,13.068181818181818,-0.0045995670995670965,-0.3122294372294372,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.38,352,0.17329545454545456,41,11.647727272727273,-0.011821847507331375,-0.33339442815249265,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.39,352,0.17329545454545456,39,11.079545454545455,-0.010292473919523107,-0.35525335320417284,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.4,352,0.17329545454545456,37,10.511363636363637,-0.013257575757575767,-0.37784090909090906,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.41,352,0.17329545454545456,33,9.375,-0.0218124036979969,-0.40119414483821236,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.42,352,0.17329545454545456,29,8.238636363636363,-0.020474137931034475,-0.4253526645768023,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.43,352,0.17329545454545456,27,7.670454545454546,-0.02297647527910685,-0.45035885167464096,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.44,352,0.17329545454545456,27,7.670454545454546,-0.024756493506493508,-0.4762581168831168,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.45,352,0.17329545454545456,25,7.1022727272727275,-0.021952479338842975,-0.5030991735537189,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.46,352,0.17329545454545456,25,7.1022727272727275,-0.023674242424242428,-0.5309343434343433,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.47,352,0.17329545454545456,22,6.25,-0.02862349914236706,-0.5598198970840479,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.48,352,0.17329545454545456,17,4.829545454545454,-0.022727272727272724,-0.5898164335664334,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.49,352,0.17329545454545456,16,4.545454545454546,-0.021390374331550794,-0.6209893048128341,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.5,352,0.17329545454545456,16,4.545454545454546,-0.022727272727272724,-0.6534090909090908,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.01,307,0.34201954397394135,307,100.0,0.3353732767413549,0.3353732767413549,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.02,307,0.34201954397394135,307,100.0,0.32859137140198097,0.32859137140198097,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.03,307,0.34201954397394135,307,100.0,0.32166963296282614,0.32166963296282614,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.04,307,0.34201954397394135,307,100.0,0.31460369163952223,0.31460369163952223,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.05,307,0.34201954397394135,307,100.0,0.30738899365678035,0.30738899365678035,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.06,307,0.34201954397394135,307,100.0,0.30002079146163974,0.30002079146163974,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.07,307,0.34201954397394135,307,100.0,0.29249413330531326,0.29249413330531326,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.08,307,0.34201954397394135,307,100.0,0.28480385214558845,0.28480385214558845,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.09,307,0.34201954397394135,307,100.0,0.276944553817518,0.276944553817518,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.1,307,0.34201954397394135,307,100.0,0.2689106044154904,0.26891060441549036,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.11,307,0.34201954397394135,307,100.0,0.2606961168246532,0.2606961168246532,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.12,307,0.34201954397394135,305,99.3485342019544,0.2531832987859046,0.2522949363340243,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.13,307,0.34201954397394135,303,98.6970684039088,0.24564753453891947,0.24370062525740382,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.14,307,0.34201954397394135,301,98.0456026058632,0.23808802363457313,0.23490644648132714,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.15,307,0.34201954397394135,299,97.39413680781759,0.23050392795554703,0.2259053458516957,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.16,307,0.34201954397394135,295,96.09120521172639,0.22413525670854656,0.21668993330231112,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.17,307,0.34201954397394135,291,94.78827361563518,0.21792708292453197,0.20725246261920643,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.18,307,0.34201954397394135,287,93.48534201954398,0.21188527846190514,0.19758480972431872,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.19,307,0.34201954397394135,280,91.20521172638436,0.20428680580689265,0.18767844935054487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.2,307,0.34201954397394135,275,89.57654723127035,0.18729641693811072,0.17752442996742668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.21,307,0.34201954397394135,259,84.36482084690553,0.1798128066630932,0.1671133468024574,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.22,307,0.34201954397394135,248,80.78175895765472,0.17305604276288314,0.1564353127871043,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.23,307,0.34201954397394135,243,79.15309446254072,0.1696772283091501,0.14547992723888487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.24,307,0.34201954397394135,234,76.2214983713355,0.1578947368421053,0.13423624207097545,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.25,307,0.34201954397394135,227,73.9413680781759,0.15309446254071665,0.12269272529858846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.26,307,0.34201954397394135,221,71.9869706840391,0.1388326437186372,0.11083722158640721,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.27,307,0.34201954397394135,215,70.03257328990227,0.1291776359823301,0.09865690955334427,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.28,307,0.34201954397394135,203,66.12377850162866,0.12739775606225115,0.08613825551936294,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.29,307,0.34201954397394135,186,60.586319218241044,0.11038216268293802,0.07326696334357935,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.3,307,0.34201954397394135,172,56.02605863192182,0.0949278734295021,0.06002791996277329,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.31,307,0.34201954397394135,164,53.420195439739416,0.08572912240947925,0.046405136194117846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.32,307,0.34201954397394135,157,51.14006514657981,0.0802835792297375,0.032381682314619575,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.33,307,0.34201954397394135,147,47.88273615635179,0.08503087170013124,0.01793961787155418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.34,307,0.34201954397394135,140,45.60260586319218,0.06613364919553844,0.003059915112032241,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.35,307,0.34201954397394135,134,43.648208469055376,0.060636431971936855,-0.012277624655474828,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.36,307,0.34201954397394135,132,42.99674267100977,0.05333876221498371,-0.02809446254071668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.37,307,0.34201954397394135,126,41.042345276872965,0.05366837288661394,-0.04441342226358519,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.38,307,0.34201954397394135,119,38.762214983713356,0.040874225070925696,-0.061258800042030104,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.39,307,0.34201954397394135,116,37.785016286644954,0.03609761307203502,-0.07865648528862079,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.4,307,0.34201954397394135,110,35.83061889250814,0.03257328990228009,-0.09663409337676448,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.41,307,0.34201954397394135,107,34.85342019543974,0.0228013029315961,-0.11522111190857387,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.42,307,0.34201954397394135,101,32.899022801302934,0.014489497922048789,-0.13444906211389418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.43,307,0.34201954397394135,96,31.270358306188925,0.009829133093319647,-0.15435167723869936,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.44,307,0.34201954397394135,89,28.990228013029316,0.004885993485342022,-0.17496510004653337,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.45,307,0.34201954397394135,84,27.36156351791531,0.0011844832691738222,-0.1963281018655612,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.46,307,0.34201954397394135,78,25.407166123778502,-0.005308239835927139,-0.21848232597418277,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.47,307,0.34201954397394135,70,22.80130293159609,-0.00553131337963246,-0.24147255853973332,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.48,307,0.34201954397394135,66,21.498371335504885,-0.004259584064144312,-0.2653470308193436,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.49,307,0.34201954397394135,61,19.86970684039088,0.0007025611547550742,-0.29015775691384044,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.5,307,0.34201954397394135,59,19.218241042345277,-0.0032573289902280145,-0.31596091205211735,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.01,257,0.5836575875486382,257,100.0,0.5794521086349881,0.5794521086349881,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.02,257,0.5836575875486382,257,100.0,0.5751608036210594,0.5751608036210594,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.03,257,0.5836575875486382,257,100.0,0.5707810180913796,0.5707810180913796,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.04,257,0.5836575875486382,257,100.0,0.5663099870298314,0.5663099870298314,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.05,257,0.5836575875486382,257,100.0,0.5617448289985665,0.5617448289985665,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.06,257,0.5836575875486382,257,100.0,0.5570825399453597,0.5570825399453597,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.07,257,0.5836575875486382,257,100.0,0.5523199866114389,0.5523199866114389,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.08,257,0.5836575875486382,257,100.0,0.5474538995093893,0.5474538995093893,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.09,257,0.5836575875486382,257,100.0,0.542480865438064,0.542480865438064,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.1,257,0.5836575875486382,257,100.0,0.5373973194984869,0.5373973194984869,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.11,257,0.5836575875486382,257,100.0,0.5321995365715035,0.5321995365715035,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.12,257,0.5836575875486382,257,100.0,0.5268836222143616,0.5268836222143616,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.13,257,0.5836575875486382,257,100.0,0.5214455029294691,0.5214455029294691,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.14,257,0.5836575875486382,257,100.0,0.5158809157542305,0.5158809157542305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.15,257,0.5836575875486382,257,100.0,0.5101853971160449,0.5101853971160449,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.16,257,0.5836575875486382,257,100.0,0.5043542708912359,0.5043542708912359,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.17,257,0.5836575875486382,257,100.0,0.49838263560076884,0.4983826356007689,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.18,257,0.5836575875486382,257,100.0,0.49226535066907096,0.49226535066907096,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.19,257,0.5836575875486382,257,100.0,0.4859970216649854,0.4859970216649854,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.2,257,0.5836575875486382,257,100.0,0.4795719844357977,0.47957198443579774,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.21,257,0.5836575875486382,257,100.0,0.4729842880362508,0.47298428803625087,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.22,257,0.5836575875486382,257,100.0,0.46622767634440787,0.4662276763444079,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.23,257,0.5836575875486382,256,99.61089494163424,0.46045783010763564,0.45929556824498463,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.24,257,0.5836575875486382,255,99.22178988326849,0.45463854187999186,0.45218103624820816,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.25,257,0.5836575875486382,255,99.22178988326849,0.44747081712062264,0.44487678339818426,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.26,257,0.5836575875486382,254,98.83268482490273,0.436218319486802,0.43737511830897047,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.27,257,0.5836575875486382,254,98.83268482490273,0.4286551889558126,0.4296679281488194,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.28,257,0.5836575875486382,253,98.44357976653697,0.42239515780371817,0.4217466493731086,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.29,257,0.5836575875486382,251,97.66536964980544,0.4176576971556969,0.4136022359839974,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.3,257,0.5836575875486382,250,97.27626459143968,0.41133963312951644,0.40522512506948305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.31,257,0.5836575875486382,248,96.49805447470817,0.4066993740483844,0.39660519934585237,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.32,257,0.5836575875486382,246,95.71984435797665,0.4021515220874342,0.38773174639505614,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.33,257,0.5836575875486382,245,95.3307392996109,0.39578372727800687,0.37859341425169873,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.34,257,0.5836575875486382,244,94.94163424124514,0.38344534842589306,0.36917816295248207,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.35,257,0.5836575875486382,242,94.16342412451363,0.37892846453157736,0.3594732116132895,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.36,257,0.5836575875486382,239,92.99610894941634,0.35846303501945526,0.3494649805447472,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.37,257,0.5836575875486382,234,91.05058365758755,0.3422889259465135,0.3391390278549812,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.38,257,0.5836575875486382,232,90.27237354085604,0.3378938119743944,0.3284799799171583,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.39,257,0.5836575875486382,224,87.15953307392996,0.32939975760668494,0.31747145499776747,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.4,257,0.5836575875486382,222,86.38132295719845,0.3255512321660181,0.30609597924773024,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.41,257,0.5836575875486382,212,82.49027237354086,0.3170876475631472,0.2943348941502343,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.42,257,0.5836575875486382,206,80.1556420233463,0.2916946196162619,0.2821682543942038,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.43,257,0.5836575875486382,201,78.21011673151752,0.2906000409584272,0.2695747149976109,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.44,257,0.5836575875486382,197,76.65369649805447,0.2801556420233463,0.2565314063368539,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.45,257,0.5836575875486382,191,74.31906614785993,0.2621153165900248,0.24301379554297853,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.46,257,0.5836575875486382,186,72.37354085603113,0.25536820867560167,0.22899553249747806,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.47,257,0.5836575875486382,180,70.03891050583658,0.24520960281917628,0.21444827839365693,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.48,257,0.5836575875486382,174,67.70428015564202,0.22807542651900628,0.19934151451661186,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.49,257,0.5836575875486382,170,66.147859922179,0.21896696421759368,0.18364232852674156,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.5,257,0.5836575875486382,165,64.2023346303502,0.20622568093385213,0.16731517509727634,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.01,227,0.8149779735682819,227,100.0,0.8131090642103858,0.8131090642103858,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.02,227,0.8149779735682819,227,100.0,0.8112020138451856,0.8112020138451856,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.03,227,0.8149779735682819,227,100.0,0.809255642853899,0.809255642853899,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.04,227,0.8149779735682819,227,100.0,0.8072687224669604,0.8072687224669604,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.05,227,0.8149779735682819,227,100.0,0.8052399721771389,0.8052399721771389,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.06,227,0.8149779735682819,227,100.0,0.803168056987534,0.803168056987534,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.07,227,0.8149779735682819,227,100.0,0.8010515844820236,0.8010515844820236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.08,227,0.8149779735682819,227,100.0,0.7988891017046543,0.7988891017046543,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.09,227,0.8149779735682819,227,100.0,0.7966790918332769,0.7966790918332769,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.1,227,0.8149779735682819,227,100.0,0.7944199706314243,0.7944199706314243,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.11,227,0.8149779735682819,227,100.0,0.7921100826609909,0.7921100826609909,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.12,227,0.8149779735682819,227,100.0,0.789747697236684,0.789747697236684,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.13,227,0.8149779735682819,227,100.0,0.7873310041014735,0.7873310041014735,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.14,227,0.8149779735682819,227,100.0,0.7848581088003278,0.7848581088003278,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.15,227,0.8149779735682819,227,100.0,0.7823270277273905,0.7823270277273905,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.16,227,0.8149779735682819,227,100.0,0.7797356828193832,0.7797356828193832,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.17,227,0.8149779735682819,227,100.0,0.7770818958653999,0.7770818958653999,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.18,227,0.8149779735682819,227,100.0,0.7743633824003439,0.7743633824003439,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.19,227,0.8149779735682819,227,100.0,0.7715777451460271,0.7715777451460271,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.2,227,0.8149779735682819,227,100.0,0.7687224669603524,0.7687224669603524,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.21,227,0.8149779735682819,227,100.0,0.7657949032509898,0.7657949032509898,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.22,227,0.8149779735682819,227,100.0,0.7627922738054896,0.7627922738054896,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.23,227,0.8149779735682819,227,100.0,0.7597116539847818,0.7597116539847818,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.24,227,0.8149779735682819,227,100.0,0.7565499652214236,0.7565499652214236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.25,227,0.8149779735682819,227,100.0,0.7533039647577092,0.7533039647577092,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.26,227,0.8149779735682819,227,100.0,0.7499702345517324,0.7499702345517324,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.27,227,0.8149779735682819,227,100.0,0.7465451692716191,0.7465451692716191,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.28,227,0.8149779735682819,227,100.0,0.7430249632892805,0.7430249632892805,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.29,227,0.8149779735682819,227,100.0,0.739405596575045,0.739405596575045,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.3,227,0.8149779735682819,227,100.0,0.7356828193832599,0.7356828193832599,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.31,227,0.8149779735682819,227,100.0,0.7318521356062058,0.7318521356062058,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.32,227,0.8149779735682819,226,99.55947136563877,0.7235034983156258,0.7279087846592381,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.33,227,0.8149779735682819,226,99.55947136563877,0.719442435400092,0.7238477217437044,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.34,227,0.8149779735682819,225,99.11894273127753,0.7175276999065545,0.7196635963155786,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.35,227,0.8149779735682819,225,99.11894273127753,0.7133175194849204,0.7153507285665877,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.36,227,0.8149779735682819,225,99.11894273127753,0.7089757709251101,0.7109030837004405,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.37,227,0.8149779735682819,225,99.11894273127753,0.7044961890776869,0.7063142437591777,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.38,227,0.8149779735682819,225,99.11894273127753,0.6998721045900241,0.7015773767230354,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.39,227,0.8149779735682819,225,99.11894273127753,0.695096410774897,0.696685202570954,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.4,227,0.8149779735682819,225,99.11894273127753,0.6901615271659324,0.6916299559471366,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.41,227,0.8149779735682819,225,99.11894273127753,0.6850593593668335,0.6864033450309863,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.42,227,0.8149779735682819,225,99.11894273127753,0.6797812547470758,0.6809965061522103,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.43,227,0.8149779735682819,225,99.11894273127753,0.6743179534739934,0.6753999536285649,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.44,227,0.8149779735682819,224,98.6784140969163,0.672120830711139,0.6696035242290749,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.45,227,0.8149779735682819,222,97.79735682819383,0.657589106928314,0.6635963155786945,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.46,227,0.8149779735682819,221,97.3568281938326,0.6554087126774352,0.6573666177190407,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.47,227,0.8149779735682819,221,97.3568281938326,0.6494057019366637,0.6509018369212867,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.48,227,0.8149779735682819,219,96.47577092511013,0.6343612334801761,0.6441884107082345,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.49,227,0.8149779735682819,217,95.59471365638767,0.6277101148829576,0.6372117128789843,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.5,227,0.8149779735682819,215,94.7136563876652,0.6211453744493391,0.6299559471365639,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.01,1449,0.06556245686680469,1166,80.46928916494134,0.05809649287910157,0.05612369380485322,0.0,target_cif,heart_rate,6
0.02,1449,0.06556245686680469,865,59.69634230503796,0.051196462021661664,0.04649230292531091,0.0,target_cif,heart_rate,6
0.03,1449,0.06556245686680469,659,45.47964113181504,0.04640953946198231,0.03666232666680896,0.0,target_cif,heart_rate,6
0.04,1449,0.06556245686680469,537,37.060041407867494,0.04206924315619968,0.02662755923625488,0.0,target_cif,heart_rate,6
0.05,1449,0.06556245686680469,445,30.710835058661146,0.03686753114670734,0.016381533544004935,0.0,target_cif,heart_rate,6
0.06,1449,0.06556245686680469,380,26.224982746721878,0.03245084651190109,0.005917507305111376,0.0,target_cif,heart_rate,6
0.07,1449,0.06556245686680469,326,22.498274672187716,0.029816632902186897,-0.0047715517561240095,0.0,target_cif,heart_rate,6
0.08,1449,0.06556245686680469,297,20.496894409937887,0.027935307708464613,-0.015692981666516642,0.0,target_cif,heart_rate,6
0.09,1449,0.06556245686680469,263,18.150448585231192,0.023760228729172835,-0.026854443003511322,0.0,target_cif,heart_rate,6
0.1,1449,0.06556245686680469,228,15.734989648033126,0.0239245456636761,-0.03826393681466146,0.0,target_cif,heart_rate,6
0.11,1449,0.06556245686680469,206,14.216701173222912,0.021200207814765705,-0.04992982374516326,0.0,target_cif,heart_rate,6
0.12,1449,0.06556245686680469,183,12.629399585921325,0.01963736746345442,-0.06186084446954011,0.0,target_cif,heart_rate,6
0.13,1449,0.06556245686680469,166,11.456176673567978,0.01699150424787606,-0.07406614153240841,0.0,target_cif,heart_rate,6
0.14,1449,0.06556245686680469,151,10.420979986197377,0.011924823856067534,-0.08655528271301781,0.0,target_cif,heart_rate,6
0.15,1449,0.06556245686680469,140,9.66183574879227,0.011366865586814434,-0.0993382860390533,0.0,target_cif,heart_rate,6
0.16,1449,0.06556245686680469,124,8.557625948930296,0.00999046961779881,-0.11242564658713729,0.0,target_cif,heart_rate,6
0.17,1449,0.06556245686680469,108,7.453416149068323,0.008015498848395652,-0.12582836522071728,0.0,target_cif,heart_rate,6
0.18,1449,0.06556245686680469,98,6.763285024154589,0.006194347657762294,-0.13955797943072595,0.0,target_cif,heart_rate,6
0.19,1449,0.06556245686680469,88,6.073153899240856,0.007054673721340389,-0.15362659646073495,0.0,target_cif,heart_rate,6
0.2,1449,0.06556245686680469,82,5.659075224292615,0.005693581780538302,-0.16804692891649414,0.0,target_cif,heart_rate,6
0.21,1449,0.06556245686680469,69,4.761904761904762,0.005687029902770134,-0.18283233307999402,0.0,target_cif,heart_rate,6
0.22,1449,0.06556245686680469,64,4.416839199447895,0.004353134787917396,-0.19799685017076324,0.0,target_cif,heart_rate,6
0.23,1449,0.06556245686680469,60,4.140786749482402,0.004660625778638201,-0.21355525082233157,0.0,target_cif,heart_rate,6
0.24,1449,0.06556245686680469,54,3.7267080745341614,0.005484726308524935,-0.2295230830699938,0.0,target_cif,heart_rate,6
0.25,1449,0.06556245686680469,47,3.243616287094548,0.004830917874396136,-0.24591672417759375,0.0,target_cif,heart_rate,6
0.26,1449,0.06556245686680469,42,2.898550724637681,0.00287243765504635,-0.26275343666648016,0.0,target_cif,heart_rate,6
0.27,1449,0.06556245686680469,38,2.622498274672188,0.0035357402838046064,-0.2800514289495826,0.0,target_cif,heart_rate,6
0.28,1449,0.06556245686680469,36,2.484472049689441,0.002798865117705696,-0.2978299210183269,0.0,target_cif,heart_rate,6
0.29,1449,0.06556245686680469,34,2.346445824706694,0.003052129200322708,-0.3161092156805568,0.0,target_cif,heart_rate,6
0.3,1449,0.06556245686680469,32,2.2084195997239475,0.0023661638568470865,-0.33491077590456475,0.0,target_cif,heart_rate,6
0.31,1449,0.06556245686680469,25,1.725327812284334,0.001250237545133574,-0.3542573088886889,0.0,target_cif,heart_rate,6
0.32,1449,0.06556245686680469,20,1.3802622498274673,0.0016238379409734905,-0.3741728575488167,0.0,target_cif,heart_rate,6
0.33,1449,0.06556245686680469,18,1.2422360248447204,0.0010918492424008314,-0.39468290019879904,0.0,target_cif,heart_rate,6
0.34,1449,0.06556245686680469,15,1.0351966873706004,0.001986741117175899,-0.41581445929272026,0.0,target_cif,heart_rate,6
0.35,1449,0.06556245686680469,14,0.966183574879227,0.0011679142113924725,-0.4375962202049158,0.0,target_cif,heart_rate,6
0.36,1449,0.06556245686680469,13,0.8971704623878537,0.00034506556245686654,-0.4600586611456177,0.0,target_cif,heart_rate,6
0.37,1449,0.06556245686680469,10,0.6901311249137336,0.0003286338690065395,-0.48323419544951635,0.0,target_cif,heart_rate,6
0.38,1449,0.06556245686680469,7,0.4830917874396135,0.0014915737215877467,-0.507157327634186,0.0,target_cif,heart_rate,6
0.39,1449,0.06556245686680469,6,0.4140786749482402,0.0018780617497652424,-0.5318648248085168,0.0,target_cif,heart_rate,6
0.4,1449,0.06556245686680469,6,0.4140786749482402,0.001840349666436623,-0.5573959052219922,0.0,target_cif,heart_rate,6
0.41,1449,0.06556245686680469,4,0.27605244996549344,0.00042109695757448177,-0.5837924459884664,0.0,target_cif,heart_rate,6
0.42,1449,0.06556245686680469,4,0.27605244996549344,0.0003807619999524048,-0.6110992122986124,0.0,target_cif,heart_rate,6
0.43,1449,0.06556245686680469,4,0.27605244996549344,0.000339011780659378,-0.6393641107599916,0.0,target_cif,heart_rate,6
0.44,1449,0.06556245686680469,4,0.27605244996549344,0.0002957704821058859,-0.6686384698807059,0.0,target_cif,heart_rate,6
0.45,1449,0.06556245686680469,3,0.2070393374741201,-0.0004391743522178304,-0.698977351151264,0.0,target_cif,heart_rate,6
0.46,1449,0.06556245686680469,1,0.06901311249137336,-0.0005878894767783657,-0.7304398946911024,0.0,target_cif,heart_rate,6
0.47,1449,0.06556245686680469,0,0.0,0.0,-0.7630897040248966,0.0,target_cif,heart_rate,6
0.48,1449,0.06556245686680469,0,0.0,0.0,-0.7969952752561447,0.0,target_cif,heart_rate,6
0.49,1449,0.06556245686680469,0,0.0,0.0,-0.8322304767317553,0.0,target_cif,heart_rate,6
0.5,1449,0.06556245686680469,0,0.0,0.0,-0.8688750862663905,0.0,target_cif,heart_rate,6
0.01,1309,0.11764705882352941,1286,98.24293353705119,0.10891188431295383,0.10873440285204991,0.0,target_cif,heart_rate,12
0.02,1309,0.11764705882352941,1141,87.16577540106952,0.10225908545236276,0.09963985594237695,0.0,target_cif,heart_rate,12
0.03,1309,0.11764705882352941,1016,77.6165011459129,0.09491781717372984,0.09035779260157671,0.0,target_cif,heart_rate,12
0.04,1309,0.11764705882352941,915,69.90068754774637,0.08546600458365164,0.08088235294117646,0.0,target_cif,heart_rate,12
0.05,1309,0.11764705882352941,801,61.19174942704355,0.0771581359816654,0.07120743034055727,0.0,target_cif,heart_rate,12
0.06,1309,0.11764705882352941,707,54.01069518716577,0.07442744989678657,0.061326658322903634,0.0,target_cif,heart_rate,12
0.07,1309,0.11764705882352941,619,47.28800611153552,0.06873013134872716,0.05123339658444022,0.0,target_cif,heart_rate,12
0.08,1309,0.11764705882352941,556,42.47517188693659,0.06104892549905338,0.040920716112531966,0.0,target_cif,heart_rate,12
0.09,1309,0.11764705882352941,502,38.349885408708936,0.05693466197667878,0.030381383322559796,0.0,target_cif,heart_rate,12
0.1,1309,0.11764705882352941,457,34.91214667685256,0.054579407520583996,0.0196078431372549,0.0,target_cif,heart_rate,12
0.11,1309,0.11764705882352941,412,31.47440794499618,0.05122702809417945,0.008592200925313945,0.0,target_cif,heart_rate,12
0.12,1309,0.11764705882352941,374,28.571428571428573,0.04698242933537051,-0.002673796791443833,0.0,target_cif,heart_rate,12
0.13,1309,0.11764705882352941,343,26.203208556149733,0.042508539465943115,-0.01419878296146046,0.0,target_cif,heart_rate,12
0.14,1309,0.11764705882352941,308,23.529411764705884,0.04164371879830156,-0.025991792065663488,0.0,target_cif,heart_rate,12
0.15,1309,0.11764705882352941,286,21.84873949579832,0.03783759493102053,-0.03806228373702422,0.0,target_cif,heart_rate,12
0.16,1309,0.11764705882352941,259,19.78609625668449,0.03506857288369893,-0.050420168067226906,0.0,target_cif,heart_rate,12
0.17,1309,0.11764705882352941,239,18.258212375859436,0.031634559628889884,-0.06307583274273568,0.0,target_cif,heart_rate,12
0.18,1309,0.11764705882352941,223,17.03590527119939,0.030613575807263045,-0.07604017216642753,0.0,target_cif,heart_rate,12
0.19,1309,0.11764705882352941,203,15.508021390374331,0.030585971762442352,-0.08932461873638342,0.0,target_cif,heart_rate,12
0.2,1309,0.11764705882352941,180,13.750954927425516,0.027692895339954164,-0.10294117647058823,0.0,target_cif,heart_rate,12
0.21,1309,0.11764705882352941,164,12.52864782276547,0.025683921439692108,-0.11690245718540579,0.0,target_cif,heart_rate,12
0.22,1309,0.11764705882352941,147,11.229946524064172,0.020234667293490823,-0.13122171945701355,0.0,target_cif,heart_rate,12
0.23,1309,0.11764705882352941,144,11.000763941940413,0.017739327135813002,-0.14591291061879294,0.0,target_cif,heart_rate,12
0.24,1309,0.11764705882352941,132,10.084033613445378,0.017409834747296044,-0.1609907120743034,0.0,target_cif,heart_rate,12
0.25,1309,0.11764705882352941,125,9.549274255156607,0.017061370002546476,-0.17647058823529407,0.0,target_cif,heart_rate,12
0.26,1309,0.11764705882352941,115,8.78533231474408,0.015588545000309706,-0.19236883942766295,0.0,target_cif,heart_rate,12
0.27,1309,0.11764705882352941,106,8.097784568372804,0.01190912230396517,-0.20870265914585015,0.0,target_cif,heart_rate,12
0.28,1309,0.11764705882352941,95,7.257448433919022,0.012095747389865033,-0.22549019607843143,0.0,target_cif,heart_rate,12
0.29,1309,0.11764705882352941,85,6.4935064935064934,0.011136336736999536,-0.2427506213753107,0.0,target_cif,heart_rate,12
0.3,1309,0.11764705882352941,77,5.882352941176471,0.00971297609953072,-0.26050420168067234,0.0,target_cif,heart_rate,12
0.31,1309,0.11764705882352941,74,5.653170359052712,0.008923727593804318,-0.27877237851662406,0.0,target_cif,heart_rate,12
0.32,1309,0.11764705882352941,67,5.118411000763942,0.0073697928369208625,-0.2975778546712803,0.0,target_cif,heart_rate,12
0.33,1309,0.11764705882352941,57,4.354469060351414,0.00933833506265464,-0.31694468832309053,0.0,target_cif,heart_rate,12
0.34,1309,0.11764705882352941,51,3.896103896103896,0.008866356459939344,-0.33689839572192526,0.0,target_cif,heart_rate,12
0.35,1309,0.11764705882352941,46,3.514132925897632,0.006934242228359875,-0.35746606334841624,0.0,target_cif,heart_rate,12
0.36,1309,0.11764705882352941,46,3.514132925897632,0.006493506493506492,-0.3786764705882353,0.0,target_cif,heart_rate,12
0.37,1309,0.11764705882352941,39,2.9793735676088615,0.005541610583627388,-0.4005602240896359,0.0,target_cif,heart_rate,12
0.38,1309,0.11764705882352941,36,2.750190985485103,0.00409078587446709,-0.4231499051233396,0.0,target_cif,heart_rate,12
0.39,1309,0.11764705882352941,33,2.5210084033613445,0.00391989880900199,-0.446480231436837,0.0,target_cif,heart_rate,12
0.4,1309,0.11764705882352941,30,2.291825821237586,0.002546473134708427,-0.47058823529411764,0.0,target_cif,heart_rate,12
0.41,1309,0.11764705882352941,26,1.9862490450725745,0.00302987142468698,-0.49551345962113635,0.0,target_cif,heart_rate,12
0.42,1309,0.11764705882352941,25,1.9098548510313216,0.0032928531914333137,-0.5212981744421905,0.0,target_cif,heart_rate,12
0.43,1309,0.11764705882352941,24,1.8334606569900687,0.0022516183506895594,-0.5479876160990711,0.0,target_cif,heart_rate,12
0.44,1309,0.11764705882352941,21,1.6042780748663101,0.0010367783477027185,-0.5756302521008403,0.0,target_cif,heart_rate,12
0.45,1309,0.11764705882352941,17,1.2987012987012987,0.00048614487117160966,-0.60427807486631,0.0,target_cif,heart_rate,12
0.46,1309,0.11764705882352941,16,1.2223071046600458,-0.0005092946269416865,-0.6339869281045751,0.0,target_cif,heart_rate,12
0.47,1309,0.11764705882352941,12,0.9167303284950343,0.0019603038470963,-0.664816870144284,0.0,target_cif,heart_rate,12
0.48,1309,0.11764705882352941,9,0.6875477463712758,0.0039372392313568785,-0.6968325791855202,0.0,target_cif,heart_rate,12
0.49,1309,0.11764705882352941,7,0.5347593582887701,0.002351742836171902,-0.7301038062283736,0.0,target_cif,heart_rate,12
0.5,1309,0.11764705882352941,6,0.45836516424751717,0.0015278838808250573,-0.7647058823529411,0.0,target_cif,heart_rate,12
0.01,1029,0.24489795918367346,1029,100.0,0.2372706658420944,0.2372706658420944,0.0,target_cif,heart_rate,24
0.02,1029,0.24489795918367346,1024,99.51409135082605,0.2295868784831717,0.22948771345272803,0.0,target_cif,heart_rate,24
0.03,1029,0.24489795918367346,992,96.40427599611273,0.2226563674070512,0.22154428781822005,0.0,target_cif,heart_rate,24
0.04,1029,0.24489795918367346,949,92.22546161321671,0.21566245545837381,0.21343537414965985,0.0,target_cif,heart_rate,24
0.05,1029,0.24489795918367346,899,87.36637512147716,0.21078205718377574,0.20515574650912996,0.0,target_cif,heart_rate,24
0.06,1029,0.24489795918367346,856,83.18756073858114,0.20226205983913323,0.19669995657837602,0.0,target_cif,heart_rate,24
0.07,1029,0.24489795918367346,813,79.00874635568513,0.19341254166797286,0.18806232170287468,0.0,target_cif,heart_rate,24
0.08,1029,0.24489795918367346,777,75.51020408163265,0.18468753961211815,0.17923691215616683,0.0,target_cif,heart_rate,24
0.09,1029,0.24489795918367346,727,70.6511175898931,0.17574942064737983,0.17021753756447633,0.0,target_cif,heart_rate,24
0.1,1029,0.24489795918367346,694,67.444120505345,0.1636972249217147,0.16099773242630383,0.0,target_cif,heart_rate,24
0.11,1029,0.24489795918367346,650,63.16812439261419,0.15123224249571418,0.15157074065581289,0.0,target_cif,heart_rate,24
0.12,1029,0.24489795918367346,619,60.155490767735664,0.14767205583532114,0.14192949907235622,0.0,target_cif,heart_rate,24
0.13,1029,0.24489795918367346,575,55.87949465500486,0.1399081800207768,0.1320666197513488,0.0,target_cif,heart_rate,24
0.14,1029,0.24489795918367346,545,52.964042759961124,0.13074332723122473,0.12197437114380635,0.0,target_cif,heart_rate,24
0.15,1029,0.24489795918367346,502,48.78522837706511,0.11856171039844507,0.11164465786314526,0.0,target_cif,heart_rate,24
0.16,1029,0.24489795918367346,470,45.6754130223518,0.11199037438104494,0.1010689990281827,0.0,target_cif,heart_rate,24
0.17,1029,0.24489795918367346,446,43.34305150631681,0.10910112754223891,0.09023850504057043,0.0,target_cif,heart_rate,24
0.18,1029,0.24489795918367346,427,41.49659863945578,0.10327336509516699,0.07914385266301646,0.0,target_cif,heart_rate,24
0.19,1029,0.24489795918367346,403,39.1642371234208,0.09649785840262029,0.06777525825144876,0.0,target_cif,heart_rate,24
0.2,1029,0.24489795918367346,384,37.31778425655977,0.09135082604470358,0.056122448979591844,0.0,target_cif,heart_rate,24
0.21,1029,0.24489795918367346,358,34.7910592808552,0.08957941223505678,0.04417463187806772,0.0,target_cif,heart_rate,24
0.22,1029,0.24489795918367346,336,32.6530612244898,0.08233036804465377,0.03192046049188907,0.0,target_cif,heart_rate,24
0.23,1029,0.24489795918367346,310,30.12633624878523,0.08039579468150895,0.019347998939835687,0.0,target_cif,heart_rate,24
0.24,1029,0.24489795918367346,294,28.571428571428573,0.07600634238657869,0.006444683136412471,0.0,target_cif,heart_rate,24
0.25,1029,0.24489795918367346,272,26.43343051506317,0.07256235827664399,-0.006802721088435326,0.0,target_cif,heart_rate,24
0.26,1029,0.24489795918367346,256,24.878522837706512,0.06624116828198459,-0.020408163265306145,0.0,target_cif,heart_rate,24
0.27,1029,0.24489795918367346,238,23.12925170068027,0.06488544537188652,-0.03438635728263911,0.0,target_cif,heart_rate,24
0.28,1029,0.24489795918367346,227,22.06025267249757,0.05998272324802936,-0.0487528344671202,0.0,target_cif,heart_rate,24
0.29,1029,0.24489795918367346,215,20.89407191448008,0.05700871898054996,-0.06352400114975565,0.0,target_cif,heart_rate,24
0.3,1029,0.24489795918367346,195,18.950437317784257,0.05344995140913508,-0.07871720116618075,0.0,target_cif,heart_rate,24
0.31,1029,0.24489795918367346,181,17.589893100097182,0.05195701468993394,-0.09435078379177758,0.0,target_cif,heart_rate,24
0.32,1029,0.24489795918367346,169,16.42371234207969,0.04990567655633682,-0.11044417767106846,0.0,target_cif,heart_rate,24
0.33,1029,0.24489795918367346,157,15.257531584062196,0.04524027094846467,-0.12701797136765158,0.0,target_cif,heart_rate,24
0.34,1029,0.24489795918367346,147,14.285714285714286,0.0442029625703095,-0.14409400123685845,0.0,target_cif,heart_rate,24
0.35,1029,0.24489795918367346,136,13.216715257531584,0.0379756298123645,-0.16169544740973307,0.0,target_cif,heart_rate,24
0.36,1029,0.24489795918367346,128,12.439261418853256,0.03632167152575316,-0.17984693877551017,0.0,target_cif,heart_rate,24
0.37,1029,0.24489795918367346,109,10.592808551992226,0.027257161367948538,-0.19857466796242307,0.0,target_cif,heart_rate,24
0.38,1029,0.24489795918367346,105,10.204081632653061,0.023668453556537822,-0.21790651744568795,0.0,target_cif,heart_rate,24
0.39,1029,0.24489795918367346,95,9.232264334305151,0.022224346413038283,-0.23787219805955168,0.0,target_cif,heart_rate,24
0.4,1029,0.24489795918367346,89,8.649173955296405,0.020084224165856816,-0.2585034013605442,0.0,target_cif,heart_rate,24
0.41,1029,0.24489795918367346,80,7.774538386783285,0.02009520515227883,-0.27983396748529904,0.0,target_cif,heart_rate,24
0.42,1029,0.24489795918367346,77,7.482993197278912,0.017861331724808156,-0.30190007037297667,0.0,target_cif,heart_rate,24
0.43,1029,0.24489795918367346,71,6.899902818270165,0.019555691950965848,-0.32474042248478324,0.0,target_cif,heart_rate,24
0.44,1029,0.24489795918367346,66,6.41399416909621,0.017284464806330696,-0.3483965014577259,0.0,target_cif,heart_rate,24
0.45,1029,0.24489795918367346,57,5.539358600583091,0.016520894071914486,-0.37291280148422995,0.0,target_cif,heart_rate,24
0.46,1029,0.24489795918367346,49,4.761904761904762,0.017024799337724508,-0.39833711262282684,0.0,target_cif,heart_rate,24
0.47,1029,0.24489795918367346,46,4.470359572400389,0.015365715019161305,-0.4247208317289179,0.0,target_cif,heart_rate,24
0.48,1029,0.24489795918367346,46,4.470359572400389,0.014801525005606638,-0.4521193092621663,0.0,target_cif,heart_rate,24
0.49,1029,0.24489795918367346,45,4.373177842565598,0.015148916709540959,-0.4805922368947578,0.0,target_cif,heart_rate,24
0.5,1029,0.24489795918367346,41,3.9844509232264333,0.012633624878522839,-0.510204081632653,0.0,target_cif,heart_rate,24
0.01,801,0.4444444444444444,801,100.0,0.4388327721661055,0.4388327721661055,0.0,target_cif,heart_rate,48
0.02,801,0.4444444444444444,801,100.0,0.4331065759637188,0.4331065759637188,0.0,target_cif,heart_rate,48
0.03,801,0.4444444444444444,801,100.0,0.427262313860252,0.427262313860252,0.0,target_cif,heart_rate,48
0.04,801,0.4444444444444444,800,99.87515605493134,0.42134831460674155,0.4212962962962963,0.0,target_cif,heart_rate,48
0.05,801,0.4444444444444444,791,98.75156054931335,0.4158617517576713,0.4152046783625731,0.0,target_cif,heart_rate,48
0.06,801,0.4444444444444444,775,96.75405742821474,0.4097272026987542,0.408983451536643,0.0,target_cif,heart_rate,48
0.07,801,0.4444444444444444,764,95.38077403245943,0.4034204556132791,0.40262843488649935,0.0,target_cif,heart_rate,48
0.08,801,0.4444444444444444,743,92.75905118601747,0.3929327471095913,0.3961352657004831,0.0,target_cif,heart_rate,48
0.09,801,0.4444444444444444,728,90.88639200998752,0.38890946756115297,0.38949938949938945,0.0,target_cif,heart_rate,48
0.1,801,0.4444444444444444,706,88.1398252184769,0.3792481620196976,0.38271604938271603,0.0,target_cif,heart_rate,48
0.11,801,0.4444444444444444,689,86.01747815230961,0.37061818793923323,0.3757802746566791,0.0,target_cif,heart_rate,48
0.12,801,0.4444444444444444,663,82.77153558052434,0.36522528657360115,0.3686868686868687,0.0,target_cif,heart_rate,48
0.13,801,0.4444444444444444,639,79.7752808988764,0.3529065679395009,0.3614303959131545,0.0,target_cif,heart_rate,48
0.14,801,0.4444444444444444,617,77.02871410736579,0.34494672357227885,0.3540051679586563,0.0,target_cif,heart_rate,48
0.15,801,0.4444444444444444,596,74.40699126092385,0.33575677461996034,0.3464052287581699,0.0,target_cif,heart_rate,48
0.16,801,0.4444444444444444,578,72.15980024968789,0.3262588431127757,0.3386243386243386,0.0,target_cif,heart_rate,48
0.17,801,0.4444444444444444,558,69.66292134831461,0.311568370861724,0.3306559571619812,0.0,target_cif,heart_rate,48
0.18,801,0.4444444444444444,541,67.54057428214732,0.29782893334551325,0.3224932249322493,0.0,target_cif,heart_rate,48
0.19,801,0.4444444444444444,522,65.1685393258427,0.2864012576871503,0.31412894375857336,0.0,target_cif,heart_rate,48
0.2,801,0.4444444444444444,495,61.79775280898876,0.2746566791510612,0.3055555555555555,0.0,target_cif,heart_rate,48
0.21,801,0.4444444444444444,472,58.92634207240949,0.25739976927574715,0.2967651195499297,0.0,target_cif,heart_rate,48
0.22,801,0.4444444444444444,459,57.30337078651685,0.24971990140529465,0.2877492877492877,0.0,target_cif,heart_rate,48
0.23,801,0.4444444444444444,437,54.55680399500624,0.24075425199020703,0.27849927849927847,0.0,target_cif,heart_rate,48
0.24,801,0.4444444444444444,426,53.18352059925093,0.2345094947105592,0.26900584795321636,0.0,target_cif,heart_rate,48
0.25,801,0.4444444444444444,413,51.5605493133583,0.2243029546400333,0.25925925925925924,0.0,target_cif,heart_rate,48
0.26,801,0.4444444444444444,391,48.81398252184769,0.21314572999966255,0.2492492492492492,0.0,target_cif,heart_rate,48
0.27,801,0.4444444444444444,374,46.6916354556804,0.20696731824944847,0.23896499238964988,0.0,target_cif,heart_rate,48
0.28,801,0.4444444444444444,360,44.943820224719104,0.19975031210986266,0.228395061728395,0.0,target_cif,heart_rate,48
0.29,801,0.4444444444444444,345,43.07116104868914,0.18981554746707463,0.217527386541471,0.0,target_cif,heart_rate,48
0.3,801,0.4444444444444444,330,41.19850187265918,0.18013197788478685,0.2063492063492063,0.0,target_cif,heart_rate,48
0.31,801,0.4444444444444444,316,39.45068664169788,0.17014963180082868,0.19484702093397738,0.0,target_cif,heart_rate,48
0.32,801,0.4444444444444444,296,36.95380774032459,0.15840493500771094,0.18300653594771238,0.0,target_cif,heart_rate,48
0.33,801,0.4444444444444444,285,35.58052434456929,0.1545642573648611,0.17081260364842443,0.0,target_cif,heart_rate,48
0.34,801,0.4444444444444444,275,34.332084893882644,0.1522717814852646,0.15824915824915814,0.0,target_cif,heart_rate,48
0.35,801,0.4444444444444444,262,32.70911360799001,0.14270623259387305,0.14529914529914528,0.0,target_cif,heart_rate,48
0.36,801,0.4444444444444444,251,31.335830212234708,0.13584581772784018,0.13194444444444442,0.0,target_cif,heart_rate,48
0.37,801,0.4444444444444444,240,29.9625468164794,0.13514852466163327,0.11816578483245144,0.0,target_cif,heart_rate,48
0.38,801,0.4444444444444444,224,27.965043695380775,0.13467037171277838,0.10394265232974909,0.0,target_cif,heart_rate,48
0.39,801,0.4444444444444444,209,26.092384519350812,0.12380016782300812,0.08925318761384327,0.0,target_cif,heart_rate,48
0.4,801,0.4444444444444444,198,24.719101123595507,0.11818560133166875,0.07407407407407401,0.0,target_cif,heart_rate,48
0.41,801,0.4444444444444444,185,23.096129837702872,0.11669734865316661,0.05838041431261776,0.0,target_cif,heart_rate,48
0.42,801,0.4444444444444444,174,21.722846441947567,0.11175685565456972,0.04214559386973182,0.0,target_cif,heart_rate,48
0.43,801,0.4444444444444444,160,19.975031210986266,0.10337954749545525,0.025341130604288498,0.0,target_cif,heart_rate,48
0.44,801,0.4444444444444444,152,18.976279650436954,0.09612983770287141,0.007936507936507908,0.0,target_cif,heart_rate,48
0.45,801,0.4444444444444444,134,16.729088639201,0.08103506979911475,-0.01010101010101011,0.0,target_cif,heart_rate,48
0.46,801,0.4444444444444444,127,15.85518102372035,0.07301058861608174,-0.028806584362139953,0.0,target_cif,heart_rate,48
0.47,801,0.4444444444444444,120,14.9812734082397,0.06736861941441122,-0.04821802935010483,0.0,target_cif,heart_rate,48
0.48,801,0.4444444444444444,111,13.857677902621722,0.0689522711994622,-0.06837606837606836,0.0,target_cif,heart_rate,48
0.49,801,0.4444444444444444,100,12.484394506866417,0.06854177376318818,-0.08932461873638342,0.0,target_cif,heart_rate,48
0.5,801,0.4444444444444444,95,11.860174781523096,0.06367041198501873,-0.11111111111111116,0.0,target_cif,heart_rate,48
0.01,1102,0.09800362976406533,1099,99.72776769509981,0.0889200535298539,0.0888925553172377,0.0,target_cif,respiratory_rate,6
0.02,1102,0.09800362976406533,1034,93.82940108892922,0.0808548464757954,0.07959554057557687,0.0,target_cif,respiratory_rate,6
0.03,1102,0.09800362976406533,938,85.11796733212341,0.07377401912174678,0.07010683480831478,0.0,target_cif,respiratory_rate,6
0.04,1102,0.09800362976406533,856,77.67695099818512,0.0668859649122807,0.060420447670901385,0.0,target_cif,respiratory_rate,6
0.05,1102,0.09800362976406533,776,70.41742286751361,0.06036870761295252,0.050530136593752974,0.0,target_cif,respiratory_rate,6
0.06,1102,0.09800362976406533,691,62.704174228675136,0.05361624898636908,0.04042939336602695,0.0,target_cif,respiratory_rate,6
0.07,1102,0.09800362976406533,614,55.71687840290381,0.05173389536131763,0.03011142985383368,0.0,target_cif,respiratory_rate,6
0.08,1102,0.09800362976406533,562,50.99818511796733,0.04343880691233331,0.01956916278702754,0.0,target_cif,respiratory_rate,6
0.09,1102,0.09800362976406533,493,44.73684210526316,0.03951855766737799,0.008795197542928943,0.0,target_cif,respiratory_rate,6
0.1,1102,0.09800362976406533,454,41.1978221415608,0.03891913692276668,-0.0022181891510385243,0.0,target_cif,respiratory_rate,6
0.11,1102,0.09800362976406533,421,38.203266787658805,0.037409000999204724,-0.013479067680825477,0.0,target_cif,respiratory_rate,6
0.12,1102,0.09800362976406533,387,35.11796733212341,0.03460650057746247,-0.02499587526810758,0.0,target_cif,respiratory_rate,6
0.13,1102,0.09800362976406533,352,31.941923774954628,0.03258443373594509,-0.03677743705279847,0.0,target_cif,respiratory_rate,6
0.14,1102,0.09800362976406533,321,29.12885662431942,0.027497573122863293,-0.04883298864643566,0.0,target_cif,respiratory_rate,6
0.15,1102,0.09800362976406533,286,25.952813067150636,0.025728621757232832,-0.06117220027757021,0.0,target_cif,respiratory_rate,6
0.16,1102,0.09800362976406533,261,23.68421052631579,0.02294529427015815,-0.07380520266182701,0.0,target_cif,respiratory_rate,6
0.17,1102,0.09800362976406533,235,21.32486388384755,0.021920713707825855,-0.08674261474208998,0.0,target_cif,respiratory_rate,6
0.18,1102,0.09800362976406533,215,19.509981851179674,0.021358062945420746,-0.0999955734584569,0.0,target_cif,respiratory_rate,6
0.19,1102,0.09800362976406533,194,17.604355716878402,0.018081602473616995,-0.11357576572337612,0.0,target_cif,respiratory_rate,6
0.2,1102,0.09800362976406533,180,16.33393829401089,0.01588021778584392,-0.12749546279491836,0.0,target_cif,respiratory_rate,6
0.21,1102,0.09800362976406533,165,14.972776769509982,0.016483264030875976,-0.1417675572606768,0.0,target_cif,respiratory_rate,6
0.22,1102,0.09800362976406533,150,13.611615245009075,0.016287402857275816,-0.1564056028665829,0.0,target_cif,respiratory_rate,6
0.23,1102,0.09800362976406533,139,12.613430127041742,0.016534282414500206,-0.1714238574492658,0.0,target_cif,respiratory_rate,6
0.24,1102,0.09800362976406533,131,11.88747731397459,0.01738465947081861,-0.18683732925780877,0.0,target_cif,respiratory_rate,6
0.25,1102,0.09800362976406533,113,10.254083484573503,0.014216575922565037,-0.20266182698124618,0.0,target_cif,respiratory_rate,6
0.26,1102,0.09800362976406533,102,9.255898366606171,0.014077598469612988,-0.21891401383234416,0.0,target_cif,respiratory_rate,6
0.27,1102,0.09800362976406533,94,8.52994555353902,0.014444472068219676,-0.23561146607662287,0.0,target_cif,respiratory_rate,6
0.28,1102,0.09800362976406533,84,7.6225045372050815,0.013208308126638434,-0.2527727364387982,0.0,target_cif,respiratory_rate,6
0.29,1102,0.09800362976406533,78,7.078039927404719,0.01198844610311597,-0.27041742286751363,0.0,target_cif,respiratory_rate,6
0.3,1102,0.09800362976406533,72,6.533575317604356,0.009592947886958771,-0.28856624319419244,0.0,target_cif,respiratory_rate,6
0.31,1102,0.09800362976406533,68,6.170598911070781,0.010415844709224333,-0.30724111628396333,0.0,target_cif,respiratory_rate,6
0.32,1102,0.09800362976406533,63,5.716878402903811,0.011796733212341193,-0.3264652503469628,0.0,target_cif,respiratory_rate,6
0.33,1102,0.09800362976406533,54,4.900181488203267,0.011078906736733753,-0.3462632391581115,0.0,target_cif,respiratory_rate,6
0.34,1102,0.09800362976406533,51,4.627949183303086,0.011906726062805916,-0.36666116702414353,0.0,target_cif,respiratory_rate,6
0.35,1102,0.09800362976406533,47,4.26497277676951,0.01193633952254642,-0.38768672343989946,0.0,target_cif,respiratory_rate,6
0.36,1102,0.09800362976406533,42,3.8112522686025407,0.011172867513611616,-0.4093693284936479,0.0,target_cif,respiratory_rate,6
0.37,1102,0.09800362976406533,37,3.3575317604355717,0.011969579120214329,-0.4317402702157694,0.0,target_cif,respiratory_rate,6
0.38,1102,0.09800362976406533,32,2.9038112522686026,0.012938352555470989,-0.4548328552192495,0.0,target_cif,respiratory_rate,6
0.39,1102,0.09800362976406533,30,2.722323049001815,0.010859540031537294,-0.47868257415726995,0.0,target_cif,respiratory_rate,6
0.4,1102,0.09800362976406533,28,2.540834845735027,0.008771929824561403,-0.5033272837265579,0.0,target_cif,respiratory_rate,6
0.41,1102,0.09800362976406533,25,2.268602540834846,0.005767633578393678,-0.5288074071795502,0.0,target_cif,respiratory_rate,6
0.42,1102,0.09800362976406533,24,2.1778584392014517,0.00456849615119845,-0.5551661555791977,0.0,target_cif,respiratory_rate,6
0.43,1102,0.09800362976406533,24,2.1778584392014517,0.004266564778552554,-0.5824497723437451,0.0,target_cif,respiratory_rate,6
0.44,1102,0.09800362976406533,19,1.7241379310344827,0.0058983666061705985,-0.6107078039927405,0.0,target_cif,respiratory_rate,6
0.45,1102,0.09800362976406533,16,1.4519056261343013,0.004619699719518232,-0.6399934004289721,0.0,target_cif,respiratory_rate,6
0.46,1102,0.09800362976406533,15,1.3611615245009074,0.0035289372857430926,-0.6703636485850643,0.0,target_cif,respiratory_rate,6
0.47,1102,0.09800362976406533,12,1.0889292196007259,0.005752833612984967,-0.7018799438413862,0.0,target_cif,respiratory_rate,6
0.48,1102,0.09800362976406533,10,0.9074410163339383,0.0038391735306435855,-0.7346084042998744,0.0,target_cif,respiratory_rate,6
0.49,1102,0.09800362976406533,9,0.8166969147005445,0.002829080815629337,-0.7686203337959503,0.0,target_cif,respiratory_rate,6
0.5,1102,0.09800362976406533,8,0.7259528130671506,0.001814882032667877,-0.8039927404718694,0.0,target_cif,respiratory_rate,6
0.01,1016,0.19783464566929135,1016,100.0,0.18973196532251652,0.18973196532251652,0.0,target_cif,respiratory_rate,12
0.02,1016,0.19783464566929135,1014,99.80314960629921,0.18150409770207296,0.1814639241523381,0.0,target_cif,respiratory_rate,12
0.03,1016,0.19783464566929135,1008,99.21259842519684,0.17326893416673433,0.17302540790648593,0.0,target_cif,respiratory_rate,12
0.04,1016,0.19783464566929135,981,96.55511811023622,0.1637959317585302,0.16441108923884515,0.0,target_cif,respiratory_rate,12
0.05,1016,0.19783464566929135,952,93.7007874015748,0.15685868213841692,0.15561541649399088,0.0,target_cif,respiratory_rate,12
0.06,1016,0.19783464566929135,911,89.66535433070867,0.14904087786898979,0.14663260177584186,0.0,target_cif,respiratory_rate,12
0.07,1016,0.19783464566929135,868,85.43307086614173,0.14207095080856827,0.13745660824654982,0.0,target_cif,respiratory_rate,12
0.08,1016,0.19783464566929135,824,81.10236220472441,0.1370249914412872,0.1280811365970558,0.0,target_cif,respiratory_rate,12
0.09,1016,0.19783464566929135,781,76.87007874015748,0.1262330189495544,0.11849961062559489,0.0,target_cif,respiratory_rate,12
0.1,1016,0.19783464566929135,746,73.4251968503937,0.1174540682414698,0.10870516185476815,0.0,target_cif,respiratory_rate,12
0.11,1016,0.19783464566929135,714,70.2755905511811,0.10999292223303547,0.09869061311156331,0.0,target_cif,respiratory_rate,12
0.12,1016,0.19783464566929135,676,66.53543307086615,0.10723872584108804,0.08844846098783109,0.0,target_cif,respiratory_rate,12
0.13,1016,0.19783464566929135,635,62.5,0.09780296859444294,0.07797085709113946,0.0,target_cif,respiratory_rate,12
0.14,1016,0.19783464566929135,596,58.661417322834644,0.09563266800952207,0.06724958798754807,0.0,target_cif,respiratory_rate,12
0.15,1016,0.19783464566929135,562,55.31496062992126,0.08765632237146827,0.05627605372857805,0.0,target_cif,respiratory_rate,12
0.16,1016,0.19783464566929135,533,52.460629921259844,0.08403637045369328,0.04504124484439445,0.0,target_cif,respiratory_rate,12
0.17,1016,0.19783464566929135,490,48.22834645669291,0.07791006545868512,0.03353571767384497,0.0,target_cif,respiratory_rate,12
0.18,1016,0.19783464566929135,458,45.07874015748032,0.07629153063184176,0.021749567889379706,0.0,target_cif,respiratory_rate,12
0.19,1016,0.19783464566929135,435,42.81496062992126,0.07090259550889473,0.009672402060853513,0.0,target_cif,respiratory_rate,12
0.2,1016,0.19783464566929135,411,40.45275590551181,0.06619094488188977,-0.002706692913385822,0.0,target_cif,respiratory_rate,12
0.21,1016,0.19783464566929135,391,38.48425196850393,0.059665603508422205,-0.015399182697099556,0.0,target_cif,respiratory_rate,12
0.22,1016,0.19783464566929135,366,36.023622047244096,0.054865737936604084,-0.028417120936805956,0.0,target_cif,respiratory_rate,12
0.23,1016,0.19783464566929135,343,33.75984251968504,0.04871408119439616,-0.041773187442478765,0.0,target_cif,respiratory_rate,12
0.24,1016,0.19783464566929135,325,31.988188976377952,0.04662246166597596,-0.05548072938251139,0.0,target_cif,respiratory_rate,12
0.25,1016,0.19783464566929135,298,29.330708661417322,0.047900262467191604,-0.0695538057742782,0.0,target_cif,respiratory_rate,12
0.26,1016,0.19783464566929135,273,26.87007874015748,0.04391891891891891,-0.08400723558203874,0.0,target_cif,respiratory_rate,12
0.27,1016,0.19783464566929135,256,25.19685039370079,0.038938625822457114,-0.09885664976809408,0.0,target_cif,respiratory_rate,12
0.28,1016,0.19783464566929135,237,23.326771653543307,0.03915135608048993,-0.11411854768153987,0.0,target_cif,respiratory_rate,12
0.29,1016,0.19783464566929135,224,22.04724409448819,0.033325939891316395,-0.12981035821226575,0.0,target_cif,respiratory_rate,12
0.3,1016,0.19783464566929135,201,19.783464566929133,0.03473003374578178,-0.1459505061867267,0.0,target_cif,respiratory_rate,12
0.31,1016,0.19783464566929135,189,18.60236220472441,0.03339324432272052,-0.162558484537259,0.0,target_cif,respiratory_rate,12
0.32,1016,0.19783464566929135,180,17.716535433070867,0.029527559055118106,-0.1796549328392775,0.0,target_cif,respiratory_rate,12
0.33,1016,0.19783464566929135,165,16.24015748031496,0.024312492654836045,-0.1972617228816548,0.0,target_cif,respiratory_rate,12
0.34,1016,0.19783464566929135,158,15.551181102362206,0.02129563350035791,-0.21540205201622534,0.0,target_cif,respiratory_rate,12
0.35,1016,0.19783464566929135,151,14.862204724409448,0.021426408237431853,-0.23410054512416714,0.0,target_cif,respiratory_rate,12
0.36,1016,0.19783464566929135,141,13.877952755905511,0.017285925196850398,-0.2533833661417323,0.0,target_cif,respiratory_rate,12
0.37,1016,0.19783464566929135,133,13.090551181102363,0.018419572553430817,-0.2732783402074741,0.0,target_cif,respiratory_rate,12
0.38,1016,0.19783464566929135,123,12.106299212598426,0.019462788925577852,-0.2938150876301753,0.0,target_cif,respiratory_rate,12
0.39,1016,0.19783464566929135,112,11.023622047244094,0.015038079256486377,-0.31502517103394867,0.0,target_cif,respiratory_rate,12
0.4,1016,0.19783464566929135,104,10.236220472440944,0.013779527559055114,-0.3369422572178479,0.0,target_cif,respiratory_rate,12
0.41,1016,0.19783464566929135,94,9.251968503937007,0.015781395969571607,-0.35960229547577727,0.0,target_cif,respiratory_rate,12
0.42,1016,0.19783464566929135,87,8.562992125984252,0.01605348900352974,-0.38304371436329077,0.0,target_cif,respiratory_rate,12
0.43,1016,0.19783464566929135,74,7.283464566929134,0.017578394805912424,-0.4073076391766818,0.0,target_cif,respiratory_rate,12
0.44,1016,0.19783464566929135,69,6.791338582677166,0.015185601799775031,-0.43243813273340836,0.0,target_cif,respiratory_rate,12
0.45,1016,0.19783464566929135,65,6.397637795275591,0.013869005010737293,-0.4584824624194703,0.0,target_cif,respiratory_rate,12
0.46,1016,0.19783464566929135,60,5.905511811023622,0.01166520851560222,-0.4854913969087198,0.0,target_cif,respiratory_rate,12
0.47,1016,0.19783464566929135,58,5.708661417322834,0.010659634526816224,-0.5135195364730352,0.0,target_cif,respiratory_rate,12
0.48,1016,0.19783464566929135,56,5.511811023622047,0.009691096305269535,-0.542625681405209,0.0,target_cif,respiratory_rate,12
0.49,1016,0.19783464566929135,53,5.216535433070866,0.0077775204570017,-0.5728732437857033,0.0,target_cif,respiratory_rate,12
0.5,1016,0.19783464566929135,49,4.822834645669292,0.010826771653543305,-0.6043307086614174,0.0,target_cif,respiratory_rate,12
0.01,838,0.3556085918854415,838,100.0,0.34909958776307226,0.34909958776307226,0.0,target_cif,respiratory_rate,24
0.02,838,0.3556085918854415,838,100.0,0.3424577468218791,0.3424577468218791,0.0,target_cif,respiratory_rate,24
0.03,838,0.3556085918854415,838,100.0,0.33567896070664077,0.33567896070664077,0.0,target_cif,respiratory_rate,24
0.04,838,0.3556085918854415,837,99.88066825775657,0.32880867143993636,0.3287589498806682,0.0,target_cif,respiratory_rate,24
0.05,838,0.3556085918854415,836,99.76133651551312,0.32181886697651046,0.32169325461625425,0.0,target_cif,respiratory_rate,24
0.06,838,0.3556085918854415,831,99.16467780429595,0.31501040979028083,0.3144772254100442,0.0,target_cif,respiratory_rate,24
0.07,838,0.3556085918854415,825,98.44868735083533,0.30827366746221163,0.3071060127800446,0.0,target_cif,respiratory_rate,24
0.08,838,0.3556085918854415,815,97.25536992840095,0.3006641070872678,0.299574556397219,0.0,target_cif,respiratory_rate,24
0.09,838,0.3556085918854415,795,94.86873508353221,0.2930184374098455,0.2918775735004852,0.0,target_cif,respiratory_rate,24
0.1,838,0.3556085918854415,782,93.31742243436754,0.28215327499337045,0.2840095465393795,0.0,target_cif,respiratory_rate,24
0.11,838,0.3556085918854415,767,91.527446300716,0.2757099568260438,0.27596470998364214,0.0,target_cif,respiratory_rate,24
0.12,838,0.3556085918854415,747,89.14081145584726,0.2689845953569104,0.2677370362334563,0.0,target_cif,respiratory_rate,24
0.13,838,0.3556085918854415,727,86.75417661097852,0.26128165034427897,0.25932022055797876,0.0,target_cif,respiratory_rate,24
0.14,838,0.3556085918854415,702,83.77088305489261,0.2549259033135372,0.2507076649830715,0.0,target_cif,respiratory_rate,24
0.15,838,0.3556085918854415,687,81.98090692124104,0.24701670644391405,0.2418924610416959,0.0,target_cif,respiratory_rate,24
0.16,838,0.3556085918854415,666,79.47494033412887,0.23928855551767245,0.23286737129219226,0.0,target_cif,respiratory_rate,24
0.17,838,0.3556085918854415,655,78.16229116945108,0.23240935100784998,0.22362480950053193,0.0,target_cif,respiratory_rate,24
0.18,838,0.3556085918854415,644,76.84964200477327,0.22713778450433672,0.21415681937248968,0.0,target_cif,respiratory_rate,24
0.19,838,0.3556085918854415,626,74.70167064439141,0.21959987035563805,0.20445505171042164,0.0,target_cif,respiratory_rate,24
0.2,838,0.3556085918854415,614,73.26968973747017,0.21211217183770886,0.1945107398568019,0.0,target_cif,respiratory_rate,24
0.21,838,0.3556085918854415,587,70.04773269689737,0.20049243225280206,0.18431467327271078,0.0,target_cif,respiratory_rate,24
0.22,838,0.3556085918854415,567,67.66109785202865,0.19316443302123493,0.1738571690838994,0.0,target_cif,respiratory_rate,24
0.23,838,0.3556085918854415,552,65.87112171837708,0.18448377398258065,0.1631280414096643,0.0,target_cif,respiratory_rate,24
0.24,838,0.3556085918854415,538,64.20047732696898,0.17252857681195827,0.1521165682703178,0.0,target_cif,respiratory_rate,24
0.25,838,0.3556085918854415,528,63.0071599045346,0.16547334924423232,0.14081145584725535,0.0,target_cif,respiratory_rate,24
0.26,838,0.3556085918854415,513,61.217183770883054,0.1590337354060504,0.12920079984519123,0.0,target_cif,respiratory_rate,24
0.27,838,0.3556085918854415,498,59.427207637231504,0.15290809821165852,0.11727204367868699,0.0,target_cif,respiratory_rate,24
0.28,838,0.3556085918854415,484,57.756563245823386,0.14664545213471225,0.1050119331742243,0.0,target_cif,respiratory_rate,24
0.29,838,0.3556085918854415,464,55.369928400954656,0.13855927930350598,0.09240646744428382,0.0,target_cif,respiratory_rate,24
0.3,838,0.3556085918854415,457,54.5346062052506,0.13279918172519603,0.07944084555063069,0.0,target_cif,respiratory_rate,24
0.31,838,0.3556085918854415,438,52.2673031026253,0.12317111134170383,0.06609940852962537,0.0,target_cif,respiratory_rate,24
0.32,838,0.3556085918854415,421,50.23866348448687,0.11631335111610276,0.052365576302119854,0.0,target_cif,respiratory_rate,24
0.33,838,0.3556085918854415,404,48.21002386634845,0.10629430413564633,0.03822177893349471,0.0,target_cif,respiratory_rate,24
0.34,838,0.3556085918854415,380,45.346062052505964,0.0954653937947494,0.02364938164460828,0.0,target_cif,respiratory_rate,24
0.35,838,0.3556085918854415,361,43.078758949880665,0.08747934642922711,0.008628602900679239,0.0,target_cif,respiratory_rate,24
0.36,838,0.3556085918854415,345,41.16945107398568,0.07980310262529833,-0.006861575178997659,0.0,target_cif,respiratory_rate,24
0.37,838,0.3556085918854415,330,39.37947494033413,0.07557677008750993,-0.022843504943743653,0.0,target_cif,respiratory_rate,24
0.38,838,0.3556085918854415,313,37.35083532219571,0.07325429209330972,-0.03934098082993304,0.0,target_cif,respiratory_rate,24
0.39,838,0.3556085918854415,302,36.0381861575179,0.06889940921006298,-0.05637935756485002,0.0,target_cif,respiratory_rate,24
0.4,838,0.3556085918854415,292,34.84486873508353,0.06006364359586315,-0.07398568019093088,0.0,target_cif,respiratory_rate,24
0.41,838,0.3556085918854415,275,32.81622911694511,0.0571376562436795,-0.09218882731281086,0.0,target_cif,respiratory_rate,24
0.42,838,0.3556085918854415,262,31.26491646778043,0.04723891037774669,-0.1110196691630318,0.0,target_cif,respiratory_rate,24
0.43,838,0.3556085918854415,245,29.236276849642003,0.043231587321525794,-0.1305112423062429,0.0,target_cif,respiratory_rate,24
0.44,838,0.3556085918854415,235,28.042959427207638,0.04176610978520286,-0.15069894306171155,0.0,target_cif,respiratory_rate,24
0.45,838,0.3556085918854415,219,26.13365155131265,0.03786070731178129,-0.17162074202646999,0.0,target_cif,respiratory_rate,24
0.46,838,0.3556085918854415,212,25.29832935560859,0.031998585697869716,-0.19331742243436761,0.0,target_cif,respiratory_rate,24
0.47,838,0.3556085918854415,194,23.15035799522673,0.026613230062592877,-0.21583284549916687,0.0,target_cif,respiratory_rate,24
0.48,838,0.3556085918854415,182,21.718377088305488,0.02900679272994308,-0.23921424637415095,0.0,target_cif,respiratory_rate,24
0.49,838,0.3556085918854415,170,20.286396181384248,0.025036267490289685,-0.26351256493050684,0.0,target_cif,respiratory_rate,24
0.5,838,0.3556085918854415,160,19.09307875894988,0.021479713603818618,-0.288782816229117,0.0,target_cif,respiratory_rate,24
0.01,697,0.5839311334289814,697,100.0,0.5797284176050317,0.5797284176050317,0.0,target_cif,respiratory_rate,48
0.02,697,0.5839311334289814,697,100.0,0.5754399320703891,0.5754399320703891,0.0,target_cif,respiratory_rate,48
0.03,697,0.5839311334289814,697,100.0,0.5710630241535891,0.5710630241535891,0.0,target_cif,respiratory_rate,48
0.04,697,0.5839311334289814,697,100.0,0.566594930655189,0.566594930655189,0.0,target_cif,respiratory_rate,48
0.05,697,0.5839311334289814,697,100.0,0.5620327720305067,0.5620327720305067,0.0,target_cif,respiratory_rate,48
0.06,697,0.5839311334289814,697,100.0,0.5573735462010441,0.5573735462010441,0.0,target_cif,respiratory_rate,48
0.07,697,0.5839311334289814,697,100.0,0.5526141219666466,0.5526141219666466,0.0,target_cif,respiratory_rate,48
0.08,697,0.5839311334289814,697,100.0,0.5477512319880232,0.5477512319880232,0.0,target_cif,respiratory_rate,48
0.09,697,0.5839311334289814,694,99.56958393113342,0.5432071515285289,0.542781465306573,0.0,target_cif,respiratory_rate,48
0.1,697,0.5839311334289814,692,99.28263988522238,0.5384983261597323,0.5377012593655349,0.0,target_cif,respiratory_rate,48
0.11,697,0.5839311334289814,690,98.99569583931134,0.5321361210968356,0.5325068914932375,0.0,target_cif,respiratory_rate,48
0.12,697,0.5839311334289814,684,98.1348637015782,0.5281074735881048,0.5271944698056606,0.0,target_cif,respiratory_rate,48
0.13,697,0.5839311334289814,683,97.99139167862266,0.5231121885255364,0.5217599234815878,0.0,target_cif,respiratory_rate,48
0.14,697,0.5839311334289814,674,96.70014347202296,0.5115611758032765,0.5161989923592807,0.0,target_cif,respiratory_rate,48
0.15,697,0.5839311334289814,663,95.1219512195122,0.5056122879567897,0.5105072157988017,0.0,target_cif,respiratory_rate,48
0.16,697,0.5839311334289814,653,93.68723098995696,0.49962423993987837,0.5046799207487873,0.0,target_cif,respiratory_rate,48
0.17,697,0.5839311334289814,642,92.1090387374462,0.49067431850789095,0.49871220895058,0.0,target_cif,respiratory_rate,48
0.18,697,0.5839311334289814,629,90.2439024390244,0.47902159078979595,0.4925989432060749,0.0,target_cif,respiratory_rate,48
0.19,697,0.5839311334289814,623,89.38307030129126,0.4704996723169846,0.4863347326283721,0.0,target_cif,respiratory_rate,48
0.2,697,0.5839311334289814,609,87.37446197991392,0.46126255380200853,0.47991391678622675,0.0,target_cif,respiratory_rate,48
0.21,697,0.5839311334289814,598,85.79626972740316,0.452972050197047,0.47333054864428026,0.0,target_cif,respiratory_rate,48
0.22,697,0.5839311334289814,585,83.93113342898135,0.4438435787072803,0.4665783761910018,0.0,target_cif,respiratory_rate,48
0.23,697,0.5839311334289814,576,82.63988522238164,0.4388380629413628,0.45965082263504076,0.0,target_cif,respiratory_rate,48
0.24,697,0.5839311334289814,568,81.49210903873744,0.43358755568979845,0.45254096503813346,0.0,target_cif,respiratory_rate,48
0.25,697,0.5839311334289814,561,80.48780487804878,0.4280248684839789,0.44524151123864186,0.0,target_cif,respiratory_rate,48
0.26,697,0.5839311334289814,553,79.3400286944046,0.41339330722401024,0.4377447749040289,0.0,target_cif,respiratory_rate,48
0.27,697,0.5839311334289814,542,77.76183644189383,0.40026729034413633,0.43004264853285123,0.0,target_cif,respiratory_rate,48
0.28,697,0.5839311334289814,528,75.7532281205165,0.394866889845369,0.42212657420691857,0.0,target_cif,respiratory_rate,48
0.29,697,0.5839311334289814,516,74.03156384505021,0.3866874128559016,0.41398751187180477,0.0,target_cif,respiratory_rate,48
0.3,697,0.5839311334289814,512,73.45767575322812,0.38409510145521625,0.4056159048985448,0.0,target_cif,respiratory_rate,48
0.31,697,0.5839311334289814,505,72.45337159253945,0.3752105295989021,0.39700164265069765,0.0,target_cif,respiratory_rate,48
0.32,697,0.5839311334289814,496,71.16212338593974,0.36560047261372264,0.38813401974850203,0.0,target_cif,respiratory_rate,48
0.33,697,0.5839311334289814,486,69.72740315638451,0.3546542752521467,0.3790016916850468,0.0,target_cif,respiratory_rate,48
0.34,697,0.5839311334289814,477,68.4361549497848,0.34524585887570103,0.36959262640754753,0.0,target_cif,respiratory_rate,48
0.35,697,0.5839311334289814,472,67.71879483500717,0.3372696170400618,0.35989405142920217,0.0,target_cif,respiratory_rate,48
0.36,697,0.5839311334289814,467,67.00143472022955,0.32702654232424677,0.34989239598278343,0.0,target_cif,respiratory_rate,48
0.37,697,0.5839311334289814,463,66.42754662840746,0.31812074423265246,0.3395732276650498,0.0,target_cif,respiratory_rate,48
0.38,697,0.5839311334289814,447,64.13199426111908,0.3057805340861758,0.32892118294996997,0.0,target_cif,respiratory_rate,48
0.39,697,0.5839311334289814,436,62.55380200860832,0.29155396664863464,0.3179198908671826,0.0,target_cif,respiratory_rate,48
0.4,697,0.5839311334289814,432,61.979913916786224,0.2802486848397896,0.3065518890483023,0.0,target_cif,respiratory_rate,48
0.41,697,0.5839311334289814,424,60.83213773314204,0.2703110181650171,0.29479853123556177,0.0,target_cif,respiratory_rate,48
0.42,697,0.5839311334289814,415,59.54088952654232,0.26146539355860093,0.28263988522238176,0.0,target_cif,respiratory_rate,48
0.43,697,0.5839311334289814,403,57.81922525107604,0.24845830501648672,0.2700546200508446,0.0,target_cif,respiratory_rate,48
0.44,697,0.5839311334289814,392,56.24103299856528,0.23191227710596432,0.2570198811231811,0.0,target_cif,respiratory_rate,48
0.45,697,0.5839311334289814,386,55.38020086083214,0.22251206469283943,0.24351115168905713,0.0,target_cif,respiratory_rate,48
0.46,697,0.5839311334289814,378,54.23242467718795,0.20755619320899094,0.22950209894255813,0.0,target_cif,respiratory_rate,48
0.47,697,0.5839311334289814,369,52.94117647058823,0.19915540997807316,0.21496440269619133,0.0,target_cif,respiratory_rate,48
0.48,697,0.5839311334289814,361,51.79340028694405,0.19236287385498288,0.1998675642865027,0.0,target_cif,respiratory_rate,48
0.49,697,0.5839311334289814,350,50.21520803443329,0.17301038062283738,0.18417869299800277,0.0,target_cif,respiratory_rate,48
0.5,697,0.5839311334289814,339,48.63701578192253,0.16212338593974174,0.1678622668579628,0.0,target_cif,respiratory_rate,48
0.01,11498,0.025569664289441643,379,3.296225430509654,0.008715613255533243,0.01572693362569863,0.0,unit_death_cif,unit_death,48
0.02,11498,0.025569664289441643,162,1.4089406853365802,0.004416029762052673,0.005683330907593511,0.0,unit_death_cif,unit_death,48
0.03,11498,0.025569664289441643,76,0.6609845190467908,0.002575078050328789,-0.004567356402637484,0.0,unit_death_cif,unit_death,48
0.04,11498,0.025569664289441643,41,0.356583753696295,0.0014821418217661044,-0.015031599698498294,0.0,unit_death_cif,unit_death,48
0.05,11498,0.025569664289441643,26,0.22612628283179684,0.0010711244976243008,-0.025716142853219326,0.0,unit_death_cif,unit_death,48
0.06,11498,0.025569664289441643,12,0.10436597669159854,0.000673567650988331,-0.03662801671335995,0.0,unit_death_cif,unit_death,48
0.07,11498,0.025569664289441643,6,0.05218298834579927,0.00042831198319670364,-0.047774554527482124,0.0,unit_death_cif,unit_death,48
0.08,11498,0.025569664289441643,5,0.04348582362149939,0.0004348582362149939,-0.059163408381041685,0.0,unit_death_cif,unit_death,48
0.09,11498,0.025569664289441643,3,0.026091494172899635,0.00026091494172899633,-0.07080256671489929,0.0,unit_death_cif,unit_death,48
0.1,11498,0.025569664289441643,3,0.026091494172899635,0.00026091494172899633,-0.08270037301173151,0.0,unit_death_cif,unit_death,48
0.11,11498,0.025569664289441643,2,0.017394329448599758,0.00017394329448599757,-0.0948655457422004,0.0,unit_death_cif,unit_death,48
0.12,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.10730719967108902,0.0,unit_death_cif,unit_death,48
0.13,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.12003486863282571,0.0,unit_death_cif,unit_death,48
0.14,11498,0.025569664289441643,0,0.0,0.0,-0.1330585298959981,0.0,unit_death_cif,unit_death,48
0.15,11498,0.025569664289441643,0,0.0,0.0,-0.1463886302477157,0.0,unit_death_cif,unit_death,48
0.16,11498,0.025569664289441643,0,0.0,0.0,-0.16003611394114092,0.0,unit_death_cif,unit_death,48
0.17,11498,0.025569664289441643,0,0.0,0.0,-0.17401245266332332,0.0,unit_death_cif,unit_death,48
0.18,11498,0.025569664289441643,0,0.0,0.0,-0.18832967769580283,0.0,unit_death_cif,unit_death,48
0.19,11498,0.025569664289441643,0,0.0,0.0,-0.20300041445747946,0.0,unit_death_cif,unit_death,48
0.2,11498,0.025569664289441643,0,0.0,0.0,-0.21803791963819796,0.0,unit_death_cif,unit_death,48
0.21,11498,0.025569664289441643,0,0.0,0.0,-0.2334561211526055,0.0,unit_death_cif,unit_death,48
0.22,11498,0.025569664289441643,0,0.0,0.0,-0.24926966116738253,0.0,unit_death_cif,unit_death,48
0.23,11498,0.025569664289441643,0,0.0,0.0,-0.26549394248124464,0.0,unit_death_cif,unit_death,48
0.24,11498,0.025569664289441643,0,0.0,0.0,-0.28214517856652416,0.0,unit_death_cif,unit_death,48
0.25,11498,0.025569664289441643,0,0.0,0.0,-0.2992404476140778,0.0,unit_death_cif,unit_death,48
0.26,11498,0.025569664289441643,0,0.0,0.0,-0.316797750960214,0.0,unit_death_cif,unit_death,48
0.27,11498,0.025569664289441643,0,0.0,0.0,-0.3348360763158334,0.0,unit_death_cif,unit_death,48
0.28,11498,0.025569664289441643,0,0.0,0.0,-0.3533754662646645,0.0,unit_death_cif,unit_death,48
0.29,11498,0.025569664289441643,0,0.0,0.0,-0.3724370925500822,0.0,unit_death_cif,unit_death,48
0.3,11498,0.025569664289441643,0,0.0,0.0,-0.39204333672936914,0.0,unit_death_cif,unit_death,48
0.31,11498,0.025569664289441643,0,0.0,0.0,-0.41221787784138897,0.0,unit_death_cif,unit_death,48
0.32,11498,0.025569664289441643,0,0.0,0.0,-0.4329857878096447,0.0,unit_death_cif,unit_death,48
0.33,11498,0.025569664289441643,0,0.0,0.0,-0.4543736353888932,0.0,unit_death_cif,unit_death,48
0.34,11498,0.025569664289441643,0,0.0,0.0,-0.4764095995614521,0.0,unit_death_cif,unit_death,48
0.35,11498,0.025569664289441643,0,0.0,0.0,-0.499123593400859,0.0,unit_death_cif,unit_death,48
0.36,11498,0.025569664289441643,0,0.0,0.0,-0.5225473995477474,0.0,unit_death_cif,unit_death,48
0.37,11498,0.025569664289441643,0,0.0,0.0,-0.5467148185881879,0.0,unit_death_cif,unit_death,48
0.38,11498,0.025569664289441643,0,0.0,0.0,-0.5716618317912232,0.0,unit_death_cif,unit_death,48
0.39,11498,0.025569664289441643,0,0.0,0.0,-0.5974267798533744,0.0,unit_death_cif,unit_death,48
0.4,11498,0.025569664289441643,0,0.0,0.0,-0.6240505595175974,0.0,unit_death_cif,unit_death,48
0.41,11498,0.025569664289441643,0,0.0,0.0,-0.6515768401873869,0.0,unit_death_cif,unit_death,48
0.42,11498,0.025569664289441643,0,0.0,0.0,-0.6800523029492385,0.0,unit_death_cif,unit_death,48
0.43,11498,0.025569664289441643,0,0.0,0.0,-0.7095269047553655,0.0,unit_death_cif,unit_death,48
0.44,11498,0.025569664289441643,0,0.0,0.0,-0.7400541709117113,0.0,unit_death_cif,unit_death,48
0.45,11498,0.025569664289441643,0,0.0,0.0,-0.7716915194737425,0.0,unit_death_cif,unit_death,48
0.46,11498,0.025569664289441643,0,0.0,0.0,-0.8045006216862192,0.0,unit_death_cif,unit_death,48
0.47,11498,0.025569664289441643,0,0.0,0.0,-0.8385478032274686,0.0,unit_death_cif,unit_death,48
0.48,11498,0.025569664289441643,0,0.0,0.0,-0.8739044917510738,0.0,unit_death_cif,unit_death,48
0.49,11498,0.025569664289441643,0,0.0,0.0,-0.9106477170795262,0.0,unit_death_cif,unit_death,48
0.5,11498,0.025569664289441643,0,0.0,0.0,-0.9488606714211167,0.0,unit_death_cif,unit_death,48


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_2/seed_23/stratified_age_group.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,age_group,45-54,159,147,person_id,19.0,0.11949685534591195,0.35542626296172664,0.10580227548442028,0.6796992481203008,0.20521348836648184,0.14483049229584022,-0.6942937708512495,0.7182239416572226,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070927764429417,""n"":73,""observed_rate"":0.054794520547945},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148853831821018,""n"":54,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243397370765084,""n"":19,""observed_rate"":0.210526315789474},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350042407001768,""n"":7,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439487820863724,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539928555488586,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5835228729464221,0.776131927169707,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,55-64,190,176,person_id,34.0,0.17894736842105263,0.4147853984995602,0.12996265852414265,0.7388763197586727,0.4573653262614664,0.14073583568005182,0.6279721816900186,1.1906746073484913,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063145462726784,""n"":86,""observed_rate"":0.058139534883721},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143429391198989,""n"":66,""observed_rate"":0.196969696969697},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250652978366072,""n"":22,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344523343775007,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445900663733482,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552479565143585,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6453659525720784,0.8202041666666666,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,65-74,204,195,person_id,34.0,0.16666666666666666,0.42282986641065123,0.12736541476120744,0.6487889273356401,0.42669991908268223,0.16718739031941868,-0.27139959065775004,0.8163176043367801,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070195180519173,""n"":72,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141933283872075,""n"":72,""observed_rate"":0.138888888888889},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247188580386779,""n"":34,""observed_rate"":0.088235294117647},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.328315978248914,""n"":12,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445709429003976,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.528656999270121,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5329716951296648,0.755906093066362,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,75-84,173,166,person_id,20.0,0.11560693641618497,0.3341387151235447,0.09688633747976758,0.7277777777777777,0.33145131606350414,0.16642744066139867,-0.17667808178297528,1.2019566778475408,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072144662133521,""n"":54,""observed_rate"":0.037037037037037},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140771829147837,""n"":67,""observed_rate"":0.08955223880597},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256210846882878,""n"":33,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330236132328327,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452732543150584,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.603324066206873,0.8444637551990493,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,85+,77,76,person_id,9.0,0.11688311688311688,0.3118541407653004,0.09016364826646336,0.8218954248366013,0.3777437171183634,0.16735880584879356,0.3891738520824478,1.6620697796388393,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069717253841784,""n"":23,""observed_rate"":0.043478260869565},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143891505020506,""n"":34,""observed_rate"":0.029411764705882},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251182882487774,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349620188275973,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445317521691322,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6396317215653153,0.9500020128824476,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,<45,159,150,person_id,27.0,0.16981132075471697,0.4085632551858782,0.12892392975905517,0.7640291806958474,0.39298850436531685,0.12233765498272274,0.8236830488888988,1.224569219137281,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062454847110943,""n"":88,""observed_rate"":0.079545454545455},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144220531980197,""n"":45,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237824525684118,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332662888935634,""n"":7,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443968007961909,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6682415403606811,0.8438369052175022,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,45-54,146,135,person_id,30.0,0.2054794520547945,0.5161136852520475,0.1703515263052906,0.6204022988505747,0.2705622056125557,0.260349469693148,-0.8072803713555357,0.507481078323238,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079511892050505,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15475896447897,""n"":60,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24342805850837,""n"":36,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350828225413958,""n"":30,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44286073371768,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545413357870919,""n"":7,""observed_rate"":0.142857142857143},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63914155960083,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5274975504051252,0.7099149383164579,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,55-64,179,166,person_id,49.0,0.2737430167597765,0.5206697596426771,0.17366929401834036,0.7185243328100471,0.5290636334467973,0.25531216868974643,0.34352644391197545,1.2447608796633463,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081868926684062,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148503248442392,""n"":61,""observed_rate"":0.163934426229508},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24538872785428,""n"":51,""observed_rate"":0.294117647058824},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339744272055449,""n"":27,""observed_rate"":0.296296296296296},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446868881583214,""n"":16,""observed_rate"":0.5625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530436351895332,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.619099974632263,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72113960981369,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6413363261790657,0.7950629192597415,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,65-74,191,184,person_id,56.0,0.2931937172774869,0.551702549127493,0.18521807490451234,0.6932539682539682,0.5285082805978107,0.2927150291766172,0.07482695467870337,1.0893820040842512,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091963313519955,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156516021952547,""n"":58,""observed_rate"":0.172413793103448},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250092913074927,""n"":55,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346824516852697,""n"":36,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447108370065689,""n"":25,""observed_rate"":0.36},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568838526805242,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637151911854744,""n"":8,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717966139316559,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6152828456068166,0.7705318145721659,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,75-84,160,155,person_id,40.0,0.25,0.5115365190063754,0.1694633910278093,0.7341666666666666,0.44040825219779717,0.29437975767068564,0.01340151455740952,1.3417497587983451,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087118454277515,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164773144159052,""n"":45,""observed_rate"":0.066666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245408880379465,""n"":45,""observed_rate"":0.155555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34570600047256,""n"":33,""observed_rate"":0.484848484848485},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45045540255049,""n"":23,""observed_rate"":0.391304347826087},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.532579693529341,""n"":9,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635447899500529,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6506666682045226,0.8086274467121152,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,85+,72,71,person_id,20.0,0.2777777777777778,0.5331167893687037,0.17691101914097943,0.7259615384615384,0.4823834332409482,0.29726959361384314,0.0626631933796984,1.219963779780927,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.092612259089947,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15567916052209,""n"":18,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238910054618662,""n"":22,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346474363406499,""n"":15,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43875865265727,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542488296826681,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645218968391418,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5833333333333334,0.8544845881069285,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,<45,149,140,person_id,40.0,0.2684563758389262,0.5015235458059112,0.16748202137105003,0.786697247706422,0.5616797024893108,0.21972774344202656,1.0262865864265023,1.6273262823452472,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077932754158974,""n"":15,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146182931846741,""n"":66,""observed_rate"":0.151515151515152},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248532556411293,""n"":36,""observed_rate"":0.305555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350665424764156,""n"":20,""observed_rate"":0.55},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43311208486557,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549750971794128,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.614461064338684,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6999518479958354,0.8618136755485893,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,45-54,131,120,person_id,55.0,0.4198473282442748,0.6472450973278769,0.22716927127966977,0.6590909090909091,0.5670628566087914,0.41169547192922984,-0.00036609220963673374,0.8937852733885046,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.169534708062808,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256339509729986,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343317219301274,""n"":38,""observed_rate"":0.342105263157895},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441830966207716,""n"":27,""observed_rate"":0.481481481481481},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552178546138432,""n"":23,""observed_rate"":0.565217391304348},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647749549812741,""n"":9,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.726104199886322,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.81868040561676,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.567069947559256,0.746215737757091,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,55-64,162,151,person_id,75.0,0.46296296296296297,0.6301423655409628,0.22097655304135932,0.7036015325670498,0.6756760359062879,0.4104207012756371,0.30280013558494384,1.169398084404526,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170687402784824,""n"":10,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255898306095922,""n"":37,""observed_rate"":0.243243243243243},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350361925206686,""n"":38,""observed_rate"":0.552631578947368},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451934325344422,""n"":34,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546878719329834,""n"":20,""observed_rate"":0.45},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647596863905589,""n"":15,""observed_rate"":0.733333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734150222369603,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.842943131923676,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6138178428748291,0.7777839976115838,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,65-74,173,167,person_id,88.0,0.5086705202312138,0.6596655296431924,0.23418252122506658,0.653475935828877,0.6645449916774521,0.4609599249555885,0.1936459150003884,0.9166372535498138,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.198861494660378,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261882503650018,""n"":28,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354892392368878,""n"":34,""observed_rate"":0.411764705882353},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451704675188431,""n"":52,""observed_rate"":0.519230769230769},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545585899249367,""n"":23,""observed_rate"":0.652173913043478},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647321925921874,""n"":22,""observed_rate"":0.681818181818182},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751303146282832,""n"":12,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.854315161705017,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5689432225967812,0.7361518428570494,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,75-84,147,144,person_id,68.0,0.46258503401360546,0.6519879152582593,0.23013484812196822,0.6569247952345495,0.6052091529711643,0.4650108406738359,-0.013442573913021288,0.9787898131148886,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.265194750145862,""n"":19,""observed_rate"":0.157894736842105},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355272840809178,""n"":37,""observed_rate"":0.378378378378378},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447980367776119,""n"":33,""observed_rate"":0.484848484848485},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5582140820367,""n"":35,""observed_rate"":0.628571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651880860328674,""n"":13,""observed_rate"":0.384615384615385},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729970163769192,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.807770550251007,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5669438194406623,0.7382908163265306,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,85+,57,57,person_id,30.0,0.5263157894736842,0.6590618288025701,0.23289221771131907,0.6641975308641975,0.6426307567611668,0.47182250937871767,0.23121596764254165,0.9529426896835228,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251642825702826,""n"":6,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342301498566355,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44589919768847,""n"":13,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554782787958781,""n"":12,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654719988505046,""n"":9,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748414059480031,""n"":3,""observed_rate"":0.333333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5145337301587302,0.8067924414184005,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,<45,118,112,person_id,59.0,0.5,0.6433109238541358,0.22690076733587825,0.7538063774777363,0.7543793467727423,0.36723191101672287,1.0243149829903544,1.711327137601206,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16075174510479,""n"":12,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254177666136197,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345961283785956,""n"":35,""observed_rate"":0.457142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447441598231142,""n"":22,""observed_rate"":0.590909090909091},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538245839732034,""n"":14,""observed_rate"":0.928571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639280244708061,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747482359409332,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6679327007511523,0.8392298587193437,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,45-54,112,104,person_id,70.0,0.625,0.6801836859724213,0.24039792165516652,0.5819727891156462,0.6723651584275959,0.5819575879722834,0.3885071680330638,0.35069678414886474,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.275236088037491,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363584098716577,""n"":12,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453728161255519,""n"":15,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549559674092701,""n"":28,""observed_rate"":0.607142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648044397830963,""n"":25,""observed_rate"":0.64},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74896384941207,""n"":18,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831008747220039,""n"":8,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915937721729279,""n"":1,""observed_rate"":0.0}]",OK,0.47650894842146907,0.6917539427130381,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,55-64,141,134,person_id,95.0,0.6737588652482269,0.6084311227842417,0.21153953089755578,0.6588100686498856,0.8087297555454788,0.5876998775605614,0.43686065142021213,0.8979712522921957,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240795478224754,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347846211865544,""n"":16,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448313473413388,""n"":24,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550352122634649,""n"":32,""observed_rate"":0.8125},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654893998588834,""n"":28,""observed_rate"":0.607142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756474633216858,""n"":25,""observed_rate"":0.72},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.842928294952099,""n"":13,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5501934090872815,0.7562804343827972,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,65-74,162,156,person_id,120.0,0.7407407407407407,0.5763371512848707,0.19586987763015254,0.6369047619047619,0.8304344473807053,0.6356425152884589,0.6185511781698265,0.8084565352034169,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362010610103607,""n"":10,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456918312443627,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554468132947621,""n"":38,""observed_rate"":0.684210526315789},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658301283253564,""n"":45,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749145937377009,""n"":29,""observed_rate"":0.827586206896552},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84398495554924,""n"":20,""observed_rate"":0.85},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915586829185486,""n"":2,""observed_rate"":1.0}]",OK,0.5342522724224986,0.7340448547463175,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,75-84,130,128,person_id,86.0,0.6615384615384615,0.6246984322571227,0.21745248819957164,0.6215644820295984,0.7617193184552056,0.6217469380452083,0.3047450426134526,0.7318839640972249,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.298041880130768,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.37536141872406,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455136147412387,""n"":22,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552261205514272,""n"":30,""observed_rate"":0.7},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65579001222338,""n"":35,""observed_rate"":0.657142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755569024085999,""n"":25,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.852462127804756,""n"":12,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.521045994281713,0.722528149172458,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,85+,53,53,person_id,36.0,0.6792452830188679,0.6607329587256549,0.22912699706113424,0.5637254901960784,0.6890259560548513,0.6277363924485333,0.7066326215003959,0.07783971787943435,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.396195471286774,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457362201064825,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.557254111766815,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655331538273738,""n"":13,""observed_rate"":0.769230769230769},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743062267700831,""n"":12,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.855016708374023,""n"":4,""observed_rate"":0.25},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.3787776412776413,0.7333333333333333,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,<45,103,98,person_id,74.0,0.7184466019417476,0.6310367405772804,0.22098736068112507,0.6733457595526561,0.849470445010053,0.5348770514275264,0.8622889562671276,1.0935295557623592,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257447370461055,""n"":7,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357786449790001,""n"":10,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449070852427256,""n"":21,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550930031471782,""n"":36,""observed_rate"":0.694444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641795000859669,""n"":14,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729176217317581,""n"":10,""observed_rate"":0.9},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834295797348023,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5461952888215368,0.7754353012160029,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,45-54,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,55-64,74,71,person_id,15.0,0.20270270270270271,0.4234707874058542,0.13390620418964014,0.7830508474576271,0.4933638733271086,0.19393166743621632,0.38153441258328175,1.2526833979916174,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077575815752858,""n"":21,""observed_rate"":0.047619047619048},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141065237613825,""n"":26,""observed_rate"":0.115384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239230538115782,""n"":17,""observed_rate"":0.294117647058824},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.385623008012772,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448468291759491,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567374567190806,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657147765159607,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.639022607022607,0.9167131696428571,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,65-74,64,61,person_id,6.0,0.09375,0.4165291693947635,0.1254757886584195,0.4482758620689655,0.11022086810130288,0.23047647485509515,-2.5239367512207984,-0.18347090887042136,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.088999073021114,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145154776583825,""n"":28,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245932719924233,""n"":11,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348823182284832,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441723787784576,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.512218862771988,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.622633010149002,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.18515086206896553,0.7303347965993957,998.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,75-84,70,68,person_id,11.0,0.15714285714285714,0.44789861425416466,0.1443197735504882,0.6810477657935285,0.24092863109661528,0.24353647966470032,-0.9455940912407822,0.6452975457317822,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.086408042348921,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146084166739298,""n"":23,""observed_rate"":0.08695652173913},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24027026668191,""n"":20,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354620918631554,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444687038660049,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.521999210119247,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652706265449524,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724599003791809,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5267827380952381,0.8133677151149109,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,85+,22,20,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,<45,74,72,person_id,13.0,0.17567567567567569,0.4060334064194764,0.12665267111231815,0.7465321563682219,0.4485528050247378,0.16587716492043955,0.526436913453466,1.309916798657412,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078374565268556,""n"":24,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138252893338601,""n"":30,""observed_rate"":0.066666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250776782631874,""n"":12,""observed_rate"":0.583333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.310827722152074,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.426423750817776,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.598834276199341,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5833081113801453,0.878422131147541,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,45-54,43,42,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,55-64,63,60,person_id,23.0,0.36507936507936506,0.6182723124365513,0.21557229769366776,0.6869565217391305,0.5243625130378171,0.35715302399226595,-0.08822959664351872,0.7740674658249086,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165002744306218,""n"":11,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254927297956065,""n"":19,""observed_rate"":0.315789473684211},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342647016048431,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453273604313533,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539795905351639,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.627802801132202,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756773546338081,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5459978434458238,0.81154980532883,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,65-74,55,52,person_id,17.0,0.3090909090909091,0.6067514307610175,0.21015219418789383,0.6439628482972136,0.5108429696469826,0.39676056856458836,-0.5039311490685121,0.7760718362754919,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.172449715435505,""n"":2,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253282559545417,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339754175056111,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447236686944962,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537782147526741,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643544030189514,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737520784139633,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.801591575145721,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48737224619577557,0.8008451479109765,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,75-84,60,59,person_id,19.0,0.31666666666666665,0.6242041023670512,0.21767714411984135,0.6482670089858793,0.4386669679630746,0.4130811820427577,-0.5344114041977547,0.7243322871337192,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.180265247821808,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247923059388995,""n"":16,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350866927703222,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452634503444036,""n"":12,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540262537343161,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.62808783352375,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729805934429169,""n"":5,""observed_rate"":0.4},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49704608044953824,0.7844614195062123,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,85+,19,17,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,<45,67,66,person_id,23.0,0.34328358208955223,0.5513927542817605,0.18533121272821995,0.758893280632411,0.6629436754025104,0.3058176013960767,0.8286470961610256,1.8069916742904446,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161444262816356,""n"":13,""observed_rate"":0.230769230769231},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250031764308612,""n"":30,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348567754030228,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442842823266983,""n"":10,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543988426526388,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.628448843955994,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.784217715263367,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6152359307359307,0.8714975845410629,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,45-54,36,36,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,55-64,53,50,person_id,28.0,0.5283018867924528,0.6624561811950797,0.23040143750409295,0.6757142857142857,0.6476754523488865,0.5633111326199658,-0.09592385189761977,0.7383136812566014,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264759480953217,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363463453948498,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450626456737518,""n"":10,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55754462480545,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642973641554515,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.767742914812905,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.853235572576523,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.903844952583313,""n"":1,""observed_rate"":0.0}]",OK,0.5312166132478633,0.800014245014245,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,65-74,50,48,person_id,28.0,0.56,0.6829444486525031,0.24441600435388597,0.6055194805194806,0.6890376456853377,0.6153807425498963,-0.05537796522733052,0.5819522991767188,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337673559784889,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438753210835987,""n"":9,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537625219140734,""n"":14,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.665836498141289,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745074147527868,""n"":11,""observed_rate"":0.545454545454545},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838445508480072,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.903422892093658,""n"":1,""observed_rate"":1.0}]",OK,0.4310330314640659,0.7553600120062856,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,75-84,50,49,person_id,32.0,0.64,0.657850294426989,0.22733640012087186,0.6215277777777778,0.7018016813216206,0.6068443840742112,0.36306195909930433,0.46316008014629995,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.378822319209576,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452243481363569,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551275090376536,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643567063591697,""n"":11,""observed_rate"":0.636363636363636},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740435183048248,""n"":7,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845447254180908,""n"":5,""observed_rate"":0.6},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.902578949928284,""n"":1,""observed_rate"":0.0}]",OK,0.45279040404040405,0.7870813397129187,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,85+,15,14,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,<45,53,53,person_id,31.0,0.5849056603773585,0.619438257351525,0.215071266142855,0.7390029325513197,0.7914915493541648,0.4902358322211032,0.5146276658483603,1.7507995482011065,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.263755241036415,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.373358324170113,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441431547204653,""n"":18,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543503354896199,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650965372721354,""n"":6,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735305398702621,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.905537724494934,""n"":1,""observed_rate"":1.0}]",OK,0.5999560117302053,0.8657232142857143,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,age_group,45-54,32,32,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,55-64,46,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,65-74,47,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,75-84,44,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,85+,14,13,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,<45,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,age_group,45-54,147,141,person_id,6.0,0.04081632653061224,0.14791439814319987,0.03807815536842354,0.8073286052009456,0.14929928745718218,0.05401011521541541,-0.43680289433109126,0.948544921262101,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029911287018054,""n"":126,""observed_rate"":0.023809523809524},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154150726539748,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.231571381290754,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.329460114240646,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6222634392486012,0.9310813980764719,999.0,OK
target_cif,heart_rate,6,age_group,55-64,290,270,person_id,20.0,0.06896551724137931,0.24269542976567066,0.06375875700843149,0.6990740740740741,0.1509755059726986,0.059117173076735696,-0.8186925099458314,0.5913518065550567,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.030830691542683,""n"":243,""observed_rate"":0.045267489711934},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145073516915242,""n"":30,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.21853344142437,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340490381826054,""n"":11,""observed_rate"":0.181818181818182},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461855232715607,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5745930294036141,0.8121809544589019,1000.0,OK
target_cif,heart_rate,6,age_group,65-74,387,361,person_id,28.0,0.07235142118863049,0.212789392642816,0.05961674928378398,0.8206327099084759,0.2758207949758544,0.05816063143731662,0.33942826901708123,1.034431240794191,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02752967057454,""n"":315,""observed_rate"":0.031746031746032},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134367843468984,""n"":39,""observed_rate"":0.205128205128205},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240761282352301,""n"":26,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333739842687334,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.731591628502547,0.894046930870737,1000.0,OK
target_cif,heart_rate,6,age_group,75-84,351,324,person_id,18.0,0.05128205128205128,0.15952787417614472,0.04271555190126584,0.850684017350684,0.32716903249183804,0.04626174828772591,0.7787840765800139,1.2746506875901387,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027972835615878,""n"":307,""observed_rate"":0.029315960912052},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139438211685046,""n"":32,""observed_rate"":0.15625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242398026585579,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.320490211248398,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443719863891602,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7672377594312578,0.9179953540282392,1000.0,OK
target_cif,heart_rate,6,age_group,85+,194,176,person_id,16.0,0.08247422680412371,0.20261138420041047,0.06095395596764497,0.9069522471910112,0.5096342356356787,0.05176274421548026,1.9637366830137775,1.611137077036401,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.026930229928594,""n"":164,""observed_rate"":0.030487804878049},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139895987104286,""n"":22,""observed_rate"":0.318181818181818},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.220937117934227,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.308179840445518,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.422843972841899,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8503386947999538,0.9553043831168831,1000.0,OK
target_cif,heart_rate,6,age_group,<45,80,78,person_id,7.0,0.0875,0.24219761570136278,0.0723937968690985,0.8551859099804305,0.3503030303030302,0.06010023040289521,0.7447778648368562,1.1256710764749904,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031637078450964,""n"":66,""observed_rate"":0.045454545454545},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142967287037108,""n"":9,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.224240854382515,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.308213323354721,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452329784631729,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7243243243243244,0.9600118577075099,1000.0,OK
target_cif,heart_rate,12,age_group,45-54,129,126,person_id,14.0,0.10852713178294573,0.3133910370046351,0.09159907722771807,0.7273291925465839,0.26115137289968193,0.09683423218237912,-0.2597066393944857,0.793391658626109,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043709888106732,""n"":86,""observed_rate"":0.069767441860465},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146766186017415,""n"":29,""observed_rate"":0.137931034482759},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253787796412195,""n"":7,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349043987691402,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434551884730657,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5915542596348885,0.8437742624223602,1000.0,OK
target_cif,heart_rate,12,age_group,55-64,265,248,person_id,32.0,0.12075471698113208,0.33320916293575426,0.09847196413761262,0.7263948497854077,0.2795567399448632,0.11174795958301366,-0.21678250720499723,0.8249644502342892,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048693057525648,""n"":161,""observed_rate"":0.062111801242236},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136448165401816,""n"":64,""observed_rate"":0.140625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245891588181257,""n"":20,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335256630182266,""n"":10,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452940464019775,""n"":7,""observed_rate"":0.142857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533321042855581,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6292837732919254,0.8245178446488728,1000.0,OK
target_cif,heart_rate,12,age_group,65-74,354,333,person_id,42.0,0.11864406779661017,0.3083429007797052,0.09188841180779352,0.7838827838827839,0.3376560857742902,0.10819405714565579,0.18767057342566845,1.0398716101016359,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04556380616979,""n"":226,""observed_rate"":0.053097345132743},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141393517809255,""n"":70,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249449426574366,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34556629087614,""n"":23,""observed_rate"":0.347826086956522},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453303022044046,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7113477041710481,0.8510534274193549,1000.0,OK
target_cif,heart_rate,12,age_group,75-84,316,290,person_id,36.0,0.11392405063291139,0.3017524277221754,0.08885773257001128,0.7826388888888889,0.3734600163779212,0.08759778801976592,0.6649961489411329,1.1696247193461409,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043810141995787,""n"":219,""observed_rate"":0.050228310502283},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142055650700384,""n"":67,""observed_rate"":0.17910447761194},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237375765293837,""n"":20,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345683136156627,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.422500625252724,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556452810764313,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6996469879585252,0.8562384921187255,1000.0,OK
target_cif,heart_rate,12,age_group,85+,178,163,person_id,20.0,0.11235955056179775,0.26933821475423336,0.08152533210113105,0.850632911392405,0.4478553221004463,0.09944581165857441,0.9318772114022681,1.4434472663926825,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044662999947265,""n"":122,""observed_rate"":0.032786885245902},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149837535516969,""n"":29,""observed_rate"":0.206896551724138},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243667662143707,""n"":20,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334834530949593,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457043193280697,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535984873771667,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7782655186907678,0.915258928676829,1000.0,OK
target_cif,heart_rate,12,age_group,<45,67,65,person_id,10.0,0.14925373134328357,0.3342587562096161,0.10263207633641454,0.8210526315789474,0.5716346973572037,0.11326344650405552,1.0852300869157268,1.4176117459669093,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043681943985192,""n"":38,""observed_rate"":0.026315789473684},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144581702848275,""n"":18,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24403259716928,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.327661842107773,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437422543764114,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.608921229839325,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6540268326631611,0.9406807537912578,1000.0,OK
target_cif,heart_rate,24,age_group,45-54,110,108,person_id,26.0,0.23636363636363636,0.49766525620502317,0.1654623385102043,0.7271062271062271,0.4669304632984718,0.172889854894443,0.3826747268579161,0.9526993850544309,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.055125065550611,""n"":37,""observed_rate"":0.081081081081081},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14203383793702,""n"":37,""observed_rate"":0.243243243243243},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237787751687898,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339265841245651,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447303846478462,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565237820148468,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6308430972225558,0.8223757018628193,1000.0,OK
target_cif,heart_rate,24,age_group,55-64,214,202,person_id,49.0,0.22897196261682243,0.5029335534598356,0.1646530442340784,0.6906617192331478,0.3858187818853491,0.20113508003789968,-0.12597595675238815,0.748421978385242,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060263175106907,""n"":59,""observed_rate"":0.084745762711864},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143368614103758,""n"":66,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242737606167793,""n"":46,""observed_rate"":0.217391304347826},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345407007556213,""n"":19,""observed_rate"":0.473684210526316},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443721530338128,""n"":12,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540828116238117,""n"":8,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646938383579254,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.704289793968201,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6039171043775887,0.7739337165723061,1000.0,OK
target_cif,heart_rate,24,age_group,65-74,274,260,person_id,66.0,0.24087591240875914,0.4945256145174057,0.16239770466016018,0.7303321678321678,0.4669973431986293,0.19802872878737254,0.20293550653406187,0.9301761828279436,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061238738123414,""n"":86,""observed_rate"":0.081395348837209},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144490538555899,""n"":81,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24889178995205,""n"":46,""observed_rate"":0.282608695652174},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348012254706451,""n"":28,""observed_rate"":0.392857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438592423995336,""n"":18,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.523302099921487,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.611313596367836,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6576490488737622,0.7932218017636072,1000.0,OK
target_cif,heart_rate,24,age_group,75-84,235,215,person_id,66.0,0.28085106382978725,0.5679973750232793,0.18838428901148158,0.7256589564281872,0.5509559986387288,0.1666922532259784,0.8026289192245523,1.0290861195689776,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059123567294548,""n"":85,""observed_rate"":0.152941176470588},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143587445254837,""n"":70,""observed_rate"":0.242857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24235664991041,""n"":48,""observed_rate"":0.354166666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340808895372209,""n"":21,""observed_rate"":0.476190476190476},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43988149240613,""n"":8,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555199295282364,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.676498591899872,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6492194750697873,0.800669523184383,1000.0,OK
target_cif,heart_rate,24,age_group,85+,143,132,person_id,30.0,0.2097902097902098,0.43890258958941386,0.14168178088767117,0.7648967551622419,0.4891053424068302,0.1798571026460691,0.37490893993259455,1.1174201167883717,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06152615275372,""n"":54,""observed_rate"":0.055555555555556},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144078488342273,""n"":39,""observed_rate"":0.205128205128205},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250474060123617,""n"":22,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341962335838212,""n"":18,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437525802850723,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56818613409996,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651967465877533,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6659487910142201,0.8520507620569197,1000.0,OK
target_cif,heart_rate,24,age_group,<45,53,51,person_id,15.0,0.2830188679245283,0.466587833131609,0.158288904082916,0.8385964912280702,0.6428371311064809,0.19984711068770233,1.4332860897459685,1.7230189877501163,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050841406852539,""n"":14,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134831797112437,""n"":17,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244491436415248,""n"":9,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.360679769515991,""n"":10,""observed_rate"":0.7},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441810011863708,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.59182345867157,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747122526168823,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7161722214523282,0.9361495083863504,1000.0,OK
target_cif,heart_rate,48,age_group,45-54,88,86,person_id,38.0,0.4318181818181818,0.6185647397984588,0.2176825267252265,0.8052631578947368,0.7575038122382004,0.26417373175817455,1.4796837181414153,1.5315214697971322,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071799374371767,""n"":15,""observed_rate"":0.066666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155862052171003,""n"":21,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237373142015366,""n"":21,""observed_rate"":0.523809523809524},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347467830404639,""n"":16,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451148802042007,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531705886125565,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652708077430725,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.706765472888947,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7110441729323308,0.8886952130088289,1000.0,OK
target_cif,heart_rate,48,age_group,55-64,158,152,person_id,67.0,0.4240506329113924,0.6501027689025456,0.22651165859230607,0.7182220764310316,0.6447634096864547,0.30014799499907824,0.5737872367886593,0.9341239911183229,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071277152746916,""n"":13,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152695315248436,""n"":45,""observed_rate"":0.288888888888889},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246032229834987,""n"":31,""observed_rate"":0.354838709677419},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354031018912792,""n"":24,""observed_rate"":0.458333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439036964015527,""n"":22,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537322128812472,""n"":12,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633389055728912,""n"":7,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740336328744888,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.636903019404483,0.7940504024139861,1000.0,OK
target_cif,heart_rate,48,age_group,65-74,210,202,person_id,102.0,0.4857142857142857,0.710917253003333,0.2523094147514857,0.705791575889615,0.7164877495462884,0.29633824073133014,0.8873282644396113,0.9398743959174871,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076983298296514,""n"":23,""observed_rate"":0.173913043478261},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150729324176626,""n"":53,""observed_rate"":0.39622641509434},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250124442577362,""n"":40,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341767763769304,""n"":37,""observed_rate"":0.432432432432432},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444541791310677,""n"":26,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544157919287682,""n"":20,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653481960296631,""n"":9,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749396473169327,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.641787042968989,0.7701638414387785,1000.0,OK
target_cif,heart_rate,48,age_group,75-84,194,177,person_id,89.0,0.4587628865979381,0.7456807285466462,0.26665366112475786,0.6614232209737828,0.6123150843748846,0.26555149741086764,0.6958142313590131,0.740884275231717,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069489169451925,""n"":27,""observed_rate"":0.148148148148148},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143931587040424,""n"":50,""observed_rate"":0.38},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252251928051313,""n"":45,""observed_rate"":0.555555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349679613655264,""n"":33,""observed_rate"":0.484848484848485},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44967948893706,""n"":24,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54355677691373,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641276836395264,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749726802110672,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5840848451663544,0.734015173775115,1000.0,OK
target_cif,heart_rate,48,age_group,85+,113,105,person_id,42.0,0.37168141592920356,0.6279973145614831,0.2165571401569966,0.7008718980549966,0.6048446697796195,0.27029037347013973,0.44161847171008034,0.9028516107935903,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07883504804756,""n"":14,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148419682593907,""n"":34,""observed_rate"":0.323529411764706},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248541875996373,""n"":22,""observed_rate"":0.227272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352508231004079,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441586637496948,""n"":20,""observed_rate"":0.65},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54981654882431,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.62774129708608,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72308474779129,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5862430502504031,0.8010288577991583,1000.0,OK
target_cif,heart_rate,48,age_group,<45,38,37,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,6,age_group,45-54,164,157,person_id,12.0,0.07317073170731707,0.21196552086670273,0.0579680209322754,0.8536184210526315,0.35226830512079044,0.10119635153493681,0.7926524812457438,1.707071079094925,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05059306928888,""n"":106,""observed_rate"":0.018867924528302},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142810148363178,""n"":37,""observed_rate"":0.054054054054054},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242247347036997,""n"":15,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362879045307636,""n"":4,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432067215442657,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7478546576879911,0.9524183887391434,1000.0,OK
target_cif,respiratory_rate,6,age_group,55-64,279,271,person_id,25.0,0.08960573476702509,0.27586893142556157,0.07775713102322454,0.7337007874015748,0.2897543781982311,0.11703630202319668,-0.5172881218133516,0.8889265267121974,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052020669061534,""n"":167,""observed_rate"":0.029940119760479},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143707542923781,""n"":65,""observed_rate"":0.184615384615385},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245482686374869,""n"":28,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336279320716858,""n"":10,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45902207493782,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.532048404216766,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643174886703491,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6316764002251618,0.8254260952862926,1000.0,OK
target_cif,respiratory_rate,6,age_group,65-74,246,231,person_id,26.0,0.10569105691056911,0.28604832169246397,0.08252558002405425,0.7769230769230769,0.4134299183920811,0.11627614955849397,0.21070313807735738,1.1978953333192972,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04978194681207,""n"":137,""observed_rate"":0.051094890510949},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141474893500268,""n"":71,""observed_rate"":0.098591549295775},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242973176389933,""n"":20,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35066970911893,""n"":11,""observed_rate"":0.090909090909091},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431751187358584,""n"":7,""observed_rate"":0.857142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6900616717635066,0.8585214961918999,1000.0,OK
target_cif,respiratory_rate,6,age_group,75-84,196,192,person_id,20.0,0.10204081632653061,0.28458940151350204,0.08186461823089046,0.7801136363636364,0.3222673900508644,0.12358917220856763,-0.14436855941108365,1.0617408201052467,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051489806259898,""n"":110,""observed_rate"":0.036363636363636},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145695148291541,""n"":51,""observed_rate"":0.137254901960784},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249758198179982,""n"":22,""observed_rate"":0.227272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336624984230314,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448984324932098,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540585860610008,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666763484477997,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6629204037198142,0.8840625522500358,1000.0,OK
target_cif,respiratory_rate,6,age_group,85+,73,73,person_id,15.0,0.2054794520547945,0.3773481955691292,0.11899033131410539,0.8666666666666667,0.7578810718747826,0.15083794915819002,1.7439464870965846,1.897175692148906,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059067840030526,""n"":34,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13672012055204,""n"":21,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243748227755229,""n"":6,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347806870937347,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455324500799179,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520823359489441,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7565144532886469,0.9637086123280765,1000.0,OK
target_cif,respiratory_rate,6,age_group,<45,144,134,person_id,10.0,0.06944444444444445,0.23632083951681748,0.0613104860883039,0.7022388059701492,0.32208284890762867,0.09644993274964181,-0.6044834958218968,0.8839315969684901,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045812897849828,""n"":94,""observed_rate"":0.042553191489362},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147822491310794,""n"":29,""observed_rate"":0.103448275862069},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230417847633362,""n"":17,""observed_rate"":0.058823529411765},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344605565071106,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5102147482127178,0.8738845022999953,1000.0,OK
target_cif,respiratory_rate,12,age_group,45-54,148,142,person_id,23.0,0.1554054054054054,0.3676264521897076,0.11129499204579099,0.7791304347826087,0.4413820584993555,0.18116811162011848,0.30181594134692324,1.4063453364939755,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064387303572602,""n"":41,""observed_rate"":0.024390243902439},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148172828529415,""n"":58,""observed_rate"":0.103448275862069},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245860590978905,""n"":27,""observed_rate"":0.148148148148148},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338309655586878,""n"":12,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.42820645570755,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53466409444809,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.601336538791656,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6488296266403611,0.8867833333333333,1000.0,OK
target_cif,respiratory_rate,12,age_group,55-64,250,243,person_id,52.0,0.208,0.45240317820777226,0.1444235483194842,0.728923853923854,0.4450756586946578,0.2049527289867401,0.010877147692914714,0.991233598570348,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067519529319521,""n"":67,""observed_rate"":0.119402985074627},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146020883057691,""n"":79,""observed_rate"":0.075949367088608},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246945017034357,""n"":55,""observed_rate"":0.309090909090909},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353835575282574,""n"":24,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446925775362895,""n"":13,""observed_rate"":0.307692307692308},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545493686199188,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63613964120547,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750352919101715,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.650204522907648,0.8016161412326124,1000.0,OK
target_cif,respiratory_rate,12,age_group,65-74,229,216,person_id,40.0,0.17467248908296942,0.41290812241552377,0.13107589573874176,0.7309523809523809,0.410079828965889,0.20539767787218355,-0.20472573929872978,1.0191352362530275,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064218208459871,""n"":63,""observed_rate"":0.015873015873016},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149083653574481,""n"":68,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247137344513948,""n"":52,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340606758991877,""n"":18,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441697637949671,""n"":14,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538706660270691,""n"":12,""observed_rate"":0.416666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.611161112785339,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6544950721169194,0.8005337654258291,1000.0,OK
target_cif,respiratory_rate,12,age_group,75-84,187,183,person_id,37.0,0.19786096256684493,0.4456727457458365,0.14290991010028556,0.7390990990990991,0.3930084121545837,0.21247539565684323,-0.15415028751739532,0.9539387530809336,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068421372127804,""n"":44,""observed_rate"":0.045454545454545},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144056937191635,""n"":64,""observed_rate"":0.140625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252597891432898,""n"":35,""observed_rate"":0.228571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348386895397435,""n"":23,""observed_rate"":0.391304347826087},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421869705120722,""n"":12,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5255226790905,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.673187106847763,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.791614234447479,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6485203896970975,0.8216781275979478,1000.0,OK
target_cif,respiratory_rate,12,age_group,85+,71,71,person_id,22.0,0.30985915492957744,0.5027689231353966,0.16508253347748905,0.8024118738404453,0.7303469917363534,0.24756992272507977,1.084706284077846,1.6986633347103377,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073766982981137,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14737193921098,""n"":27,""observed_rate"":0.185185185185185},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238831463787291,""n"":18,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347945916652679,""n"":5,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435510937656675,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.525820508599281,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630499581495921,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6784308155080214,0.9079246411483254,1000.0,OK
target_cif,respiratory_rate,12,age_group,<45,131,124,person_id,27.0,0.20610687022900764,0.5213481646007998,0.16522950268033684,0.5979344729344729,0.30936200006867226,0.1736082997997753,-0.640839128753871,0.41386029661267615,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063840930582955,""n"":48,""observed_rate"":0.145833333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145725898062571,""n"":39,""observed_rate"":0.205128205128205},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254338513249936,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351879302660624,""n"":15,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447197750210762,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539123117923737,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47890502354788067,0.7102027587293244,1000.0,OK
target_cif,respiratory_rate,24,age_group,45-54,122,116,person_id,35.0,0.28688524590163933,0.5259140725370335,0.17487515423048824,0.729392446633826,0.5613069376077129,0.3052876179457688,0.019382207191103475,1.1740378367335698,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073122810572386,""n"":6,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143200498915488,""n"":31,""observed_rate"":0.096774193548387},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245588580146432,""n"":24,""observed_rate"":0.208333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341014678831454,""n"":27,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435487622022629,""n"":20,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567213751375675,""n"":8,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655607855319977,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740113079547882,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6206184109888891,0.8275700446562326,1000.0,OK
target_cif,respiratory_rate,24,age_group,55-64,203,197,person_id,75.0,0.3694581280788177,0.6174095737926216,0.2129332415025069,0.6769791666666667,0.5685453766221482,0.3407674828736946,-0.014942257582606717,0.7395592955832535,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082725512396012,""n"":14,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148485979624093,""n"":40,""observed_rate"":0.225},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242622718617723,""n"":37,""observed_rate"":0.27027027027027},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349868782541969,""n"":44,""observed_rate"":0.386363636363636},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452526230965891,""n"":31,""observed_rate"":0.419354838709677},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554799652099609,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65282286130465,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74031525850296,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843861848115921,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5993209443665264,0.7455530970713842,1000.0,OK
target_cif,respiratory_rate,24,age_group,65-74,192,181,person_id,67.0,0.3489583333333333,0.5779825574396087,0.20138952520853767,0.7065074626865672,0.559953700363863,0.34355461936987314,-0.036150181327384553,0.8817840091509354,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079330863978933,""n"":17,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142160236443344,""n"":38,""observed_rate"":0.078947368421053},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23974980528538,""n"":26,""observed_rate"":0.423076923076923},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340651997610142,""n"":38,""observed_rate"":0.447368421052632},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447899743433922,""n"":31,""observed_rate"":0.483870967741935},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536977056413889,""n"":16,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641021974384785,""n"":16,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730062586069107,""n"":10,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6272126456337108,0.7769846951693835,1000.0,OK
target_cif,respiratory_rate,24,age_group,75-84,152,149,person_id,60.0,0.39473684210526316,0.6641462491126257,0.23542418962859613,0.6353260869565217,0.4947071476218401,0.35691979495612414,-0.0781459370240822,0.5398063816981137,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082915288861841,""n"":8,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144874562387881,""n"":23,""observed_rate"":0.173913043478261},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241878470352718,""n"":35,""observed_rate"":0.314285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348533094993659,""n"":28,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460315201963697,""n"":21,""observed_rate"":0.476190476190476},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541715892878446,""n"":22,""observed_rate"":0.409090909090909},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641015863418579,""n"":10,""observed_rate"":0.7},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.777639349301656,""n"":3,""observed_rate"":0.333333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.852126449346542,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.546424333067625,0.7183409006512282,1000.0,OK
target_cif,respiratory_rate,24,age_group,85+,57,57,person_id,27.0,0.47368421052631576,0.5965503552682312,0.2056219252502166,0.7604938271604939,0.7657168284406076,0.3846380981175523,0.6018464508892326,1.3180606613617314,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08179496973753,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.169856616192394,""n"":9,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24450242643555,""n"":12,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331344715573571,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44181489944458,""n"":9,""observed_rate"":0.555555555555556},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.563573396205902,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651358473300934,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736810529232025,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6283950617283951,0.8775558712121212,1000.0,OK
target_cif,respiratory_rate,24,age_group,<45,112,109,person_id,34.0,0.30357142857142855,0.6276098631624026,0.2155682786359194,0.5923831070889894,0.40992115245493227,0.3044614428321698,-0.47409070764287875,0.3910592271652099,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072238114848733,""n"":10,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146037373001929,""n"":27,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252269665184228,""n"":23,""observed_rate"":0.304347826086957},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35187386414584,""n"":17,""observed_rate"":0.352941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437124887108803,""n"":20,""observed_rate"":0.35},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545697437392341,""n"":9,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644032597541809,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.776295721530914,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47583954865249317,0.7058526722925457,1000.0,OK
target_cif,respiratory_rate,48,age_group,45-54,99,96,person_id,45.0,0.45454545454545453,0.6479422142569381,0.22902571144082473,0.6646090534979424,0.64824792668441,0.450827924741639,-0.03628769160761804,0.6936779454892518,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089100629091263,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.17393297702074,""n"":12,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243381454121499,""n"":21,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337485752999783,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456954106688499,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554323656691445,""n"":18,""observed_rate"":0.611111111111111},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64122703900704,""n"":13,""observed_rate"":0.307692307692308},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739369906485081,""n"":8,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.822097629308701,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5499459157408447,0.7680976430976431,1000.0,OK
target_cif,respiratory_rate,48,age_group,55-64,163,158,person_id,98.0,0.6012269938650306,0.6821421386908672,0.2436364610406932,0.6510204081632653,0.7500679124301183,0.49872198380941263,0.44897411603131393,0.552567443133635,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158763126248405,""n"":21,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248610412081083,""n"":21,""observed_rate"":0.476190476190476},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352546078818185,""n"":14,""observed_rate"":0.642857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440748865405719,""n"":24,""observed_rate"":0.708333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551288861977427,""n"":19,""observed_rate"":0.473684210526316},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649727282779557,""n"":28,""observed_rate"":0.642857142857143},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756385873664509,""n"":22,""observed_rate"":0.681818181818182},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844953165604518,""n"":13,""observed_rate"":0.923076923076923},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.931488513946533,""n"":1,""observed_rate"":1.0}]",OK,0.5666750744032175,0.7359301776337425,1000.0,OK
target_cif,respiratory_rate,48,age_group,65-74,163,153,person_id,92.0,0.5644171779141104,0.647367632698787,0.2280318129427841,0.6935088793631353,0.7235753034492397,0.4923944460468058,0.3235125480695035,0.6823925004146859,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154032673973304,""n"":26,""observed_rate"":0.230769230769231},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250528288514991,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354965931490848,""n"":19,""observed_rate"":0.684210526315789},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449181809144862,""n"":17,""observed_rate"":0.705882352941177},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553901942152726,""n"":19,""observed_rate"":0.736842105263158},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653716662655706,""n"":23,""observed_rate"":0.521739130434783},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747446054997651,""n"":23,""observed_rate"":0.739130434782609},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844946167048286,""n"":17,""observed_rate"":0.764705882352941},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6010166848338983,0.7793880445795339,1000.0,OK
target_cif,respiratory_rate,48,age_group,75-84,134,131,person_id,81.0,0.6044776119402985,0.7597238697543055,0.2751074064167054,0.5695317959468903,0.6184445719301028,0.4860141483038219,0.44447081942165756,0.23063671930346086,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.096672773361206,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16111106138963,""n"":13,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252644604278935,""n"":18,""observed_rate"":0.555555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347160268161032,""n"":18,""observed_rate"":0.611111111111111},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452736437320709,""n"":24,""observed_rate"":0.791666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549151011875698,""n"":14,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64747828990221,""n"":16,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745077479969371,""n"":22,""observed_rate"":0.681818181818182},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843915505068643,""n"":7,""observed_rate"":0.428571428571429},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.925737202167511,""n"":1,""observed_rate"":0.0}]",OK,0.46196667157874055,0.6789029666321332,1000.0,OK
target_cif,respiratory_rate,48,age_group,85+,46,46,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,age_group,<45,92,90,person_id,59.0,0.6413043478260869,0.7463344770367489,0.26887574837232664,0.6076014381099127,0.7283275718353747,0.4640290696659814,0.6753473640116598,0.3982772798546121,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091031928857168,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164647676050663,""n"":10,""observed_rate"":0.8},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243411445617676,""n"":10,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35353510933263,""n"":14,""observed_rate"":0.642857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459027340778938,""n"":13,""observed_rate"":0.461538461538462},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543866161789213,""n"":14,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656074794133504,""n"":15,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728970858785841,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.851038634777069,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4910941315837434,0.7318962111334992,1000.0,OK
unit_death_cif,unit_death,48,age_group,45-54,1441,1191,person_id,23.0,0.015961138098542677,0.07659902502562045,0.015382484351846122,0.8531305574293249,0.2692561894802655,0.0026126527177069403,4.119494815658715,1.4378095970401525,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00253385651721,""n"":1440,""observed_rate"":0.015277777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.116079181432724,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7405091647188448,0.9506612909985979,1000.0,OK
unit_death_cif,unit_death,48,age_group,55-64,2448,1991,person_id,53.0,0.02165032679738562,0.10741389195850598,0.021076879703285315,0.865647772481979,0.23939057065241826,0.0025127676863834288,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002512767686383,""n"":2448,""observed_rate"":0.021650326797386},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8101338741417262,0.9143835964182762,1000.0,OK
unit_death_cif,unit_death,48,age_group,65-74,2778,2273,person_id,79.0,0.02843772498200144,0.15513908531157952,0.027699857587495786,0.7485941816237612,0.2540855164694202,0.002327551779772709,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002242065695205,""n"":2776,""observed_rate"":0.027737752161383},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.120982237160206,""n"":2,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.67649482464081,0.8130797246810457,1000.0,OK
unit_death_cif,unit_death,48,age_group,75-84,2264,1893,person_id,71.0,0.03136042402826855,0.17688105218804995,0.0307522633177371,0.7502809836676236,0.20561611262824014,0.002119276559117279,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002119276559117,""n"":2264,""observed_rate"":0.031360424028269},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6792385388318349,0.810812186942453,1000.0,OK
unit_death_cif,unit_death,48,age_group,85+,1141,1005,person_id,38.0,0.033304119193689745,0.20004947908927426,0.03304104041433973,0.7128882950804027,0.13809045736377432,0.001798129976884346,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001798129976884,""n"":1141,""observed_rate"":0.03330411919369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6073221078067318,0.8071468538364737,1000.0,OK
unit_death_cif,unit_death,48,age_group,<45,1426,1180,person_id,30.0,0.021037868162692847,0.11622722550316245,0.020662757777805397,0.7491881566380134,0.10457301419480716,0.00276078536927845,1.4717129028014078,0.8812793226082855,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002760785369278,""n"":1426,""observed_rate"":0.021037868162693},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6402844767393863,0.8502214977202758,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_2/seed_23/stratified_sex.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,sex,female,461,431,person_id,68.0,0.1475054229934924,0.392353565191628,0.11800487618002425,0.6653569824876515,0.34251675179949226,0.14709350038036995,-0.24285913692745736,0.8459693985994704,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066944178222911,""n"":192,""observed_rate"":0.09375},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144189032947733,""n"":168,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243752557594897,""n"":59,""observed_rate"":0.135593220338983},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34032035133113,""n"":23,""observed_rate"":0.347826086956522},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442878632081879,""n"":18,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552479565143585,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5950020015012928,0.7382367555200479,1000.0,OK
target_cif,O2_arterial_saturation,6,sex,male,501,479,person_id,75.0,0.1497005988023952,0.3742208080840705,0.1143724665591064,0.7400312989045383,0.34817150113299905,0.15408032620976309,0.1667423652990683,1.1372071649934306,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067668345665523,""n"":204,""observed_rate"":0.049019607843137},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143022548845586,""n"":170,""observed_rate"":0.147058823529412},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252452074488004,""n"":75,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334931021736514,""n"":31,""observed_rate"":0.32258064516129},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449023576343761,""n"":17,""observed_rate"":0.411764705882353},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531474888324738,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6849641933912431,0.7944258702218056,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,female,430,404,person_id,116.0,0.26976744186046514,0.5420751983874549,0.1815908981091325,0.6729079727652097,0.4571659450786601,0.26160065883467365,0.01868819060953557,0.9716902699902248,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082354558462446,""n"":22,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153827034192134,""n"":146,""observed_rate"":0.191780821917808},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247151522240678,""n"":122,""observed_rate"":0.245901639344262},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345392875564404,""n"":78,""observed_rate"":0.371794871794872},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439890328575583,""n"":34,""observed_rate"":0.382352941176471},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547890493744298,""n"":19,""observed_rate"":0.421052631578947},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629659481346607,""n"":8,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72113960981369,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.618544168961302,0.7286545442742525,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,male,467,447,person_id,119.0,0.25481798715203424,0.5049092008570261,0.16714614500337618,0.7417173766058147,0.4502418640135222,0.27489463337228437,0.10509917235106013,1.258994450919539,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079118143767118,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153262396193581,""n"":162,""observed_rate"":0.092592592592593},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244938638879032,""n"":123,""observed_rate"":0.219512195121951},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347731354006802,""n"":83,""observed_rate"":0.433734939759036},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449681577774195,""n"":52,""observed_rate"":0.480769230769231},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539154453711076,""n"":22,""observed_rate"":0.409090909090909},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63715889553229,""n"":12,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717966139316559,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6922455541586076,0.7848547483477942,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,female,384,362,person_id,174.0,0.453125,0.6478476245063263,0.2288160423710326,0.6604816639299398,0.6155228436767631,0.41784986228837323,0.15124137555285014,0.9823371519865933,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.167252130368177,""n"":17,""observed_rate"":0.058823529411765},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259406433734175,""n"":73,""observed_rate"":0.342465753424658},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349514068365097,""n"":100,""observed_rate"":0.36},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451629158271396,""n"":92,""observed_rate"":0.532608695652174},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551108038216306,""n"":57,""observed_rate"":0.56140350877193},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646694553309473,""n"":29,""observed_rate"":0.620689655172414},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739649138280324,""n"":14,""observed_rate"":0.785714285714286},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825356841087341,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6073776403031513,0.7125875473338326,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,male,404,389,person_id,201.0,0.4975247524752475,0.6473768727349739,0.22793208331907203,0.6925471166335808,0.6506590633152373,0.44132629317222255,0.26300166532397273,1.0511907767930435,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166674930188391,""n"":9,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256263560925921,""n"":72,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34917398976783,""n"":96,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445592365907819,""n"":89,""observed_rate"":0.50561797752809},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550047521931785,""n"":70,""observed_rate"":0.657142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650109099787335,""n"":43,""observed_rate"":0.720930232558139},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74066672636115,""n"":23,""observed_rate"":0.652173913043478},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836497783660889,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6435704974928347,0.7392776313870968,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,female,346,329,person_id,226.0,0.653179190751445,0.6417095112463327,0.2257088832413151,0.6117625368731563,0.7479714857328945,0.5850069016821122,0.41331639760756217,0.6518916638372578,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.262440950920184,""n"":12,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356055253973374,""n"":26,""observed_rate"":0.576923076923077},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454461948187263,""n"":54,""observed_rate"":0.518518518518518},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551479120035561,""n"":98,""observed_rate"":0.693877551020408},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653631777675064,""n"":81,""observed_rate"":0.62962962962963},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751025317953183,""n"":52,""observed_rate"":0.788461538461538},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841515018181367,""n"":22,""observed_rate"":0.818181818181818},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.908940076828003,""n"":1,""observed_rate"":1.0}]",OK,0.5471123882503194,0.6767200689180299,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,male,355,344,person_id,255.0,0.7183098591549296,0.6043124395598669,0.2072156059629972,0.634078431372549,0.789989070788796,0.6135101383840534,0.6313290399806526,0.6824122239240372,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.262362234294415,""n"":4,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362217326249395,""n"":28,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450952054725753,""n"":54,""observed_rate"":0.592592592592593},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552887692127699,""n"":81,""observed_rate"":0.703703703703704},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654109064536759,""n"":79,""observed_rate"":0.784810126582278},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74869948892451,""n"":67,""observed_rate"":0.805970149253731},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84483994692564,""n"":40,""observed_rate"":0.825},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.919085651636124,""n"":2,""observed_rate"":0.5}]",OK,0.5695915087832313,0.6971283226391305,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,female,187,177,person_id,33.0,0.17647058823529413,0.46480872060325273,0.1488161623792275,0.6399055489964581,0.26076045875301085,0.21379283192084436,-0.782658048463714,0.5606037568973025,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080119722975152,""n"":35,""observed_rate"":0.028571428571429},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14191466383636,""n"":68,""observed_rate"":0.191176470588235},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239022706513819,""n"":46,""observed_rate"":0.195652173913043},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341779251893361,""n"":18,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442004527896643,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541322204801771,""n"":9,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.622633010149002,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724599003791809,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5479616104702224,0.7378421028493082,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,male,165,162,person_id,28.0,0.1696969696969697,0.42823966068501973,0.13390269331759763,0.6942127215849844,0.30584834134189026,0.1997391658298897,-0.3742811726306867,0.8746657757999067,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080662649343995,""n"":34,""observed_rate"":0.088235294117647},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144187595163073,""n"":70,""observed_rate"":0.085714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250374061294964,""n"":35,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358644641107983,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441158310725139,""n"":13,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542747318744659,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654927015304565,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5884834499766923,0.8006602269908212,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,female,161,153,person_id,61.0,0.37888198757763975,0.6418660478775615,0.22694256585894948,0.6308196721311475,0.5284470126979474,0.3701250766004835,-0.12424130180171358,0.6766900738449696,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.16482987298685,""n"":17,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25069293847271,""n"":51,""observed_rate"":0.372549019607843},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348206824064255,""n"":35,""observed_rate"":0.371428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449226766824722,""n"":24,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534817688167095,""n"":16,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641642285717858,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737569153308868,""n"":8,""observed_rate"":0.625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.801591575145721,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5471318120098089,0.71546822786132,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,male,146,143,person_id,44.0,0.3013698630136986,0.5953792375849707,0.20433315124694074,0.6631016042780749,0.423960909164586,0.36035124937148943,-0.41895827149772524,0.751486148279135,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164967265725136,""n"":15,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254381143989471,""n"":52,""observed_rate"":0.192307692307692},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339544036874065,""n"":27,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448645273844401,""n"":27,""observed_rate"":0.407407407407407},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551596343517303,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635720461606979,""n"":12,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758707478642464,""n"":4,""observed_rate"":0.25},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5628817704509911,0.7563511613280686,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,female,141,136,person_id,87.0,0.6170212765957447,0.6412106893168399,0.2249662815171773,0.6500638569604087,0.7341419610199735,0.5636962952343285,0.2839663693022996,0.7825522316969888,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.265895128250122,""n"":4,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351821462897693,""n"":17,""observed_rate"":0.294117647058824},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447854236219869,""n"":33,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551841482039421,""n"":31,""observed_rate"":0.645161290322581},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642764940261841,""n"":25,""observed_rate"":0.68},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749003077808179,""n"":19,""observed_rate"":0.736842105263158},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844121390581131,""n"":10,""observed_rate"":0.7},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.904480308294296,""n"":2,""observed_rate"":1.0}]",OK,0.560209297256452,0.7420116455575253,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,male,116,114,person_id,63.0,0.5431034482758621,0.6975255029738837,0.24609129894161197,0.6058700209643606,0.5877265531028258,0.5683888699217089,0.04403104476024958,0.42240357617363905,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261571551362673,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.375086483630267,""n"":11,""observed_rate"":0.454545454545455},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442901149392128,""n"":24,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545589232444763,""n"":35,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647251821226544,""n"":18,""observed_rate"":0.722222222222222},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755382431877984,""n"":18,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84867035150528,""n"":5,""observed_rate"":0.6},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.903211951255798,""n"":2,""observed_rate"":0.0}]",OK,0.4990597158438576,0.7117066984042089,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,female,130,125,person_id,106.0,0.8153846153846154,0.4596057343800849,0.14768380219532845,0.7016509433962265,0.9166057139035784,0.7325006872415543,0.4820096843263937,1.0483503206549762,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.327152281999588,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.472298070788383,""n"":6,""observed_rate"":0.833333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.562072841326396,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655789052446683,""n"":24,""observed_rate"":0.708333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749359482373947,""n"":39,""observed_rate"":0.794871794871795},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847082805248999,""n"":31,""observed_rate"":0.935483870967742},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.929413822981027,""n"":13,""observed_rate"":1.0}]",OK,0.5889214686384499,0.8015317469773564,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,male,97,95,person_id,79.0,0.8144329896907216,0.46055631242709005,0.14385715041125285,0.6694796061884669,0.8826880556587736,0.7532181693721063,0.4124316973359963,0.9777375737315522,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.464956201612949,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556123541461097,""n"":9,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664086181670427,""n"":16,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.760919379070401,""n"":32,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846307502852546,""n"":27,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.930236015054915,""n"":9,""observed_rate"":0.888888888888889}]",OK,0.5084240150093808,0.8077179164783002,1000.0,OK
target_cif,heart_rate,6,sex,female,640,594,person_id,47.0,0.0734375,0.22391314737151982,0.06161802386117878,0.8047074019590255,0.2952240644892694,0.05259335380869738,0.3384757439389354,0.9753094376700288,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028808334383912,""n"":546,""observed_rate"":0.045787545787546},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142779641454258,""n"":62,""observed_rate"":0.209677419354839},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239668801426888,""n"":20,""observed_rate"":0.15},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331286407179303,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434368133544922,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7440440056982245,0.8557609073760926,1000.0,OK
target_cif,heart_rate,6,sex,male,809,755,person_id,48.0,0.059332509270704575,0.1802804368614431,0.049855877624065105,0.8408891809023215,0.23767098462457825,0.05564863969916092,0.3143781931378299,1.1071292138612152,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028585838943168,""n"":675,""observed_rate"":0.023703703703704},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13958052235345,""n"":84,""observed_rate"":0.214285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23377709488074,""n"":30,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333111712161232,""n"":17,""observed_rate"":0.294117647058824},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441110799709956,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.786585000934849,0.892298356523551,1000.0,OK
target_cif,heart_rate,12,sex,female,581,542,person_id,66.0,0.11359724612736662,0.3096359844670319,0.09150226821248332,0.7643718740806119,0.3095130378494785,0.09833934146144684,0.1117729822368951,0.9636833991740642,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0452400480518,""n"":385,""observed_rate"":0.054545454545455},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142751568637323,""n"":128,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246572468110493,""n"":35,""observed_rate"":0.257142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339296855032444,""n"":20,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443188768625259,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.532558977603912,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7092210874073708,0.8162587371382952,1000.0,OK
target_cif,heart_rate,12,sex,male,728,682,person_id,88.0,0.12087912087912088,0.3072445850339947,0.09168122682419469,0.7931107954545454,0.3689610374192312,0.10472701989935584,0.39038312316838164,1.115790379987617,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045357291852932,""n"":467,""observed_rate"":0.049250535331906},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141474733016635,""n"":149,""observed_rate"":0.140939597315436},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244441518012215,""n"":68,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345479359229406,""n"":27,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451862066984177,""n"":14,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547361940145493,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.608921229839325,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7459667070621647,0.8406489062166005,1000.0,OK
target_cif,heart_rate,24,sex,female,454,427,person_id,102.0,0.22466960352422907,0.4776063781849762,0.15534101045562557,0.7307542335115864,0.4628584618878104,0.17809114432462905,0.30875589260823183,0.9829785499918907,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06138034386762,""n"":157,""observed_rate"":0.089171974522293},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14360550944264,""n"":141,""observed_rate"":0.198581560283688},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247587231212649,""n"":87,""observed_rate"":0.35632183908046},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337584428746125,""n"":29,""observed_rate"":0.275862068965517},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435998907143419,""n"":22,""observed_rate"":0.318181818181818},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53972620566686,""n"":15,""observed_rate"":0.733333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650127371152242,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6801243205929629,0.7830053965573343,1000.0,OK
target_cif,heart_rate,24,sex,male,575,540,person_id,150.0,0.2608695652173913,0.5252335476564859,0.1744850009274345,0.7272627450980392,0.4692111576712177,0.19295900066747615,0.3338801242191299,0.9113422711296387,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05777903040871,""n"":178,""observed_rate"":0.095505617977528},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142812189883029,""n"":169,""observed_rate"":0.242603550295858},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242147196887755,""n"":102,""observed_rate"":0.235294117647059},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348427179184827,""n"":77,""observed_rate"":0.532467532467532},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444809707311484,""n"":26,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548198187351227,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.627358913421631,""n"":6,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725706160068512,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6843878531931639,0.7713209271617119,1000.0,OK
target_cif,heart_rate,48,sex,female,359,340,person_id,152.0,0.4233983286908078,0.6536460395096821,0.2300499010870633,0.7337592168827867,0.6669582239703009,0.2716020454437288,0.868345678471613,1.0714808651525691,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074229150706408,""n"":49,""observed_rate"":0.102040816326531},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152406540914224,""n"":104,""observed_rate"":0.298076923076923},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253254365478013,""n"":74,""observed_rate"":0.472972972972973},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346966365086181,""n"":56,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444381238598573,""n"":38,""observed_rate"":0.657894736842105},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549168107055482,""n"":21,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648225073630993,""n"":13,""observed_rate"":0.923076923076923},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75018572807312,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6822365254428004,0.7849937335273446,1000.0,OK
target_cif,heart_rate,48,sex,male,442,418,person_id,204.0,0.46153846153846156,0.7037446181528126,0.24884440229632784,0.690064260998517,0.656312774779529,0.2955110464413646,0.671237296726928,0.8294522625009234,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072646779777563,""n"":46,""observed_rate"":0.152173913043478},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147450559467913,""n"":107,""observed_rate"":0.355140186915888},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243175142741465,""n"":91,""observed_rate"":0.43956043956044},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350456313475182,""n"":76,""observed_rate"":0.473684210526316},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444804999920038,""n"":65,""observed_rate"":0.584615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542042805088891,""n"":36,""observed_rate"":0.805555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639804078982427,""n"":13,""observed_rate"":0.692307692307692},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.7322912471635,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863945245742798,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6427085128684256,0.7358541686544808,1000.0,OK
target_cif,respiratory_rate,6,sex,female,473,457,person_id,40.0,0.08456659619450317,0.24766122545738795,0.0692584515058189,0.8023094688221709,0.29676226385491766,0.11295233747821463,0.05888620886609677,1.2516939250352783,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050312228005246,""n"":280,""observed_rate"":0.021428571428571},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143759405966532,""n"":118,""observed_rate"":0.127118644067797},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240520981947581,""n"":45,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341448873281479,""n"":21,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451723271608353,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530733749270439,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7290949508168061,0.8643116667488109,1000.0,OK
target_cif,respiratory_rate,6,sex,male,629,601,person_id,68.0,0.10810810810810811,0.2898410916510129,0.08315343317637171,0.7712855195554158,0.38454186975532234,0.11693202772300644,0.13545534465618053,1.1407080734316501,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05098265651411,""n"":368,""observed_rate"":0.048913043478261},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14291346574632,""n"":156,""observed_rate"":0.121794871794872},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244722506356618,""n"":63,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348630520312682,""n"":23,""observed_rate"":0.260869565217391},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443725915749868,""n"":15,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546140104532242,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654969185590744,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7155757269731978,0.8266474634098723,1000.0,OK
target_cif,respiratory_rate,12,sex,female,434,421,person_id,85.0,0.195852534562212,0.427157712856089,0.13589799165566044,0.7584021574245744,0.4262085649462266,0.19785880320168997,0.1493991281951174,1.1374104605726145,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066795759752393,""n"":125,""observed_rate"":0.056},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14500444018303,""n"":133,""observed_rate"":0.12781954887218},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247403612070613,""n"":90,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346131483092904,""n"":48,""observed_rate"":0.458333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44688107073307,""n"":20,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.529446672309529,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656212713037218,""n"":7,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.698923599708637,0.8127226590170521,1000.0,OK
target_cif,respiratory_rate,12,sex,male,582,558,person_id,116.0,0.19931271477663232,0.45363063348697835,0.14382177932137902,0.7067115583838982,0.4119684672000393,0.20493034567824753,-0.16584539774842072,0.8934093589586194,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065180958601935,""n"":145,""observed_rate"":0.082758620689655},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147840436031618,""n"":202,""observed_rate"":0.143564356435644},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248289225623012,""n"":120,""observed_rate"":0.258333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348963221725152,""n"":49,""observed_rate"":0.26530612244898},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431343340022223,""n"":35,""observed_rate"":0.342857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539515516161919,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.625694976912604,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.770983576774597,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6552172373769889,0.7576916494203746,1000.0,OK
target_cif,respiratory_rate,24,sex,female,362,352,person_id,135.0,0.3729281767955801,0.616471466253084,0.21487233075016204,0.6841572850383423,0.5405837354416063,0.33374526533838467,0.04944852557682766,0.7669365305274753,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077309422045946,""n"":25,""observed_rate"":0.12},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147427061013877,""n"":80,""observed_rate"":0.1625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23989691344961,""n"":62,""observed_rate"":0.387096774193548},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346298399701047,""n"":67,""observed_rate"":0.417910447761194},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444686429985499,""n"":59,""observed_rate"":0.474576271186441},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552598910672324,""n"":35,""observed_rate"":0.485714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651339420250484,""n"":21,""observed_rate"":0.619047619047619},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745397592584292,""n"":12,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.812924027442932,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6298946473531986,0.7377433910808587,1000.0,OK
target_cif,respiratory_rate,24,sex,male,476,457,person_id,163.0,0.34243697478991597,0.5935956835374078,0.20397436075554826,0.6868813579254788,0.534580401248843,0.3400072506355012,-0.10541946345326471,0.7991648441368702,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080009083954557,""n"":31,""observed_rate"":0.129032258064516},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145345594395291,""n"":88,""observed_rate"":0.147727272727273},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246663480997086,""n"":95,""observed_rate"":0.273684210526316},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344183470521654,""n"":98,""observed_rate"":0.408163265306122},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448930265152291,""n"":73,""observed_rate"":0.410958904109589},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54393173456192,""n"":40,""observed_rate"":0.425},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643335582632007,""n"":33,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738096070289612,""n"":15,""observed_rate"":0.866666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.859684189160665,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6360810955951032,0.7308590642814781,1000.0,OK
target_cif,respiratory_rate,48,sex,female,302,295,person_id,184.0,0.609271523178808,0.6990831581099703,0.25119454398330054,0.6483050847457628,0.7255622768785251,0.4797332638886985,0.5300498802668376,0.5314131415927914,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094097082813581,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162553525529802,""n"":40,""observed_rate"":0.4},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249279973930434,""n"":38,""observed_rate"":0.421052631578947},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346898469186964,""n"":42,""observed_rate"":0.619047619047619},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450416069205214,""n"":41,""observed_rate"":0.780487804878049},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548731069905417,""n"":35,""observed_rate"":0.628571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647746967302786,""n"":37,""observed_rate"":0.540540540540541},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755442749512823,""n"":38,""observed_rate"":0.763157894736842},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846661791205406,""n"":28,""observed_rate"":0.821428571428571},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5832778679448852,0.7118526699205289,1000.0,OK
target_cif,respiratory_rate,48,sex,male,395,379,person_id,223.0,0.5645569620253165,0.68113982617161,0.24196842254148504,0.6482427781833351,0.6825332139861789,0.4909944900040385,0.3068821324669796,0.5579917486314294,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.088288970291615,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158018454389517,""n"":43,""observed_rate"":0.27906976744186},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246842131523763,""n"":59,""observed_rate"":0.372881355932203},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353928249917532,""n"":38,""observed_rate"":0.657894736842105},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451354393592248,""n"":52,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553157529954253,""n"":58,""observed_rate"":0.637931034482759},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651527059655036,""n"":62,""observed_rate"":0.596774193548387},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740784390917364,""n"":53,""observed_rate"":0.679245283018868},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841978903000171,""n"":26,""observed_rate"":0.807692307692308},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.928612858057022,""n"":2,""observed_rate"":0.5}]",OK,0.5931764391482832,0.7006415816711473,1000.0,OK
unit_death_cif,unit_death,48,sex,female,5216,4337,person_id,143.0,0.027415644171779142,0.14781584789911306,0.026825047952734334,0.7790785993033184,0.21670353469272158,0.002394018318874807,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002394018318875,""n"":5216,""observed_rate"":0.027415644171779},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7331632431932199,0.8220802947769849,1000.0,OK
unit_death_cif,unit_death,48,sex,male,6281,5168,person_id,151.0,0.024040757841108103,0.1317864144927616,0.02349644251878417,0.7580512731869106,0.18363020863572327,0.002337109811031331,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002281195136562,""n"":6278,""observed_rate"":0.023574386747372},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.119347885251045,""n"":3,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.716445954944102,0.8025231300965598,1000.0,OK
unit_death_cif,unit_death,48,sex,unknown,1,1,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_2/seed_23/stratified_unit_type.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,unit_type,Cardiac,130,127,person_id,19.0,0.14615384615384616,0.39697300116928286,0.11735131821482486,0.6301564722617354,0.35125024614502554,0.15662236781074448,-0.403770770829796,0.7946022921781309,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073103594808624,""n"":52,""observed_rate"":0.115384615384615},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148061725564978,""n"":44,""observed_rate"":0.068181818181818},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252475602286203,""n"":21,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34005888402462,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447409490744273,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4695027240264781,0.7876255422936481,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical,102,96,person_id,15.0,0.14705882352941177,0.3774177730412207,0.11724087912524889,0.7409961685823755,0.36301113815859715,0.15360493167285239,-0.01179783929262077,1.0293818420132428,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070078065705507,""n"":43,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143293890663806,""n"":34,""observed_rate"":0.264705882352941},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247894143419606,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339452769075121,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.483916632831097,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6264500458996328,0.8469538305022747,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical-Surgical,477,454,person_id,69.0,0.14465408805031446,0.3762705218488481,0.11369405484776572,0.709789712986644,0.332707515859872,0.1477214320478824,-0.024794814962032927,1.0012800331261136,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064630484012397,""n"":190,""observed_rate"":0.073684210526316},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143036614366613,""n"":182,""observed_rate"":0.131868131868132},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24677660362795,""n"":64,""observed_rate"":0.234375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336392897367477,""n"":20,""observed_rate"":0.35},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441315828000798,""n"":17,""observed_rate"":0.352941176470588},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531684413552284,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6475813121918491,0.7728272369511185,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Neurological,121,118,person_id,18.0,0.1487603305785124,0.3681516961896959,0.11082612407518,0.743797195253506,0.46237438214099974,0.14169713753190907,0.24607156620403836,1.1159170024345155,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066364977020221,""n"":61,""observed_rate"":0.065573770491803},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143704567849636,""n"":35,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248285840858113,""n"":11,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33776158425543,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436197549104691,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551641464233398,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6215291405023547,0.8579622345247345,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Surgical,132,129,person_id,22.0,0.16666666666666666,0.4108266760635969,0.12761051099181703,0.7078512396694215,0.35320882004911464,0.16187317827434247,0.035512051021684456,0.9982299668640107,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07029650837183,""n"":50,""observed_rate"":0.08},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14159439400185,""n"":43,""observed_rate"":0.13953488372093},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25074808113277,""n"":24,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333219915628433,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440023128475462,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.577437955052634,0.8228261247680889,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Cardiac,122,119,person_id,32.0,0.26229508196721313,0.5326960415044175,0.17701980381882523,0.68125,0.45664130669065617,0.27209312004632635,0.02222154203759778,1.0856284483439502,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079098138213158,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165522309995833,""n"":42,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252701400749145,""n"":31,""observed_rate"":0.193548387096774},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341351563280279,""n"":22,""observed_rate"":0.318181818181818},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445551721379161,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549116170406342,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630046725273132,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5677497064941615,0.7919696172248804,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical,93,88,person_id,20.0,0.21505376344086022,0.491012427383265,0.16116166434119594,0.7013698630136986,0.3602513843348796,0.2737219664518551,-0.3385662253645559,1.0122397264992404,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.075449335078398,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152614472700017,""n"":28,""observed_rate"":0.035714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249961880967021,""n"":32,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349216969949859,""n"":14,""observed_rate"":0.214285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450436925346201,""n"":11,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.512831509113312,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650283545255661,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5877119597839137,0.8023295656290685,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical-Surgical,441,421,person_id,117.0,0.2653061224489796,0.5264267079801218,0.17571372389135853,0.7078453096971615,0.45104889411429716,0.2638414990063968,0.08492917396057556,1.0822829513958274,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081046786987119,""n"":18,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150620898386096,""n"":157,""observed_rate"":0.146496815286624},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245567222607547,""n"":116,""observed_rate"":0.224137931034483},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346582503580466,""n"":82,""observed_rate"":0.414634146341463},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444359027241406,""n"":38,""observed_rate"":0.526315789473684},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542883896165424,""n"":18,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633047450672496,""n"":11,""observed_rate"":0.636363636363636},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.72113960981369,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6536870428649832,0.7592241998126249,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Neurological,116,113,person_id,29.0,0.25,0.5064872614912729,0.16706086065193568,0.7142290923503766,0.4881261722591491,0.25086452304546175,0.11693087041335834,1.1222813221412105,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.086592964828014,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154061281383038,""n"":50,""observed_rate"":0.14},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237214873616512,""n"":26,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338309592322299,""n"":19,""observed_rate"":0.368421052631579},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434720456600189,""n"":5,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54006482495202,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.616634964942932,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717966139316559,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6131257086640433,0.8103468025437452,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Surgical,125,122,person_id,37.0,0.296,0.538601269955463,0.1815045838572969,0.7294226044226044,0.5080804299365413,0.29406550258398056,0.26875727860781945,1.3325119636844889,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082524108390013,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151986058200559,""n"":31,""observed_rate"":0.129032258064516},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244850753620267,""n"":40,""observed_rate"":0.175},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356496964891752,""n"":24,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449802136048675,""n"":16,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547551430761814,""n"":8,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623948256174723,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6281783274032368,0.8248627697317495,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Cardiac,107,105,person_id,50.0,0.4672897196261682,0.6375952997956963,0.22413527319400267,0.6814035087719298,0.6800570882209109,0.4269138187448555,0.25082751908549045,1.2421793937485357,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162846826016903,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261577966121527,""n"":13,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344210824280074,""n"":33,""observed_rate"":0.424242424242424},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445551961660385,""n"":26,""observed_rate"":0.423076923076923},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550431539614995,""n"":18,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649501906500922,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.73282116651535,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5768839285714286,0.7756404810728118,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical,82,77,person_id,35.0,0.4268292682926829,0.646249143484921,0.22646435182730304,0.6613981762917933,0.6066179943860076,0.42269289857003745,-0.021412587349575372,0.8685598933194483,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157636165618896,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258526798751619,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35712177103216,""n"":22,""observed_rate"":0.318181818181818},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452013360826593,""n"":19,""observed_rate"":0.526315789473684},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.564427726798587,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.628181882202625,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.778018335501353,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.807770550251007,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5364697236919459,0.7787147245995172,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical-Surgical,387,370,person_id,183.0,0.4728682170542636,0.6509334387693821,0.23005430629714757,0.6774616950605379,0.6164684552901732,0.424424589950909,0.20011094510856256,0.9473423048004994,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166996956699424,""n"":18,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257338056458703,""n"":79,""observed_rate"":0.265822784810127},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350410829095737,""n"":92,""observed_rate"":0.434782608695652},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447161119778951,""n"":75,""observed_rate"":0.546666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551491387512373,""n"":69,""observed_rate"":0.623188405797101},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648423808462479,""n"":34,""observed_rate"":0.676470588235294},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743380311462614,""n"":18,""observed_rate"":0.611111111111111},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.830811768770218,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6263819109406555,0.7292123540652952,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Neurological,106,104,person_id,51.0,0.4811320754716981,0.6563950494502754,0.23193577180265462,0.6684491978609626,0.6559735429168435,0.4120313121743922,0.3298783260102797,1.0620701305076936,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.199482053518295,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259271282553673,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347846100106835,""n"":32,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450999138147935,""n"":23,""observed_rate"":0.565217391304348},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536002625118602,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657491207122803,""n"":10,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721581161022186,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.854315161705017,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5638901430455223,0.7645109062567106,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Surgical,106,104,person_id,56.0,0.5283018867924528,0.6378254859054303,0.224350589638745,0.6910714285714286,0.7056048610692393,0.47624469689040816,0.26346013247326144,1.297912854937816,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.171273678541183,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252216158807278,""n"":10,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346329541767345,""n"":17,""observed_rate"":0.647058823529412},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450656160712242,""n"":38,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548996642231941,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656049051068046,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.731054875585768,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5824617563126946,0.7923022456845986,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Cardiac,90,89,person_id,65.0,0.7222222222222222,0.6263763002863668,0.21775511868881828,0.5612307692307692,0.7684218184060265,0.603125806649526,0.7648475362684861,0.4543033286431716,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256186842918396,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35668163895607,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453804381869056,""n"":11,""observed_rate"":0.818181818181818},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553128682333848,""n"":29,""observed_rate"":0.655172413793103},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652848896772965,""n"":23,""observed_rate"":0.782608695652174},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739817674954732,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.849392970403036,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4197695859267701,0.6857707509881423,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical,70,67,person_id,47.0,0.6714285714285714,0.6460846669780299,0.22880978987072104,0.5772432932469935,0.7629258477097602,0.5836388519832066,0.5316107112145791,0.5382041498236538,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.294829070568085,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337627226114273,""n"":5,""observed_rate"":0.8},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450064637263616,""n"":15,""observed_rate"":0.533333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548425296942393,""n"":21,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66054969567519,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746551692485809,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848855718970299,""n"":8,""observed_rate"":0.875},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4378848684210527,0.7158856259270838,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical-Surgical,347,333,person_id,237.0,0.6829971181556196,0.6340566390185203,0.22066726649561103,0.6243958573072497,0.7524062206811946,0.590306367027313,0.5566320101142759,0.5932818341903856,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260551745338099,""n"":14,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357423356463832,""n"":31,""observed_rate"":0.516129032258065},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45637045729728,""n"":63,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551762118509838,""n"":70,""observed_rate"":0.7},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652770437203444,""n"":77,""observed_rate"":0.766233766233766},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.7580059287978,""n"":61,""observed_rate"":0.770491803278688},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843871690829595,""n"":30,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915937721729279,""n"":1,""observed_rate"":0.0}]",OK,0.5593362055901226,0.686943660560388,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Neurological,96,95,person_id,66.0,0.6875,0.5894044803913736,0.20158974251406817,0.705050505050505,0.837634865604942,0.5886370409280062,0.3580880203375165,1.4184163372568557,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.370718393060896,""n"":9,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440995267459324,""n"":14,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551820222408541,""n"":31,""observed_rate"":0.67741935483871},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655756324529648,""n"":20,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733608018606901,""n"":16,""observed_rate"":0.8125},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.823448276519775,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.922233581542969,""n"":1,""observed_rate"":1.0}]",OK,0.5949903833942691,0.8148325492831541,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Surgical,98,96,person_id,66.0,0.673469387755102,0.5955319322831669,0.20528582642946272,0.6529356060606061,0.8060547401442039,0.6502753018724675,0.09347043280411646,1.0326418584691082,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.377846956253052,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444853168725967,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555050664714405,""n"":28,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653247009824823,""n"":27,""observed_rate"":0.481481481481481},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745848268270493,""n"":20,""observed_rate"":0.85},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845102507334489,""n"":13,""observed_rate"":0.846153846153846},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.908940076828003,""n"":1,""observed_rate"":1.0}]",OK,0.5352217023172905,0.7674625350576241,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Cardiac,45,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical,41,40,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical-Surgical,131,128,person_id,22.0,0.16793893129770993,0.4479879778143609,0.14073261148914548,0.6305254378648875,0.26155835533072674,0.198124848732739,-0.7310517566242917,0.6063078459846769,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082896136634407,""n"":21,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14348583617958,""n"":59,""observed_rate"":0.169491525423729},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245944308808872,""n"":35,""observed_rate"":0.228571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342101818323135,""n"":5,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43515744432807,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.570747256278992,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652706265449524,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724599003791809,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5089918953753905,0.7481411446844333,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Neurological,76,74,person_id,14.0,0.18421052631578946,0.4463480651951383,0.14272341392867074,0.7016129032258065,0.33278163219520773,0.1739111645147204,-0.20459821149876795,0.8012854405369183,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076938127520783,""n"":29,""observed_rate"":0.103448275862069},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141088962841492,""n"":26,""observed_rate"":0.115384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239595055580139,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35189300775528,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432069877783457,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.50862655043602,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624255537986755,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5283536255411255,0.8452826662065792,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Surgical,59,59,person_id,7.0,0.11864406779661017,0.3989381723649343,0.12270812322964808,0.7197802197802198,0.2503533503533503,0.2576256102677119,-1.0727395043973134,0.9669545522477994,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07631395260493,""n"":6,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140755383199767,""n"":19,""observed_rate"":0.052631578947368},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248997212387621,""n"":16,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339709460735321,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439754952987035,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.532193720340729,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639079123735428,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5222222222222223,0.8909932659932659,999.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Cardiac,39,39,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical,34,33,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical-Surgical,107,106,person_id,34.0,0.3177570093457944,0.6220432038727591,0.21721752290372365,0.6083803384367445,0.39201485261522395,0.3539931444085647,-0.41405490787833293,0.5755902382563325,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162737727165222,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255296827452939,""n"":41,""observed_rate"":0.292682926829268},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342966815233231,""n"":25,""observed_rate"":0.28},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442318849620365,""n"":21,""observed_rate"":0.476190476190476},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550497104724248,""n"":6,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640587440558842,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.783709228038788,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49351329572925057,0.7197158985488504,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Neurological,71,69,person_id,22.0,0.30985915492957744,0.5714866275191534,0.19468438293918675,0.6966604823747681,0.501493743119359,0.3084754362492494,-0.054247990511007656,0.9187669381699431,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.163456470558518,""n"":19,""observed_rate"":0.105263157894737},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243171516656876,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.329875186085701,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457012643416723,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541941833496094,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623130589723587,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736867934465408,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5633580712303423,0.8198505798394291,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Surgical,56,56,person_id,22.0,0.39285714285714285,0.6394472889119438,0.2241424762039034,0.6737967914438503,0.5711023538007238,0.44167260453104973,-0.26728866043004884,0.7750160702669335,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.180768791586161,""n"":4,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.262432469675938,""n"":12,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358372203328393,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.468665443360806,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533147288693322,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647899468739828,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736533856391907,""n"":5,""observed_rate"":0.4},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.801591575145721,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5142801339285714,0.8130372049041346,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Cardiac,34,34,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical,30,29,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical-Surgical,87,86,person_id,51.0,0.5862068965517241,0.7108532507962675,0.25434180831788283,0.5468409586056645,0.5834725709974539,0.5594157891711969,0.31851655652046956,0.1136586053885839,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235322237014771,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.369310273064507,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455847658894279,""n"":22,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548736901386924,""n"":23,""observed_rate"":0.782608695652174},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640357914898131,""n"":18,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758600008487701,""n"":10,""observed_rate"":0.4},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837004795670509,""n"":4,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.41740220187651333,0.6782160762032086,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Neurological,57,57,person_id,28.0,0.49122807017543857,0.6587452270044111,0.23396386789990126,0.6342364532019704,0.6469029414130713,0.49919506619896803,-0.03817674657547729,0.8253882637873832,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.268333205580711,""n"":5,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358458405191248,""n"":11,""observed_rate"":0.454545454545455},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436692623297373,""n"":15,""observed_rate"":0.533333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549115919149839,""n"":13,""observed_rate"":0.384615384615385},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637442827224731,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757346980273724,""n"":8,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.87196683883667,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49374842171717176,0.7710063115763546,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Surgical,49,49,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Cardiac,26,26,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical,29,28,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical-Surgical,77,76,person_id,63.0,0.8181818181818182,0.47488394512232507,0.14880290136366842,0.645124716553288,0.8631424976148041,0.7389035414565693,0.7004567095502255,0.7770555050535323,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459738582372665,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551546563704809,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659699448517391,""n"":14,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.760678225550158,""n"":29,""observed_rate"":0.862068965517241},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844209209084511,""n"":16,""observed_rate"":0.9375},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.926398890359061,""n"":7,""observed_rate"":0.857142857142857}]",OK,0.47815242038844524,0.8044493133274815,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Neurological,51,51,person_id,36.0,0.7058823529411765,0.5523493289646247,0.18815301267117535,0.7185185185185186,0.8690360917881935,0.7032499915244532,-0.07589046806618459,1.11756721426765,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.319498091936111,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.479105114936829,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55728992074728,""n"":8,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65389795601368,""n"":12,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750516309187962,""n"":13,""observed_rate"":0.769230769230769},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844068830663508,""n"":11,""observed_rate"":0.818181818181818},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.920790712038676,""n"":3,""observed_rate"":1.0}]",OK,0.5688146648672965,0.8583470394736842,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Surgical,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,unit_type,Cardiac,272,264,person_id,22.0,0.08088235294117647,0.23711572699245445,0.06739698829734138,0.8210909090909091,0.2989139246855883,0.05224341325725506,0.44397840037029496,0.9632261954799893,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027402539951285,""n"":232,""observed_rate"":0.047413793103448},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140320549516574,""n"":23,""observed_rate"":0.260869565217391},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.22640885412693,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.325711250305176,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.407090455293655,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7334218438973285,0.8930015909429806,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical,131,123,person_id,13.0,0.09923664122137404,0.2917611442756329,0.08280771999129309,0.7803129074315515,0.33566712863660136,0.05581892127675917,0.4560704591761424,0.9004871525322772,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028569741289906,""n"":107,""observed_rate"":0.05607476635514},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140589577870236,""n"":18,""observed_rate"":0.277777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250956286986669,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.323945035537084,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6534049849557871,0.8918907836928774,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical-Surgical,703,661,person_id,34.0,0.04836415362731152,0.1509025478220211,0.04049484359863952,0.8619977138837598,0.25406352136781646,0.05145384653459483,0.48708029777722417,1.2490951501032364,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028522893456458,""n"":604,""observed_rate"":0.019867549668874},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143106514238752,""n"":64,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239023441205854,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330455462137858,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437923749287923,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8037455419900941,0.9147008565331782,1000.0,OK
target_cif,heart_rate,6,unit_type,Neurological,166,158,person_id,15.0,0.09036144578313253,0.2652588642242208,0.07430611595827065,0.7969094922737306,0.2996608960796423,0.06131156525400699,0.12678612352738902,0.8433136226316384,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028084398471572,""n"":136,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.131372266914695,""n"":16,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230791219643184,""n"":7,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347034347057343,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452787548303604,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6741059113300493,0.8930127865025468,1000.0,OK
target_cif,heart_rate,6,unit_type,Surgical,177,169,person_id,11.0,0.062146892655367235,0.2051843927487181,0.05529072222808104,0.7705366922234392,0.18430846081423058,0.06105782437838063,-0.19126576771535297,0.9078992161029207,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03213474953311,""n"":142,""observed_rate"":0.028169014084507},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142333737015724,""n"":25,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239521969641958,""n"":7,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336367756128311,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6258672231642102,0.8998079701250141,1000.0,OK
target_cif,heart_rate,12,unit_type,Cardiac,247,240,person_id,32.0,0.12955465587044535,0.3335126776073422,0.10126320714018136,0.786046511627907,0.35322088611546604,0.0947595157543657,0.3633785739902391,0.9803308109428057,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.037384654365995,""n"":159,""observed_rate"":0.056603773584906},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139653411914002,""n"":55,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238660331815481,""n"":20,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347689247793621,""n"":9,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.469523206353188,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7011394151477989,0.8666850652877527,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical,121,113,person_id,19.0,0.15702479338842976,0.3914263211639688,0.1200288803045025,0.7538699690402477,0.376245467698222,0.10462445273133346,0.43444519444314467,0.9509099599580381,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.039939855018424,""n"":72,""observed_rate"":0.069444444444444},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141169825504566,""n"":29,""observed_rate"":0.241379310344828},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24095449170896,""n"":14,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338422705729802,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433777759472529,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6367119059589025,0.868003847769122,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical-Surgical,627,593,person_id,63.0,0.10047846889952153,0.269336651484289,0.07819125720001341,0.799645390070922,0.35100726621996664,0.09750848386415902,0.3699730457199211,1.1812778773469557,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.047410164388675,""n"":433,""observed_rate"":0.046189376443418},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143031961647636,""n"":118,""observed_rate"":0.127118644067797},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249985827541933,""n"":41,""observed_rate"":0.341463414634146},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339752779765563,""n"":22,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442050958221609,""n"":11,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535984873771667,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.608921229839325,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7429171987188405,0.8518291521888235,1000.0,OK
target_cif,heart_rate,12,unit_type,Neurological,153,145,person_id,22.0,0.1437908496732026,0.3505655811849896,0.10593168678949748,0.7765440666204025,0.4119645737633696,0.11398073730478972,0.28518415521730395,0.9847239487824611,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045775769025761,""n"":94,""observed_rate"":0.063829787234043},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148850472545937,""n"":38,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.2418898012903,""n"":9,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355679976940155,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455996175607045,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539103984832764,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6680583630759247,0.8670490493319629,1000.0,OK
target_cif,heart_rate,12,unit_type,Surgical,161,154,person_id,18.0,0.11180124223602485,0.31876853570364816,0.09402346543972326,0.7400932400932401,0.24433952761141614,0.11636271126429483,-0.2699562175874143,0.8745499605410274,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052637454478982,""n"":94,""observed_rate"":0.042553191489362},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136296864296939,""n"":37,""observed_rate"":0.189189189189189},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246266470927941,""n"":19,""observed_rate"":0.157894736842105},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33955592662096,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449327150980632,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6056284257267744,0.8525046486497011,1000.0,OK
target_cif,heart_rate,24,unit_type,Cardiac,193,190,person_id,44.0,0.22797927461139897,0.48249618748702877,0.15907408177445748,0.7420683343502136,0.42911823627372686,0.17343601631241914,0.3128031606786867,0.9424080774218913,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056330905054006,""n"":77,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147263712094476,""n"":48,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246902280233123,""n"":33,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351230368666027,""n"":23,""observed_rate"":0.434782608695652},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440783223935536,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551091396808624,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.665404989747095,0.8206511841282381,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical,96,89,person_id,28.0,0.2916666666666667,0.5908993274618347,0.198019867507749,0.6922268907563025,0.48687163741210693,0.18879037798615173,0.37038452713331366,0.7997179326091965,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063564620611648,""n"":31,""observed_rate"":0.129032258064516},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.132392480373383,""n"":25,""observed_rate"":0.32},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24034074811559,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34862045844396,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457868725061417,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558057924111684,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5779142482034273,0.7996447408077155,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical-Surgical,487,460,person_id,115.0,0.23613963039014374,0.4873155885461096,0.1594760465072503,0.7352267414679757,0.4799468648526192,0.18211698726018474,0.3787574938167367,0.9999409843594314,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059753370199422,""n"":161,""observed_rate"":0.074534161490683},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142816467894406,""n"":158,""observed_rate"":0.246835443037975},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242941439151764,""n"":81,""observed_rate"":0.246913580246914},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343736569548762,""n"":43,""observed_rate"":0.441860465116279},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439870025623928,""n"":22,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53429002270979,""n"":17,""observed_rate"":0.823529411764706},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634888932108879,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747122526168823,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6808684228904041,0.7871848570097477,1000.0,OK
target_cif,heart_rate,24,unit_type,Neurological,126,118,person_id,32.0,0.25396825396825395,0.5037264971678359,0.16415714604550585,0.7466755319148937,0.5194027807910284,0.19580631201998108,0.3315168555982425,0.9501223369481198,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054701270094435,""n"":38,""observed_rate"":0.105263157894737},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141496173645321,""n"":38,""observed_rate"":0.184210526315789},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248616488650441,""n"":24,""observed_rate"":0.291666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334549607833227,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428192843993505,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568893447518349,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655536830425262,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.704289793968201,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6448243862686395,0.8378413868413869,1000.0,OK
target_cif,heart_rate,24,unit_type,Surgical,127,124,person_id,33.0,0.25984251968503935,0.5370256355277417,0.17947916666259858,0.7111540941328175,0.4144952742896948,0.211379601275475,0.12789173370052112,0.857930374288003,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068373485933989,""n"":28,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147885614778937,""n"":41,""observed_rate"":0.121951219512195},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246243794914335,""n"":32,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351231926679611,""n"":10,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44124773144722,""n"":13,""observed_rate"":0.461538461538462},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530730962753296,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.604184687137604,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6063065619777378,0.8083113578764839,1000.0,OK
target_cif,heart_rate,48,unit_type,Cardiac,132,131,person_id,60.0,0.45454545454545453,0.7030123146782419,0.2508941501323508,0.7101851851851851,0.6339710593515759,0.2753024646504359,0.8308381617306281,0.9199199629119453,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07206706992454,""n"":18,""observed_rate"":0.111111111111111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147511432933457,""n"":34,""observed_rate"":0.323529411764706},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245974128996884,""n"":27,""observed_rate"":0.555555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350665875103163,""n"":23,""observed_rate"":0.478260869565217},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454779481887817,""n"":15,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540843280878934,""n"":11,""observed_rate"":0.818181818181818},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637436106801033,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6242322781385282,0.7906076809880968,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical,81,76,person_id,35.0,0.43209876543209874,0.7314708886889497,0.256901292325876,0.6335403726708074,0.6240148643891413,0.2773774314533781,0.35240993343409277,0.5817792199162412,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073620121460408,""n"":8,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156405776463173,""n"":27,""observed_rate"":0.37037037037037},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25337478862359,""n"":13,""observed_rate"":0.461538461538462},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344430113832156,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442748032013575,""n"":15,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53596172730128,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659838577111562,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5094465894465894,0.7466027652966829,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical-Surgical,388,369,person_id,168.0,0.4329896907216495,0.664419432867672,0.2344340823047468,0.7235389610389611,0.6614531296523205,0.27881597923402934,0.8114282790621423,1.0124366718564168,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076137749478221,""n"":48,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148194873332977,""n"":105,""observed_rate"":0.323809523809524},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246449529604856,""n"":86,""observed_rate"":0.465116279069767},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352569556627117,""n"":61,""observed_rate"":0.491803278688525},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439194492995739,""n"":44,""observed_rate"":0.613636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548931698907505,""n"":22,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645051617175341,""n"":16,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735659515857697,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863945245742798,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6712144962777642,0.7713579818347689,1000.0,OK
target_cif,heart_rate,48,unit_type,Neurological,104,97,person_id,46.0,0.4423076923076923,0.6364114648696978,0.21795077246840946,0.7589955022488756,0.7519861794456225,0.29433861901410496,0.8360366307096436,1.051974435406038,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068634485950073,""n"":15,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149582039693306,""n"":29,""observed_rate"":0.275862068965517},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254947327077389,""n"":14,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353326352203594,""n"":17,""observed_rate"":0.352941176470588},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442449077963829,""n"":14,""observed_rate"":0.642857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5427131280303,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.683533191680908,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74141401052475,""n"":6,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6662614393282441,0.8475128968253969,1000.0,OK
target_cif,heart_rate,48,unit_type,Surgical,96,95,person_id,47.0,0.4895833333333333,0.7258932248654272,0.26065420352510454,0.6695614415979158,0.6054378964497401,0.31793440874510753,0.6252511361674952,0.7749180514741107,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068113793308536,""n"":6,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15567528642714,""n"":16,""observed_rate"":0.375},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246826606988907,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334369938624533,""n"":19,""observed_rate"":0.631578947368421},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454470304648081,""n"":15,""observed_rate"":0.733333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543900581506582,""n"":13,""observed_rate"":0.615384615384615},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.60537987947464,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5622603535353535,0.7783235062893081,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Cardiac,175,172,person_id,19.0,0.10857142857142857,0.30097684634990485,0.08537410928019083,0.7425775978407557,0.36666403568533673,0.12127716702009947,-0.12621066765266725,1.0080539676650073,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0526931831321,""n"":102,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144627298804976,""n"":42,""observed_rate"":0.071428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253051661347088,""n"":19,""observed_rate"":0.210526315789474},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363852481047312,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437280103564262,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.517118066549301,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5885221514762814,0.8655610980965129,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical,78,75,person_id,10.0,0.1282051282051282,0.28438327159740545,0.08655214055627744,0.8764705882352941,0.5601741576741577,0.11461444085654918,1.9026868782940798,2.068874388346013,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049309813353995,""n"":44,""observed_rate"":0.022727272727273},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140989923104644,""n"":20,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236185266212984,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.3083136677742,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.40096965432167,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643174886703491,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7790990259740259,0.9613734624284497,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical-Surgical,534,512,person_id,53.0,0.09925093632958802,0.2720538403385174,0.07691753827930228,0.7789981563566469,0.38023639969877987,0.1102950008941835,0.1729669941478403,1.1780244987821218,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049545303648599,""n"":321,""observed_rate"":0.037383177570093},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140849101618468,""n"":139,""observed_rate"":0.129496402877698},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241702353483752,""n"":38,""observed_rate"":0.184210526315789},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344385268895522,""n"":23,""observed_rate"":0.304347826086957},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458770354588826,""n"":9,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545244768261909,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7130268407722113,0.8437872623788067,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Neurological,149,141,person_id,9.0,0.06040268456375839,0.21066277493618085,0.054155554452796906,0.7785714285714286,0.32240360283838543,0.10925575548895448,-0.18695977916741782,1.307678905355514,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052509976417891,""n"":91,""observed_rate"":0.032967032967033},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142705631527034,""n"":33,""observed_rate"":0.03030303030303},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234039242068926,""n"":18,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.321870565414429,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.430408418178558,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6442890906362545,0.9167572463768114,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Surgical,166,163,person_id,17.0,0.10240963855421686,0.28876782402253864,0.08571131257923462,0.7816818002368733,0.28974272371655124,0.13034115906198876,-0.18607575201827556,1.0770899572254489,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051358384959814,""n"":90,""observed_rate"":0.022222222222222},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151916364580393,""n"":40,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247161218388514,""n"":22,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348915630578995,""n"":10,""observed_rate"":0.1},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448085526625315,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666763484477997,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6877119883040935,0.8713335446247464,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Cardiac,163,161,person_id,32.0,0.19631901840490798,0.4448054509605461,0.138873391317244,0.7056297709923665,0.4500834319719934,0.2091759276216381,-0.14954757034669108,0.9484110054289432,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06690094609921,""n"":37,""observed_rate"":0.135135135135135},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146219288960832,""n"":61,""observed_rate"":0.081967213114754},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249707279726863,""n"":32,""observed_rate"":0.21875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342118401419033,""n"":11,""observed_rate"":0.181818181818182},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428514502942562,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551996844155448,""n"":7,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646959086259206,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5820259250975243,0.8048873425267338,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical,71,68,person_id,17.0,0.23943661971830985,0.46387130357414563,0.14870680499383984,0.7864923747276689,0.5678717098474131,0.19846028698162294,0.6848444165607037,1.3332759564001662,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06418343227018,""n"":22,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155620811016936,""n"":19,""observed_rate"":0.052631578947368},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24797045091788,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340576034784317,""n"":10,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.429444193840027,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55784684419632,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750352919101715,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.639005627394636,0.9187474173553719,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical-Surgical,486,468,person_id,100.0,0.205761316872428,0.4457267335693855,0.1415026212962746,0.7341450777202072,0.4484275062846039,0.1945192160912686,0.13466171916568564,1.0437695969384777,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065478559543225,""n"":139,""observed_rate"":0.079136690647482},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146070105196149,""n"":162,""observed_rate"":0.160493827160494},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246825105845928,""n"":100,""observed_rate"":0.23},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343740461688293,""n"":38,""observed_rate"":0.394736842105263},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440647975852092,""n"":24,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531815866629283,""n"":12,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6426792957566,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6759384750192471,0.7850749341506178,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Neurological,140,133,person_id,16.0,0.11428571428571428,0.35625810015133114,0.10532211398417134,0.6905241935483871,0.3214543281773582,0.19630554275853293,-0.841737738397763,0.8732852403322942,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066942187415999,""n"":43,""observed_rate"":0.023255813953488},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144669863705834,""n"":36,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249789203064782,""n"":35,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361292394002279,""n"":15,""observed_rate"":0.133333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436978454391162,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.522453618049622,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5612166480014777,0.8180447075977302,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Surgical,156,154,person_id,36.0,0.23076923076923078,0.49655127226104484,0.1665005647214896,0.7180555555555556,0.3722163700668804,0.22394044993397516,-0.11577414380102942,0.8563760875523233,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066665676390303,""n"":29,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147398499151071,""n"":57,""observed_rate"":0.175438596491228},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247346776936735,""n"":28,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350561862406523,""n"":23,""observed_rate"":0.478260869565217},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440670955181122,""n"":10,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533056745926539,""n"":6,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.607197135686874,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.791614234447479,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6357914315162412,0.8007133084577849,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Cardiac,127,126,person_id,50.0,0.3937007874015748,0.6433761974152603,0.22371169923482087,0.6444155844155844,0.5884188038041298,0.3493620977979007,0.021942855765322403,0.6739142186371716,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077243998646736,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147956597308318,""n"":27,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244889587163925,""n"":26,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348432955534562,""n"":23,""observed_rate"":0.391304347826087},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44761610403657,""n"":24,""observed_rate"":0.291666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550560363701412,""n"":7,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633758828043938,""n"":8,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743484480040414,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.812924027442932,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5464406898196438,0.7455166765498173,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical,59,56,person_id,23.0,0.3898305084745763,0.5853907638614257,0.19925775015500674,0.7475845410628019,0.6335775576081608,0.3462978105802657,0.27860863706751177,1.1039456526280345,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079819514602423,""n"":5,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152255629003048,""n"":10,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260476669669151,""n"":10,""observed_rate"":0.1},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345753634517843,""n"":11,""observed_rate"":0.454545454545455},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456614553928375,""n"":12,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545762464404106,""n"":8,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.690793126821518,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.87479966878891,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6040202422432388,0.8723223612025455,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical-Surgical,400,386,person_id,144.0,0.36,0.5993166718104561,0.2067198251997935,0.6973198784722222,0.5718816631051586,0.326499404925853,0.05351358804544567,0.8189802952419409,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078976064920425,""n"":34,""observed_rate"":0.117647058823529},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147420309659313,""n"":85,""observed_rate"":0.164705882352941},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24264358644244,""n"":79,""observed_rate"":0.354430379746835},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346180457464406,""n"":71,""observed_rate"":0.422535211267606},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447935622313927,""n"":58,""observed_rate"":0.431034482758621},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540048754984333,""n"":31,""observed_rate"":0.483870967741935},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651576938537451,""n"":26,""observed_rate"":0.576923076923077},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743999171257019,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.813428163528442,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6443127779742687,0.7459714147879477,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Neurological,117,110,person_id,29.0,0.24786324786324787,0.5217903869153167,0.17564713648470628,0.7092476489028213,0.4438668402470373,0.3250030872340386,-0.48656176543462654,0.9073763033316966,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077082995325327,""n"":9,""observed_rate"":0.111111111111111},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140292056191426,""n"":26,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230927370096508,""n"":19,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336017356032417,""n"":21,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436473662654559,""n"":18,""observed_rate"":0.388888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.557118392907656,""n"":13,""observed_rate"":0.230769230769231},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6336856285731,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.718900293111801,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6059150037892771,0.8012661251791686,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Surgical,135,134,person_id,52.0,0.3851851851851852,0.6569721482561919,0.23310623215262163,0.6278962001853569,0.4731975160306717,0.3646930143237114,-0.13718777295096443,0.5553080115283701,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081502605229616,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144443649426103,""n"":20,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251229565428651,""n"":23,""observed_rate"":0.347826086956522},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345629435319167,""n"":39,""observed_rate"":0.435897435897436},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447472777962685,""n"":20,""observed_rate"":0.55},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555884905159473,""n"":16,""observed_rate"":0.4375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645819346110026,""n"":9,""observed_rate"":0.444444444444444},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738010883331299,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.890824735164642,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.535704104010025,0.7183549895563508,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Cardiac,107,106,person_id,69.0,0.6448598130841121,0.7435387048563402,0.26960156654809314,0.5808543096872616,0.7234371356775265,0.5031425734268171,0.6028324590963313,0.2843666152023273,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.176639830524271,""n"":11,""observed_rate"":0.636363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256316676735878,""n"":17,""observed_rate"":0.529411764705882},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341055619219939,""n"":12,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458941422402859,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554118122905493,""n"":16,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655049947175113,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742869969871309,""n"":18,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.849277037382126,""n"":10,""observed_rate"":0.9},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.46317564591529276,0.6872641394380524,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Medical,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,unit_type,Medical-Surgical,335,325,person_id,193.0,0.5761194029850746,0.6663413985472509,0.23659486530803095,0.6846675910384588,0.7453263374944258,0.46990338955352556,0.4429078826935615,0.671311215787712,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.0915730347236,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160756016319448,""n"":44,""observed_rate"":0.295454545454545},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242061988952068,""n"":52,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348034319612715,""n"":45,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447481136111652,""n"":34,""observed_rate"":0.617647058823529},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551906666407982,""n"":48,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656076391537984,""n"":45,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743081820011139,""n"":35,""observed_rate"":0.742857142857143},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847713928798149,""n"":29,""observed_rate"":0.896551724137931},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6202870037853255,0.7398348415094261,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Neurological,98,91,person_id,47.0,0.47959183673469385,0.6272055713391432,0.22068399948912507,0.7150604922820192,0.6701530244095901,0.45771584051604175,0.06649947766780288,0.7433103495225417,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087477311491966,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153481305473381,""n"":18,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253257565697034,""n"":15,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351973172691133,""n"":9,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444213315844536,""n"":14,""observed_rate"":0.642857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550713155950819,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648465026508678,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751609541475773,""n"":16,""observed_rate"":0.5625},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829506150313786,""n"":7,""observed_rate"":0.714285714285714},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6020970132238942,0.8240714818962299,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Surgical,109,108,person_id,70.0,0.6422018348623854,0.7686255908718483,0.27954815320353504,0.47106227106227105,0.621527823707364,0.5284445052026608,0.5871027631487737,-0.017073468898090072,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141211127241452,""n"":6,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245231219463878,""n"":9,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.368462719023228,""n"":8,""observed_rate"":0.875},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45186769189658,""n"":27,""observed_rate"":0.814814814814815},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553369655328638,""n"":17,""observed_rate"":0.529411764705882},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639737909748441,""n"":21,""observed_rate"":0.476190476190476},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757161234106336,""n"":14,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838366528352102,""n"":6,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.925737202167511,""n"":1,""observed_rate"":0.0}]",OK,0.35677641821687806,0.5899225774225775,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Cardiac,1762,1595,person_id,40.0,0.022701475595913734,0.1260840384242914,0.022326585345751566,0.7659117305458769,0.12279057056004461,0.002460750347476615,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002460750347477,""n"":1762,""observed_rate"":0.022701475595914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6821025651275806,0.8529561734641459,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical,1137,993,person_id,37.0,0.032541776605101144,0.17090054473376784,0.03167923206871511,0.7758476658476658,0.27298332524363256,0.002599128022132675,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002599128022133,""n"":1137,""observed_rate"":0.032541776605101},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.681183168352037,0.8612813043225125,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical-Surgical,6048,5140,person_id,172.0,0.028439153439153438,0.15500004592087463,0.027773871583236923,0.7554874380610128,0.22524085149788986,0.0023947943692127923,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002336753133043,""n"":6045,""observed_rate"":0.027956989247312},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.119347885251045,""n"":3,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7132193825287446,0.7982059856998559,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Neurological,924,848,person_id,17.0,0.0183982683982684,0.10663987474679155,0.018144657309616882,0.7101627861729035,0.12014658519435939,0.002095183306176431,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002095183306176,""n"":924,""observed_rate"":0.018398268398268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5678135292028889,0.8626141645333221,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Surgical,1627,1471,person_id,28.0,0.017209588199139522,0.08992651866788313,0.016840713440158965,0.851782363977486,0.1793745309726001,0.0021253218705740086,3.622471494933909,1.2690611444839213,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002125321870574,""n"":1627,""observed_rate"":0.01720958819914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7556770668883909,0.9250093884182774,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_3/seed_29/net_benefit.csv <==
threshold,n,prevalence,flagged,alerts_per_100,net_benefit_model,net_benefit_treat_all,net_benefit_treat_none,prediction_kind,endpoint,horizon_h
0.01,962,0.14864864864864866,962,100.0,0.14004914004914007,0.14004914004914007,0.0,target_cif,O2_arterial_saturation,6
0.02,962,0.14864864864864866,961,99.8960498960499,0.13129534558105987,0.1312741312741313,0.0,target_cif,O2_arterial_saturation,6
0.03,962,0.14864864864864866,933,96.98544698544698,0.12325053046702532,0.12231819448314295,0.0,target_cif,O2_arterial_saturation,6
0.04,962,0.14864864864864866,876,91.06029106029106,0.11690055440055441,0.11317567567567569,0.0,target_cif,O2_arterial_saturation,6
0.05,962,0.14864864864864866,805,83.67983367983368,0.11243024400919138,0.10384068278805123,0.0,target_cif,O2_arterial_saturation,6
0.06,962,0.14864864864864866,734,76.2993762993763,0.10058831335427082,0.0943070730304773,0.0,target_cif,O2_arterial_saturation,6
0.07,962,0.14864864864864866,652,67.77546777546777,0.08982183175731563,0.08456843940714909,0.0,target_cif,O2_arterial_saturation,6
0.08,962,0.14864864864864866,601,62.474012474012476,0.08239175630479978,0.0746180963572268,0.0,target_cif,O2_arterial_saturation,6
0.09,962,0.14864864864864866,544,56.54885654885655,0.07543807543807544,0.06444906444906447,0.0,target_cif,O2_arterial_saturation,6
0.1,962,0.14864864864864866,488,50.727650727650726,0.06606606606606608,0.05405405405405406,0.0,target_cif,O2_arterial_saturation,6
0.11,962,0.14864864864864866,445,46.25779625779626,0.059625312434301206,0.043425447919829954,0.0,target_cif,O2_arterial_saturation,6
0.12,962,0.14864864864864866,407,42.30769230769231,0.05334530334530335,0.032555282555282575,0.0,target_cif,O2_arterial_saturation,6
0.13,962,0.14864864864864866,364,37.83783783783784,0.049800463593567046,0.02143522833178005,0.0,target_cif,O2_arterial_saturation,6
0.14,962,0.14864864864864866,337,35.03118503118503,0.04450514915631195,0.010056568196103094,0.0,target_cif,O2_arterial_saturation,6
0.15,962,0.14864864864864866,311,32.32848232848233,0.03956218662101015,-0.0015898251192368873,0.0,target_cif,O2_arterial_saturation,6
0.16,962,0.14864864864864866,286,29.72972972972973,0.03618453618453618,-0.013513513513513514,0.0,target_cif,O2_arterial_saturation,6
0.17,962,0.14864864864864866,259,26.923076923076923,0.027515467274503415,-0.025724519700423304,0.0,target_cif,O2_arterial_saturation,6
0.18,962,0.14864864864864866,240,24.948024948024948,0.025100147051366567,-0.038233355306525996,0.0,target_cif,O2_arterial_saturation,6
0.19,962,0.14864864864864866,221,22.972972972972972,0.02567952567952568,-0.05105105105105101,0.0,target_cif,O2_arterial_saturation,6
0.2,962,0.14864864864864866,199,20.686070686070686,0.02754677754677755,-0.06418918918918917,0.0,target_cif,O2_arterial_saturation,6
0.21,962,0.14864864864864866,182,18.91891891891892,0.023395352509276567,-0.07765993841943206,0.0,target_cif,O2_arterial_saturation,6
0.22,962,0.14864864864864866,168,17.463617463617464,0.02137640599179061,-0.09147609147609145,0.0,target_cif,O2_arterial_saturation,6
0.23,962,0.14864864864864866,156,16.216216216216218,0.020412020412020414,-0.10565110565110561,0.0,target_cif,O2_arterial_saturation,6
0.24,962,0.14864864864864866,146,15.176715176715177,0.02046175730386257,-0.12019914651493593,0.0,target_cif,O2_arterial_saturation,6
0.25,962,0.14864864864864866,136,14.137214137214137,0.01801801801801802,-0.13513513513513511,0.0,target_cif,O2_arterial_saturation,6
0.26,962,0.14864864864864866,122,12.681912681912682,0.015845367196718547,-0.15047479912344777,0.0,target_cif,O2_arterial_saturation,6
0.27,962,0.14864864864864866,110,11.434511434511435,0.017514880528579156,-0.1662347278785635,0.0,target_cif,O2_arterial_saturation,6
0.28,962,0.14864864864864866,94,9.771309771309772,0.01686301686301686,-0.18243243243243248,0.0,target_cif,O2_arterial_saturation,6
0.29,962,0.14864864864864866,86,8.93970893970894,0.01765687681180639,-0.19908641035401595,0.0,target_cif,O2_arterial_saturation,6
0.3,962,0.14864864864864866,76,7.9002079002079,0.015147015147015146,-0.2162162162162162,0.0,target_cif,O2_arterial_saturation,6
0.31,962,0.14864864864864866,65,6.756756756756757,0.01634577721534243,-0.2338425381903643,0.0,target_cif,O2_arterial_saturation,6
0.32,962,0.14864864864864866,59,6.133056133056133,0.012412865354041822,-0.25198728139904614,0.0,target_cif,O2_arterial_saturation,6
0.33,962,0.14864864864864866,56,5.8212058212058215,0.010115741459025038,-0.27067365873336025,0.0,target_cif,O2_arterial_saturation,6
0.34,962,0.14864864864864866,52,5.405405405405405,0.008379008379008377,-0.28992628992629,0.0,target_cif,O2_arterial_saturation,6
0.35,962,0.14864864864864866,45,4.6777546777546775,0.006796737565968337,-0.30977130977130973,0.0,target_cif,O2_arterial_saturation,6
0.36,962,0.14864864864864866,44,4.573804573804574,0.006756756756756757,-0.3302364864864864,0.0,target_cif,O2_arterial_saturation,6
0.37,962,0.14864864864864866,40,4.158004158004158,0.00858000858000858,-0.3513513513513513,0.0,target_cif,O2_arterial_saturation,6
0.38,962,0.14864864864864866,36,3.7422037422037424,0.007242974984910468,-0.37314734088927637,0.0,target_cif,O2_arterial_saturation,6
0.39,962,0.14864864864864866,32,3.3264033264033266,0.007702532292696226,-0.3956579530350022,0.0,target_cif,O2_arterial_saturation,6
0.4,962,0.14864864864864866,30,3.1185031185031185,0.008662508662508662,-0.41891891891891897,0.0,target_cif,O2_arterial_saturation,6
0.41,962,0.14864864864864866,29,3.0145530145530146,0.009003136121780192,-0.4429683921209343,0.0,target_cif,O2_arterial_saturation,6
0.42,962,0.14864864864864866,28,2.9106029106029108,0.009391354218940428,-0.46784715750232975,0.0,target_cif,O2_arterial_saturation,6
0.43,962,0.14864864864864866,26,2.7027027027027026,0.010613852719115878,-0.49359886201991454,0.0,target_cif,O2_arterial_saturation,6
0.44,962,0.14864864864864866,24,2.494802494802495,0.008241758241758242,-0.5202702702702702,0.0,target_cif,O2_arterial_saturation,6
0.45,962,0.14864864864864866,23,2.3908523908523907,0.0068985068985068995,-0.5479115479115478,0.0,target_cif,O2_arterial_saturation,6
0.46,962,0.14864864864864866,19,1.975051975051975,0.006275506275506276,-0.5765765765765766,0.0,target_cif,O2_arterial_saturation,6
0.47,962,0.14864864864864866,15,1.5592515592515592,0.007747224728356804,-0.6063233044365118,0.0,target_cif,O2_arterial_saturation,6
0.48,962,0.14864864864864866,12,1.2474012474012475,0.008475931552854631,-0.6372141372141371,0.0,target_cif,O2_arterial_saturation,6
0.49,962,0.14864864864864866,10,1.0395010395010396,0.006318535730300437,-0.669316375198728,0.0,target_cif,O2_arterial_saturation,6
0.5,962,0.14864864864864866,6,0.6237006237006237,0.004158004158004158,-0.7027027027027026,0.0,target_cif,O2_arterial_saturation,6
0.01,897,0.26198439241917504,897,100.0,0.254529689312298,0.254529689312298,0.0,target_cif,O2_arterial_saturation,12
0.02,897,0.26198439241917504,897,100.0,0.24692284940732145,0.24692284940732145,0.0,target_cif,O2_arterial_saturation,12
0.03,897,0.26198439241917504,897,100.0,0.2391591674424485,0.2391591674424485,0.0,target_cif,O2_arterial_saturation,12
0.04,897,0.26198439241917504,897,100.0,0.23123374210330733,0.23123374210330733,0.0,target_cif,O2_arterial_saturation,12
0.05,897,0.26198439241917504,897,100.0,0.22314146570439478,0.22314146570439478,0.0,target_cif,O2_arterial_saturation,12
0.06,897,0.26198439241917504,891,99.33110367892976,0.2153039683104438,0.21487701321188835,0.0,target_cif,O2_arterial_saturation,12
0.07,897,0.26198439241917504,880,98.10479375696767,0.20786132988096523,0.2064348305582527,0.0,target_cif,O2_arterial_saturation,12
0.08,897,0.26198439241917504,853,95.09476031215162,0.2020745480102758,0.1978091221947555,0.0,target_cif,O2_arterial_saturation,12
0.09,897,0.26198439241917504,824,91.86176142697882,0.19704264520318032,0.18899383782326928,0.0,target_cif,O2_arterial_saturation,12
0.1,897,0.26198439241917504,797,88.85172798216277,0.19236962715223585,0.17998265824352783,0.0,target_cif,O2_arterial_saturation,12
0.11,897,0.26198439241917504,769,85.73021181716834,0.1871531822679844,0.17076898024626408,0.0,target_cif,O2_arterial_saturation,12
0.12,897,0.26198439241917504,727,81.0479375696767,0.1795885274146144,0.1613459004763353,0.0,target_cif,O2_arterial_saturation,12
0.13,897,0.26198439241917504,682,76.03121516164994,0.16701905457527647,0.1517061981829598,0.0,target_cif,O2_arterial_saturation,12
0.14,897,0.26198439241917504,645,71.90635451505017,0.15905732285914287,0.1418423167664826,0.0,target_cif,O2_arterial_saturation,12
0.15,897,0.26198439241917504,613,68.33890746934225,0.15089514066496165,0.13174634402255886,0.0,target_cif,O2_arterial_saturation,12
0.16,897,0.26198439241917504,587,65.44035674470457,0.14211392472262036,0.12140999097520835,0.0,target_cif,O2_arterial_saturation,12
0.17,897,0.26198439241917504,561,62.541806020066886,0.13516272447650132,0.11082456917972894,0.0,target_cif,O2_arterial_saturation,12
0.18,897,0.26198439241917504,526,58.63991081382386,0.1187155015362863,0.09998096636484763,0.0,target_cif,O2_arterial_saturation,12
0.19,897,0.26198439241917504,501,55.852842809364546,0.1125975473801561,0.08886962027058648,0.0,target_cif,O2_arterial_saturation,12
0.2,897,0.26198439241917504,478,53.288740245261984,0.10925306577480491,0.0774804905239688,0.0,target_cif,O2_arterial_saturation,12
0.21,897,0.26198439241917504,445,49.609810479375696,0.10238064998659387,0.06580302837870261,0.0,target_cif,O2_arterial_saturation,12
0.22,897,0.26198439241917504,414,46.15384615384615,0.09421719120715777,0.05382614412714748,0.0,target_cif,O2_arterial_saturation,12
0.23,897,0.26198439241917504,391,43.58974358974359,0.09131448261883045,0.04153817197295459,0.0,target_cif,O2_arterial_saturation,12
0.24,897,0.26198439241917504,368,41.02564102564103,0.0846095171037963,0.02892683213049349,0.0,target_cif,O2_arterial_saturation,12
0.25,897,0.26198439241917504,343,38.238573021181715,0.07469342251950947,0.015979189892233403,0.0,target_cif,O2_arterial_saturation,12
0.26,897,0.26198439241917504,328,36.56633221850613,0.07038476603693995,0.0026816113772635264,0.0,target_cif,O2_arterial_saturation,12
0.27,897,0.26198439241917504,306,34.11371237458194,0.06930254577663748,-0.010980284357294479,0.0,target_cif,O2_arterial_saturation,12
0.28,897,0.26198439241917504,290,32.32998885172798,0.06781865477517651,-0.025021677195590286,0.0,target_cif,O2_arterial_saturation,12
0.29,897,0.26198439241917504,266,29.654403567447044,0.06729787868795828,-0.03945860222651404,0.0,target_cif,O2_arterial_saturation,12
0.3,897,0.26198439241917504,259,28.87402452619844,0.06258958432871475,-0.05430801082974995,0.0,target_cif,O2_arterial_saturation,12
0.31,897,0.26198439241917504,245,27.313266443701227,0.05339860727384356,-0.0695878370736594,0.0,target_cif,O2_arterial_saturation,12
0.32,897,0.26198439241917504,230,25.641025641025642,0.04328152665748573,-0.08531706997180144,0.0,target_cif,O2_arterial_saturation,12
0.33,897,0.26198439241917504,213,23.745819397993312,0.041115492770262385,-0.10151583221018656,0.0,target_cif,O2_arterial_saturation,12
0.34,897,0.26198439241917504,198,22.073578595317727,0.039998648694300865,-0.11820546603155302,0.0,target_cif,O2_arterial_saturation,12
0.35,897,0.26198439241917504,184,20.512820512820515,0.03190120915873425,-0.135408627047423,0.0,target_cif,O2_arterial_saturation,12
0.36,897,0.26198439241917504,169,18.840579710144926,0.02466555183946488,-0.15314938684503898,0.0,target_cif,O2_arterial_saturation,12
0.37,897,0.26198439241917504,162,18.06020066889632,0.023110544849675292,-0.17145334536638884,0.0,target_cif,O2_arterial_saturation,12
0.38,897,0.26198439241917504,151,16.833890746934227,0.02089401949149495,-0.1903477541626209,0.0,target_cif,O2_arterial_saturation,12
0.39,897,0.26198439241917504,144,16.05351170568562,0.016155856497980514,-0.20986165177184424,0.0,target_cif,O2_arterial_saturation,12
0.4,897,0.26198439241917504,132,14.715719063545151,0.017094017094017096,-0.23002601263470834,0.0,target_cif,O2_arterial_saturation,12
0.41,897,0.26198439241917504,123,13.7123745819398,0.019972412750599938,-0.2508739111539404,0.0,target_cif,O2_arterial_saturation,12
0.42,897,0.26198439241917504,118,13.154960981047937,0.018144773766962677,-0.2724407027255602,0.0,target_cif,O2_arterial_saturation,12
0.43,897,0.26198439241917504,110,12.263099219620958,0.018971620802284428,-0.29476422382600864,0.0,target_cif,O2_arterial_saturation,12
0.44,897,0.26198439241917504,103,11.482720178372352,0.015289058767319633,-0.31788501353718746,0.0,target_cif,O2_arterial_saturation,12
0.45,897,0.26198439241917504,95,10.590858416945373,0.014695449478058176,-0.34184655923786356,0.0,target_cif,O2_arterial_saturation,12
0.46,897,0.26198439241917504,84,9.364548494983278,0.013130187043230525,-0.3666955695941203,0.0,target_cif,O2_arterial_saturation,12
0.47,897,0.26198439241917504,75,8.361204013377927,0.012094823415578132,-0.39248227845438666,0.0,target_cif,O2_arterial_saturation,12
0.48,897,0.26198439241917504,68,7.58082497212932,0.013635194237200925,-0.4192607838092788,0.0,target_cif,O2_arterial_saturation,12
0.49,897,0.26198439241917504,60,6.688963210702341,0.016613111242267255,-0.4470894266290685,0.0,target_cif,O2_arterial_saturation,12
0.5,897,0.26198439241917504,51,5.68561872909699,0.01226309921962096,-0.4760312151616499,0.0,target_cif,O2_arterial_saturation,12
0.01,788,0.47588832487309646,788,100.0,0.4705942675485823,0.4705942675485823,0.0,target_cif,O2_arterial_saturation,24
0.02,788,0.47588832487309646,788,100.0,0.46519216823785353,0.46519216823785353,0.0,target_cif,O2_arterial_saturation,24
0.03,788,0.47588832487309646,788,100.0,0.4596786854361819,0.4596786854361819,0.0,target_cif,O2_arterial_saturation,24
0.04,788,0.47588832487309646,788,100.0,0.45405033840947545,0.45405033840947545,0.0,target_cif,O2_arterial_saturation,24
0.05,788,0.47588832487309646,788,100.0,0.4483034998664173,0.4483034998664173,0.0,target_cif,O2_arterial_saturation,24
0.06,788,0.47588832487309646,788,100.0,0.44243438816286856,0.44243438816286856,0.0,target_cif,O2_arterial_saturation,24
0.07,788,0.47588832487309646,788,100.0,0.4364390590033295,0.4364390590033295,0.0,target_cif,O2_arterial_saturation,24
0.08,788,0.47588832487309646,788,100.0,0.4303133966011918,0.43031339660119183,0.0,target_cif,O2_arterial_saturation,24
0.09,788,0.47588832487309646,788,100.0,0.42405310425614995,0.42405310425614995,0.0,target_cif,O2_arterial_saturation,24
0.1,788,0.47588832487309646,788,100.0,0.4176536943034405,0.4176536943034405,0.0,target_cif,O2_arterial_saturation,24
0.11,788,0.47588832487309646,788,100.0,0.41111047738550166,0.41111047738550166,0.0,target_cif,O2_arterial_saturation,24
0.12,788,0.47588832487309646,787,99.8730964467005,0.4045916012921089,0.40441855099215507,0.0,target_cif,O2_arterial_saturation,24
0.13,788,0.47588832487309646,784,99.49238578680203,0.3968726296750102,0.3975727872104557,0.0,target_cif,O2_arterial_saturation,24
0.14,788,0.47588832487309646,782,99.23857868020305,0.390331719985834,0.39056781961987963,0.0,target_cif,O2_arterial_saturation,24
0.15,788,0.47588832487309646,774,98.22335025380711,0.38354732756046583,0.3833980292624664,0.0,target_cif,O2_arterial_saturation,24
0.16,788,0.47588832487309646,764,96.95431472081218,0.3758158085569253,0.3760575296108291,0.0,target_cif,O2_arterial_saturation,24
0.17,788,0.47588832487309646,755,95.81218274111676,0.37100177359182923,0.3685401504495138,0.0,target_cif,O2_arterial_saturation,24
0.18,788,0.47588832487309646,744,94.41624365482234,0.36381082084932526,0.36083942057694696,0.0,target_cif,O2_arterial_saturation,24
0.19,788,0.47588832487309646,731,92.76649746192894,0.3589490505734161,0.352948549226045,0.0,target_cif,O2_arterial_saturation,24
0.2,788,0.47588832487309646,715,90.73604060913705,0.35374365482233505,0.3448604060913706,0.0,target_cif,O2_arterial_saturation,24
0.21,788,0.47588832487309646,699,88.70558375634518,0.3489205166099081,0.3365674998393626,0.0,target_cif,O2_arterial_saturation,24
0.22,788,0.47588832487309646,677,85.91370558375634,0.34338799947937004,0.3280619549655083,0.0,target_cif,O2_arterial_saturation,24
0.23,788,0.47588832487309646,657,83.3756345177665,0.32943832816929264,0.31933548684817725,0.0,target_cif,O2_arterial_saturation,24
0.24,788,0.47588832487309646,638,80.96446700507614,0.3237376436013893,0.3103793748330217,0.0,target_cif,O2_arterial_saturation,24
0.25,788,0.47588832487309646,613,77.79187817258884,0.30583756345177665,0.30118443316412863,0.0,target_cif,O2_arterial_saturation,24
0.26,788,0.47588832487309646,602,76.39593908629442,0.3026478254904651,0.29174097955823847,0.0,target_cif,O2_arterial_saturation,24
0.27,788,0.47588832487309646,587,74.49238578680203,0.29641540922049925,0.28203880119602254,0.0,target_cif,O2_arterial_saturation,24
0.28,788,0.47588832487309646,563,71.44670050761421,0.28087986463620984,0.2720671178793006,0.0,target_cif,O2_arterial_saturation,24
0.29,788,0.47588832487309646,543,68.90862944162437,0.2690534067348252,0.2618145420747838,0.0,target_cif,O2_arterial_saturation,24
0.3,788,0.47588832487309646,527,66.87817258883248,0.26087744742567076,0.25126903553299496,0.0,target_cif,O2_arterial_saturation,24
0.31,788,0.47588832487309646,507,64.34010152284264,0.24613771794305894,0.2404178621349224,0.0,target_cif,O2_arterial_saturation,24
0.32,788,0.47588832487309646,490,62.18274111675127,0.239250522544043,0.22924753657808303,0.0,target_cif,O2_arterial_saturation,24
0.33,788,0.47588832487309646,473,60.025380710659896,0.22333131297825587,0.21774376846730814,0.0,target_cif,O2_arterial_saturation,24
0.34,788,0.47588832487309646,453,57.48730964467005,0.20954468543301025,0.20589140132287342,0.0,target_cif,O2_arterial_saturation,24
0.35,788,0.47588832487309646,438,55.58375634517766,0.20050761421319796,0.19367434595861,0.0,target_cif,O2_arterial_saturation,24
0.36,788,0.47588832487309646,422,53.55329949238579,0.1924968274111675,0.18107550761421326,0.0,target_cif,O2_arterial_saturation,24
0.37,788,0.47588832487309646,404,51.26903553299493,0.19240995890742085,0.16807670614777215,0.0,target_cif,O2_arterial_saturation,24
0.38,788,0.47588832487309646,385,48.857868020304565,0.18564761748812836,0.1546585885049943,0.0,target_cif,O2_arterial_saturation,24
0.39,788,0.47588832487309646,366,46.44670050761421,0.1752933344428726,0.14080053257884667,0.0,target_cif,O2_arterial_saturation,24
0.4,788,0.47588832487309646,349,44.28934010152284,0.16159052453468695,0.12648054145516074,0.0,target_cif,O2_arterial_saturation,24
0.41,788,0.47588832487309646,331,42.005076142131976,0.1576400240901661,0.11167512690355347,0.0,target_cif,O2_arterial_saturation,24
0.42,788,0.47588832487309646,315,39.974619289340104,0.14593908629441626,0.09635918081568362,0.0,target_cif,O2_arterial_saturation,24
0.43,788,0.47588832487309646,306,38.83248730964467,0.13897052275358446,0.08050583311069565,0.0,target_cif,O2_arterial_saturation,24
0.44,788,0.47588832487309646,285,36.16751269035533,0.12826323422770125,0.06408629441624375,0.0,target_cif,O2_arterial_saturation,24
0.45,788,0.47588832487309646,270,34.263959390862944,0.11882787263497924,0.047069681587448176,0.0,target_cif,O2_arterial_saturation,24
0.46,788,0.47588832487309646,259,32.868020304568525,0.10777401767249482,0.02942282383906758,0.0,target_cif,O2_arterial_saturation,24
0.47,788,0.47588832487309646,241,30.583756345177665,0.10470740350541136,0.011110046930370765,0.0,target_cif,O2_arterial_saturation,24
0.48,788,0.47588832487309646,229,29.060913705583758,0.10269426005466614,-0.007907067551737479,0.0,target_cif,O2_arterial_saturation,24
0.49,788,0.47588832487309646,219,27.79187817258883,0.09627251915994825,-0.0276699512292225,0.0,target_cif,O2_arterial_saturation,24
0.5,788,0.47588832487309646,205,26.01522842639594,0.0951776649746193,-0.04822335025380703,0.0,target_cif,O2_arterial_saturation,24
0.01,701,0.6861626248216833,701,100.0,0.6829925503249327,0.6829925503249327,0.0,target_cif,O2_arterial_saturation,48
0.02,701,0.6861626248216833,701,100.0,0.6797577804302891,0.6797577804302891,0.0,target_cif,O2_arterial_saturation,48
0.03,701,0.6861626248216833,701,100.0,0.6764563142491581,0.6764563142491581,0.0,target_cif,O2_arterial_saturation,48
0.04,701,0.6861626248216833,701,100.0,0.6730860675225868,0.6730860675225868,0.0,target_cif,O2_arterial_saturation,48
0.05,701,0.6861626248216833,701,100.0,0.6696448682333509,0.6696448682333509,0.0,target_cif,O2_arterial_saturation,48
0.06,701,0.6861626248216833,701,100.0,0.6661304519379609,0.6661304519379609,0.0,target_cif,O2_arterial_saturation,48
0.07,701,0.6861626248216833,701,100.0,0.662540456797509,0.662540456797509,0.0,target_cif,O2_arterial_saturation,48
0.08,701,0.6861626248216833,701,100.0,0.6588724182844384,0.6588724182844384,0.0,target_cif,O2_arterial_saturation,48
0.09,701,0.6861626248216833,701,100.0,0.6551237635403113,0.6551237635403113,0.0,target_cif,O2_arterial_saturation,48
0.1,701,0.6861626248216833,701,100.0,0.6512918053574259,0.6512918053574259,0.0,target_cif,O2_arterial_saturation,48
0.11,701,0.6861626248216833,701,100.0,0.6473737357547004,0.6473737357547004,0.0,target_cif,O2_arterial_saturation,48
0.12,701,0.6861626248216833,701,100.0,0.6433666191155493,0.6433666191155493,0.0,target_cif,O2_arterial_saturation,48
0.13,701,0.6861626248216833,701,100.0,0.6392673848525096,0.6392673848525096,0.0,target_cif,O2_arterial_saturation,48
0.14,701,0.6861626248216833,701,100.0,0.6350728195600969,0.6350728195600969,0.0,target_cif,O2_arterial_saturation,48
0.15,701,0.6861626248216833,701,100.0,0.6307795586137451,0.6307795586137451,0.0,target_cif,O2_arterial_saturation,48
0.16,701,0.6861626248216833,701,100.0,0.6263840771686706,0.6263840771686706,0.0,target_cif,O2_arterial_saturation,48
0.17,701,0.6861626248216833,701,100.0,0.6218826805080522,0.6218826805080522,0.0,target_cif,O2_arterial_saturation,48
0.18,701,0.6861626248216833,701,100.0,0.6172714936849797,0.6172714936849797,0.0,target_cif,O2_arterial_saturation,48
0.19,701,0.6861626248216833,701,100.0,0.61254645039714,0.61254645039714,0.0,target_cif,O2_arterial_saturation,48
0.2,701,0.6861626248216833,701,100.0,0.6077032810271041,0.6077032810271041,0.0,target_cif,O2_arterial_saturation,48
0.21,701,0.6861626248216833,701,100.0,0.6027374997742827,0.6027374997742827,0.0,target_cif,O2_arterial_saturation,48
0.22,701,0.6861626248216833,700,99.85734664764622,0.5980467464062329,0.5976443907970299,0.0,target_cif,O2_arterial_saturation,48
0.23,701,0.6861626248216833,697,99.42938659058488,0.5904181410600811,0.5924189932749134,0.0,target_cif,O2_arterial_saturation,48
0.24,701,0.6861626248216833,693,98.85877318116975,0.5869059238681582,0.5870560852916886,0.0,target_cif,O2_arterial_saturation,48
0.25,701,0.6861626248216833,688,98.14550641940086,0.5763195435092724,0.5815501664289111,0.0,target_cif,O2_arterial_saturation,48
0.26,701,0.6861626248216833,687,98.00285306704707,0.5713459536569379,0.5758954389482207,0.0,target_cif,O2_arterial_saturation,48
0.27,701,0.6861626248216833,685,97.71754636233952,0.5668028061673147,0.5700857874269635,0.0,target_cif,O2_arterial_saturation,48
0.28,701,0.6861626248216833,682,97.28958630527818,0.5627674750356633,0.5641147566967823,0.0,target_cif,O2_arterial_saturation,48
0.29,701,0.6861626248216833,675,96.2910128388017,0.5550420927849551,0.5579755279178639,0.0,target_cif,O2_arterial_saturation,48
0.3,701,0.6861626248216833,671,95.72039942938659,0.5496229875687793,0.5516608926024047,0.0,target_cif,O2_arterial_saturation,48
0.31,701,0.6861626248216833,662,94.43651925820257,0.5350120945233516,0.5451632243792512,0.0,target_cif,O2_arterial_saturation,48
0.32,701,0.6861626248216833,656,93.58059914407988,0.5288243685491315,0.5384744482671814,0.0,target_cif,O2_arterial_saturation,48
0.33,701,0.6861626248216833,646,92.15406562054208,0.5212596078097388,0.5315860071965423,0.0,target_cif,O2_arterial_saturation,48
0.34,701,0.6861626248216833,640,91.2981455064194,0.5131197855876886,0.524488825487399,0.0,target_cif,O2_arterial_saturation,48
0.35,701,0.6861626248216833,632,90.15691868758915,0.5021398002853067,0.5171732689564359,0.0,target_cif,O2_arterial_saturation,48
0.36,701,0.6861626248216833,625,89.1583452211127,0.49037089871611983,0.5096291012838802,0.0,target_cif,O2_arterial_saturation,48
0.37,701,0.6861626248216833,614,87.58915834522111,0.4841609492108779,0.5018454362248942,0.0,target_cif,O2_arterial_saturation,48
0.38,701,0.6861626248216833,604,86.16262482168331,0.4750816805485251,0.4938106851962634,0.0,target_cif,O2_arterial_saturation,48
0.39,701,0.6861626248216833,592,84.45078459343794,0.46098080026192084,0.48551249970767757,0.0,target_cif,O2_arterial_saturation,48
0.4,701,0.6861626248216833,581,82.88159771754636,0.4531621493105088,0.4769377080361389,0.0,target_cif,O2_arterial_saturation,48
0.41,701,0.6861626248216833,569,81.169757489301,0.4441838535747963,0.4680722454604803,0.0,target_cif,O2_arterial_saturation,48
0.42,701,0.6861626248216833,555,79.17261055634808,0.4326331841212061,0.4589010772787644,0.0,target_cif,O2_arterial_saturation,48
0.43,701,0.6861626248216833,547,78.03138373751783,0.4249318016868133,0.4494081137222515,0.0,target_cif,O2_arterial_saturation,48
0.44,701,0.6861626248216833,536,76.46219686162625,0.4156307316079071,0.4395761157530059,0.0,target_cif,O2_arterial_saturation,48
0.45,701,0.6861626248216833,519,74.03708987161198,0.40059655038257036,0.4293865905848788,0.0,target_cif,O2_arterial_saturation,48
0.46,701,0.6861626248216833,509,72.61055634807418,0.3853225550800444,0.4188196755957099,0.0,target_cif,O2_arterial_saturation,48
0.47,701,0.6861626248216833,494,70.47075606276748,0.37633569294538805,0.40785400909751574,0.0,target_cif,O2_arterial_saturation,48
0.48,701,0.6861626248216833,478,68.188302425107,0.3554263140568419,0.39646658619554487,0.0,target_cif,O2_arterial_saturation,48
0.49,701,0.6861626248216833,469,66.90442225392297,0.3389835249363654,0.3846325976895752,0.0,target_cif,O2_arterial_saturation,48
0.5,701,0.6861626248216833,453,64.62196861626248,0.32382310984308127,0.37232524964336666,0.0,target_cif,O2_arterial_saturation,48
0.01,352,0.17329545454545456,352,100.0,0.16494490358126723,0.16494490358126723,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.02,352,0.17329545454545456,352,100.0,0.1564239332096475,0.1564239332096475,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.03,352,0.17329545454545456,352,100.0,0.14772727272727273,0.14772727272727273,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.04,352,0.17329545454545456,352,100.0,0.13884943181818182,0.13884943181818182,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.05,352,0.17329545454545456,343,97.44318181818181,0.13113038277511962,0.12978468899521534,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.06,352,0.17329545454545456,323,91.76136363636364,0.1227635396518375,0.12052707930367507,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.07,352,0.17329545454545456,310,88.06818181818181,0.11699657869012706,0.11107038123167157,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.08,352,0.17329545454545456,281,79.82954545454545,0.10659584980237154,0.10140810276679843,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.09,352,0.17329545454545456,263,74.7159090909091,0.09780844155844157,0.09153346653346656,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.1,352,0.17329545454545456,247,70.17045454545455,0.08933080808080808,0.08143939393939395,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.11,352,0.17329545454545456,220,62.5,0.08235444330949951,0.07111848825331973,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.12,352,0.17329545454545456,203,57.67045454545455,0.06986053719008264,0.06056301652892565,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.13,352,0.17329545454545456,195,55.39772727272727,0.057634535005224655,0.04976489028213167,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.14,352,0.17329545454545456,184,52.27272727272727,0.05364693446088796,0.03871564482029599,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.15,352,0.17329545454545456,172,48.86363636363637,0.04745989304812834,0.027406417112299464,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.16,352,0.17329545454545456,161,45.73863636363637,0.044778138528138514,0.01582792207792208,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.17,352,0.17329545454545456,151,42.89772727272727,0.04220290251916757,0.003970427163198259,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.18,352,0.17329545454545456,139,39.48863636363637,0.034575942350332595,-0.008176274944567574,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.19,352,0.17329545454545456,127,36.07954545454545,0.02760241301907969,-0.0206228956228956,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.2,352,0.17329545454545456,111,31.53409090909091,0.017045454545454544,-0.033380681818181795,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.21,352,0.17329545454545456,104,29.545454545454547,0.018555811277330275,-0.04646144994246257,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.22,352,0.17329545454545456,97,27.556818181818183,0.013330419580419584,-0.05987762237762234,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.23,352,0.17329545454545456,89,25.28409090909091,0.01302390791027154,-0.07364226682408498,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.24,352,0.17329545454545456,83,23.579545454545453,0.004037081339712922,-0.08776913875598083,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.25,352,0.17329545454545456,80,22.727272727272727,0.0037878787878787984,-0.10227272727272721,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.26,352,0.17329545454545456,74,21.022727272727273,0.0029176904176904106,-0.11716830466830466,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.27,352,0.17329545454545456,67,19.03409090909091,0.0035414072229140725,-0.1324719800747198,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.28,352,0.17329545454545456,61,17.329545454545453,-0.00031565656565657463,-0.1482007575757576,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.29,352,0.17329545454545456,59,16.761363636363637,-0.0004401408450704289,-0.16437259923175415,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.3,352,0.17329545454545456,58,16.477272727272727,-0.001623376623376624,-0.18100649350649348,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.31,352,0.17329545454545456,56,15.909090909090908,-0.0014822134387351832,-0.19812252964426877,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.32,352,0.17329545454545456,52,14.772727272727273,0.0015040106951871648,-0.21574197860962566,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.33,352,0.17329545454545456,50,14.204545454545455,-0.0021200814111261915,-0.23388738127544104,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.34,352,0.17329545454545456,46,13.068181818181818,-0.0027548209366391324,-0.2525826446280992,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.35,352,0.17329545454545456,45,12.784090909090908,-0.0032779720279720245,-0.27185314685314677,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.36,352,0.17329545454545456,43,12.215909090909092,-0.006569602272727272,-0.2917258522727272,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.37,352,0.17329545454545456,40,11.363636363636363,-0.00811688311688312,-0.3122294372294372,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.38,352,0.17329545454545456,37,10.511363636363637,-0.004857038123167151,-0.33339442815249265,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.39,352,0.17329545454545456,36,10.227272727272727,-0.009500745156482866,-0.35525335320417284,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.4,352,0.17329545454545456,31,8.806818181818182,-0.00662878787878788,-0.37784090909090906,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.41,352,0.17329545454545456,28,7.954545454545454,-0.0023112480739599303,-0.40119414483821236,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.42,352,0.17329545454545456,25,7.1022727272727275,-0.002449059561128522,-0.4253526645768023,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.43,352,0.17329545454545456,24,6.818181818181818,-0.006578947368421042,-0.45035885167464096,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.44,352,0.17329545454545456,20,5.681818181818182,-0.009131493506493508,-0.4762581168831168,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.45,352,0.17329545454545456,19,5.3977272727272725,-0.008006198347107436,-0.5030991735537189,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.46,352,0.17329545454545456,19,5.3977272727272725,-0.009154040404040404,-0.5309343434343433,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.47,352,0.17329545454545456,18,5.113636363636363,-0.013186106346483702,-0.5598198970840479,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.48,352,0.17329545454545456,17,4.829545454545454,-0.0118006993006993,-0.5898164335664334,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.49,352,0.17329545454545456,15,4.261363636363637,-0.007520053475935831,-0.6209893048128341,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.5,352,0.17329545454545456,13,3.6931818181818183,-0.008522727272727274,-0.6534090909090908,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.01,307,0.34201954397394135,307,100.0,0.3353732767413549,0.3353732767413549,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.02,307,0.34201954397394135,307,100.0,0.32859137140198097,0.32859137140198097,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.03,307,0.34201954397394135,307,100.0,0.32166963296282614,0.32166963296282614,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.04,307,0.34201954397394135,307,100.0,0.31460369163952223,0.31460369163952223,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.05,307,0.34201954397394135,307,100.0,0.30738899365678035,0.30738899365678035,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.06,307,0.34201954397394135,307,100.0,0.30002079146163974,0.30002079146163974,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.07,307,0.34201954397394135,307,100.0,0.29249413330531326,0.29249413330531326,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.08,307,0.34201954397394135,306,99.6742671009772,0.2850870981447387,0.28480385214558845,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.09,307,0.34201954397394135,304,99.0228013029316,0.27791101406736585,0.276944553817518,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.1,307,0.34201954397394135,300,97.71986970684038,0.2714440825190011,0.26891060441549036,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.11,307,0.34201954397394135,295,96.09120521172639,0.26552721150678915,0.2606961168246532,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.12,307,0.34201954397394135,291,94.78827361563518,0.2594018359490672,0.2522949363340243,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.13,307,0.34201954397394135,278,90.55374592833876,0.24283949230596424,0.24370062525740382,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.14,307,0.34201954397394135,272,88.59934853420195,0.2345276872964169,0.23490644648132714,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.15,307,0.34201954397394135,264,85.99348534201954,0.2237976623874305,0.2259053458516957,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.16,307,0.34201954397394135,253,82.41042345276873,0.22304948037847055,0.21668993330231112,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.17,307,0.34201954397394135,245,79.80456026058631,0.21329618146854515,0.20725246261920643,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.18,307,0.34201954397394135,234,76.2214983713355,0.19814093906411379,0.19758480972431872,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.19,307,0.34201954397394135,223,72.63843648208469,0.18751759359794107,0.18767844935054487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.2,307,0.34201954397394135,216,70.35830618892508,0.18241042345276876,0.17752442996742668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.21,307,0.34201954397394135,210,68.40390879478828,0.16451573001278194,0.1671133468024574,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.22,307,0.34201954397394135,197,64.16938110749186,0.1614465881566859,0.1564353127871043,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.23,307,0.34201954397394135,183,59.60912052117264,0.15190997927154282,0.14547992723888487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.24,307,0.34201954397394135,175,57.00325732899023,0.13715069432539,0.13423624207097545,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.25,307,0.34201954397394135,164,53.420195439739416,0.14332247557003258,0.12269272529858846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.26,307,0.34201954397394135,158,51.465798045602604,0.13170173430759746,0.11083722158640721,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.27,307,0.34201954397394135,152,49.5114006514658,0.11583597340591674,0.09865690955334427,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.28,307,0.34201954397394135,146,47.557003257328994,0.10912052117263843,0.08613825551936294,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.29,307,0.34201954397394135,139,45.27687296416938,0.10409689406799101,0.07326696334357935,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.3,307,0.34201954397394135,132,42.99674267100977,0.09027454630060493,0.06002791996277329,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.31,307,0.34201954397394135,127,41.36807817589577,0.08322711608365198,0.046405136194117846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.32,307,0.34201954397394135,119,38.762214983713356,0.06667944050584401,0.032381682314619575,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.33,307,0.34201954397394135,115,37.45928338762215,0.06830667509358741,0.01793961787155418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.34,307,0.34201954397394135,108,35.17915309446254,0.06060606060606058,0.003059915112032241,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.35,307,0.34201954397394135,105,34.20195439739414,0.05637684790779253,-0.012277624655474828,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.36,307,0.34201954397394135,97,31.596091205211728,0.05639250814332249,-0.02809446254071668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.37,307,0.34201954397394135,92,29.96742671009772,0.04115609327335712,-0.04441342226358519,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.38,307,0.34201954397394135,90,29.315960912052116,0.03047178732793948,-0.061258800042030104,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.39,307,0.34201954397394135,86,28.01302931596091,0.029155764404335968,-0.07865648528862079,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.4,307,0.34201954397394135,79,25.732899022801302,0.02388707926167208,-0.09663409337676448,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.41,307,0.34201954397394135,76,24.7557003257329,0.015679346325843335,-0.11522111190857387,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.42,307,0.34201954397394135,70,22.80130293159609,0.020217904077277346,-0.13444906211389418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.43,307,0.34201954397394135,65,21.172638436482085,0.017429567403851667,-0.15435167723869936,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.44,307,0.34201954397394135,60,19.54397394136808,0.01512331316891577,-0.17496510004653337,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.45,307,0.34201954397394135,57,18.566775244299674,0.007995262066923303,-0.1963281018655612,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.46,307,0.34201954397394135,53,17.263843648208468,0.0037398962480395676,-0.21848232597418277,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.47,307,0.34201954397394135,52,16.938110749185668,0.0034417061028824275,-0.24147255853973332,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.48,307,0.34201954397394135,51,16.612377850162865,-0.0030067652217489332,-0.2653470308193436,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.49,307,0.34201954397394135,48,15.635179153094462,-0.0097081177747972,-0.29015775691384044,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.5,307,0.34201954397394135,45,14.657980456026058,-0.00977198697068403,-0.31596091205211735,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.01,257,0.5836575875486382,257,100.0,0.5794521086349881,0.5794521086349881,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.02,257,0.5836575875486382,257,100.0,0.5751608036210594,0.5751608036210594,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.03,257,0.5836575875486382,257,100.0,0.5707810180913796,0.5707810180913796,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.04,257,0.5836575875486382,257,100.0,0.5663099870298314,0.5663099870298314,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.05,257,0.5836575875486382,257,100.0,0.5617448289985665,0.5617448289985665,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.06,257,0.5836575875486382,257,100.0,0.5570825399453597,0.5570825399453597,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.07,257,0.5836575875486382,257,100.0,0.5523199866114389,0.5523199866114389,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.08,257,0.5836575875486382,257,100.0,0.5474538995093893,0.5474538995093893,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.09,257,0.5836575875486382,257,100.0,0.542480865438064,0.542480865438064,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.1,257,0.5836575875486382,257,100.0,0.5373973194984869,0.5373973194984869,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.11,257,0.5836575875486382,257,100.0,0.5321995365715035,0.5321995365715035,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.12,257,0.5836575875486382,257,100.0,0.5268836222143616,0.5268836222143616,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.13,257,0.5836575875486382,257,100.0,0.5214455029294691,0.5214455029294691,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.14,257,0.5836575875486382,257,100.0,0.5158809157542305,0.5158809157542305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.15,257,0.5836575875486382,257,100.0,0.5101853971160449,0.5101853971160449,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.16,257,0.5836575875486382,256,99.61089494163424,0.5004632203075783,0.5043542708912359,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.17,257,0.5836575875486382,256,99.61089494163424,0.49449158501711127,0.4983826356007689,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.18,257,0.5836575875486382,255,99.22178988326849,0.4892284331403626,0.49226535066907096,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.19,257,0.5836575875486382,255,99.22178988326849,0.48301868665033393,0.4859970216649854,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.2,257,0.5836575875486382,253,98.44357976653697,0.47373540856031127,0.47957198443579774,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.21,257,0.5836575875486382,252,98.05447470817121,0.46830517657489035,0.47298428803625087,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.22,257,0.5836575875486382,251,97.66536964980544,0.4628354783996807,0.4662276763444079,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.23,257,0.5836575875486382,248,96.49805447470817,0.4545959876699176,0.45929556824498463,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.24,257,0.5836575875486382,246,95.71984435797665,0.45033790702437027,0.45218103624820816,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.25,257,0.5836575875486382,243,94.55252918287938,0.44228274967574577,0.44487678339818426,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.26,257,0.5836575875486382,240,93.3852140077821,0.43958355242401936,0.43737511830897047,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.27,257,0.5836575875486382,239,92.99610894941634,0.4342519055487447,0.4296679281488194,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.28,257,0.5836575875486382,236,91.82879377431907,0.41569390402075224,0.4217466493731086,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.29,257,0.5836575875486382,233,90.6614785992218,0.41338302186660825,0.4136022359839974,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.3,257,0.5836575875486382,226,87.93774319066148,0.395775430794886,0.40522512506948305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.31,257,0.5836575875486382,220,85.60311284046692,0.37105960638357866,0.39660519934585237,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.32,257,0.5836575875486382,215,83.65758754863813,0.3673609521629664,0.38773174639505614,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.33,257,0.5836575875486382,212,82.49027237354086,0.3602996689703234,0.37859341425169873,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.34,257,0.5836575875486382,202,78.59922178988327,0.33793184765947404,0.36917816295248207,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.35,257,0.5836575875486382,197,76.65369649805447,0.3415145166117929,0.3594732116132895,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.36,257,0.5836575875486382,187,72.76264591439688,0.32636186770428016,0.3494649805447472,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.37,257,0.5836575875486382,184,71.59533073929961,0.32067197825952687,0.3391390278549812,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.38,257,0.5836575875486382,178,69.26070038910505,0.3160537216016066,0.3284799799171583,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.39,257,0.5836575875486382,174,67.70428015564202,0.30707405753651845,0.31747145499776747,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.4,257,0.5836575875486382,169,65.75875486381322,0.30739299610894943,0.30609597924773024,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.41,257,0.5836575875486382,161,62.64591439688716,0.29670909450636423,0.2943348941502343,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.42,257,0.5836575875486382,156,60.70038910505836,0.28498591171340404,0.2821682543942038,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.43,257,0.5836575875486382,147,57.19844357976654,0.2647962318246979,0.2695747149976109,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.44,257,0.5836575875486382,141,54.86381322957198,0.24986103390772652,0.2565314063368539,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.45,257,0.5836575875486382,131,50.97276264591439,0.2196674920410329,0.24301379554297853,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.46,257,0.5836575875486382,128,49.80544747081712,0.20982850554834992,0.22899553249747806,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.47,257,0.5836575875486382,118,45.91439688715953,0.1948461933778724,0.21444827839365693,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.48,257,0.5836575875486382,113,43.96887159533074,0.18527387009877283,0.19934151451661186,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.49,257,0.5836575875486382,111,43.190661478599225,0.18013275349050126,0.18364232852674156,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.5,257,0.5836575875486382,108,42.023346303501945,0.1634241245136187,0.16731517509727634,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.01,227,0.8149779735682819,227,100.0,0.8131090642103858,0.8131090642103858,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.02,227,0.8149779735682819,227,100.0,0.8112020138451856,0.8112020138451856,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.03,227,0.8149779735682819,227,100.0,0.809255642853899,0.809255642853899,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.04,227,0.8149779735682819,227,100.0,0.8072687224669604,0.8072687224669604,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.05,227,0.8149779735682819,227,100.0,0.8052399721771389,0.8052399721771389,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.06,227,0.8149779735682819,227,100.0,0.803168056987534,0.803168056987534,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.07,227,0.8149779735682819,227,100.0,0.8010515844820236,0.8010515844820236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.08,227,0.8149779735682819,227,100.0,0.7988891017046543,0.7988891017046543,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.09,227,0.8149779735682819,227,100.0,0.7966790918332769,0.7966790918332769,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.1,227,0.8149779735682819,227,100.0,0.7944199706314243,0.7944199706314243,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.11,227,0.8149779735682819,227,100.0,0.7921100826609909,0.7921100826609909,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.12,227,0.8149779735682819,227,100.0,0.789747697236684,0.789747697236684,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.13,227,0.8149779735682819,227,100.0,0.7873310041014735,0.7873310041014735,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.14,227,0.8149779735682819,227,100.0,0.7848581088003278,0.7848581088003278,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.15,227,0.8149779735682819,227,100.0,0.7823270277273905,0.7823270277273905,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.16,227,0.8149779735682819,227,100.0,0.7797356828193832,0.7797356828193832,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.17,227,0.8149779735682819,227,100.0,0.7770818958653999,0.7770818958653999,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.18,227,0.8149779735682819,227,100.0,0.7743633824003439,0.7743633824003439,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.19,227,0.8149779735682819,227,100.0,0.7715777451460271,0.7715777451460271,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.2,227,0.8149779735682819,227,100.0,0.7687224669603524,0.7687224669603524,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.21,227,0.8149779735682819,227,100.0,0.7657949032509898,0.7657949032509898,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.22,227,0.8149779735682819,227,100.0,0.7627922738054896,0.7627922738054896,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.23,227,0.8149779735682819,227,100.0,0.7597116539847818,0.7597116539847818,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.24,227,0.8149779735682819,227,100.0,0.7565499652214236,0.7565499652214236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.25,227,0.8149779735682819,227,100.0,0.7533039647577092,0.7533039647577092,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.26,227,0.8149779735682819,225,99.11894273127753,0.7411596618645078,0.7499702345517324,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.27,227,0.8149779735682819,225,99.11894273127753,0.7377345965843944,0.7465451692716191,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.28,227,0.8149779735682819,225,99.11894273127753,0.7342143906020558,0.7430249632892805,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.29,227,0.8149779735682819,225,99.11894273127753,0.7305950238878204,0.739405596575045,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.3,227,0.8149779735682819,225,99.11894273127753,0.7268722466960353,0.7356828193832599,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.31,227,0.8149779735682819,225,99.11894273127753,0.723041562918981,0.7318521356062058,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.32,227,0.8149779735682819,225,99.11894273127753,0.7190982119720135,0.7279087846592381,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.33,227,0.8149779735682819,225,99.11894273127753,0.7150371490564797,0.7238477217437044,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.34,227,0.8149779735682819,225,99.11894273127753,0.7108530236283541,0.7196635963155786,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.35,227,0.8149779735682819,224,98.6784140969163,0.7021348695357507,0.7153507285665877,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.36,227,0.8149779735682819,224,98.6784140969163,0.6976872246696035,0.7109030837004405,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.37,227,0.8149779735682819,223,98.23788546255507,0.6956856163904622,0.7063142437591777,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.38,227,0.8149779735682819,223,98.23788546255507,0.6910615319027995,0.7015773767230354,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.39,227,0.8149779735682819,222,97.79735682819383,0.6891023326352278,0.696685202570954,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.4,227,0.8149779735682819,222,97.79735682819383,0.684287812041116,0.6916299559471366,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.41,227,0.8149779735682819,222,97.79735682819383,0.6793100873590682,0.6864033450309863,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.42,227,0.8149779735682819,220,96.91629955947137,0.6729454655931946,0.6809965061522103,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.43,227,0.8149779735682819,218,96.0352422907489,0.6743952391993199,0.6753999536285649,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.44,227,0.8149779735682819,215,94.7136563876652,0.6718061674008811,0.6696035242290749,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.45,227,0.8149779735682819,213,93.83259911894272,0.6740088105726871,0.6635963155786945,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.46,227,0.8149779735682819,213,93.83259911894272,0.6691140479686735,0.6573666177190407,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.47,227,0.8149779735682819,213,93.83259911894272,0.6640345773418668,0.6509018369212867,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.48,227,0.8149779735682819,211,92.95154185022027,0.6668925787868518,0.6441884107082345,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.49,227,0.8149779735682819,208,91.62995594713657,0.6485272523106158,0.6372117128789843,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.5,227,0.8149779735682819,206,90.7488986784141,0.6519823788546255,0.6299559471365639,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.01,1449,0.06556245686680469,1166,80.46928916494134,0.05809649287910157,0.05612369380485322,0.0,target_cif,heart_rate,6
0.02,1449,0.06556245686680469,894,61.697722567287784,0.051492232503767554,0.04649230292531091,0.0,target_cif,heart_rate,6
0.03,1449,0.06556245686680469,712,49.13733609385783,0.045989768983942,0.03666232666680896,0.0,target_cif,heart_rate,6
0.04,1449,0.06556245686680469,568,39.19944789510007,0.041896710374971245,0.02662755923625488,0.0,target_cif,heart_rate,6
0.05,1449,0.06556245686680469,463,31.953071083505865,0.03621372271257855,0.016381533544004935,0.0,target_cif,heart_rate,6
0.06,1449,0.06556245686680469,402,27.74327122153209,0.031481726208830746,0.005917507305111376,0.0,target_cif,heart_rate,6
0.07,1449,0.06556245686680469,352,24.292615596963422,0.027723977233093635,-0.0047715517561240095,0.0,target_cif,heart_rate,6
0.08,1449,0.06556245686680469,308,21.256038647342994,0.027275182284634082,-0.015692981666516642,0.0,target_cif,heart_rate,6
0.09,1449,0.06556245686680469,277,19.11663216011042,0.02659659181398312,-0.026854443003511322,0.0,target_cif,heart_rate,6
0.1,1449,0.06556245686680469,249,17.184265010351968,0.02384786442757457,-0.03826393681466146,0.0,target_cif,heart_rate,6
0.11,1449,0.06556245686680469,218,15.044858523119393,0.023278355471809307,-0.04992982374516326,0.0,target_cif,heart_rate,6
0.12,1449,0.06556245686680469,192,13.250517598343686,0.02114310809962984,-0.06186084446954011,0.0,target_cif,heart_rate,6
0.13,1449,0.06556245686680469,169,11.663216011042097,0.01906189762261726,-0.07406614153240841,0.0,target_cif,heart_rate,6
0.14,1449,0.06556245686680469,161,11.11111111111111,0.01882613510520487,-0.08655528271301781,0.0,target_cif,heart_rate,6
0.15,1449,0.06556245686680469,137,9.454796411318151,0.013356067064506962,-0.0993382860390533,0.0,target_cif,heart_rate,6
0.16,1449,0.06556245686680469,129,8.902691511387163,0.01097637122481843,-0.11242564658713729,0.0,target_cif,heart_rate,6
0.17,1449,0.06556245686680469,120,8.281573498964804,0.009645206083131698,-0.12582836522071728,0.0,target_cif,heart_rate,6
0.18,1449,0.06556245686680469,108,7.453416149068323,0.009729165614637512,-0.13955797943072595,0.0,target_cif,heart_rate,6
0.19,1449,0.06556245686680469,97,6.694271911663216,0.005597730235411396,-0.15362659646073495,0.0,target_cif,heart_rate,6
0.2,1449,0.06556245686680469,91,6.280193236714976,0.005866114561766736,-0.16804692891649414,0.0,target_cif,heart_rate,6
0.21,1449,0.06556245686680469,82,5.659075224292615,0.005049313800001749,-0.18283233307999402,0.0,target_cif,heart_rate,6
0.22,1449,0.06556245686680469,72,4.968944099378882,0.0054502663198315385,-0.19799685017076324,0.0,target_cif,heart_rate,6
0.23,1449,0.06556245686680469,66,4.554865424430642,0.005216315775321986,-0.21355525082233157,0.0,target_cif,heart_rate,6
0.24,1449,0.06556245686680469,60,4.140786749482402,0.0023609749010206696,-0.2295230830699938,0.0,target_cif,heart_rate,6
0.25,1449,0.06556245686680469,54,3.7267080745341614,0.001380262249827468,-0.24591672417759375,0.0,target_cif,heart_rate,6
0.26,1449,0.06556245686680469,49,3.3816425120772946,0.00024247850334806718,-0.26275343666648016,0.0,target_cif,heart_rate,6
0.27,1449,0.06556245686680469,43,2.9675638371290547,0.0003687001900224054,-0.2800514289495826,0.0,target_cif,heart_rate,6
0.28,1449,0.06556245686680469,37,2.5534851621808143,0.0006134498888122073,-0.2978299210183269,0.0,target_cif,heart_rate,6
0.29,1449,0.06556245686680469,34,2.346445824706694,0.0011080978625375446,-0.3161092156805568,0.0,target_cif,heart_rate,6
0.3,1449,0.06556245686680469,31,2.139406487232574,0.0006901311249137331,-0.33491077590456475,0.0,target_cif,heart_rate,6
0.31,1449,0.06556245686680469,29,2.0013802622498273,0.001010191936467928,-0.3542573088886889,0.0,target_cif,heart_rate,6
0.32,1449,0.06556245686680469,28,1.932367149758454,4.059594852433637e-05,-0.3741728575488167,0.0,target_cif,heart_rate,6
0.33,1449,0.06556245686680469,26,1.7943409247757074,0.0004326195111399511,-0.39468290019879904,0.0,target_cif,heart_rate,6
0.34,1449,0.06556245686680469,21,1.4492753623188406,0.0008992617688269857,-0.41581445929272026,0.0,target_cif,heart_rate,6
0.35,1449,0.06556245686680469,19,1.311249137336094,0.001433349259436216,-0.4375962202049158,0.0,target_cif,heart_rate,6
0.36,1449,0.06556245686680469,17,1.173222912353347,0.002027260179434093,-0.4600586611456177,0.0,target_cif,heart_rate,6
0.37,1449,0.06556245686680469,17,1.173222912353347,0.0018732130533372772,-0.48323419544951635,0.0,target_cif,heart_rate,6
0.38,1449,0.06556245686680469,15,1.0351966873706004,0.0014470491328836348,-0.507157327634186,0.0,target_cif,heart_rate,6
0.39,1449,0.06556245686680469,12,0.8281573498964804,0.0014933984998133252,-0.5318648248085168,0.0,target_cif,heart_rate,6
0.4,1449,0.06556245686680469,12,0.8281573498964804,0.001380262249827467,-0.5573959052219922,0.0,target_cif,heart_rate,6
0.41,1449,0.06556245686680469,12,0.8281573498964804,0.0012632908727234454,-0.5837924459884664,0.0,target_cif,heart_rate,6
0.42,1449,0.06556245686680469,10,0.6901311249137336,0.0009519049998810121,-0.6110992122986124,0.0,target_cif,heart_rate,6
0.43,1449,0.06556245686680469,7,0.4830917874396135,-1.2107563594977461e-05,-0.6393641107599916,0.0,target_cif,heart_rate,6
0.44,1449,0.06556245686680469,7,0.4830917874396135,-9.859016070196168e-05,-0.6686384698807059,0.0,target_cif,heart_rate,6
0.45,1449,0.06556245686680469,7,0.4830917874396135,-0.00018821757952192705,-0.698977351151264,0.0,target_cif,heart_rate,6
0.46,1449,0.06556245686680469,3,0.2070393374741201,0.002070393374741201,-0.7304398946911024,0.0,target_cif,heart_rate,6
0.47,1449,0.06556245686680469,2,0.13802622498274672,0.0013802622498274672,-0.7630897040248966,0.0,target_cif,heart_rate,6
0.48,1449,0.06556245686680469,2,0.13802622498274672,0.0013802622498274672,-0.7969952752561447,0.0,target_cif,heart_rate,6
0.49,1449,0.06556245686680469,2,0.13802622498274672,0.0013802622498274672,-0.8322304767317553,0.0,target_cif,heart_rate,6
0.5,1449,0.06556245686680469,1,0.06901311249137336,0.0006901311249137336,-0.8688750862663905,0.0,target_cif,heart_rate,6
0.01,1309,0.11764705882352941,1285,98.16653934300993,0.10891960089821053,0.10873440285204991,0.0,target_cif,heart_rate,12
0.02,1309,0.11764705882352941,1150,87.85332314744079,0.1013392369934987,0.09963985594237695,0.0,target_cif,heart_rate,12
0.03,1309,0.11764705882352941,1012,77.3109243697479,0.09501232545501799,0.09035779260157671,0.0,target_cif,heart_rate,12
0.04,1309,0.11764705882352941,895,68.37280366692131,0.08769416857652151,0.08088235294117646,0.0,target_cif,heart_rate,12
0.05,1309,0.11764705882352941,813,62.10847975553858,0.08069639338989183,0.07120743034055727,0.0,target_cif,heart_rate,12
0.06,1309,0.11764705882352941,739,56.455309396485866,0.07530517042406905,0.061326658322903634,0.0,target_cif,heart_rate,12
0.07,1309,0.11764705882352941,664,50.7257448433919,0.06696402901336487,0.05123339658444022,0.0,target_cif,heart_rate,12
0.08,1309,0.11764705882352941,603,46.06569900687548,0.06207858637526158,0.040920716112531966,0.0,target_cif,heart_rate,12
0.09,1309,0.11764705882352941,524,40.0305576776165,0.056111955271619135,0.030381383322559796,0.0,target_cif,heart_rate,12
0.1,1309,0.11764705882352941,470,35.90527119938885,0.05432476020711314,0.0196078431372549,0.0,target_cif,heart_rate,12
0.11,1309,0.11764705882352941,421,32.16195569136745,0.050377249980686864,0.008592200925313945,0.0,target_cif,heart_rate,12
0.12,1309,0.11764705882352941,376,28.72421695951108,0.04590596569206194,-0.002673796791443833,0.0,target_cif,heart_rate,12
0.13,1309,0.11764705882352941,356,27.19633307868602,0.04102456029433717,-0.01419878296146046,0.0,target_cif,heart_rate,12
0.14,1309,0.11764705882352941,321,24.52253628724217,0.040915309041164034,-0.025991792065663488,0.0,target_cif,heart_rate,12
0.15,1309,0.11764705882352941,304,23.223834988540872,0.039005976722239696,-0.03806228373702422,0.0,target_cif,heart_rate,12
0.16,1309,0.11764705882352941,284,21.695951107715814,0.037796936956600816,-0.050420168067226906,0.0,target_cif,heart_rate,12
0.17,1309,0.11764705882352941,260,19.862490450725744,0.037552808637145975,-0.06307583274273568,0.0,target_cif,heart_rate,12
0.18,1309,0.11764705882352941,235,17.952635599694425,0.03419106001602415,-0.07604017216642753,0.0,target_cif,heart_rate,12
0.19,1309,0.11764705882352941,213,16.27196333078686,0.03162342378028653,-0.08932461873638342,0.0,target_cif,heart_rate,12
0.2,1309,0.11764705882352941,200,15.278838808250573,0.031512605042016806,-0.10294117647058823,0.0,target_cif,heart_rate,12
0.21,1309,0.11764705882352941,185,14.13292589763178,0.028188490586107867,-0.11690245718540579,0.0,target_cif,heart_rate,12
0.22,1309,0.11764705882352941,167,12.757830404889228,0.024739965916436502,-0.13122171945701355,0.0,target_cif,heart_rate,12
0.23,1309,0.11764705882352941,158,12.070282658517952,0.02248171996071156,-0.14591291061879294,0.0,target_cif,heart_rate,12
0.24,1309,0.11764705882352941,140,10.695187165775401,0.017490249688392103,-0.1609907120743034,0.0,target_cif,heart_rate,12
0.25,1309,0.11764705882352941,126,9.62566844919786,0.018843901196842372,-0.17647058823529407,0.0,target_cif,heart_rate,12
0.26,1309,0.11764705882352941,118,9.014514896867839,0.019945078768608175,-0.19236883942766295,0.0,target_cif,heart_rate,12
0.27,1309,0.11764705882352941,107,8.174178762414057,0.014766055861946268,-0.20870265914585015,0.0,target_cif,heart_rate,12
0.28,1309,0.11764705882352941,102,7.792207792207792,0.0142602495543672,-0.22549019607843143,0.0,target_cif,heart_rate,12
0.29,1309,0.11764705882352941,98,7.4866310160427805,0.012459785450671949,-0.2427506213753107,0.0,target_cif,heart_rate,12
0.3,1309,0.11764705882352941,88,6.722689075630252,0.010476918039943248,-0.26050420168067234,0.0,target_cif,heart_rate,12
0.31,1309,0.11764705882352941,82,6.264323911382735,0.008392289722212995,-0.27877237851662406,0.0,target_cif,heart_rate,12
0.32,1309,0.11764705882352941,78,5.958747135217723,0.007909045971329708,-0.2975778546712803,0.0,target_cif,heart_rate,12
0.33,1309,0.11764705882352941,71,5.4239877769289535,0.007491191863448226,-0.31694468832309053,0.0,target_cif,heart_rate,12
0.34,1309,0.11764705882352941,64,4.889228418640183,0.007222723800263902,-0.33689839572192526,0.0,target_cif,heart_rate,12
0.35,1309,0.11764705882352941,56,4.278074866310161,0.00517129928894635,-0.35746606334841624,0.0,target_cif,heart_rate,12
0.36,1309,0.11764705882352941,48,3.6669213139801373,0.003246753246753248,-0.3786764705882353,0.0,target_cif,heart_rate,12
0.37,1309,0.11764705882352941,44,3.361344537815126,0.002085682757951665,-0.4005602240896359,0.0,target_cif,heart_rate,12
0.38,1309,0.11764705882352941,40,3.0557677616501144,0.0022178959560363743,-0.4231499051233396,0.0,target_cif,heart_rate,12
0.39,1309,0.11764705882352941,38,2.902979373567609,0.002730153164097233,-0.446480231436837,0.0,target_cif,heart_rate,12
0.4,1309,0.11764705882352941,35,2.6737967914438503,0.002546473134708427,-0.47058823529411764,0.0,target_cif,heart_rate,12
0.41,1309,0.11764705882352941,31,2.3682200152788386,0.0029651305822791397,-0.49551345962113635,0.0,target_cif,heart_rate,12
0.42,1309,0.11764705882352941,29,2.2154316271963332,0.0010800558467901275,-0.5212981744421905,0.0,target_cif,heart_rate,12
0.43,1309,0.11764705882352941,29,2.2154316271963332,0.0007103319796818268,-0.5479876160990711,0.0,target_cif,heart_rate,12
0.44,1309,0.11764705882352941,28,2.1390374331550803,-0.0004365382516643007,-0.5756302521008403,0.0,target_cif,heart_rate,12
0.45,1309,0.11764705882352941,26,1.9862490450725745,0.00041669560386138095,-0.60427807486631,0.0,target_cif,heart_rate,12
0.46,1309,0.11764705882352941,22,1.680672268907563,-0.00016976487564722854,-0.6339869281045751,0.0,target_cif,heart_rate,12
0.47,1309,0.11764705882352941,22,1.680672268907563,-0.0004900759617740749,-0.664816870144284,0.0,target_cif,heart_rate,12
0.48,1309,0.11764705882352941,18,1.3750954927425516,0.0005288828818240587,-0.6968325791855202,0.0,target_cif,heart_rate,12
0.49,1309,0.11764705882352941,14,1.0695187165775402,0.0032055602989859047,-0.7301038062283736,0.0,target_cif,heart_rate,12
0.5,1309,0.11764705882352941,13,0.9931245225362872,0.0022918258212375857,-0.7647058823529411,0.0,target_cif,heart_rate,12
0.01,1029,0.24489795918367346,1029,100.0,0.2372706658420944,0.2372706658420944,0.0,target_cif,heart_rate,24
0.02,1029,0.24489795918367346,1021,99.22254616132167,0.22964637750143788,0.22948771345272803,0.0,target_cif,heart_rate,24
0.03,1029,0.24489795918367346,995,96.6958211856171,0.22256619879174055,0.22154428781822005,0.0,target_cif,heart_rate,24
0.04,1029,0.24489795918367346,943,91.64237123420797,0.2159054097829608,0.21343537414965985,0.0,target_cif,heart_rate,24
0.05,1029,0.24489795918367346,893,86.78328474246841,0.20802005012531327,0.20515574650912996,0.0,target_cif,heart_rate,24
0.06,1029,0.24489795918367346,849,82.50728862973762,0.20269627607882057,0.19669995657837602,0.0,target_cif,heart_rate,24
0.07,1029,0.24489795918367346,797,77.45383867832848,0.1945829022853381,0.18806232170287468,0.0,target_cif,heart_rate,24
0.08,1029,0.24489795918367346,752,73.08066083576287,0.1857438627624963,0.17923691215616683,0.0,target_cif,heart_rate,24
0.09,1029,0.24489795918367346,705,68.5131195335277,0.1735921998312669,0.17021753756447633,0.0,target_cif,heart_rate,24
0.1,1029,0.24489795918367346,674,65.50048590864917,0.16261742792355036,0.16099773242630383,0.0,target_cif,heart_rate,24
0.11,1029,0.24489795918367346,641,62.29348882410107,0.15340518229763817,0.15157074065581289,0.0,target_cif,heart_rate,24
0.12,1029,0.24489795918367346,607,58.989310009718174,0.14815796448449509,0.14192949907235622,0.0,target_cif,heart_rate,24
0.13,1029,0.24489795918367346,571,55.49076773566569,0.13825497358220792,0.1320666197513488,0.0,target_cif,heart_rate,24
0.14,1029,0.24489795918367346,537,52.1865889212828,0.1252288290731575,0.12197437114380635,0.0,target_cif,heart_rate,24
0.15,1029,0.24489795918367346,511,49.65986394557823,0.11473160692848568,0.11164465786314526,0.0,target_cif,heart_rate,24
0.16,1029,0.24489795918367346,473,45.96695821185617,0.10912119950020824,0.1010689990281827,0.0,target_cif,heart_rate,24
0.17,1029,0.24489795918367346,442,42.95432458697765,0.10170126570421628,0.09023850504057043,0.0,target_cif,heart_rate,24
0.18,1029,0.24489795918367346,413,40.136054421768705,0.10151935338595369,0.07914385266301646,0.0,target_cif,heart_rate,24
0.19,1029,0.24489795918367346,392,38.095238095238095,0.10020516142965122,0.06777525825144876,0.0,target_cif,heart_rate,24
0.2,1029,0.24489795918367346,369,35.8600583090379,0.09499514091350825,0.056122448979591844,0.0,target_cif,heart_rate,24
0.21,1029,0.24489795918367346,353,34.305150631681244,0.08841077118008142,0.04417463187806772,0.0,target_cif,heart_rate,24
0.22,1029,0.24489795918367346,325,31.584062196307094,0.08534549350875884,0.03192046049188907,0.0,target_cif,heart_rate,24
0.23,1029,0.24489795918367346,305,29.64042759961127,0.08058510973962871,0.019347998939835687,0.0,target_cif,heart_rate,24
0.24,1029,0.24489795918367346,285,27.696793002915452,0.07493222853050996,0.006444683136412471,0.0,target_cif,heart_rate,24
0.25,1029,0.24489795918367346,272,26.43343051506317,0.06997084548104957,-0.006802721088435326,0.0,target_cif,heart_rate,24
0.26,1029,0.24489795918367346,257,24.975704567541303,0.06721298558033251,-0.020408163265306145,0.0,target_cif,heart_rate,24
0.27,1029,0.24489795918367346,239,23.226433430515062,0.06585726267023444,-0.03438635728263911,0.0,target_cif,heart_rate,24
0.28,1029,0.24489795918367346,221,21.477162293488824,0.06225029694417449,-0.0487528344671202,0.0,target_cif,heart_rate,24
0.29,1029,0.24489795918367346,209,20.31098153547133,0.05939035573988146,-0.06352400114975565,0.0,target_cif,heart_rate,24
0.3,1029,0.24489795918367346,199,19.33916423712342,0.055948910176315425,-0.07871720116618075,0.0,target_cif,heart_rate,24
0.31,1029,0.24489795918367346,184,17.881438289601554,0.05487246658497767,-0.09435078379177758,0.0,target_cif,heart_rate,24
0.32,1029,0.24489795918367346,174,16.909620991253643,0.05190647687646487,-0.11044417767106846,0.0,target_cif,heart_rate,24
0.33,1029,0.24489795918367346,164,15.937803692905733,0.050592518457276296,-0.12701797136765158,0.0,target_cif,heart_rate,24
0.34,1029,0.24489795918367346,151,14.67444120505345,0.04514533085961656,-0.14409400123685845,0.0,target_cif,heart_rate,24
0.35,1029,0.24489795918367346,141,13.70262390670554,0.03984450923226433,-0.16169544740973307,0.0,target_cif,heart_rate,24
0.36,1029,0.24489795918367346,126,12.244897959183673,0.03285957240038873,-0.17984693877551017,0.0,target_cif,heart_rate,24
0.37,1029,0.24489795918367346,116,11.273080660835763,0.03251731531614913,-0.19857466796242307,0.0,target_cif,heart_rate,24
0.38,1029,0.24489795918367346,108,10.495626822157435,0.029718799962381262,-0.21790651744568795,0.0,target_cif,heart_rate,24
0.39,1029,0.24489795918367346,98,9.523809523809524,0.026732941420127766,-0.23787219805955168,0.0,target_cif,heart_rate,24
0.4,1029,0.24489795918367346,93,9.037900874635568,0.023971493359248457,-0.2585034013605442,0.0,target_cif,heart_rate,24
0.41,1029,0.24489795918367346,84,8.16326530612245,0.0173938824924643,-0.27983396748529904,0.0,target_cif,heart_rate,24
0.42,1029,0.24489795918367346,80,7.774538386783285,0.019101236553734795,-0.30190007037297667,0.0,target_cif,heart_rate,24
0.43,1029,0.24489795918367346,73,7.094266277939747,0.019794383918981133,-0.32474042248478324,0.0,target_cif,heart_rate,24
0.44,1029,0.24489795918367346,70,6.802721088435374,0.01943634596695821,-0.3483965014577259,0.0,target_cif,heart_rate,24
0.45,1029,0.24489795918367346,66,6.41399416909621,0.016432547044791947,-0.37291280148422995,0.0,target_cif,heart_rate,24
0.46,1029,0.24489795918367346,56,5.442176870748299,0.013029550444516428,-0.39833711262282684,0.0,target_cif,heart_rate,24
0.47,1029,0.24489795918367346,53,5.150631681243926,0.013000348387333372,-0.4247208317289179,0.0,target_cif,heart_rate,24
0.48,1029,0.24489795918367346,48,4.664723032069971,0.013007400762502803,-0.4521193092621663,0.0,target_cif,heart_rate,24
0.49,1029,0.24489795918367346,43,4.178814382896015,0.009394233884029803,-0.4805922368947578,0.0,target_cif,heart_rate,24
0.5,1029,0.24489795918367346,40,3.8872691933916426,0.005830903790087466,-0.510204081632653,0.0,target_cif,heart_rate,24
0.01,801,0.4444444444444444,801,100.0,0.4388327721661055,0.4388327721661055,0.0,target_cif,heart_rate,48
0.02,801,0.4444444444444444,801,100.0,0.4331065759637188,0.4331065759637188,0.0,target_cif,heart_rate,48
0.03,801,0.4444444444444444,801,100.0,0.427262313860252,0.427262313860252,0.0,target_cif,heart_rate,48
0.04,801,0.4444444444444444,798,99.62546816479401,0.4214523512276321,0.4212962962962963,0.0,target_cif,heart_rate,48
0.05,801,0.4444444444444444,791,98.75156054931335,0.4158617517576713,0.4152046783625731,0.0,target_cif,heart_rate,48
0.06,801,0.4444444444444444,779,97.25343320848938,0.4107365792759051,0.408983451536643,0.0,target_cif,heart_rate,48
0.07,801,0.4444444444444444,758,94.63171036204744,0.40398426697810536,0.40262843488649935,0.0,target_cif,heart_rate,48
0.08,801,0.4444444444444444,735,91.76029962546816,0.39244422732454,0.3961352657004831,0.0,target_cif,heart_rate,48
0.09,801,0.4444444444444444,713,89.01373283395755,0.38253007915929266,0.38949938949938945,0.0,target_cif,heart_rate,48
0.1,801,0.4444444444444444,700,87.39076154806492,0.3745318352059925,0.38271604938271603,0.0,target_cif,heart_rate,48
0.11,801,0.4444444444444444,672,83.89513108614233,0.36903309065914797,0.3757802746566791,0.0,target_cif,heart_rate,48
0.12,801,0.4444444444444444,643,80.27465667915106,0.35869935308137557,0.3686868686868687,0.0,target_cif,heart_rate,48
0.13,801,0.4444444444444444,624,77.90262172284645,0.3542698064201357,0.3614303959131545,0.0,target_cif,heart_rate,48
0.14,801,0.4444444444444444,594,74.15730337078652,0.3394593966843771,0.3540051679586563,0.0,target_cif,heart_rate,48
0.15,801,0.4444444444444444,573,71.53558052434457,0.3246676947932731,0.3464052287581699,0.0,target_cif,heart_rate,48
0.16,801,0.4444444444444444,549,68.53932584269663,0.31383389810356105,0.3386243386243386,0.0,target_cif,heart_rate,48
0.17,801,0.4444444444444444,527,65.79275905118602,0.3014454823037468,0.3306559571619812,0.0,target_cif,heart_rate,48
0.18,801,0.4444444444444444,516,64.41947565543072,0.2909777412380865,0.3224932249322493,0.0,target_cif,heart_rate,48
0.19,801,0.4444444444444444,504,62.92134831460674,0.28396603011667515,0.31412894375857336,0.0,target_cif,heart_rate,48
0.2,801,0.4444444444444444,482,60.17478152309613,0.26779026217228463,0.3055555555555555,0.0,target_cif,heart_rate,48
0.21,801,0.4444444444444444,459,57.30337078651685,0.25381248123390066,0.2967651195499297,0.0,target_cif,heart_rate,48
0.22,801,0.4444444444444444,444,55.43071161048689,0.24379781683152468,0.2877492877492877,0.0,target_cif,heart_rate,48
0.23,801,0.4444444444444444,420,52.43445692883895,0.2292588809442742,0.27849927849927847,0.0,target_cif,heart_rate,48
0.24,801,0.4444444444444444,402,50.18726591760299,0.21933109928378997,0.26900584795321636,0.0,target_cif,heart_rate,48
0.25,801,0.4444444444444444,384,47.940074906367045,0.2114024136496047,0.25925925925925924,0.0,target_cif,heart_rate,48
0.26,801,0.4444444444444444,365,45.56803995006242,0.20599250936329588,0.2492492492492492,0.0,target_cif,heart_rate,48
0.27,801,0.4444444444444444,347,43.320848938826465,0.20062250953431496,0.23896499238964988,0.0,target_cif,heart_rate,48
0.28,801,0.4444444444444444,339,42.32209737827716,0.1926064641420447,0.228395061728395,0.0,target_cif,heart_rate,48
0.29,801,0.4444444444444444,329,41.07365792759051,0.18566580506760916,0.217527386541471,0.0,target_cif,heart_rate,48
0.3,801,0.4444444444444444,316,39.45068664169788,0.17870518994114498,0.2063492063492063,0.0,target_cif,heart_rate,48
0.31,801,0.4444444444444444,301,37.578027465667915,0.1658977003383452,0.19484702093397738,0.0,target_cif,heart_rate,48
0.32,801,0.4444444444444444,284,35.45568039950062,0.1617830652860395,0.18300653594771238,0.0,target_cif,heart_rate,48
0.33,801,0.4444444444444444,265,33.083645443196005,0.1575456053067993,0.17081260364842443,0.0,target_cif,heart_rate,48
0.34,801,0.4444444444444444,254,31.7103620474407,0.15253660197480423,0.15824915824915814,0.0,target_cif,heart_rate,48
0.35,801,0.4444444444444444,239,29.837702871410738,0.1447229424757515,0.14529914529914528,0.0,target_cif,heart_rate,48
0.36,801,0.4444444444444444,230,28.71410736579276,0.13303682896379523,0.13194444444444442,0.0,target_cif,heart_rate,48
0.37,801,0.4444444444444444,214,26.716604244694132,0.12448724808275369,0.11816578483245144,0.0,target_cif,heart_rate,48
0.38,801,0.4444444444444444,203,25.343320848938827,0.12053481535177803,0.10394265232974909,0.0,target_cif,heart_rate,48
0.39,801,0.4444444444444444,193,24.094881398252184,0.11610486891385766,0.08925318761384327,0.0,target_cif,heart_rate,48
0.4,801,0.4444444444444444,186,23.220973782771537,0.11152725759467333,0.07407407407407401,0.0,target_cif,heart_rate,48
0.41,801,0.4444444444444444,175,21.84769038701623,0.10632895321526062,0.05838041431261776,0.0,target_cif,heart_rate,48
0.42,801,0.4444444444444444,167,20.848938826466917,0.10301777949976323,0.04214559386973182,0.0,target_cif,heart_rate,48
0.43,801,0.4444444444444444,149,18.60174781523096,0.09183695818822962,0.025341130604288498,0.0,target_cif,heart_rate,48
0.44,801,0.4444444444444444,135,16.853932584269664,0.08382379168896023,0.007936507936507908,0.0,target_cif,heart_rate,48
0.45,801,0.4444444444444444,126,15.730337078651685,0.07785722392463965,-0.01010101010101011,0.0,target_cif,heart_rate,48
0.46,801,0.4444444444444444,120,14.9812734082397,0.07814306191334905,-0.028806584362139953,0.0,target_cif,heart_rate,48
0.47,801,0.4444444444444444,108,13.48314606741573,0.06887616893976868,-0.04821802935010483,0.0,target_cif,heart_rate,48
0.48,801,0.4444444444444444,105,13.108614232209737,0.0686641697877653,-0.06837606837606836,0.0,target_cif,heart_rate,48
0.49,801,0.4444444444444444,98,12.234706616729088,0.06114905387873002,-0.08932461873638342,0.0,target_cif,heart_rate,48
0.5,801,0.4444444444444444,88,10.986267166042447,0.06491885143570537,-0.11111111111111116,0.0,target_cif,heart_rate,48
0.01,1102,0.09800362976406533,1094,99.27404718693285,0.0889658838842142,0.0888925553172377,0.0,target_cif,respiratory_rate,6
0.02,1102,0.09800362976406533,1013,91.92377495462794,0.08031778954776102,0.07959554057557687,0.0,target_cif,respiratory_rate,6
0.03,1102,0.09800362976406533,888,80.58076225045372,0.07330626602054371,0.07010683480831478,0.0,target_cif,respiratory_rate,6
0.04,1102,0.09800362976406533,787,71.41560798548095,0.06476860254083484,0.060420447670901385,0.0,target_cif,respiratory_rate,6
0.05,1102,0.09800362976406533,697,63.2486388384755,0.06032094755946127,0.050530136593752974,0.0,target_cif,respiratory_rate,6
0.06,1102,0.09800362976406533,613,55.62613430127042,0.05716878402903811,0.04042939336602695,0.0,target_cif,respiratory_rate,6
0.07,1102,0.09800362976406533,540,49.00181488203267,0.05386101516304665,0.03011142985383368,0.0,target_cif,respiratory_rate,6
0.08,1102,0.09800362976406533,474,43.01270417422867,0.05038270338514954,0.01956916278702754,0.0,target_cif,respiratory_rate,6
0.09,1102,0.09800362976406533,415,37.65880217785844,0.04552162900620251,0.008795197542928943,0.0,target_cif,respiratory_rate,6
0.1,1102,0.09800362976406533,369,33.48457350272232,0.04244807420850978,-0.0022181891510385243,0.0,target_cif,respiratory_rate,6
0.11,1102,0.09800362976406533,331,30.03629764065336,0.04036583127714676,-0.013479067680825477,0.0,target_cif,respiratory_rate,6
0.12,1102,0.09800362976406533,281,25.499092558983666,0.033286586371885835,-0.02499587526810758,0.0,target_cif,respiratory_rate,6
0.13,1102,0.09800362976406533,254,23.049001814882033,0.03231324446669587,-0.03677743705279847,0.0,target_cif,respiratory_rate,6
0.14,1102,0.09800362976406533,227,20.5989110707804,0.029776727303422946,-0.04883298864643566,0.0,target_cif,respiratory_rate,6
0.15,1102,0.09800362976406533,197,17.876588021778584,0.027169851606704383,-0.06117220027757021,0.0,target_cif,respiratory_rate,6
0.16,1102,0.09800362976406533,181,16.424682395644282,0.027050384582145013,-0.07380520266182701,0.0,target_cif,respiratory_rate,6
0.17,1102,0.09800362976406533,160,14.519056261343012,0.022740690529814353,-0.08674261474208998,0.0,target_cif,respiratory_rate,6
0.18,1102,0.09800362976406533,152,13.793103448275861,0.02284095436235669,-0.0999955734584569,0.0,target_cif,respiratory_rate,6
0.19,1102,0.09800362976406533,137,12.431941923774955,0.023492639645089738,-0.11357576572337612,0.0,target_cif,respiratory_rate,6
0.2,1102,0.09800362976406533,114,10.344827586206897,0.022912885662431944,-0.12749546279491836,0.0,target_cif,respiratory_rate,6
0.21,1102,0.09800362976406533,102,9.255898366606171,0.01904477474786924,-0.1417675572606768,0.0,target_cif,respiratory_rate,6
0.22,1102,0.09800362976406533,97,8.802177858439201,0.019382009400158218,-0.1564056028665829,0.0,target_cif,respiratory_rate,6
0.23,1102,0.09800362976406533,83,7.531760435571688,0.01757135786173899,-0.1714238574492658,0.0,target_cif,respiratory_rate,6
0.24,1102,0.09800362976406533,71,6.442831215970962,0.017862260005731205,-0.18683732925780877,0.0,target_cif,respiratory_rate,6
0.25,1102,0.09800362976406533,64,5.807622504537205,0.01572897761645493,-0.20266182698124618,0.0,target_cif,respiratory_rate,6
0.26,1102,0.09800362976406533,57,5.172413793103448,0.016162260263893658,-0.21891401383234416,0.0,target_cif,respiratory_rate,6
0.27,1102,0.09800362976406533,47,4.26497277676951,0.011572980632971184,-0.23561146607662287,0.0,target_cif,respiratory_rate,6
0.28,1102,0.09800362976406533,41,3.720508166969147,0.011998386771526514,-0.2527727364387982,0.0,target_cif,respiratory_rate,6
0.29,1102,0.09800362976406533,36,3.266787658802178,0.0109404156335472,-0.27041742286751363,0.0,target_cif,respiratory_rate,6
0.3,1102,0.09800362976406533,35,3.176043557168784,0.011018926626912107,-0.28856624319419244,0.0,target_cif,respiratory_rate,6
0.31,1102,0.09800362976406533,30,2.722323049001815,0.01012651568952366,-0.30724111628396333,0.0,target_cif,respiratory_rate,6
0.32,1102,0.09800362976406533,27,2.4500907441016335,0.009821714529732036,-0.3264652503469628,0.0,target_cif,respiratory_rate,6
0.33,1102,0.09800362976406533,23,2.087114337568058,0.010036026762738032,-0.3462632391581115,0.0,target_cif,respiratory_rate,6
0.34,1102,0.09800362976406533,23,2.087114337568058,0.0098718583292086,-0.36666116702414353,0.0,target_cif,respiratory_rate,6
0.35,1102,0.09800362976406533,22,1.9963702359346642,0.00879519754292894,-0.38768672343989946,0.0,target_cif,respiratory_rate,6
0.36,1102,0.09800362976406533,19,1.7241379310344827,0.008734119782214157,-0.4093693284936479,0.0,target_cif,respiratory_rate,6
0.37,1102,0.09800362976406533,19,1.7241379310344827,0.008599083916688274,-0.4317402702157694,0.0,target_cif,respiratory_rate,6
0.38,1102,0.09800362976406533,13,1.1796733212341197,0.004478660499970727,-0.4548328552192495,0.0,target_cif,respiratory_rate,6
0.39,1102,0.09800362976406533,12,1.0889292196007259,0.004938859302014221,-0.47868257415726995,0.0,target_cif,respiratory_rate,6
0.4,1102,0.09800362976406533,11,0.9981851179673321,0.003932244404113733,-0.5033272837265579,0.0,target_cif,respiratory_rate,6
0.41,1102,0.09800362976406533,10,0.9074410163339383,0.0029222676797194627,-0.5288074071795502,0.0,target_cif,respiratory_rate,6
0.42,1102,0.09800362976406533,10,0.9074410163339383,0.0028161962575880845,-0.5551661555791977,0.0,target_cif,respiratory_rate,6
0.43,1102,0.09800362976406533,8,0.7259528130671506,0.002483522781545516,-0.5824497723437451,0.0,target_cif,respiratory_rate,6
0.44,1102,0.09800362976406533,8,0.7259528130671506,0.0023982369717396946,-0.6107078039927405,0.0,target_cif,respiratory_rate,6
0.45,1102,0.09800362976406533,7,0.6352087114337568,0.0014024088434251773,-0.6399934004289721,0.0,target_cif,respiratory_rate,6
0.46,1102,0.09800362976406533,6,0.5444646098003629,0.00040330711837063913,-0.6703636485850643,0.0,target_cif,respiratory_rate,6
0.47,1102,0.09800362976406533,4,0.3629764065335753,0.00020545834332089184,-0.7018799438413862,0.0,target_cif,respiratory_rate,6
0.48,1102,0.09800362976406533,3,0.27223230490018147,-0.0007678347061287169,-0.7346084042998744,0.0,target_cif,respiratory_rate,6
0.49,1102,0.09800362976406533,1,0.09074410163339383,-0.0008718550941247641,-0.7686203337959503,0.0,target_cif,respiratory_rate,6
0.5,1102,0.09800362976406533,1,0.09074410163339383,-0.0009074410163339383,-0.8039927404718694,0.0,target_cif,respiratory_rate,6
0.01,1016,0.19783464566929135,1016,100.0,0.18973196532251652,0.18973196532251652,0.0,target_cif,respiratory_rate,12
0.02,1016,0.19783464566929135,1013,99.70472440944881,0.18152418447694038,0.1814639241523381,0.0,target_cif,respiratory_rate,12
0.03,1016,0.19783464566929135,1000,98.4251968503937,0.1735124604269827,0.17302540790648593,0.0,target_cif,respiratory_rate,12
0.04,1016,0.19783464566929135,965,94.98031496062993,0.16547736220472442,0.16441108923884515,0.0,target_cif,respiratory_rate,12
0.05,1016,0.19783464566929135,926,91.14173228346456,0.15509738914214669,0.15561541649399088,0.0,target_cif,respiratory_rate,12
0.06,1016,0.19783464566929135,881,86.71259842519684,0.14673730943206567,0.14663260177584186,0.0,target_cif,respiratory_rate,12
0.07,1016,0.19783464566929135,837,82.38188976377953,0.1390758614850563,0.13745660824654982,0.0,target_cif,respiratory_rate,12
0.08,1016,0.19783464566929135,792,77.95275590551181,0.13120506675795962,0.1280811365970558,0.0,target_cif,respiratory_rate,12
0.09,1016,0.19783464566929135,740,72.83464566929133,0.1291425110322748,0.11849961062559489,0.0,target_cif,respiratory_rate,12
0.1,1016,0.19783464566929135,696,68.50393700787401,0.12182852143482063,0.10870516185476815,0.0,target_cif,respiratory_rate,12
0.11,1016,0.19783464566929135,654,64.37007874015748,0.11618596832699282,0.09869061311156331,0.0,target_cif,respiratory_rate,12
0.12,1016,0.19783464566929135,612,60.23622047244095,0.10799928418038655,0.08844846098783109,0.0,target_cif,respiratory_rate,12
0.13,1016,0.19783464566929135,579,56.988188976377955,0.10151371164811293,0.07797085709113946,0.0,target_cif,respiratory_rate,12
0.14,1016,0.19783464566929135,529,52.06692913385827,0.10064548617469327,0.06724958798754807,0.0,target_cif,respiratory_rate,12
0.15,1016,0.19783464566929135,491,48.326771653543304,0.09535664659564613,0.05627605372857805,0.0,target_cif,respiratory_rate,12
0.16,1016,0.19783464566929135,456,44.881889763779526,0.08675478065241843,0.04504124484439445,0.0,target_cif,respiratory_rate,12
0.17,1016,0.19783464566929135,415,40.846456692913385,0.07761360402238877,0.03353571767384497,0.0,target_cif,respiratory_rate,12
0.18,1016,0.19783464566929135,393,38.681102362204726,0.07233051661225273,0.021749567889379706,0.0,target_cif,respiratory_rate,12
0.19,1016,0.19783464566929135,356,35.039370078740156,0.07091474676776516,0.009672402060853513,0.0,target_cif,respiratory_rate,12
0.2,1016,0.19783464566929135,324,31.88976377952756,0.06668307086614172,-0.002706692913385822,0.0,target_cif,respiratory_rate,12
0.21,1016,0.19783464566929135,303,29.822834645669293,0.06524718429183696,-0.015399182697099556,0.0,target_cif,respiratory_rate,12
0.22,1016,0.19783464566929135,285,28.051181102362204,0.062209771855441146,-0.028417120936805956,0.0,target_cif,respiratory_rate,12
0.23,1016,0.19783464566929135,266,26.181102362204726,0.0572911340627876,-0.041773187442478765,0.0,target_cif,respiratory_rate,12
0.24,1016,0.19783464566929135,240,23.62204724409449,0.05620596767509325,-0.05548072938251139,0.0,target_cif,respiratory_rate,12
0.25,1016,0.19783464566929135,222,21.8503937007874,0.054461942257217844,-0.0695538057742782,0.0,target_cif,respiratory_rate,12
0.26,1016,0.19783464566929135,199,19.586614173228348,0.050888486912108954,-0.08400723558203874,0.0,target_cif,respiratory_rate,12
0.27,1016,0.19783464566929135,186,18.30708661417323,0.04554524862474383,-0.09885664976809408,0.0,target_cif,respiratory_rate,12
0.28,1016,0.19783464566929135,170,16.73228346456693,0.04292432195975503,-0.11411854768153987,0.0,target_cif,respiratory_rate,12
0.29,1016,0.19783464566929135,156,15.354330708661417,0.038482865698125764,-0.12981035821226575,0.0,target_cif,respiratory_rate,12
0.3,1016,0.19783464566929135,145,14.271653543307087,0.035854893138357706,-0.1459505061867267,0.0,target_cif,respiratory_rate,12
0.31,1016,0.19783464566929135,134,13.188976377952756,0.03203811480086728,-0.162558484537259,0.0,target_cif,respiratory_rate,12
0.32,1016,0.19783464566929135,120,11.811023622047244,0.024027327466419637,-0.1796549328392775,0.0,target_cif,respiratory_rate,12
0.33,1016,0.19783464566929135,110,10.826771653543307,0.024532847573157827,-0.1972617228816548,0.0,target_cif,respiratory_rate,12
0.34,1016,0.19783464566929135,102,10.039370078740157,0.024337866857551894,-0.21540205201622534,0.0,target_cif,respiratory_rate,12
0.35,1016,0.19783464566929135,96,9.448818897637794,0.023319200484554815,-0.23410054512416714,0.0,target_cif,respiratory_rate,12
0.36,1016,0.19783464566929135,89,8.759842519685039,0.02146899606299213,-0.2533833661417323,0.0,target_cif,respiratory_rate,12
0.37,1016,0.19783464566929135,82,8.070866141732283,0.018216472940882394,-0.2732783402074741,0.0,target_cif,respiratory_rate,12
0.38,1016,0.19783464566929135,75,7.381889763779528,0.018256286512573022,-0.2938150876301753,0.0,target_cif,respiratory_rate,12
0.39,1016,0.19783464566929135,66,6.496062992125984,0.019781851039111915,-0.31502517103394867,0.0,target_cif,respiratory_rate,12
0.4,1016,0.19783464566929135,61,6.003937007874016,0.02066929133858267,-0.3369422572178479,0.0,target_cif,respiratory_rate,12
0.41,1016,0.19783464566929135,52,5.118110236220472,0.014480181502735891,-0.35960229547577727,0.0,target_cif,respiratory_rate,12
0.42,1016,0.19783464566929135,42,4.133858267716535,0.010792831930491449,-0.38304371436329077,0.0,target_cif,respiratory_rate,12
0.43,1016,0.19783464566929135,35,3.4448818897637796,0.010274209144909521,-0.4073076391766818,0.0,target_cif,respiratory_rate,12
0.44,1016,0.19783464566929135,31,3.0511811023622046,0.011178290213723284,-0.43243813273340836,0.0,target_cif,respiratory_rate,12
0.45,1016,0.19783464566929135,30,2.952755905511811,0.009842519685039372,-0.4584824624194703,0.0,target_cif,respiratory_rate,12
0.46,1016,0.19783464566929135,28,2.7559055118110236,0.009332166812481772,-0.4854913969087198,0.0,target_cif,respiratory_rate,12
0.47,1016,0.19783464566929135,26,2.559055118110236,0.0070197593225375145,-0.5135195364730352,0.0,target_cif,respiratory_rate,12
0.48,1016,0.19783464566929135,22,2.1653543307086616,0.008403997577225923,-0.542625681405209,0.0,target_cif,respiratory_rate,12
0.49,1016,0.19783464566929135,18,1.7716535433070866,0.006137100509495137,-0.5728732437857033,0.0,target_cif,respiratory_rate,12
0.5,1016,0.19783464566929135,17,1.6732283464566928,0.004921259842519685,-0.6043307086614174,0.0,target_cif,respiratory_rate,12
0.01,838,0.3556085918854415,838,100.0,0.34909958776307226,0.34909958776307226,0.0,target_cif,respiratory_rate,24
0.02,838,0.3556085918854415,838,100.0,0.3424577468218791,0.3424577468218791,0.0,target_cif,respiratory_rate,24
0.03,838,0.3556085918854415,838,100.0,0.33567896070664077,0.33567896070664077,0.0,target_cif,respiratory_rate,24
0.04,838,0.3556085918854415,837,99.88066825775657,0.32880867143993636,0.3287589498806682,0.0,target_cif,respiratory_rate,24
0.05,838,0.3556085918854415,831,99.16467780429595,0.3221328978771511,0.32169325461625425,0.0,target_cif,respiratory_rate,24
0.06,838,0.3556085918854415,825,98.44868735083533,0.3154674249733408,0.3144772254100442,0.0,target_cif,respiratory_rate,24
0.07,838,0.3556085918854415,819,97.73269689737471,0.3075294479944568,0.3071060127800446,0.0,target_cif,respiratory_rate,24
0.08,838,0.3556085918854415,806,96.18138424821002,0.30030092352391824,0.299574556397219,0.0,target_cif,respiratory_rate,24
0.09,838,0.3556085918854415,787,93.91408114558473,0.2913399249914763,0.2918775735004852,0.0,target_cif,respiratory_rate,24
0.1,838,0.3556085918854415,763,91.05011933174224,0.28467250066295413,0.2840095465393795,0.0,target_cif,respiratory_rate,24
0.11,838,0.3556085918854415,741,88.42482100238664,0.27284063178783086,0.27596470998364214,0.0,target_cif,respiratory_rate,24
0.12,838,0.3556085918854415,723,86.27684964200478,0.266109785202864,0.2677370362334563,0.0,target_cif,respiratory_rate,24
0.13,838,0.3556085918854415,701,83.65155131264916,0.2590596110059529,0.25932022055797876,0.0,target_cif,respiratory_rate,24
0.14,838,0.3556085918854415,684,81.62291169451073,0.25287228728423156,0.2507076649830715,0.0,target_cif,respiratory_rate,24
0.15,838,0.3556085918854415,669,79.83293556085918,0.24659553558893726,0.2418924610416959,0.0,target_cif,respiratory_rate,24
0.16,838,0.3556085918854415,651,77.68496420047732,0.23701556995113082,0.23286737129219226,0.0,target_cif,respiratory_rate,24
0.17,838,0.3556085918854415,632,75.41766109785203,0.22940449147425024,0.22362480950053193,0.0,target_cif,respiratory_rate,24
0.18,838,0.3556085918854415,612,73.0310262529833,0.22387799056988184,0.21415681937248968,0.0,target_cif,respiratory_rate,24
0.19,838,0.3556085918854415,589,70.28639618138425,0.2166976045257668,0.20445505171042164,0.0,target_cif,respiratory_rate,24
0.2,838,0.3556085918854415,579,69.09307875894989,0.21211217183770883,0.1945107398568019,0.0,target_cif,respiratory_rate,24
0.21,838,0.3556085918854415,559,66.70644391408115,0.2033322256125193,0.18431467327271078,0.0,target_cif,respiratory_rate,24
0.22,838,0.3556085918854415,540,64.43914081145584,0.19154274524202924,0.1738571690838994,0.0,target_cif,respiratory_rate,24
0.23,838,0.3556085918854415,520,62.05250596658711,0.18659145150791928,0.1631280414096643,0.0,target_cif,respiratory_rate,24
0.24,838,0.3556085918854415,499,59.54653937947494,0.18251475945233014,0.1521165682703178,0.0,target_cif,respiratory_rate,24
0.25,838,0.3556085918854415,477,56.921241050119335,0.1778042959427208,0.14081145584725535,0.0,target_cif,respiratory_rate,24
0.26,838,0.3556085918854415,457,54.5346062052506,0.16961233309681994,0.12920079984519123,0.0,target_cif,respiratory_rate,24
0.27,838,0.3556085918854415,439,52.38663484486874,0.15769771471540195,0.11727204367868699,0.0,target_cif,respiratory_rate,24
0.28,838,0.3556085918854415,413,49.28400954653938,0.13815963935295678,0.1050119331742243,0.0,target_cif,respiratory_rate,24
0.29,838,0.3556085918854415,387,46.18138424821002,0.12902954721167098,0.09240646744428382,0.0,target_cif,respiratory_rate,24
0.3,838,0.3556085918854415,369,44.03341288782816,0.12154790317081487,0.07944084555063069,0.0,target_cif,respiratory_rate,24
0.31,838,0.3556085918854415,354,42.243436754176614,0.11805195254401438,0.06609940852962537,0.0,target_cif,respiratory_rate,24
0.32,838,0.3556085918854415,329,39.260143198090695,0.11006598343394636,0.052365576302119854,0.0,target_cif,respiratory_rate,24
0.33,838,0.3556085918854415,313,37.35083532219571,0.10100452391978056,0.03822177893349471,0.0,target_cif,respiratory_rate,24
0.34,838,0.3556085918854415,296,35.32219570405728,0.10009401894843421,0.02364938164460828,0.0,target_cif,respiratory_rate,24
0.35,838,0.3556085918854415,272,32.4582338902148,0.10060583807600514,0.008628602900679239,0.0,target_cif,respiratory_rate,24
0.36,838,0.3556085918854415,261,31.14558472553699,0.0914379474940334,-0.006861575178997659,0.0,target_cif,respiratory_rate,24
0.37,838,0.3556085918854415,252,30.071599045346062,0.08667651627078835,-0.022843504943743653,0.0,target_cif,respiratory_rate,24
0.38,838,0.3556085918854415,240,28.639618138424822,0.08045269073831704,-0.03934098082993304,0.0,target_cif,respiratory_rate,24
0.39,838,0.3556085918854415,229,27.326968973747018,0.07764388278101647,-0.05637935756485002,0.0,target_cif,respiratory_rate,24
0.4,838,0.3556085918854415,216,25.77565632458234,0.0727923627684964,-0.07398568019093088,0.0,target_cif,respiratory_rate,24
0.41,838,0.3556085918854415,195,23.269689737470166,0.06886857327778004,-0.09218882731281086,0.0,target_cif,respiratory_rate,24
0.42,838,0.3556085918854415,183,21.837708830548927,0.057896469426384656,-0.1110196691630318,0.0,target_cif,respiratory_rate,24
0.43,838,0.3556085918854415,170,20.286396181384248,0.05631620818155174,-0.1305112423062429,0.0,target_cif,respiratory_rate,24
0.44,838,0.3556085918854415,154,18.37708830548926,0.04739174906239345,-0.15069894306171155,0.0,target_cif,respiratory_rate,24
0.45,838,0.3556085918854415,141,16.82577565632458,0.04458667823822956,-0.17162074202646999,0.0,target_cif,respiratory_rate,24
0.46,838,0.3556085918854415,135,16.10978520286396,0.04176610978520285,-0.19331742243436761,0.0,target_cif,respiratory_rate,24
0.47,838,0.3556085918854415,125,14.916467780429594,0.03658756248029901,-0.21583284549916687,0.0,target_cif,respiratory_rate,24
0.48,838,0.3556085918854415,115,13.723150357995227,0.031668808518450525,-0.23921424637415095,0.0,target_cif,respiratory_rate,24
0.49,838,0.3556085918854415,109,13.007159904534607,0.03179839955075109,-0.26351256493050684,0.0,target_cif,respiratory_rate,24
0.5,838,0.3556085918854415,103,12.291169451073985,0.02744630071599046,-0.288782816229117,0.0,target_cif,respiratory_rate,24
0.01,697,0.5839311334289814,697,100.0,0.5797284176050317,0.5797284176050317,0.0,target_cif,respiratory_rate,48
0.02,697,0.5839311334289814,697,100.0,0.5754399320703891,0.5754399320703891,0.0,target_cif,respiratory_rate,48
0.03,697,0.5839311334289814,697,100.0,0.5710630241535891,0.5710630241535891,0.0,target_cif,respiratory_rate,48
0.04,697,0.5839311334289814,697,100.0,0.566594930655189,0.566594930655189,0.0,target_cif,respiratory_rate,48
0.05,697,0.5839311334289814,697,100.0,0.5620327720305067,0.5620327720305067,0.0,target_cif,respiratory_rate,48
0.06,697,0.5839311334289814,697,100.0,0.5573735462010441,0.5573735462010441,0.0,target_cif,respiratory_rate,48
0.07,697,0.5839311334289814,696,99.85652797704448,0.5527221116613443,0.5526141219666466,0.0,target_cif,respiratory_rate,48
0.08,697,0.5839311334289814,695,99.71305595408896,0.5480007485496851,0.5477512319880232,0.0,target_cif,respiratory_rate,48
0.09,697,0.5839311334289814,691,99.13916786226686,0.5420562221136109,0.542781465306573,0.0,target_cif,respiratory_rate,48
0.1,697,0.5839311334289814,688,98.70875179340028,0.5375418460066954,0.5377012593655349,0.0,target_cif,respiratory_rate,48
0.11,697,0.5839311334289814,687,98.56527977044476,0.5326680960134123,0.5325068914932375,0.0,target_cif,respiratory_rate,48
0.12,697,0.5839311334289814,683,97.99139167862266,0.5266727533585496,0.5271944698056606,0.0,target_cif,respiratory_rate,48
0.13,697,0.5839311334289814,676,96.987087517934,0.5213146654793119,0.5217599234815878,0.0,target_cif,respiratory_rate,48
0.14,697,0.5839311334289814,667,95.6958393113343,0.5131960895532348,0.5161989923592807,0.0,target_cif,respiratory_rate,48
0.15,697,0.5839311334289814,654,93.83070301291248,0.5078909612625538,0.5105072157988017,0.0,target_cif,respiratory_rate,48
0.16,697,0.5839311334289814,638,91.5351506456241,0.49859943977591037,0.5046799207487873,0.0,target_cif,respiratory_rate,48
0.17,697,0.5839311334289814,619,88.80918220946916,0.4818758534856787,0.49871220895058,0.0,target_cif,respiratory_rate,48
0.18,697,0.5839311334289814,607,87.08751793400288,0.47720194562060403,0.4925989432060749,0.0,target_cif,respiratory_rate,48
0.19,697,0.5839311334289814,595,85.36585365853658,0.4622101776573322,0.4863347326283721,0.0,target_cif,respiratory_rate,48
0.2,697,0.5839311334289814,584,83.78766140602582,0.4576757532281205,0.47991391678622675,0.0,target_cif,respiratory_rate,48
0.21,697,0.5839311334289814,576,82.63988522238164,0.44683362693641826,0.47333054864428026,0.0,target_cif,respiratory_rate,48
0.22,697,0.5839311334289814,571,81.92252510760402,0.44215134459036903,0.4665783761910018,0.0,target_cif,respiratory_rate,48
0.23,697,0.5839311334289814,561,80.48780487804878,0.4322234437012056,0.45965082263504076,0.0,target_cif,respiratory_rate,48
0.24,697,0.5839311334289814,552,79.19655667144907,0.42573435022275924,0.45254096503813346,0.0,target_cif,respiratory_rate,48
0.25,697,0.5839311334289814,543,77.90530846484936,0.4213295074127212,0.44524151123864186,0.0,target_cif,respiratory_rate,48
0.26,697,0.5839311334289814,536,76.9010043041607,0.4122687967738183,0.4377447749040289,0.0,target_cif,respiratory_rate,48
0.27,697,0.5839311334289814,527,75.60975609756098,0.4023309290304829,0.43004264853285123,0.0,target_cif,respiratory_rate,48
0.28,697,0.5839311334289814,515,73.8880918220947,0.3961421967160848,0.42212657420691857,0.0,target_cif,respiratory_rate,48
0.29,697,0.5839311334289814,508,72.88378766140603,0.38935478004324364,0.41398751187180477,0.0,target_cif,respiratory_rate,48
0.3,697,0.5839311334289814,496,71.16212338593974,0.38368518138962904,0.4056159048985448,0.0,target_cif,respiratory_rate,48
0.31,697,0.5839311334289814,490,70.3012912482066,0.3765620776412368,0.39700164265069765,0.0,target_cif,respiratory_rate,48
0.32,697,0.5839311334289814,479,68.72309899569584,0.3601991729259853,0.38813401974850203,0.0,target_cif,respiratory_rate,48
0.33,697,0.5839311334289814,470,67.43185078909613,0.34882973939484785,0.3790016916850468,0.0,target_cif,respiratory_rate,48
0.34,697,0.5839311334289814,461,66.14060258249641,0.34185470196947954,0.36959262640754753,0.0,target_cif,respiratory_rate,48
0.35,697,0.5839311334289814,449,64.41893830703013,0.3285509325681492,0.35989405142920217,0.0,target_cif,respiratory_rate,48
0.36,697,0.5839311334289814,432,61.979913916786224,0.30595408895265425,0.34989239598278343,0.0,target_cif,respiratory_rate,48
0.37,697,0.5839311334289814,420,60.25824964131994,0.29058777982737805,0.3395732276650498,0.0,target_cif,respiratory_rate,48
0.38,697,0.5839311334289814,410,58.8235294117647,0.280464664229185,0.32892118294996997,0.0,target_cif,respiratory_rate,48
0.39,697,0.5839311334289814,400,57.38880918220947,0.27283204365312697,0.3179198908671826,0.0,target_cif,respiratory_rate,48
0.4,697,0.5839311334289814,388,55.66714490674318,0.2649450023912004,0.3065518890483023,0.0,target_cif,respiratory_rate,48
0.41,697,0.5839311334289814,380,54.51936872309899,0.25824964131994266,0.29479853123556177,0.0,target_cif,respiratory_rate,48
0.42,697,0.5839311334289814,371,53.22812051649928,0.25028447039034285,0.28263988522238176,0.0,target_cif,respiratory_rate,48
0.43,697,0.5839311334289814,354,50.78909612625538,0.23856628659165852,0.2700546200508446,0.0,target_cif,respiratory_rate,48
0.44,697,0.5839311334289814,341,48.92395982783357,0.22279155564664893,0.2570198811231811,0.0,target_cif,respiratory_rate,48
0.45,697,0.5839311334289814,327,46.91535150645624,0.21090387374461977,0.24351115168905713,0.0,target_cif,respiratory_rate,48
0.46,697,0.5839311334289814,314,45.05021520803443,0.1954407779371911,0.22950209894255813,0.0,target_cif,respiratory_rate,48
0.47,697,0.5839311334289814,304,43.6154949784792,0.18710917408841124,0.21496440269619133,0.0,target_cif,respiratory_rate,48
0.48,697,0.5839311334289814,291,41.75035868005739,0.16642754662840747,0.1998675642865027,0.0,target_cif,respiratory_rate,48
0.49,697,0.5839311334289814,278,39.88522238163558,0.15410583171575665,0.18417869299800277,0.0,target_cif,respiratory_rate,48
0.5,697,0.5839311334289814,270,38.73744619799139,0.14634146341463414,0.1678622668579628,0.0,target_cif,respiratory_rate,48
0.01,11498,0.025569664289441643,403,3.504957383892851,0.008870229517298572,0.01572693362569863,0.0,unit_death_cif,unit_death,48
0.02,11498,0.025569664289441643,143,1.2436945555748826,0.004361006883184654,0.005683330907593511,0.0,unit_death_cif,unit_death,48
0.03,11498,0.025569664289441643,63,0.5479213776308923,0.0023410615562007198,-0.004567356402637484,0.0,unit_death_cif,unit_death,48
0.04,11498,0.025569664289441643,40,0.34788658897199515,0.0014857656404012292,-0.015031599698498294,0.0,unit_death_cif,unit_death,48
0.05,11498,0.025569664289441643,26,0.22612628283179684,0.0010711244976243008,-0.025716142853219326,0.0,unit_death_cif,unit_death,48
0.06,11498,0.025569664289441643,19,0.1652461297616977,0.0008197540367797545,-0.03662801671335995,0.0,unit_death_cif,unit_death,48
0.07,11498,0.025569664289441643,9,0.07827448251869891,0.000408673224141833,-0.047774554527482124,0.0,unit_death_cif,unit_death,48
0.08,11498,0.025569664289441643,7,0.06088015307009915,0.0004197327323466463,-0.059163408381041685,0.0,unit_death_cif,unit_death,48
0.09,11498,0.025569664289441643,6,0.05218298834579927,0.0004262566447294226,-0.07080256671489929,0.0,unit_death_cif,unit_death,48
0.1,11498,0.025569664289441643,4,0.034788658897199516,0.00034788658897199514,-0.08270037301173151,0.0,unit_death_cif,unit_death,48
0.11,11498,0.025569664289441643,3,0.026091494172899635,0.00026091494172899633,-0.0948655457422004,0.0,unit_death_cif,unit_death,48
0.12,11498,0.025569664289441643,2,0.017394329448599758,0.00017394329448599757,-0.10730719967108902,0.0,unit_death_cif,unit_death,48
0.13,11498,0.025569664289441643,2,0.017394329448599758,0.00017394329448599757,-0.12003486863282571,0.0,unit_death_cif,unit_death,48
0.14,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.1330585298959981,0.0,unit_death_cif,unit_death,48
0.15,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.1463886302477157,0.0,unit_death_cif,unit_death,48
0.16,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.16003611394114092,0.0,unit_death_cif,unit_death,48
0.17,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.17401245266332332,0.0,unit_death_cif,unit_death,48
0.18,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.18832967769580283,0.0,unit_death_cif,unit_death,48
0.19,11498,0.025569664289441643,0,0.0,0.0,-0.20300041445747946,0.0,unit_death_cif,unit_death,48
0.2,11498,0.025569664289441643,0,0.0,0.0,-0.21803791963819796,0.0,unit_death_cif,unit_death,48
0.21,11498,0.025569664289441643,0,0.0,0.0,-0.2334561211526055,0.0,unit_death_cif,unit_death,48
0.22,11498,0.025569664289441643,0,0.0,0.0,-0.24926966116738253,0.0,unit_death_cif,unit_death,48
0.23,11498,0.025569664289441643,0,0.0,0.0,-0.26549394248124464,0.0,unit_death_cif,unit_death,48
0.24,11498,0.025569664289441643,0,0.0,0.0,-0.28214517856652416,0.0,unit_death_cif,unit_death,48
0.25,11498,0.025569664289441643,0,0.0,0.0,-0.2992404476140778,0.0,unit_death_cif,unit_death,48
0.26,11498,0.025569664289441643,0,0.0,0.0,-0.316797750960214,0.0,unit_death_cif,unit_death,48
0.27,11498,0.025569664289441643,0,0.0,0.0,-0.3348360763158334,0.0,unit_death_cif,unit_death,48
0.28,11498,0.025569664289441643,0,0.0,0.0,-0.3533754662646645,0.0,unit_death_cif,unit_death,48
0.29,11498,0.025569664289441643,0,0.0,0.0,-0.3724370925500822,0.0,unit_death_cif,unit_death,48
0.3,11498,0.025569664289441643,0,0.0,0.0,-0.39204333672936914,0.0,unit_death_cif,unit_death,48
0.31,11498,0.025569664289441643,0,0.0,0.0,-0.41221787784138897,0.0,unit_death_cif,unit_death,48
0.32,11498,0.025569664289441643,0,0.0,0.0,-0.4329857878096447,0.0,unit_death_cif,unit_death,48
0.33,11498,0.025569664289441643,0,0.0,0.0,-0.4543736353888932,0.0,unit_death_cif,unit_death,48
0.34,11498,0.025569664289441643,0,0.0,0.0,-0.4764095995614521,0.0,unit_death_cif,unit_death,48
0.35,11498,0.025569664289441643,0,0.0,0.0,-0.499123593400859,0.0,unit_death_cif,unit_death,48
0.36,11498,0.025569664289441643,0,0.0,0.0,-0.5225473995477474,0.0,unit_death_cif,unit_death,48
0.37,11498,0.025569664289441643,0,0.0,0.0,-0.5467148185881879,0.0,unit_death_cif,unit_death,48
0.38,11498,0.025569664289441643,0,0.0,0.0,-0.5716618317912232,0.0,unit_death_cif,unit_death,48
0.39,11498,0.025569664289441643,0,0.0,0.0,-0.5974267798533744,0.0,unit_death_cif,unit_death,48
0.4,11498,0.025569664289441643,0,0.0,0.0,-0.6240505595175974,0.0,unit_death_cif,unit_death,48
0.41,11498,0.025569664289441643,0,0.0,0.0,-0.6515768401873869,0.0,unit_death_cif,unit_death,48
0.42,11498,0.025569664289441643,0,0.0,0.0,-0.6800523029492385,0.0,unit_death_cif,unit_death,48
0.43,11498,0.025569664289441643,0,0.0,0.0,-0.7095269047553655,0.0,unit_death_cif,unit_death,48
0.44,11498,0.025569664289441643,0,0.0,0.0,-0.7400541709117113,0.0,unit_death_cif,unit_death,48
0.45,11498,0.025569664289441643,0,0.0,0.0,-0.7716915194737425,0.0,unit_death_cif,unit_death,48
0.46,11498,0.025569664289441643,0,0.0,0.0,-0.8045006216862192,0.0,unit_death_cif,unit_death,48
0.47,11498,0.025569664289441643,0,0.0,0.0,-0.8385478032274686,0.0,unit_death_cif,unit_death,48
0.48,11498,0.025569664289441643,0,0.0,0.0,-0.8739044917510738,0.0,unit_death_cif,unit_death,48
0.49,11498,0.025569664289441643,0,0.0,0.0,-0.9106477170795262,0.0,unit_death_cif,unit_death,48
0.5,11498,0.025569664289441643,0,0.0,0.0,-0.9488606714211167,0.0,unit_death_cif,unit_death,48


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_3/seed_29/stratified_age_group.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,age_group,45-54,159,147,person_id,19.0,0.11949685534591195,0.35090781516622516,0.10394549192959744,0.6736842105263158,0.2057527429555662,0.12678545768484,-0.548740798820017,0.7310571760434498,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06123540433458,""n"":78,""observed_rate"":0.064102564102564},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139147711342031,""n"":55,""observed_rate"":0.163636363636364},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241663704626262,""n"":16,""observed_rate"":0.1875},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33597590525945,""n"":6,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461731851100922,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5714161706349206,0.7632394350712863,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,55-64,190,176,person_id,34.0,0.17894736842105263,0.42123290132755015,0.1321707947955771,0.7462292609351433,0.4325604959966778,0.12495880619083577,0.6190498811219821,1.0813125443930198,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057536765755642,""n"":105,""observed_rate"":0.095238095238095},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14366259917898,""n"":53,""observed_rate"":0.169811320754717},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238442275673151,""n"":16,""observed_rate"":0.4375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352312698960304,""n"":10,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435986465215683,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568559288978577,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6592126256471176,0.829071370662062,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,65-74,204,195,person_id,34.0,0.16666666666666666,0.4193630669601315,0.12672555694773105,0.672318339100346,0.4103899467849901,0.15158408156176115,-0.1662186337939907,0.8132138634238921,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064472001754557,""n"":92,""observed_rate"":0.108695652173913},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144297446186344,""n"":60,""observed_rate"":0.15},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24643684394898,""n"":31,""observed_rate"":0.161290322580645},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33364177942276,""n"":10,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459007352590561,""n"":7,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536217570304871,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5585592747769472,0.7719503639527997,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,75-84,173,166,person_id,20.0,0.11560693641618497,0.3252206404209964,0.09478200337580649,0.7431372549019608,0.33535292346657053,0.15200750183077216,-0.07340411051642529,1.1835954696925886,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065936514176428,""n"":68,""observed_rate"":0.044117647058824},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139471053162165,""n"":57,""observed_rate"":0.105263157894737},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247864321805537,""n"":32,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337660940984885,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.470043808221817,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6166389633851082,0.8493068892856568,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,85+,77,76,person_id,9.0,0.11688311688311688,0.3012104614480717,0.0865639996223757,0.8186274509803921,0.5237525272078117,0.15656544981742057,0.3511557286747128,1.5522301794208222,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065183049242478,""n"":32,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143481173552573,""n"":24,""observed_rate"":0.041666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251050252180833,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.327251777052879,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.476461271444956,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.524089694023132,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6546746575342466,0.9588680926916221,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,<45,159,150,person_id,27.0,0.16981132075471697,0.41918566629242565,0.1310653177926575,0.7471941638608305,0.37829209142343867,0.1087357029787399,0.8613782869114261,1.1526370395099668,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057941200983043,""n"":99,""observed_rate"":0.080808080808081},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146029251255095,""n"":40,""observed_rate"":0.275},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254120533665021,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353388555347919,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.486265599727631,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6499371044769239,0.8372243788819875,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,45-54,146,135,person_id,30.0,0.2054794520547945,0.5010798679868514,0.16475919918398685,0.6310344827586207,0.28214312600853064,0.23194857579592157,-0.6066713945146568,0.6044476819316179,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082030402353177,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143976017062006,""n"":58,""observed_rate"":0.189655172413793},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245749386839378,""n"":39,""observed_rate"":0.205128205128205},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338783062166638,""n"":18,""observed_rate"":0.388888888888889},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436585262417793,""n"":12,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545466939608256,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629914224147797,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5409380072440655,0.7232401924400843,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,55-64,179,166,person_id,49.0,0.2737430167597765,0.527047997392189,0.1761957256802015,0.7197802197802198,0.5113859112223416,0.22559230019177137,0.37763348899561133,1.0741357113720136,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079576833226851,""n"":35,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147895680933163,""n"":58,""observed_rate"":0.293103448275862},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242728056256161,""n"":43,""observed_rate"":0.232558139534884},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343952601864224,""n"":21,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447221922874451,""n"":10,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540954457388984,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629338592290878,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758085489273071,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6403221552257267,0.7967185572013799,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,65-74,191,184,person_id,56.0,0.2931937172774869,0.5583701801773551,0.18871001155754355,0.6826719576719577,0.4925536579893724,0.26674898628008925,0.06605102590502315,0.9136010148262456,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084460585736311,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145761313252762,""n"":61,""observed_rate"":0.213114754098361},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236769270598888,""n"":50,""observed_rate"":0.26},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344515707456704,""n"":33,""observed_rate"":0.393939393939394},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457160808823325,""n"":22,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568852916359901,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657465040683746,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737203538417816,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6001064042839329,0.7538406792844179,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,75-84,160,155,person_id,40.0,0.25,0.5076257197328754,0.16835861697125087,0.72375,0.4283334716866397,0.27264839885756376,-0.025184394774276895,1.1235073594937592,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082579550333321,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148861756175756,""n"":50,""observed_rate"":0.08},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239950865168463,""n"":44,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349704871575038,""n"":27,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459959647059441,""n"":20,""observed_rate"":0.35},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544614953654153,""n"":7,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.627163097262383,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6390708050972622,0.8128341186808928,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,85+,72,71,person_id,20.0,0.2777777777777778,0.5140858429732129,0.17069886587239125,0.7509615384615385,0.5512031281824515,0.27885030003057587,0.16888164236435269,1.211893488328086,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081827335059643,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148165851831436,""n"":24,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.231476634740829,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343917880739485,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451620125770569,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.519571393728256,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645766139030457,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6196712287442092,0.8698914565826329,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,<45,149,140,person_id,40.0,0.2684563758389262,0.5121160499587306,0.17171611693280772,0.7814220183486239,0.5428028553870348,0.19786884848203434,1.1159508265640976,1.5133907437745022,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081435203138325,""n"":27,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143161490669145,""n"":68,""observed_rate"":0.191176470588235},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255997264693523,""n"":29,""observed_rate"":0.413793103448276},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345796376466751,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446688664810998,""n"":7,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.512120127677917,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620475590229034,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6998282028122254,0.8562706048687357,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,45-54,131,120,person_id,55.0,0.4198473282442748,0.6289739325423702,0.21966823315628806,0.689712918660287,0.6113183899261926,0.3776675864257885,0.2496732059363931,1.1134582452331574,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.17001138492064,""n"":11,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251426525000069,""n"":36,""observed_rate"":0.305555555555556},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345334474117525,""n"":31,""observed_rate"":0.419354838709677},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447055540084839,""n"":25,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546488355845213,""n"":16,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637514200475481,""n"":9,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729924996693929,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5980642944338913,0.7788660875742702,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,55-64,162,151,person_id,75.0,0.46296296296296297,0.6423647147317834,0.2267386124404102,0.7114176245210728,0.67832431456063,0.3692027874014996,0.4702163410468351,1.0483056409700902,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170530772705873,""n"":30,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248671868362942,""n"":37,""observed_rate"":0.405405405405405},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349878929781191,""n"":33,""observed_rate"":0.515151515151515},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44908296863238,""n"":30,""observed_rate"":0.566666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551585238713485,""n"":13,""observed_rate"":0.615384615384615},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666054454716769,""n"":11,""observed_rate"":0.636363636363636},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728857065950121,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.876368939876556,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6290169944832786,0.783580037201658,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,65-74,173,167,person_id,88.0,0.5086705202312138,0.6680191373305907,0.23882261272648628,0.6585561497326203,0.6508989763273831,0.4307199143777693,0.2933811399034835,0.8256354109236157,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175823956727982,""n"":7,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248345749201001,""n"":37,""observed_rate"":0.351351351351351},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357741827384019,""n"":39,""observed_rate"":0.487179487179487},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444852395568575,""n"":35,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545245895385742,""n"":25,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647217628028658,""n"":18,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.752820551395416,""n"":9,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838923335075378,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.573046440833451,0.7369844048459095,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,75-84,147,144,person_id,68.0,0.46258503401360546,0.6680482400827394,0.23686983037349404,0.6383097542814594,0.591513567467899,0.4362436621164789,0.03951982295111368,0.7017766960622087,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175118604302406,""n"":5,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243961904197931,""n"":24,""observed_rate"":0.291666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346495657466179,""n"":43,""observed_rate"":0.418604651162791},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449383616447449,""n"":23,""observed_rate"":0.391304347826087},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546702494988075,""n"":26,""observed_rate"":0.692307692307692},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.631303493793194,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745059534907341,""n"":12,""observed_rate"":0.583333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.800078451633453,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5585401137405317,0.7309687170567152,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,85+,57,57,person_id,30.0,0.5263157894736842,0.6474730730141185,0.22883829460750127,0.6962962962962963,0.662706994322905,0.44694614201261285,0.35710457952528524,0.9903333036106884,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.178153196970622,""n"":3,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255513180385936,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355074604352315,""n"":12,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451038056612015,""n"":10,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566722929477692,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646233638127645,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.752415880560875,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5418176789839749,0.8244998597081931,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,<45,118,112,person_id,59.0,0.5,0.6587959870678869,0.23391810069352464,0.7713300775639184,0.7594025741292889,0.3377546538614621,1.2823237188953067,1.7073712946178432,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.165002260576276,""n"":17,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250803854922916,""n"":43,""observed_rate"":0.348837209302326},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344934903085232,""n"":20,""observed_rate"":0.65},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445198342913673,""n"":21,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540488713979721,""n"":10,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640175173679988,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.77164351940155,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6835149527996806,0.850777215259018,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,45-54,112,104,person_id,70.0,0.625,0.6608233720795084,0.2335496226517482,0.6292517006802721,0.7293571379639721,0.5578175236337951,0.37820946126790156,0.5858567389766345,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.263514461616675,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347205924136298,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447507169246674,""n"":25,""observed_rate"":0.56},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555120675460152,""n"":23,""observed_rate"":0.565217391304348},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653389476239681,""n"":16,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753744022412734,""n"":22,""observed_rate"":0.727272727272727},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.840256343285243,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.518191651025664,0.7303831303831303,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,55-64,141,134,person_id,95.0,0.6737588652482269,0.625886705998781,0.2199270503507165,0.6702517162471396,0.8040879104870701,0.5521670784933347,0.599442698643445,0.8073729110889271,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257957187791665,""n"":12,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352111461261908,""n"":24,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454728796482086,""n"":25,""observed_rate"":0.72},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551191846529643,""n"":21,""observed_rate"":0.761904761904762},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643341481685638,""n"":22,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742457169294357,""n"":20,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.840115111321211,""n"":16,""observed_rate"":0.9375},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.921650290489197,""n"":1,""observed_rate"":1.0}]",OK,0.5622565960609439,0.764071529629428,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,65-74,162,156,person_id,120.0,0.7407407407407407,0.5768961801024372,0.19624970075467768,0.6646825396825397,0.8415149069844683,0.6146290951672896,0.6828931721583053,0.876768482972017,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264597624540329,""n"":2,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.363647156291538,""n"":18,""observed_rate"":0.388888888888889},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455819857391444,""n"":22,""observed_rate"":0.681818181818182},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548035031762616,""n"":29,""observed_rate"":0.758620689655172},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65008138693296,""n"":39,""observed_rate"":0.846153846153846},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735097570419312,""n"":25,""observed_rate"":0.76},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839196400642395,""n"":25,""observed_rate"":0.84},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.931746602058411,""n"":2,""observed_rate"":1.0}]",OK,0.5568550172140276,0.762921340874847,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,75-84,130,128,person_id,86.0,0.6615384615384615,0.6417075382279761,0.2256977364446485,0.6083509513742071,0.7611930415639799,0.60253539452186,0.43637971373913903,0.5468825977942385,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.275067389011383,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355183909336726,""n"":12,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446498298126718,""n"":23,""observed_rate"":0.652173913043478},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549732871593968,""n"":31,""observed_rate"":0.548387096774194},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659686847374989,""n"":26,""observed_rate"":0.653846153846154},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747365577654405,""n"":22,""observed_rate"":0.818181818181818},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.856033108064106,""n"":14,""observed_rate"":0.785714285714286},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90278285741806,""n"":1,""observed_rate"":1.0}]",OK,0.5081269650335408,0.7077881752521006,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,85+,53,53,person_id,36.0,0.6792452830188679,0.6454037658169117,0.22328790786987354,0.6078431372549019,0.7229716122251161,0.6137148535476541,0.5561940310878338,0.402297604309011,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355247229337692,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443858656287193,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555032598120826,""n"":14,""observed_rate"":0.785714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664510412649675,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.771748529540168,""n"":9,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832791884740194,""n"":6,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4163869655258974,0.7839225386100386,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,<45,103,98,person_id,74.0,0.7184466019417476,0.6394035307061189,0.22499111909343963,0.7134203168685928,0.8694374731675033,0.5045338002512756,1.0680526934410555,1.3869135605772223,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261224271522628,""n"":9,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352280969682493,""n"":19,""observed_rate"":0.526315789473684},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457320652578188,""n"":23,""observed_rate"":0.739130434782609},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538198159291194,""n"":26,""observed_rate"":0.769230769230769},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643109266574566,""n"":13,""observed_rate"":0.769230769230769},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735014386475086,""n"":8,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834112370014191,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6020706168831169,0.8170864502895753,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,45-54,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,55-64,74,71,person_id,15.0,0.20270270270270271,0.42400474868067956,0.13464979834025664,0.7830508474576271,0.49729410793273066,0.17372734955436472,0.38434627418918144,1.1115848259080794,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067402405728554,""n"":29,""observed_rate"":0.068965517241379},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149515589433057,""n"":28,""observed_rate"":0.178571428571429},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252457405839648,""n"":7,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356196261942387,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.494974076747894,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555379271507263,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.619513273239136,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742105543613434,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6520967850417003,0.9135087347871589,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,65-74,64,61,person_id,6.0,0.09375,0.40674493570705195,0.1224212851836885,0.45977011494252873,0.10557835409257049,0.2057395447627641,-2.5693601233636167,-0.1883576495026002,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080080023159583,""n"":15,""observed_rate"":0.066666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.128740969235482,""n"":23,""observed_rate"":0.130434782608696},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.226795577190139,""n"":11,""observed_rate"":0.090909090909091},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349408443484988,""n"":7,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.4573222219944,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551480054855347,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.674906551837921,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.22033898305084745,0.7057459677419354,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,75-84,70,68,person_id,11.0,0.15714285714285714,0.4369437611245816,0.13964023047054208,0.6718027734976888,0.2565667055096809,0.2207815795072487,-0.8694485732548631,0.6277517050277128,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074611118779733,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147266669405831,""n"":27,""observed_rate"":0.185185185185185},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241045088817676,""n"":12,""observed_rate"":0.083333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34483477473259,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434269466570445,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537460684776306,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639999866485596,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5192612670068026,0.8166666666666667,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,85+,22,20,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,<45,74,72,person_id,13.0,0.17567567567567569,0.4081540831868297,0.1284315632540193,0.755359394703657,0.4203763686085761,0.14934075452588697,0.5823046320418798,1.2312334370249003,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073092855964646,""n"":33,""observed_rate"":0.060606060606061},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146228867769241,""n"":25,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242632608115673,""n"":10,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.373704865574837,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.404105484485626,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658178865909576,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6156390882829255,0.8847488291703837,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,45-54,43,42,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,55-64,63,60,person_id,23.0,0.36507936507936506,0.6166744663396186,0.21498638331943876,0.7217391304347827,0.5470071271300936,0.3007982202938625,0.15067572218449746,0.7768443219174461,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089650869369507,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14451737559977,""n"":21,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24667879100889,""n"":16,""observed_rate"":0.4375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337592650204897,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431035896142324,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.509693279862404,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664442360401154,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740756005048752,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836064517498016,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5897419507575757,0.850674982911825,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,65-74,55,52,person_id,17.0,0.3090909090909091,0.591876542864532,0.20361033544415072,0.653250773993808,0.4921175711274499,0.33104343793608926,-0.30909172793323214,0.6970279158974825,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.163283236324787,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24631666060951,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358818020671606,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455325955152512,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560114312171936,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659361630678177,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740418374538422,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48204769736842107,0.796128781299754,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,75-84,60,59,person_id,19.0,0.31666666666666665,0.6111822882888525,0.21127794467947375,0.6392811296534018,0.4728179653340759,0.3621703447153171,-0.40990568633844043,0.6296750243503089,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157721536234021,""n"":12,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246341016675745,""n"":14,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344675605947321,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.429846733808517,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549749910831451,""n"":6,""observed_rate"":0.166666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659484167893728,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736665636301041,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48821612855668584,0.8049257105943152,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,85+,19,17,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,<45,67,66,person_id,23.0,0.34328358208955223,0.5743625971337827,0.19590668003201175,0.7401185770750988,0.6191950131666093,0.26198556830189124,0.8383415584366997,1.3921304455172276,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089546458795667,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158190713524818,""n"":25,""observed_rate"":0.24},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.233380816380183,""n"":15,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349742547823833,""n"":13,""observed_rate"":0.538461538461538},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435031878948212,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550193324685097,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.816781342029572,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6038757611306631,0.8623583509513743,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,45-54,36,36,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,55-64,53,50,person_id,28.0,0.5283018867924528,0.6635359810728799,0.23071569981099838,0.7071428571428572,0.6588579385586514,0.48208416042462837,0.16586211846703736,0.6715752868169884,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175413563847542,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257987686991692,""n"":10,""observed_rate"":0.1},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344199378043413,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449483745864459,""n"":14,""observed_rate"":0.642857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548079039369311,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641041767597198,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751526653766632,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.854877662658691,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.929598867893219,""n"":1,""observed_rate"":0.0}]",OK,0.5553764204545455,0.8480083874156873,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,65-74,50,48,person_id,28.0,0.56,0.6535014353787794,0.23246206597310035,0.6477272727272727,0.7252706147392542,0.525741154551506,0.16475575611497728,0.7673852711035,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.283295266330242,""n"":4,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35854348871443,""n"":9,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435907831558814,""n"":13,""observed_rate"":0.538461538461538},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545619002410344,""n"":7,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648143606526511,""n"":7,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757054780210767,""n"":7,""observed_rate"":0.571428571428571},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.868153909842173,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48309302704463997,0.8003180512016719,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,75-84,50,49,person_id,32.0,0.64,0.703001961982705,0.24998557635526858,0.5989583333333334,0.7238322024545722,0.5355256143212318,0.530484232565889,0.2895059597657199,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.19199712574482,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.294676572084427,""n"":2,""observed_rate"":1.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358141567971971,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445975765585899,""n"":12,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545178121990628,""n"":9,""observed_rate"":0.444444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646270198481424,""n"":7,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755780537923177,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.863692358136177,""n"":4,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.43535691303548446,0.7639093137254901,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,85+,15,14,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,<45,53,53,person_id,31.0,0.5849056603773585,0.668534800633896,0.23687789484862407,0.6950146627565983,0.7771105414718993,0.4249494120759784,0.8568989087444501,1.3434136926462565,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.176582522690296,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247587111592293,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340336734340304,""n"":21,""observed_rate"":0.380952380952381},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436325564980507,""n"":10,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54164856672287,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64957184450967,""n"":7,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.708962082862854,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915034770965576,""n"":1,""observed_rate"":1.0}]",OK,0.5535869565217391,0.8305039559683522,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,age_group,45-54,32,32,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,55-64,46,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,65-74,47,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,75-84,44,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,85+,14,13,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,<45,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,age_group,45-54,147,141,person_id,6.0,0.04081632653061224,0.1543208388563266,0.038970338019855305,0.789598108747045,0.2708146999290423,0.06118156991306638,-0.8245641276640904,0.8344298695120587,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029235400535981,""n"":120,""observed_rate"":0.025},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.129111436009407,""n"":15,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25180715748242,""n"":7,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341399982571602,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420521140098572,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5869159400849542,0.9497552447552446,998.0,OK
target_cif,heart_rate,6,age_group,55-64,290,270,person_id,20.0,0.06896551724137931,0.23885485450091623,0.06418695990315627,0.7137037037037037,0.15300735442775362,0.06387026267094083,-0.7920930480149577,0.6221943694614422,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.032623905464461,""n"":239,""observed_rate"":0.04602510460251},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138503036431728,""n"":31,""observed_rate"":0.161290322580645},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245221293634839,""n"":9,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349768630095891,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444074146449566,""n"":4,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5994353377592044,0.8176806870383607,1000.0,OK
target_cif,heart_rate,6,age_group,65-74,387,361,person_id,28.0,0.07235142118863049,0.2123936636727915,0.05984880373846911,0.8218265021886192,0.27406446531424566,0.06066744796539478,0.30686524840271223,1.0431071167696693,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029600938909563,""n"":316,""observed_rate"":0.031645569620253},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139090663900501,""n"":38,""observed_rate"":0.236842105263158},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244404557678435,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347128063440323,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.425762563943863,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7399552975731899,0.889555024071131,1000.0,OK
target_cif,heart_rate,6,age_group,75-84,351,324,person_id,18.0,0.05128205128205128,0.1576508318694656,0.041601399143030404,0.840674007340674,0.3781724959168941,0.047231601293469365,0.7778451254112078,1.2881652992401995,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027396096687736,""n"":303,""observed_rate"":0.026402640264026},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137194832993878,""n"":36,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.229689739644527,""n"":8,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335946043332418,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.492904722690582,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7613374730423143,0.9187442899237617,1000.0,OK
target_cif,heart_rate,6,age_group,85+,194,176,person_id,16.0,0.08247422680412371,0.20162982381420014,0.061226390811854776,0.9101123595505618,0.497469258141215,0.053806072364431606,1.9410553713848426,1.6380644910464142,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.026697582162888,""n"":160,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136971052587032,""n"":25,""observed_rate"":0.28},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242255988220374,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358526587486267,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.415945112705231,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514480948448181,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8544189958592132,0.9541066358584027,1000.0,OK
target_cif,heart_rate,6,age_group,<45,80,78,person_id,7.0,0.0875,0.2340041198575446,0.0693288940247662,0.8590998043052838,0.40980908492429224,0.06656997221434717,0.7707218804880005,1.200609994736389,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.031708964043402,""n"":62,""observed_rate"":0.032258064516129},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138164703089457,""n"":13,""observed_rate"":0.307692307692308},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.214811151226362,""n"":3,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459533706307411,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7414967560515506,0.9540618296868297,1000.0,OK
target_cif,heart_rate,12,age_group,45-54,129,126,person_id,14.0,0.10852713178294573,0.31255342710813905,0.0916112325777575,0.7360248447204969,0.3327910651856403,0.10748040726292846,-0.41218320303891104,0.7647154827486877,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045092924310621,""n"":82,""observed_rate"":0.060975609756098},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135346590612943,""n"":26,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237126449743907,""n"":12,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.375411488115788,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438684716820717,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546439170837402,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6067275409635389,0.8451843527821846,1000.0,OK
target_cif,heart_rate,12,age_group,55-64,265,248,person_id,32.0,0.12075471698113208,0.3300328551036718,0.09815292480417923,0.7363197424892703,0.2790536137293038,0.11938889803329726,-0.26981006433021315,0.8335056434207941,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051034314511051,""n"":159,""observed_rate"":0.062893081761006},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141600485541858,""n"":64,""observed_rate"":0.109375},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240419483360122,""n"":17,""observed_rate"":0.294117647058824},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342109045812062,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.466342742244403,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.557291316986084,""n"":5,""observed_rate"":0.2},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6375494700804298,0.8263304605440345,1000.0,OK
target_cif,heart_rate,12,age_group,65-74,354,333,person_id,42.0,0.11864406779661017,0.3099070856520005,0.09289678172194192,0.7810592185592186,0.3101869297172863,0.11194815694243974,0.0796291153190409,1.002805137692773,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046962969193043,""n"":223,""observed_rate"":0.044843049327354},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140731330641678,""n"":70,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246855411926905,""n"":30,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347482650117441,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446099149329322,""n"":7,""observed_rate"":0.285714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566368788480759,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7077835358499668,0.8505623901378954,1000.0,OK
target_cif,heart_rate,12,age_group,75-84,316,290,person_id,36.0,0.11392405063291139,0.3025503096925946,0.08774063706492986,0.7750992063492064,0.39821161171416847,0.08705643890425559,0.5699779239488877,1.1167798888904052,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044080790639522,""n"":224,""observed_rate"":0.058035714285714},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138792862794523,""n"":58,""observed_rate"":0.137931034482759},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239504463970661,""n"":26,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343502089381218,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428655445575714,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.50796115398407,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.619355082511902,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6841437197178908,0.8538775271052417,1000.0,OK
target_cif,heart_rate,12,age_group,85+,178,163,person_id,20.0,0.11235955056179775,0.2648953704161066,0.08077032912190296,0.8626582278481013,0.4628601544814328,0.10045977545839344,0.9545252518129851,1.4743639425014026,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.041572504286837,""n"":117,""observed_rate"":0.034188034188034},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145325517829727,""n"":34,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237218587659299,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.328524074384144,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459989617268244,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.601654648780823,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7890649614013088,0.9197729377792307,1000.0,OK
target_cif,heart_rate,12,age_group,<45,67,65,person_id,10.0,0.14925373134328357,0.325708097900106,0.10010265226434549,0.8210526315789474,0.5154057706998885,0.1292373970109246,0.9604732763279881,1.4874920211240297,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046338904991417,""n"":34,""observed_rate"":0.029411764705882},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142167992889881,""n"":18,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242250529202548,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.318725034594536,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.591927111148834,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630225956439972,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.679228436657682,0.9332389937106919,1000.0,OK
target_cif,heart_rate,24,age_group,45-54,110,108,person_id,26.0,0.23636363636363636,0.4881495483096484,0.1624981122073269,0.7477106227106227,0.49124673045151235,0.17765711877833712,0.3739062401116935,0.9670349761962589,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057226407900453,""n"":40,""observed_rate"":0.075},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150530301241411,""n"":36,""observed_rate"":0.305555555555556},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239733955264091,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350676080584526,""n"":10,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462683719396591,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568023979663849,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640949606895447,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6506648185738592,0.8390855251650706,1000.0,OK
target_cif,heart_rate,24,age_group,55-64,214,202,person_id,49.0,0.22897196261682243,0.5025895905254438,0.16487717905077823,0.6943722943722944,0.3938547444609331,0.20336119022881874,-0.15722704129773485,0.732076448775549,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06103159400324,""n"":60,""observed_rate"":0.066666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144143376047864,""n"":66,""observed_rate"":0.242424242424242},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240552059786264,""n"":43,""observed_rate"":0.162790697674419},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343254581803367,""n"":21,""observed_rate"":0.476190476190476},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446585086258975,""n"":11,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53620633482933,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655639012654622,""n"":6,""observed_rate"":0.166666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728343427181244,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.608603547317963,0.7794144223954642,1000.0,OK
target_cif,heart_rate,24,age_group,65-74,274,260,person_id,66.0,0.24087591240875914,0.49895581194453265,0.16438513027806126,0.7262529137529138,0.4389702315837633,0.19763016116118778,0.13800255170277861,0.8752986544548644,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058840068966843,""n"":86,""observed_rate"":0.093023255813953},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143896170226591,""n"":84,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247506466135383,""n"":40,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342470387960302,""n"":29,""observed_rate"":0.275862068965517},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442266369407827,""n"":22,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541019452942742,""n"":9,""observed_rate"":0.222222222222222},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643051207065582,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6593709343387022,0.7902155647167535,1000.0,OK
target_cif,heart_rate,24,age_group,75-84,235,215,person_id,66.0,0.28085106382978725,0.5771535084502273,0.18969747072189724,0.7177694100771024,0.5553673232043579,0.16102507186538362,0.7650807036608265,0.9723470105807611,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059130099660251,""n"":96,""observed_rate"":0.15625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150038565125535,""n"":68,""observed_rate"":0.205882352941176},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245742800831795,""n"":40,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347708382036375,""n"":23,""observed_rate"":0.652173913043478},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44977405667305,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.578766137361526,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728372514247894,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6470657818815222,0.785271228614776,1000.0,OK
target_cif,heart_rate,24,age_group,85+,143,132,person_id,30.0,0.2097902097902098,0.43237038530499644,0.13976604916636257,0.7811209439528024,0.5002755939067803,0.1777106502673009,0.43288865856639697,1.1465591804022692,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061046523104111,""n"":60,""observed_rate"":0.066666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151890413287808,""n"":34,""observed_rate"":0.205882352941176},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252266578052355,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341482109257153,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439257323741913,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534516712029775,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.621642649173737,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.702682673931122,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6941213618622577,0.8692849445812807,1000.0,OK
target_cif,heart_rate,24,age_group,<45,53,51,person_id,15.0,0.2830188679245283,0.4589694636838881,0.15593208679372783,0.8508771929824561,0.6613890824264584,0.21047378628391702,1.3981487078226191,1.7901645352428452,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052360981774445,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141702594125972,""n"":17,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239111199975014,""n"":9,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350873990191354,""n"":9,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427712768316269,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736234396696091,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7385859708392603,0.9382372039724981,1000.0,OK
target_cif,heart_rate,48,age_group,45-54,88,86,person_id,38.0,0.4318181818181818,0.6201598123098936,0.21902110853581347,0.8126315789473684,0.7558720664233594,0.26074624578045175,1.546723600654282,1.5525190512592102,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071067924478224,""n"":14,""observed_rate"":0.071428571428571},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153219131323007,""n"":26,""observed_rate"":0.230769230769231},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250139039598013,""n"":19,""observed_rate"":0.473684210526316},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346600357975279,""n"":14,""observed_rate"":0.714285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428833717107773,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551279509067535,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648712317148844,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757635712623596,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7173688217942876,0.8924218938189526,1000.0,OK
target_cif,heart_rate,48,age_group,55-64,158,152,person_id,67.0,0.4240506329113924,0.6602679142393564,0.230938840982851,0.7108413974085616,0.6312350465302795,0.2965014937652063,0.5369089750617356,0.871949438070257,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070235710591078,""n"":14,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151997442611239,""n"":44,""observed_rate"":0.318181818181818},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24505458259955,""n"":32,""observed_rate"":0.34375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341296747326851,""n"":26,""observed_rate"":0.423076923076923},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448228733241558,""n"":20,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534955476721128,""n"":12,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650810718536377,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.764498507976532,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6304048367382574,0.7925479222249171,1000.0,OK
target_cif,heart_rate,48,age_group,65-74,210,202,person_id,102.0,0.4857142857142857,0.7241274717464853,0.25776068079718667,0.6984386347131445,0.6981431185106136,0.288425962662413,0.8886410734858138,0.895978588713368,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076673894547499,""n"":26,""observed_rate"":0.192307692307692},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143360951573265,""n"":49,""observed_rate"":0.387755102040816},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241155313158577,""n"":44,""observed_rate"":0.477272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340775444700911,""n"":37,""observed_rate"":0.486486486486487},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447553948119835,""n"":27,""observed_rate"":0.62962962962963},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534838765859604,""n"":14,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645552178223928,""n"":9,""observed_rate"":0.888888888888889},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737512528896332,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6318469981739859,0.7700398217309539,1000.0,OK
target_cif,heart_rate,48,age_group,75-84,194,177,person_id,89.0,0.4587628865979381,0.7675923534600312,0.2732341818550906,0.6598180845371857,0.6154703734395743,0.25104033338270854,0.726794913779519,0.7108834258200597,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070537976571359,""n"":32,""observed_rate"":0.15625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138438645969419,""n"":51,""observed_rate"":0.470588235294118},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24047921493996,""n"":43,""observed_rate"":0.488372093023256},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345945119857788,""n"":31,""observed_rate"":0.516129032258065},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441949361562729,""n"":25,""observed_rate"":0.52},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549485215118953,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649225458502769,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827301144599915,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5799911495955771,0.7330047928262213,1000.0,OK
target_cif,heart_rate,48,age_group,85+,113,105,person_id,42.0,0.37168141592920356,0.6222712647897279,0.2133961284846478,0.7230046948356808,0.6301596109024565,0.2585168096146225,0.5827858033942052,0.9696586355543876,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074227774085907,""n"":13,""observed_rate"":0.230769230769231},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137156208165181,""n"":39,""observed_rate"":0.205128205128205},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254212972792712,""n"":22,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352865163236856,""n"":16,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443882891765008,""n"":13,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545417279005051,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.613488733768463,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.776370823383331,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.611572712460844,0.8211897622053872,1000.0,OK
target_cif,heart_rate,48,age_group,<45,38,37,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,6,age_group,45-54,164,157,person_id,12.0,0.07317073170731707,0.19892096052582955,0.056351450941968625,0.9051535087719298,0.3919666265902135,0.08072624210745273,2.3294444479645904,2.292426717374455,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.047244093005209,""n"":119,""observed_rate"":0.008403361344538},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134537515230477,""n"":32,""observed_rate"":0.15625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235999965667725,""n"":10,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.317285497983297,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8278256188477129,0.9613872960749476,1000.0,OK
target_cif,respiratory_rate,6,age_group,55-64,279,271,person_id,25.0,0.08960573476702509,0.2658484736655664,0.07474936814912599,0.75748031496063,0.29559759620799897,0.09333047180980654,0.057736061895102615,1.0544893338493486,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049332639449858,""n"":192,""observed_rate"":0.041666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141025033051317,""n"":55,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239789953827858,""n"":25,""observed_rate"":0.12},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.371457970142364,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.479459673166275,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6646979051054384,0.8415916753562739,1000.0,OK
target_cif,respiratory_rate,6,age_group,65-74,246,231,person_id,26.0,0.10569105691056911,0.2892650857097231,0.08402350516075352,0.7711538461538462,0.3457237455942364,0.09491517546972848,0.6260296819093856,1.255160125164188,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049850733915809,""n"":160,""observed_rate"":0.05625},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136512339237283,""n"":61,""observed_rate"":0.131147540983607},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240663897246122,""n"":16,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333440516676222,""n"":7,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.430528536438942,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6800413061399249,0.8575477979353735,1000.0,OK
target_cif,respiratory_rate,6,age_group,75-84,196,192,person_id,20.0,0.10204081632653061,0.2788250280321455,0.08028999640220522,0.7934659090909091,0.3359844686454663,0.10853458652082751,0.2345157191550836,1.1768274266473637,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050176097159712,""n"":117,""observed_rate"":0.034188034188034},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141336472773993,""n"":54,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243958286941051,""n"":16,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331308384736379,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455911016464233,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.593193233013153,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6816497201748064,0.8942343350383632,1000.0,OK
target_cif,respiratory_rate,6,age_group,85+,73,73,person_id,15.0,0.2054794520547945,0.4086276464318861,0.13192691182796673,0.8528735632183908,0.7207939026817745,0.1225587349027803,2.4443033215931567,1.9992876958988925,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056417702100216,""n"":39,""observed_rate"":0.051282051282051},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137224348769946,""n"":22,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250000870227814,""n"":5,""observed_rate"":0.8},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342317988475164,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.423649311065674,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7217755595886267,0.9589942528735632,1000.0,OK
target_cif,respiratory_rate,6,age_group,<45,144,134,person_id,10.0,0.06944444444444445,0.2376551548688279,0.061841050940802306,0.6828358208955224,0.23083676473781972,0.0749873853508486,-0.554042639313051,0.7929051119592246,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04297881373995,""n"":106,""observed_rate"":0.047169811320755},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148712470406486,""n"":31,""observed_rate"":0.096774193548387},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.2331918073552,""n"":7,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47265570290616243,0.8566105613238156,1000.0,OK
target_cif,respiratory_rate,12,age_group,45-54,148,142,person_id,23.0,0.1554054054054054,0.3532529759571931,0.1079818246099125,0.8184347826086956,0.4925065231166869,0.15404674958286652,1.323653663435704,1.9109252588413073,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066396652701862,""n"":49,""observed_rate"":0.020408163265306},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139828212931752,""n"":60,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.233194297552109,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339329861104488,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435215642054876,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.706978558123783,0.9046527743682902,1000.0,OK
target_cif,respiratory_rate,12,age_group,55-64,250,243,person_id,52.0,0.208,0.4536021934730359,0.14521379296258755,0.7401903651903652,0.44583607799610037,0.1743568165004253,0.4105980837269649,1.1191920549724232,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06742053324493,""n"":82,""observed_rate"":0.073170731707317},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14593610746993,""n"":90,""observed_rate"":0.177777777777778},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241754248738289,""n"":38,""observed_rate"":0.263157894736842},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339051070312659,""n"":24,""observed_rate"":0.458333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43858810265859,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547380775213242,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.622382402420044,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6640975270684801,0.810598035125389,1000.0,OK
target_cif,respiratory_rate,12,age_group,65-74,229,216,person_id,40.0,0.17467248908296942,0.4049137819093516,0.12775401452452764,0.7455026455026456,0.39324480768055814,0.17676434735869215,0.22481741829687227,1.1816089902175004,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060608710247007,""n"":66,""observed_rate"":0.015151515151515},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14996841017689,""n"":91,""observed_rate"":0.175824175824176},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248326027809187,""n"":43,""observed_rate"":0.27906976744186},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357551047435174,""n"":13,""observed_rate"":0.076923076923077},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438684120774269,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546090682347616,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.60307103395462,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6608173739948017,0.8151536374679405,1000.0,OK
target_cif,respiratory_rate,12,age_group,75-84,187,183,person_id,37.0,0.19786096256684493,0.446742497414663,0.14307426439766727,0.732072072072072,0.38645395281977785,0.19525443143983257,-0.01069427788610846,0.9765908967611131,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064134104571377,""n"":52,""observed_rate"":0.057692307692308},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151299389860322,""n"":62,""observed_rate"":0.145161290322581},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252054404371824,""n"":39,""observed_rate"":0.256410256410256},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349783446477807,""n"":23,""observed_rate"":0.434782608695652},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432640677690506,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.592822521924973,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.610666493574778,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741054117679596,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6423919109115267,0.8159355221518987,1000.0,OK
target_cif,respiratory_rate,12,age_group,85+,71,71,person_id,22.0,0.30985915492957744,0.519470732029486,0.17439640516071855,0.8153988868274582,0.7362197086059619,0.21515946205652936,1.7959929052237258,2.0059806855585567,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074188908769025,""n"":9,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147226245114298,""n"":33,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247639296310289,""n"":14,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342806806166967,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427892873684565,""n"":6,""observed_rate"":0.833333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55300243695577,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.695730821973058,0.9091017316017316,1000.0,OK
target_cif,respiratory_rate,12,age_group,<45,131,124,person_id,27.0,0.20610687022900764,0.5219356025603086,0.16437045754083648,0.6121794871794872,0.29487985443695847,0.14377134802346006,-0.37432306678318095,0.5079079469722558,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064557564534968,""n"":62,""observed_rate"":0.145161290322581},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15050646973153,""n"":36,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246178548783064,""n"":20,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.322672390937805,""n"":10,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420983264843623,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4909606065932973,0.7249414127887512,1000.0,OK
target_cif,respiratory_rate,24,age_group,45-54,122,116,person_id,35.0,0.28688524590163933,0.5164991563348135,0.17203602483453026,0.755008210180624,0.5890010031948418,0.26673312833318946,0.575675131475804,1.5226701699885274,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078646721111404,""n"":9,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144564524512081,""n"":34,""observed_rate"":0.147058823529412},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255557221086586,""n"":34,""observed_rate"":0.264705882352941},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334815336465836,""n"":25,""observed_rate"":0.32},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446941307999871,""n"":11,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540235042572021,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620863676071167,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6616920916016895,0.8419641530854767,1000.0,OK
target_cif,respiratory_rate,24,age_group,55-64,203,197,person_id,75.0,0.3694581280788177,0.6198197853071735,0.2135769345997099,0.6967708333333333,0.5724640192673203,0.29407138364582225,0.2912120022200348,0.8864556871271702,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079242869513109,""n"":16,""observed_rate"":0.1875},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150307946050396,""n"":52,""observed_rate"":0.211538461538462},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247600743039088,""n"":44,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344090902934904,""n"":46,""observed_rate"":0.456521739130435},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445094739397367,""n"":18,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542340010404587,""n"":16,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624556395742628,""n"":9,""observed_rate"":0.444444444444444},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.78991225361824,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6209926008091936,0.7665018458891201,1000.0,OK
target_cif,respiratory_rate,24,age_group,65-74,192,181,person_id,67.0,0.3489583333333333,0.5790987357757771,0.20089954480327085,0.7093731343283582,0.5729561468512954,0.30085907472918433,0.28323473983629444,1.0404129771362456,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081008499058393,""n"":26,""observed_rate"":0.038461538461538},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150503975649675,""n"":30,""observed_rate"":0.066666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251417043308417,""n"":48,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349566706129023,""n"":37,""observed_rate"":0.378378378378378},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432033219016515,""n"":26,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543420956684993,""n"":13,""observed_rate"":0.538461538461538},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647838256575844,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.718058943748474,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6277867213934016,0.781612434658148,1000.0,OK
target_cif,respiratory_rate,24,age_group,75-84,152,149,person_id,60.0,0.39473684210526316,0.6645816002613139,0.23532017524898957,0.6396739130434783,0.48690345161393184,0.32739267978621156,0.04490725695525728,0.597499428828444,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08154211057858,""n"":11,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147357384275113,""n"":28,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254249538812372,""n"":36,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343598808112897,""n"":19,""observed_rate"":0.473684210526316},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443180156605584,""n"":35,""observed_rate"":0.514285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533581901999081,""n"":17,""observed_rate"":0.470588235294118},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.694881618022919,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734595388174057,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843895614147186,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.551488257426863,0.7237950667791653,1000.0,OK
target_cif,respiratory_rate,24,age_group,85+,57,57,person_id,27.0,0.47368421052631576,0.5994578694962001,0.20741300615384356,0.7950617283950617,0.7932374899231804,0.34748162969685437,1.216896725661939,1.869711913066367,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087698124349117,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158189997076988,""n"":7,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248051631308737,""n"":21,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337147921323776,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452224165201187,""n"":7,""observed_rate"":0.857142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558276891708374,""n"":7,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658900368213654,""n"":5,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6724989143920596,0.9012864839901478,1000.0,OK
target_cif,respiratory_rate,24,age_group,<45,112,109,person_id,34.0,0.30357142857142855,0.6111790425422862,0.2076312553208942,0.6180241327300151,0.42319614211175505,0.2617908899140145,-0.22340825422146124,0.5435348945384947,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071466201295455,""n"":12,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14366861794031,""n"":33,""observed_rate"":0.242424242424242},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249379128769592,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351445187540615,""n"":17,""observed_rate"":0.294117647058824},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435075579211116,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536581337451935,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635527193546295,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49960011474980975,0.72239703989704,1000.0,OK
target_cif,respiratory_rate,48,age_group,45-54,99,96,person_id,45.0,0.45454545454545453,0.6255628710793635,0.21922951887429973,0.7004115226337448,0.6778381742994789,0.3948062811084468,0.28442855012037976,1.0044756651951652,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.083982996642589,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162838932540682,""n"":18,""observed_rate"":0.111111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239645129069686,""n"":16,""observed_rate"":0.375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354250716666381,""n"":12,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451117532408756,""n"":23,""observed_rate"":0.478260869565217},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544389850953046,""n"":17,""observed_rate"":0.470588235294118},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.672277305807386,""n"":7,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729827105998993,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5934313132637795,0.8038364968361545,1000.0,OK
target_cif,respiratory_rate,48,age_group,55-64,163,158,person_id,98.0,0.6012269938650306,0.7040610782261274,0.2515102867787463,0.6618524332810047,0.736843006387236,0.43999506501149543,0.636650212963204,0.6631156762472693,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158333686968455,""n"":26,""observed_rate"":0.423076923076923},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249168488950956,""n"":21,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359668831030528,""n"":24,""observed_rate"":0.541666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446652932808949,""n"":26,""observed_rate"":0.653846153846154},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549462340496205,""n"":27,""observed_rate"":0.62962962962963},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65624443509362,""n"":22,""observed_rate"":0.863636363636364},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742046284675598,""n"":15,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.860699117183685,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5712671851957566,0.7466002014841024,1000.0,OK
target_cif,respiratory_rate,48,age_group,65-74,163,153,person_id,92.0,0.5644171779141104,0.6546630531317899,0.2313991704653088,0.7010104102878139,0.7292480329184996,0.43550489225819067,0.5731549559669323,0.8691013768065664,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081604529172182,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15641476185276,""n"":26,""observed_rate"":0.192307692307692},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.267543289810419,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354263568701951,""n"":23,""observed_rate"":0.652173913043478},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460925367971261,""n"":24,""observed_rate"":0.791666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544812579240118,""n"":28,""observed_rate"":0.642857142857143},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652126687765122,""n"":20,""observed_rate"":0.55},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746602407523564,""n"":14,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820809781551361,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6100373078038306,0.7799478038758398,1000.0,OK
target_cif,respiratory_rate,48,age_group,75-84,134,131,person_id,81.0,0.6044776119402985,0.7506196276555784,0.27316879545613953,0.5874679711157699,0.6303477347408104,0.4477393422553788,0.5242312326214024,0.35791819444044043,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081914767622948,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158612109720707,""n"":18,""observed_rate"":0.388888888888889},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261543645308568,""n"":13,""observed_rate"":0.461538461538462},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347516557822625,""n"":24,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441922023892403,""n"":22,""observed_rate"":0.818181818181818},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.554561856389046,""n"":20,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638282038271427,""n"":24,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728414162993431,""n"":8,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84001761674881,""n"":4,""observed_rate"":0.25},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47245682947533196,0.6884462936687705,1000.0,OK
target_cif,respiratory_rate,48,age_group,85+,46,46,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,age_group,<45,92,90,person_id,59.0,0.6413043478260869,0.7877117859607256,0.28751328613956256,0.6029789419619929,0.73013112815506,0.40483524261609366,0.8159058407416303,0.46697922035767053,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.090007841587067,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.164231473846095,""n"":14,""observed_rate"":0.642857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246467666079601,""n"":12,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356136315009173,""n"":17,""observed_rate"":0.647058823529412},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447586223483086,""n"":14,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54949998193317,""n"":18,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6472232863307,""n"":8,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721442619959513,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4739522240672696,0.7237288032454361,1000.0,OK
unit_death_cif,unit_death,48,age_group,45-54,1441,1191,person_id,23.0,0.015961138098542677,0.07656424861088104,0.015340308888092485,0.8843134850064389,0.2780596769426018,0.0024989195207543308,3.7938660438544085,1.362608892950385,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002406165335247,""n"":1440,""observed_rate"":0.015277777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136064946651459,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7985104030144168,0.9543954658792249,1000.0,OK
unit_death_cif,unit_death,48,age_group,55-64,2448,1991,person_id,53.0,0.02165032679738562,0.10739389511269865,0.02112165660255749,0.8897624768582345,0.22873007056888103,0.0023906374884366225,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002390637488437,""n"":2448,""observed_rate"":0.021650326797386},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8432892972529241,0.9310343285734367,1000.0,OK
unit_death_cif,unit_death,48,age_group,65-74,2778,2273,person_id,79.0,0.02843772498200144,0.15212420941562743,0.02759520418968159,0.7878398469193935,0.28257477974141015,0.0022839039702506345,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002143233349622,""n"":2775,""observed_rate"":0.027387387387387},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.132404228051503,""n"":3,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7283086388807755,0.8434740268960884,1000.0,OK
unit_death_cif,unit_death,48,age_group,75-84,2264,1893,person_id,71.0,0.03136042402826855,0.173632266559377,0.030720799940286436,0.7835109150112715,0.24049150674221081,0.002066101699405641,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002066101699406,""n"":2264,""observed_rate"":0.031360424028269},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7119944823352231,0.8497669162133614,1000.0,OK
unit_death_cif,unit_death,48,age_group,85+,1141,1005,person_id,38.0,0.033304119193689745,0.19369365224488266,0.03296483111255807,0.7808369518537959,0.15217170409845046,0.0018703137421324971,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001870313742132,""n"":1141,""observed_rate"":0.03330411919369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6942595879274457,0.8553507858977383,1000.0,OK
unit_death_cif,unit_death,48,age_group,<45,1426,1180,person_id,30.0,0.021037868162692847,0.1166915315558281,0.020711303570940694,0.7805635148042025,0.09995079781932112,0.0026132679049725672,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002613267904973,""n"":1426,""observed_rate"":0.021037868162693},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.689780209027146,0.8620460683122534,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_3/seed_29/stratified_sex.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,sex,female,461,431,person_id,68.0,0.1475054229934924,0.39397608175318477,0.11790555130045209,0.6648331088160455,0.3373679778415004,0.13144927713494756,-0.20282655863016108,0.7984780916849892,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061715914216292,""n"":233,""observed_rate"":0.094420600858369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14454578818946,""n"":145,""observed_rate"":0.16551724137931},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241680912217315,""n"":49,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330594390630722,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450596953813846,""n"":13,""observed_rate"":0.461538461538462},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536115109920502,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5934568383805134,0.725568955781912,1000.0,OK
target_cif,O2_arterial_saturation,6,sex,male,501,479,person_id,75.0,0.1497005988023952,0.37098319980068384,0.11385117520911049,0.7492957746478873,0.35921510563149234,0.13945690829106075,0.24367044057975124,1.0955070911175533,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060892354890209,""n"":241,""observed_rate"":0.062240663900415},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140281372289691,""n"":144,""observed_rate"":0.145833333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249810712563025,""n"":74,""observed_rate"":0.283783783783784},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346399778766291,""n"":28,""observed_rate"":0.357142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.470725040544163,""n"":11,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543057978153229,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6922103810530459,0.8010092293803595,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,female,430,404,person_id,116.0,0.26976744186046514,0.548899198439417,0.18415150570016856,0.6670601801010323,0.44589064910571796,0.2363474635970454,0.0338556577241324,0.8530669527001613,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080565282427098,""n"":46,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145709799533641,""n"":162,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242687834119334,""n"":103,""observed_rate"":0.300970873786408},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341180242598057,""n"":68,""observed_rate"":0.382352941176471},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453454287846883,""n"":30,""observed_rate"":0.3},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531580143504673,""n"":9,""observed_rate"":0.444444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6341254548593,""n"":11,""observed_rate"":0.818181818181818},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758085489273071,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6133323518601123,0.7176391011165825,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,male,467,447,person_id,119.0,0.25481798715203424,0.4982031876646464,0.16545126598551851,0.74669178016034,0.4618103202331032,0.24999696932876647,0.17968125335151108,1.155495156481578,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08204194896475,""n"":54,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146172361056896,""n"":157,""observed_rate"":0.159235668789809},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24211707544224,""n"":116,""observed_rate"":0.224137931034483},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348947334592625,""n"":59,""observed_rate"":0.491525423728814},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451124831157572,""n"":51,""observed_rate"":0.431372549019608},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546525745015395,""n"":19,""observed_rate"":0.631578947368421},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647780292563968,""n"":9,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737203538417816,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7018257778656458,0.7914146886522715,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,female,384,362,person_id,174.0,0.453125,0.6550011927029087,0.2321498853243206,0.6668308702791461,0.6136559958643533,0.3858479485885861,0.2588939861803821,0.8990859417757375,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170184606196065,""n"":38,""observed_rate"":0.131578947368421},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250611169129303,""n"":97,""observed_rate"":0.371134020618557},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349012525563829,""n"":89,""observed_rate"":0.449438202247191},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449976984768698,""n"":73,""observed_rate"":0.465753424657534},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549132694368777,""n"":46,""observed_rate"":0.673913043478261},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648911911028403,""n"":27,""observed_rate"":0.592592592592593},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755521898086254,""n"":13,""observed_rate"":0.846153846153846},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.876368939876556,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6106157017019399,0.724908883877955,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,male,404,389,person_id,201.0,0.4975247524752475,0.6518626352422099,0.23055676617656012,0.7015415533171581,0.6583852735382023,0.40864612844468345,0.4024344469541353,0.9892590894344434,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170425489119121,""n"":35,""observed_rate"":0.114285714285714},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24815406363744,""n"":91,""observed_rate"":0.307692307692308},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350562881552771,""n"":89,""observed_rate"":0.51685393258427},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444588175541918,""n"":71,""observed_rate"":0.591549295774648},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546892320880523,""n"":52,""observed_rate"":0.692307692307692},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642503120960333,""n"":39,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737712878247966,""n"":23,""observed_rate"":0.695652173913043},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829212114214897,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.647522274800017,0.7500133983753585,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,female,346,329,person_id,226.0,0.653179190751445,0.6504038141546851,0.2299070031076126,0.6196165191740413,0.7499801728181983,0.559189964667221,0.4929563197449269,0.6311783618108007,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.26315718723668,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352569173441993,""n"":45,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453086140401223,""n"":68,""observed_rate"":0.588235294117647},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548328754869667,""n"":74,""observed_rate"":0.662162162162162},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650693910963395,""n"":68,""observed_rate"":0.735294117647059},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745184750719504,""n"":44,""observed_rate"":0.659090909090909},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837735988475658,""n"":27,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.918456763029099,""n"":2,""observed_rate"":1.0}]",OK,0.5490867427591566,0.6779645848199832,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,male,355,344,person_id,255.0,0.7183098591549296,0.6032863321647052,0.20777732508451413,0.6664705882352941,0.8151709086020134,0.5894219050944691,0.6875709347716215,0.7863938490364755,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257918727894624,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355841800901625,""n"":45,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450008348127206,""n"":60,""observed_rate"":0.716666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549497427259173,""n"":70,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653146193189136,""n"":59,""observed_rate"":0.779661016949153},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746592204416952,""n"":62,""observed_rate"":0.838709677419355},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844359885321723,""n"":45,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.925506412982941,""n"":2,""observed_rate"":1.0}]",OK,0.5998915750028476,0.7284720003105749,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,female,187,177,person_id,33.0,0.17647058823529413,0.46165854445590093,0.14636485558014312,0.6349862258953168,0.2730408402207037,0.18872192974157512,-0.7096260610374842,0.5389294206756216,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072512781632871,""n"":58,""observed_rate"":0.068965517241379},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148563463347299,""n"":70,""observed_rate"":0.242857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235530101335966,""n"":26,""observed_rate"":0.115384615384615},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345644669873374,""n"":14,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431470885872841,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555821871757507,""n"":5,""observed_rate"":0.2},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657297715544701,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5342390738136168,0.7331101680949242,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,male,165,162,person_id,28.0,0.1696969696969697,0.4329044035088924,0.1359498681632483,0.679614181438999,0.30093220037210333,0.182753954850363,-0.45863588509215825,0.7350984198147529,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072198063055886,""n"":47,""observed_rate"":0.085106382978723},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141719502481547,""n"":66,""observed_rate"":0.136363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247524198558595,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357353079777498,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454000949859619,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5506711602211,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.603407561779022,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742105543613434,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5681745337995339,0.790598271446863,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,female,161,153,person_id,61.0,0.37888198757763975,0.656020930209316,0.23130256166578586,0.6398360655737705,0.5329152777447267,0.3147162653922294,0.012830018657410219,0.6047765245495553,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.090740887448192,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152413552999496,""n"":45,""observed_rate"":0.244444444444444},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242993090301752,""n"":40,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347800073123747,""n"":31,""observed_rate"":0.516129032258065},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435352017482122,""n"":15,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549802926870493,""n"":13,""observed_rate"":0.307692307692308},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652228474617004,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741511055401393,""n"":7,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.816781342029572,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5512468671679198,0.7227168613657584,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,male,146,143,person_id,44.0,0.3013698630136986,0.5881504162277943,0.201923042804902,0.6653297682709447,0.42979412804028866,0.30917101506501027,-0.27645012729819896,0.684594108662061,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091259295741717,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15572033287623,""n"":39,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246151999316432,""n"":44,""observed_rate"":0.295454545454545},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348023802042007,""n"":22,""observed_rate"":0.318181818181818},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447462591685747,""n"":19,""observed_rate"":0.526315789473684},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540897693898943,""n"":9,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653355846802394,""n"":6,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.726272543271383,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836064517498016,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5710004125583594,0.7556646032318309,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,female,141,136,person_id,87.0,0.6170212765957447,0.6623317646054789,0.2350639454554576,0.6809280544912729,0.7690880710185746,0.4870205176003436,0.5664848766517281,0.8137614634569118,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.173611695567767,""n"":3,""observed_rate"":0.666666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257608229915301,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345927969685623,""n"":28,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443578269651958,""n"":35,""observed_rate"":0.685714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548416823148727,""n"":20,""observed_rate"":0.7},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651824240173612,""n"":14,""observed_rate"":0.785714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751141043504079,""n"":15,""observed_rate"":0.733333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.860694416931697,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915034770965576,""n"":1,""observed_rate"":1.0}]",OK,0.590143383522537,0.7654444873955812,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,male,116,114,person_id,63.0,0.5431034482758621,0.707181131948272,0.2524310683454056,0.6046720575022462,0.6038438932542463,0.49262641691442194,0.18125496408815212,0.3811197426133516,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.199740648269653,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.27190032435788,""n"":9,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351419278259935,""n"":29,""observed_rate"":0.413793103448276},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443703270875491,""n"":26,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.536734365281605,""n"":21,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649450328614977,""n"":18,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753021168708801,""n"":5,""observed_rate"":0.4},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.852357397476832,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.929598867893219,""n"":1,""observed_rate"":0.0}]",OK,0.4950149704518712,0.7075404278559249,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,female,130,125,person_id,106.0,0.8153846153846154,0.49192950412190417,0.15909295200102763,0.7382075471698113,0.9188913762672305,0.6660241184326319,0.7755668167804531,1.2136816609169803,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256405875086784,""n"":2,""observed_rate"":1.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.367121299107869,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455273997783661,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553625027979574,""n"":31,""observed_rate"":0.741935483870968},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651260552803675,""n"":30,""observed_rate"":0.866666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742035528024038,""n"":27,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.855951139330864,""n"":20,""observed_rate"":0.95},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.937435039452144,""n"":7,""observed_rate"":1.0}]",OK,0.6186069501151022,0.8436958460754331,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,male,97,95,person_id,79.0,0.8144329896907216,0.48368551662354653,0.15341691901009435,0.7032348804500703,0.8981564525995746,0.6889326852007011,0.4935282578354953,1.3816018340773708,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452574148774147,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568204428020276,""n"":19,""observed_rate"":0.789473684210526},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645326479123189,""n"":26,""observed_rate"":0.807692307692308},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743343000058775,""n"":27,""observed_rate"":0.925925925925926},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.8467768907547,""n"":15,""observed_rate"":0.866666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.941184654831886,""n"":4,""observed_rate"":1.0}]",OK,0.5439127906976744,0.8370317944250871,1000.0,OK
target_cif,heart_rate,6,sex,female,640,594,person_id,47.0,0.0734375,0.2214026718594123,0.06154916198475981,0.8078648057120305,0.2748375394646988,0.056971392419654834,0.25396940877211854,0.9781743639496189,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02962865515509,""n"":533,""observed_rate"":0.043151969981238},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137053207272575,""n"":63,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238423198461533,""n"":33,""observed_rate"":0.242424242424242},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343001127243042,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454405188560486,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514480948448181,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7481231570931121,0.8577805598356446,1000.0,OK
target_cif,heart_rate,6,sex,male,809,755,person_id,48.0,0.059332509270704575,0.1800045319693856,0.04961582679364661,0.839547744196233,0.2600296977923538,0.057941836879700295,0.22600067112122743,1.0904095484100225,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029094109716972,""n"":667,""observed_rate"":0.023988005997001},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13727147665463,""n"":95,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245780983456859,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347713481296193,""n"":11,""observed_rate"":0.181818181818182},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440827747186025,""n"":9,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7833908922066901,0.8887832929782082,1000.0,OK
target_cif,heart_rate,12,sex,female,581,542,person_id,66.0,0.11359724612736662,0.30627681600517603,0.09125942378580769,0.771726978523095,0.3018877103727068,0.1045405705621315,0.04925707683833621,0.9690917161919326,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046492090610166,""n"":375,""observed_rate"":0.050666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139429217774021,""n"":121,""observed_rate"":0.165289256198347},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24004778849042,""n"":46,""observed_rate"":0.326086956521739},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345549902915955,""n"":25,""observed_rate"":0.24},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450140717625618,""n"":10,""observed_rate"":0.3},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514619708061218,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.610504865646362,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7165551330368406,0.8210416131636407,1000.0,OK
target_cif,heart_rate,12,sex,male,728,682,person_id,88.0,0.12087912087912088,0.3078545237327717,0.09134910327414711,0.7881747159090909,0.3665475938386488,0.10775437761241423,0.2528113871114889,1.0590695273287845,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045611825057081,""n"":464,""observed_rate"":0.051724137931034},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141689783524747,""n"":149,""observed_rate"":0.120805369127517},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242173969519861,""n"":66,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343148938247136,""n"":28,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450946827729543,""n"":12,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567035272717476,""n"":8,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630225956439972,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7361180808847386,0.8414968974175036,1000.0,OK
target_cif,heart_rate,24,sex,female,454,427,person_id,102.0,0.22466960352422907,0.47624734561017384,0.1556204307922334,0.7340129233511586,0.4458560319156336,0.18070715898032494,0.25690960595055357,0.9578506662929743,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059415416452307,""n"":159,""observed_rate"":0.075471698113208},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148369990923303,""n"":141,""observed_rate"":0.205673758865248},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245586808293294,""n"":78,""observed_rate"":0.346153846153846},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345928515258588,""n"":38,""observed_rate"":0.368421052631579},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45299847636904,""n"":21,""observed_rate"":0.476190476190476},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546413073937098,""n"":12,""observed_rate"":0.583333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623931845029195,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.715527594089508,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6804447664121127,0.7880954158655001,1000.0,OK
target_cif,heart_rate,24,sex,male,575,540,person_id,150.0,0.2608695652173913,0.5278845937599188,0.17457080004641842,0.7279058823529412,0.47598765122591524,0.19057359531359827,0.30508032142159663,0.8748769844767843,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059102655041545,""n"":196,""observed_rate"":0.112244897959184},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145582340385129,""n"":164,""observed_rate"":0.225609756097561},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244218256810437,""n"":92,""observed_rate"":0.271739130434783},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344667248866137,""n"":68,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439048641361296,""n"":32,""observed_rate"":0.59375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542658656835556,""n"":10,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653778523206711,""n"":10,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733604073524475,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6836061305441684,0.7771187298748952,1000.0,OK
target_cif,heart_rate,48,sex,female,359,340,person_id,152.0,0.4233983286908078,0.6603155929944112,0.2329240134044098,0.7342041698449021,0.6581978949947977,0.26523845960336806,0.8882394651583743,1.0480045840506425,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070700641166657,""n"":47,""observed_rate"":0.106382978723404},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141087368934178,""n"":102,""observed_rate"":0.284313725490196},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244671710766852,""n"":80,""observed_rate"":0.4625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340462969882148,""n"":56,""observed_rate"":0.553571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442251484363507,""n"":39,""observed_rate"":0.58974358974359},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547234524041414,""n"":16,""observed_rate"":0.6875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649082056681315,""n"":15,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.766669929027557,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827301144599915,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6784768299123639,0.7842138454176248,1000.0,OK
target_cif,heart_rate,48,sex,male,442,418,person_id,204.0,0.46153846153846156,0.7165539305307023,0.2529955524602928,0.68800461361015,0.6568105485049659,0.28533770019247523,0.6937821470823186,0.801093434660615,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074127949774265,""n"":54,""observed_rate"":0.203703703703704},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147571159077102,""n"":116,""observed_rate"":0.370689655172414},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244079282117444,""n"":86,""observed_rate"":0.418604651162791},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347099705725103,""n"":74,""observed_rate"":0.486486486486487},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446310610589335,""n"":59,""observed_rate"":0.593220338983051},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538084743544459,""n"":32,""observed_rate"":0.78125},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.632101851701736,""n"":10,""observed_rate"":0.9},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75157501300176,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.842835903167725,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6405485460156435,0.735262962640269,1000.0,OK
target_cif,respiratory_rate,6,sex,female,473,457,person_id,40.0,0.08456659619450317,0.2459631662496652,0.0694784826768551,0.8002886836027714,0.2911318160663909,0.09151968685614757,0.48763187004236375,1.302980636685893,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.047722313440745,""n"":315,""observed_rate"":0.031746031746032},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140971410039224,""n"":114,""observed_rate"":0.131578947368421},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246457761887348,""n"":33,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332574728876352,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463946143786112,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7253879454190748,0.8615108077988337,1000.0,OK
target_cif,respiratory_rate,6,sex,male,629,601,person_id,68.0,0.10810810810810811,0.28666973149820146,0.08295037651070149,0.7852574184754115,0.38980294955318723,0.09595608381504138,0.7114440213085518,1.2956176832047355,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04943576684382,""n"":418,""observed_rate"":0.045454545454545},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138860149216567,""n"":141,""observed_rate"":0.148936170212766},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236042267602423,""n"":46,""observed_rate"":0.282608695652174},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345654075965285,""n"":16,""observed_rate"":0.5625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447334625891277,""n"":7,""observed_rate"":0.857142857142857},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.593193233013153,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7240896235097819,0.8414597607819868,1000.0,OK
target_cif,respiratory_rate,12,sex,female,434,421,person_id,85.0,0.195852534562212,0.43039429466662305,0.1376162495519861,0.760458452722063,0.42718316946771717,0.1709871391255048,0.5126181011051383,1.2362166679758873,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06409851695443,""n"":145,""observed_rate"":0.055172413793103},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147238100121419,""n"":150,""observed_rate"":0.146666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245354263039378,""n"":77,""observed_rate"":0.337662337662338},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342879158258438,""n"":40,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435059052374628,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.568109571933746,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.626845866441727,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7045835362778097,0.811331303705698,1000.0,OK
target_cif,respiratory_rate,12,sex,male,582,558,person_id,116.0,0.19931271477663232,0.4474449379860594,0.1417260093644212,0.7248224063933698,0.41936762005545347,0.1774599438219545,0.22327645990010406,1.0463145797395665,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065674584252494,""n"":175,""observed_rate"":0.068571428571429},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147489251921306,""n"":222,""observed_rate"":0.18018018018018},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245322575756148,""n"":102,""observed_rate"":0.235294117647059},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343487406318838,""n"":44,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434654154456579,""n"":26,""observed_rate"":0.576923076923077},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555183351039886,""n"":8,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.606535896658897,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741054117679596,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6700054800294737,0.7716385424667231,1000.0,OK
target_cif,respiratory_rate,24,sex,female,362,352,person_id,135.0,0.3729281767955801,0.619946431581297,0.21583357692226826,0.696655245553924,0.5460794188649519,0.2939395131594733,0.3148764855093435,0.8904590210042747,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078055003708279,""n"":37,""observed_rate"":0.108108108108108},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.1468701765296,""n"":84,""observed_rate"":0.19047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251436866359946,""n"":81,""observed_rate"":0.432098765432099},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345239090068,""n"":63,""observed_rate"":0.349206349206349},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445901367526788,""n"":52,""observed_rate"":0.634615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539963766932487,""n"":32,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641227554191243,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.772655099630356,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6444703249921687,0.750336974829844,1000.0,OK
target_cif,respiratory_rate,24,sex,male,476,457,person_id,163.0,0.34243697478991597,0.5866391115387865,0.20090625860184108,0.7062466924087105,0.5481890473412785,0.2993434685118058,0.21091552831967075,0.9830457311814443,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079898631494296,""n"":38,""observed_rate"":0.078947368421053},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148836326003075,""n"":100,""observed_rate"":0.17},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251010187952093,""n"":129,""observed_rate"":0.317829457364341},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343552747037676,""n"":90,""observed_rate"":0.411111111111111},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436264527625725,""n"":61,""observed_rate"":0.442622950819672},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542730555389867,""n"":33,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642660737037659,""n"":19,""observed_rate"":0.631578947368421},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738190960884094,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843895614147186,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.655694529046727,0.7528077917403632,1000.0,OK
target_cif,respiratory_rate,48,sex,female,302,295,person_id,184.0,0.609271523178808,0.7158994667614715,0.25770021711735897,0.6634119380987472,0.7334303555821133,0.4269863442573326,0.7223068465120861,0.669792429470535,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.087881767749786,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157134160703542,""n"":49,""observed_rate"":0.387755102040816},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251519893482327,""n"":40,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353410389613022,""n"":44,""observed_rate"":0.636363636363636},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447070056901259,""n"":51,""observed_rate"":0.764705882352941},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551989686229955,""n"":46,""observed_rate"":0.565217391304348},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658207775817977,""n"":36,""observed_rate"":0.722222222222222},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737805286279091,""n"":26,""observed_rate"":0.846153846153846},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825904905796051,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6000919082490311,0.7263876775562296,1000.0,OK
target_cif,respiratory_rate,48,sex,male,395,379,person_id,223.0,0.5645569620253165,0.681724010543076,0.24281439171961022,0.6684742934612576,0.689706983810804,0.4370364723514907,0.5070136129825855,0.742885702438504,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080732641741633,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161331301656636,""n"":55,""observed_rate"":0.272727272727273},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254484140624603,""n"":48,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352841962128878,""n"":64,""observed_rate"":0.65625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452253616567868,""n"":67,""observed_rate"":0.611940298507463},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54612585157156,""n"":72,""observed_rate"":0.638888888888889},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645570264508327,""n"":48,""observed_rate"":0.6875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.738482272624969,""n"":30,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83889079945428,""n"":7,""observed_rate"":0.714285714285714},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6124792874247685,0.7238549347854975,1000.0,OK
unit_death_cif,unit_death,48,sex,female,5216,4337,person_id,143.0,0.027415644171779142,0.14512451555969555,0.02678907913845538,0.8188076461287579,0.248200638102256,0.002270298192719616,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00227029819272,""n"":5216,""observed_rate"":0.027415644171779},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7732068633979715,0.8547646323424146,1000.0,OK
unit_death_cif,unit_death,48,sex,male,6281,5168,person_id,151.0,0.024040757841108103,0.13045183614351977,0.023473637063722207,0.7987046660112572,0.18323211676021073,0.002307160030662373,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002223672856744,""n"":6277,""observed_rate"":0.023418830651585},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.133319407701492,""n"":4,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7593018277321926,0.8357216006745058,1000.0,OK
unit_death_cif,unit_death,48,sex,unknown,1,1,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_3/seed_29/stratified_unit_type.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,unit_type,Cardiac,130,127,person_id,19.0,0.14615384615384616,0.39026205457377233,0.11614490251288147,0.6657183499288762,0.37615452646634656,0.14311972283400018,-0.21878497843839664,0.848898937638538,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064584370386802,""n"":59,""observed_rate"":0.11864406779661},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14524888843298,""n"":40,""observed_rate"":0.05},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259319729748226,""n"":21,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.332698345184326,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438914746046066,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.531635745915407,0.8114151115972171,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical,102,96,person_id,15.0,0.14705882352941177,0.3766591557741946,0.1176310610437973,0.7509578544061303,0.3650910949100088,0.13557125827041908,0.03247569464609891,0.9560195243509902,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060823661722243,""n"":50,""observed_rate"":0.04},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14239382721922,""n"":34,""observed_rate"":0.235294117647059},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258974093198776,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33645948767662,""n"":3,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.469315147399902,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.631615845959596,0.8457412051140782,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical-Surgical,477,454,person_id,69.0,0.14465408805031446,0.3805951651309706,0.1147040958076984,0.6977124183006536,0.31958105887151245,0.13114160355531942,-0.049266103198887606,0.8983246104804307,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05994225675479,""n"":234,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141603071170468,""n"":155,""observed_rate"":0.154838709677419},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238131642341614,""n"":53,""observed_rate"":0.245283018867925},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34670444045748,""n"":21,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458592870018699,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54442963997523,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6322032558874664,0.7623537403039137,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Neurological,121,118,person_id,18.0,0.1487603305785124,0.3535477736367643,0.10598403841877116,0.772923408845739,0.5105351579294776,0.1263203893072349,0.6148064720537124,1.2375624178494087,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05989791809673,""n"":71,""observed_rate"":0.070422535211268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144694552929313,""n"":27,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248776596784592,""n"":15,""observed_rate"":0.066666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333528533577919,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455268561840057,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534743448098501,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6579154930446823,0.8706148515480959,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Surgical,132,129,person_id,22.0,0.16666666666666666,0.4091597077824318,0.126960378993844,0.7181818181818181,0.3960142298327905,0.15297639014368705,0.03613099844163757,0.9497078793050598,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065399405608575,""n"":60,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.1410024931485,""n"":33,""observed_rate"":0.151515151515152},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247511507322391,""n"":24,""observed_rate"":0.208333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336402022838593,""n"":10,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462308096885681,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5941169858339177,0.8335072722492664,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Cardiac,122,119,person_id,32.0,0.26229508196721313,0.5188423111073706,0.1718412491299057,0.7069444444444445,0.4971785756143432,0.2526737345290966,0.18519807060390187,1.1331187989926883,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08073409460485,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147552797651809,""n"":46,""observed_rate"":0.195652173913043},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245953375597795,""n"":30,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347284402698278,""n"":16,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455495182010863,""n"":18,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548693517843882,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.612748622894287,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6040858477011494,0.7978224206349207,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical,93,88,person_id,20.0,0.21505376344086022,0.47800179487499866,0.1581907269205867,0.7267123287671233,0.3600553723167973,0.24463933514010522,-0.21754639883366725,0.9686281853464901,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081620972603559,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147428957479341,""n"":28,""observed_rate"":0.107142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242119031825236,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341144906977812,""n"":12,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456341788172722,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556561529636383,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640907019376755,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6063029801081271,0.8304875283446712,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical-Surgical,441,421,person_id,117.0,0.2653061224489796,0.5344260868543012,0.1788870915347317,0.6947873799725651,0.4381802384377835,0.236473361794708,0.0989761480726158,0.9337173090906935,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080978079269139,""n"":52,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143561963604975,""n"":158,""observed_rate"":0.20253164556962},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243084839738167,""n"":111,""observed_rate"":0.261261261261261},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344710253287053,""n"":69,""observed_rate"":0.449275362318841},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454712551373702,""n"":26,""observed_rate"":0.384615384615385},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54430996576945,""n"":15,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64219781011343,""n"":8,""observed_rate"":0.375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749459594488144,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6452689978819198,0.74311871995021,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Neurological,116,113,person_id,29.0,0.25,0.49980917113745205,0.16478481745518578,0.729290527150218,0.5250720654667073,0.22728374231092888,0.20504435561397913,1.055513250669059,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081521568121388,""n"":16,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146709728182531,""n"":51,""observed_rate"":0.196078431372549},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237305524200201,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353900907131342,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432967219501734,""n"":8,""observed_rate"":0.125},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520891606807709,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650224347909292,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733573377132416,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6327557342980296,0.8208553655482144,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Surgical,125,122,person_id,37.0,0.296,0.538198775481391,0.18216217981782673,0.7291154791154791,0.5318587527402439,0.2732053886651993,0.24537644380430346,1.13573956692051,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082978216310342,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152045064502292,""n"":36,""observed_rate"":0.194444444444444},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239865527053674,""n"":30,""observed_rate"":0.233333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338361214188968,""n"":17,""observed_rate"":0.529411764705882},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451194445292155,""n"":21,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54347048997879,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635192602872849,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6315382906501591,0.816304292929293,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Cardiac,107,105,person_id,50.0,0.4672897196261682,0.6392777679683088,0.22497041852691438,0.6912280701754386,0.6638659319577075,0.40332678433890656,0.336833526390648,1.114784431522663,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160763387878736,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25589396911008,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346187136389992,""n"":22,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443991753070251,""n"":23,""observed_rate"":0.434782608695652},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558921551704407,""n"":15,""observed_rate"":0.733333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651054315268993,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721233868598938,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5957920373230963,0.787817511700697,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical,82,77,person_id,35.0,0.4268292682926829,0.6501449373901429,0.22834387570443798,0.6753799392097265,0.5858167358515325,0.3880958920571862,0.07978113270038915,0.7821143174710798,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166780659556389,""n"":10,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248795062303543,""n"":17,""observed_rate"":0.294117647058824},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357711355323377,""n"":23,""observed_rate"":0.347826086956522},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428616476555665,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553425398137834,""n"":9,""observed_rate"":0.888888888888889},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635084007467542,""n"":7,""observed_rate"":0.285714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.782341241836548,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.547979797979798,0.796500454833096,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical-Surgical,387,370,person_id,183.0,0.4728682170542636,0.6631661286037897,0.23574496921513877,0.6764973749062466,0.6134742217560512,0.38974199921508784,0.3163527398721947,0.8657939931562244,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170165867500362,""n"":42,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249450212626746,""n"":99,""observed_rate"":0.343434343434343},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347313971488507,""n"":77,""observed_rate"":0.467532467532468},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450041686349055,""n"":68,""observed_rate"":0.602941176470588},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547146632753569,""n"":58,""observed_rate"":0.620689655172414},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651795987899487,""n"":26,""observed_rate"":0.692307692307692},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741803664427537,""n"":13,""observed_rate"":0.615384615384615},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829239428043365,""n"":4,""observed_rate"":0.75},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6203843600331663,0.7286425505223277,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Neurological,106,104,person_id,51.0,0.4811320754716981,0.6502552750378122,0.23011784610855723,0.703030303030303,0.6992157853161978,0.37589303867996865,0.5713451508786741,1.14851267128867,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.177712486684322,""n"":10,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247976686060429,""n"":30,""observed_rate"":0.433333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346931605569778,""n"":31,""observed_rate"":0.451612903225806},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457941272429058,""n"":14,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.525125781695048,""n"":6,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63841434319814,""n"":9,""observed_rate"":0.555555555555556},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737887120246887,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.876259684562683,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.606082791389393,0.7936054708964926,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Surgical,106,104,person_id,56.0,0.5283018867924528,0.6376038271084368,0.22517605788641404,0.6860714285714286,0.7145953405986628,0.44909437056982293,0.39345212565824667,1.1471875171679238,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175085785984993,""n"":5,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240134597889015,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356827099323273,""n"":25,""observed_rate"":0.68},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.4461059195024,""n"":27,""observed_rate"":0.407407407407407},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544859337806702,""n"":10,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639487247914076,""n"":16,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746751480632358,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5789956641192364,0.7902171873534103,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Cardiac,90,89,person_id,65.0,0.7222222222222222,0.622362934195099,0.21562744725555266,0.6073846153846154,0.777112465704304,0.5879543681939443,0.7444119056496078,0.6270507527529668,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259717538952827,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349992448091507,""n"":5,""observed_rate"":0.8},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450524380332545,""n"":19,""observed_rate"":0.631578947368421},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546350527377356,""n"":21,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642394176938317,""n"":22,""observed_rate"":0.863636363636364},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754885796705882,""n"":15,""observed_rate"":0.733333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.859535445769628,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47688394276629575,0.7387471655328798,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical,70,67,person_id,47.0,0.6714285714285714,0.6625579521735387,0.23706158885129028,0.5809435707678076,0.765493253619114,0.5574508573327746,0.6043503222799348,0.4914959836603188,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253296812375387,""n"":3,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353973553730891,""n"":13,""observed_rate"":0.615384615384615},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.467765033245087,""n"":13,""observed_rate"":0.769230769230769},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544167311986287,""n"":15,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66775148565119,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756765738129616,""n"":8,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.859595145498003,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4344177911044478,0.7243484147674711,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical-Surgical,347,333,person_id,237.0,0.6829971181556196,0.6466328502196379,0.22702472823510675,0.6276563099347909,0.7598092841278693,0.564382380899847,0.6302601452664025,0.5821855749331554,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259706957773729,""n"":22,""observed_rate"":0.409090909090909},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352067967057228,""n"":50,""observed_rate"":0.56},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449615961120975,""n"":62,""observed_rate"":0.629032258064516},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549439099527174,""n"":62,""observed_rate"":0.693548387096774},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657244253966768,""n"":59,""observed_rate"":0.847457627118644},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742645915065493,""n"":56,""observed_rate"":0.696428571428571},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835067812134238,""n"":34,""observed_rate"":0.794117647058823},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.912216573953629,""n"":2,""observed_rate"":1.0}]",OK,0.559582581058238,0.6944689736152495,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Neurological,96,95,person_id,66.0,0.6875,0.5868042712700045,0.20093540828213138,0.7540404040404041,0.8610776443064994,0.5508984392508864,0.6295905579042874,1.5698737724140432,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.276388555765152,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361883433328735,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442434443367852,""n"":18,""observed_rate"":0.777777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550601132538008,""n"":23,""observed_rate"":0.695652173913043},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642840532461802,""n"":15,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734423210223516,""n"":12,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.826858392783574,""n"":7,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.948229968547821,""n"":1,""observed_rate"":1.0}]",OK,0.6359990713598425,0.8544034132461072,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Surgical,98,96,person_id,66.0,0.673469387755102,0.5724473246749994,0.19633277668346721,0.6931818181818182,0.8394881923576987,0.6332664754317732,0.1253353193152609,1.169035391219718,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.286198407411575,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352393813431263,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458090012893081,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551140295422595,""n"":23,""observed_rate"":0.695652173913043},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644242706894875,""n"":20,""observed_rate"":0.45},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753212205568949,""n"":15,""observed_rate"":0.933333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847798526287079,""n"":18,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915263235569,""n"":1,""observed_rate"":1.0}]",OK,0.5771305747038885,0.7938813031215571,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Cardiac,45,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical,41,40,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical-Surgical,131,128,person_id,22.0,0.16793893129770993,0.4503719561919367,0.1411635576520062,0.6130108423686406,0.24171648242795468,0.1744617942066593,-0.7429492133709503,0.5289703212258451,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.075902136152281,""n"":34,""observed_rate"":0.058823529411765},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145149230199345,""n"":59,""observed_rate"":0.203389830508475},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.233624672347849,""n"":22,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341446853346295,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.410840138792992,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.573893070220947,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639999866485596,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.499719175883852,0.731982385723483,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Neurological,76,74,person_id,14.0,0.18421052631578946,0.44010651747669355,0.1405196632922229,0.7419354838709677,0.3702182867896243,0.15257788405410552,-0.013867474762357534,0.8261753289984546,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067929385509342,""n"":40,""observed_rate"":0.075},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146994948387146,""n"":20,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260083009799321,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341929425795873,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446275318662326,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.674906551837921,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6010803324099724,0.8769230769230769,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Surgical,59,59,person_id,7.0,0.11864406779661017,0.4005932710391984,0.12109078673408843,0.6675824175824175,0.2889332233751133,0.2412342602797484,-1.2216303946920588,0.7014150967162439,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067577266320586,""n"":10,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149079788137566,""n"":22,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25633998811245,""n"":10,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357874065637589,""n"":8,""observed_rate"":0.125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455677429835002,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54835262298584,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742105543613434,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4087543859649123,0.9163813303099017,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Cardiac,39,39,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical,34,33,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical-Surgical,107,106,person_id,34.0,0.3177570093457944,0.6312942627563473,0.22093776302153237,0.5777598710717163,0.3819110577922892,0.2968455968059112,-0.36837183496360937,0.4373286400627186,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.085199363529682,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.163485331460834,""n"":24,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240771263837814,""n"":36,""observed_rate"":0.361111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345692024230957,""n"":25,""observed_rate"":0.36},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44549869828754,""n"":9,""observed_rate"":0.222222222222222},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544380552238888,""n"":9,""observed_rate"":0.444444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724726408720016,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.46906180146311727,0.6792383292383292,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Neurological,71,69,person_id,22.0,0.30985915492957744,0.5710290609142744,0.19449834883245468,0.7198515769944341,0.5365043517636219,0.2581271317223428,0.16324112846526112,0.8703166115289896,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.094847043976188,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14347651352485,""n"":33,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252823330461979,""n"":14,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337357180459159,""n"":7,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450336986780167,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555504898230235,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650299832224846,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.792487382888794,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5977834330189402,0.8490379600115908,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Surgical,56,56,person_id,22.0,0.39285714285714285,0.6545117386929233,0.2285801278667146,0.6510695187165776,0.5380341080952703,0.3875161614269018,-0.1564156591436221,0.570328536381163,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145709544420242,""n"":10,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240534212972437,""n"":14,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362626450402396,""n"":7,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447102330625057,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533846250602177,""n"":7,""observed_rate"":0.285714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645639583468437,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721116042137146,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836064517498016,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49584099503868434,0.7945648452929559,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Cardiac,34,34,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical,30,29,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical-Surgical,87,86,person_id,51.0,0.5862068965517241,0.7451415273665173,0.27405701551551925,0.5070806100217865,0.5835850753146857,0.477959657023693,0.3493825713302512,0.012663361580204957,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.175413563847542,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.289284490048885,""n"":4,""observed_rate"":0.75},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354181619790884,""n"":26,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446026803482147,""n"":21,""observed_rate"":0.714285714285714},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539155727938602,""n"":19,""observed_rate"":0.631578947368421},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.666991919279099,""n"":8,""observed_rate"":0.625},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741927584012349,""n"":6,""observed_rate"":0.333333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82159698009491,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.378546918767507,0.6355989526010712,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Neurological,57,57,person_id,28.0,0.49122807017543857,0.6451700366053105,0.22594168039934323,0.6896551724137931,0.7354825747676299,0.4171315656419386,0.33432565851093726,0.9853618662030462,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.172710761427879,""n"":2,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255681712180376,""n"":16,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341208671530088,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441253667527979,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543808023134867,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639281141757965,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.734643220901489,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.864346206188202,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5297197580645161,0.8312657448849105,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Surgical,49,49,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Cardiac,26,26,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical,29,28,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical-Surgical,77,76,person_id,63.0,0.8181818181818182,0.519429526995072,0.1680319500018632,0.6145124716553289,0.8573227805273631,0.6737338664469781,0.9999242892455484,0.7110170719923062,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.38653489947319,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446173325181007,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565967965126038,""n"":20,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645591336488724,""n"":20,""observed_rate"":0.85},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754994734337455,""n"":19,""observed_rate"":0.894736842105263},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.8516453007857,""n"":12,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.910449922084808,""n"":1,""observed_rate"":1.0}]",OK,0.425276474188941,0.8032982225148123,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Neurological,51,51,person_id,36.0,0.7058823529411765,0.5457344199662898,0.18273095048627536,0.7925925925925926,0.9083989615849395,0.6208851056940415,0.22455282978075256,1.561804143248046,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256405875086784,""n"":2,""observed_rate"":1.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.368974477052689,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459852107933589,""n"":7,""observed_rate"":0.142857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548707650257991,""n"":13,""observed_rate"":0.615384615384615},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648969842327966,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.729636830942971,""n"":14,""observed_rate"":0.928571428571429},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832567433516184,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.938921719789505,""n"":2,""observed_rate"":1.0}]",OK,0.6582281144781145,0.9180026455026455,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Surgical,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,unit_type,Cardiac,272,264,person_id,22.0,0.08088235294117647,0.23297257919031544,0.06846126614824986,0.8403636363636363,0.2575646397104864,0.05538044676444871,0.4247082704284884,0.9827398554950969,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027017234977071,""n"":226,""observed_rate"":0.039823008849558},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134375413534818,""n"":27,""observed_rate"":0.296296296296296},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240503886571297,""n"":13,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334077544510365,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433294773101807,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7660803698030081,0.9025067154974564,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical,131,123,person_id,13.0,0.09923664122137404,0.28581106338366663,0.08147341980249616,0.7940026075619296,0.3787525711277158,0.061103808814446395,0.33063832526890097,0.8836814633939893,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.027389047884391,""n"":103,""observed_rate"":0.058252427184466},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.12553477637908,""n"":17,""observed_rate"":0.235294117647059},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23971401527524,""n"":8,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355601280927658,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420521140098572,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6777661886136462,0.8900276833141283,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical-Surgical,703,661,person_id,34.0,0.04836415362731152,0.15478028245831335,0.041164068145266026,0.8454233711421788,0.24473459703331404,0.054519945618817026,0.20947503825708913,1.1578754262300401,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.029829427460676,""n"":597,""observed_rate"":0.020100502512563},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136011645988081,""n"":66,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23991943012785,""n"":27,""observed_rate"":0.259259259259259},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339161711079734,""n"":7,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435229480266571,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514480948448181,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7831719300046723,0.8980225719352781,1000.0,OK
target_cif,heart_rate,6,unit_type,Neurological,166,158,person_id,15.0,0.09036144578313253,0.25708495142530385,0.07219592140165618,0.8026490066225166,0.3891815283047813,0.0665868611288178,0.1481598326805188,0.8903665051916625,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.02837932682845,""n"":131,""observed_rate"":0.053435114503817},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137730924581939,""n"":22,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253878675401211,""n"":6,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342343181371689,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.471000671386719,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6870123198719089,0.9043395748987854,1000.0,OK
target_cif,heart_rate,6,unit_type,Surgical,177,169,person_id,11.0,0.062146892655367235,0.1978810452284518,0.052617640118974546,0.7858707557502739,0.3011632471966528,0.06151195475831624,0.11006320217261398,1.04370963913227,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033181939394558,""n"":143,""observed_rate"":0.034965034965035},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150233307710061,""n"":26,""observed_rate"":0.115384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243115464846293,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.388919934630394,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6209480745388084,0.9277512453660797,1000.0,OK
target_cif,heart_rate,12,unit_type,Cardiac,247,240,person_id,32.0,0.12955465587044535,0.33129196093162516,0.10186489518346493,0.7930232558139535,0.32687742770762285,0.0997989202928748,0.26703643993590914,0.9613525504880139,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.040753778990107,""n"":163,""observed_rate"":0.05521472392638},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148584246492157,""n"":52,""observed_rate"":0.173076923076923},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247483638115227,""n"":16,""observed_rate"":0.5625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346361082792282,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434419557452202,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560029625892639,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7124529005150447,0.8705208060202327,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical,121,113,person_id,19.0,0.15702479338842976,0.38167022993938626,0.1174843198780174,0.7652218782249742,0.4142877886981797,0.10961680047691234,0.38801756194415565,0.9496852781084131,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.044582823575656,""n"":77,""observed_rate"":0.077922077922078},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136243341224534,""n"":21,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241972002599921,""n"":14,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351812203725179,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462362423539162,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546439170837402,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6481325632563256,0.8618551617121043,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical-Surgical,627,593,person_id,63.0,0.10047846889952153,0.2711998563344848,0.07908519529510649,0.7974220421028931,0.3287493767481923,0.10177151468230415,0.19794344230432645,1.1196767958459992,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04687599341637,""n"":414,""observed_rate"":0.045893719806763},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.13916685100412,""n"":128,""observed_rate"":0.1171875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236115665237109,""n"":45,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342412707897333,""n"":26,""observed_rate"":0.423076923076923},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460301736990611,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.562729974587758,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.615940302610397,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7444899935408886,0.8456493800514915,1000.0,OK
target_cif,heart_rate,12,unit_type,Neurological,153,145,person_id,22.0,0.1437908496732026,0.3458301653626059,0.10376271841850714,0.7768910478834143,0.45732028658091295,0.12396555923205473,0.1764438280966616,0.9844044458076185,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048442116386824,""n"":92,""observed_rate"":0.054347826086957},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140538233107534,""n"":29,""observed_rate"":0.206896551724138},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235076184901926,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331671959161758,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444497758150101,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567624032497406,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.619355082511902,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6630166870789956,0.8757607389026744,1000.0,OK
target_cif,heart_rate,12,unit_type,Surgical,161,154,person_id,18.0,0.11180124223602485,0.31738749056824395,0.09121445477959049,0.7237762237762237,0.2976841545844403,0.11485603701913297,-0.2652561410958727,0.8682984895688387,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050100445512041,""n"":93,""observed_rate"":0.043010752688172},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137656410597265,""n"":40,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253776723617002,""n"":19,""observed_rate"":0.315789473684211},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35189059873422,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442580804228783,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.50796115398407,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.595548153471915,0.8539301185793243,1000.0,OK
target_cif,heart_rate,24,unit_type,Cardiac,193,190,person_id,44.0,0.22797927461139897,0.48304451397567094,0.1605605174211849,0.74908480780964,0.4096273217347678,0.1734212333857627,0.28352817057625185,0.919553909234347,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056043310568815,""n"":76,""observed_rate"":0.092105263157895},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140703163432832,""n"":49,""observed_rate"":0.204081632653061},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244935321018976,""n"":34,""observed_rate"":0.323529411764706},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346126413659046,""n"":19,""observed_rate"":0.473684210526316},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444771611028247,""n"":9,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.529880553483963,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.644940972328186,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6734345527556734,0.8190269820511756,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical,96,89,person_id,28.0,0.2916666666666667,0.588492959210214,0.19651743625762697,0.6896008403361344,0.5098924920561907,0.19066282130855447,0.3274746927671364,0.7686150819268062,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059038312931079,""n"":32,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146327738215526,""n"":30,""observed_rate"":0.3},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252532365918159,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355687701039844,""n"":9,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452030003070831,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.51143217086792,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650176763534546,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5646858135112042,0.7981774712015233,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical-Surgical,487,460,person_id,115.0,0.23613963039014374,0.49076868281051667,0.1608824423245044,0.7348293595137915,0.46375932059432445,0.18187396350704912,0.31276815381718337,0.9490530698359482,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060737209248074,""n"":178,""observed_rate"":0.089887640449438},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149076724608599,""n"":142,""observed_rate"":0.21830985915493},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243332412093878,""n"":80,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344803785168847,""n"":43,""observed_rate"":0.441860465116279},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443678636241842,""n"":27,""observed_rate"":0.518518518518518},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55033450656467,""n"":9,""observed_rate"":0.777777777777778},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650755087534587,""n"":6,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.731241047382355,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6845435605383039,0.7856761077514572,1000.0,OK
target_cif,heart_rate,24,unit_type,Neurological,126,118,person_id,32.0,0.25396825396825395,0.5010853250316811,0.16191710738911572,0.7393617021276596,0.5330750960357452,0.20244123628510843,0.24007025133785556,0.9103621902309557,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.055089940022873,""n"":38,""observed_rate"":0.105263157894737},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144322112388909,""n"":40,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241298733279109,""n"":16,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337355141341686,""n"":20,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438687294721603,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544383009274801,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638271590073903,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.723128437995911,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6295959595959596,0.8323729115706433,1000.0,OK
target_cif,heart_rate,24,unit_type,Surgical,127,124,person_id,33.0,0.25984251968503935,0.534534815391919,0.17657265291560187,0.716956802063185,0.452841277364193,0.20288757947603547,0.21195257707354836,0.8820912478778545,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063806871613187,""n"":31,""observed_rate"":0.096774193548387},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149309227243066,""n"":44,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247227662801743,""n"":25,""observed_rate"":0.36},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348759982983271,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444001868367195,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.563749328255653,""n"":4,""observed_rate"":0.25},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6026130470304064,0.8175012790496011,1000.0,OK
target_cif,heart_rate,48,unit_type,Cardiac,132,131,person_id,60.0,0.45454545454545453,0.7258231958851336,0.260264067388353,0.6935185185185185,0.603502778724525,0.26991432230693824,0.730448829228832,0.8005437567204441,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069262788357104,""n"":17,""observed_rate"":0.117647058823529},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142929446159138,""n"":36,""observed_rate"":0.361111111111111},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239066168092764,""n"":26,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333075622717539,""n"":21,""observed_rate"":0.523809523809524},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436887406640583,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545572280883789,""n"":10,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.665549516677856,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.779109954833984,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6022924423684856,0.788513951433965,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical,81,76,person_id,35.0,0.43209876543209874,0.7227294791181492,0.25534309680830874,0.6360248447204969,0.6213246060063757,0.2699556987226745,0.484830339442086,0.6750024281520571,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076580221002752,""n"":11,""observed_rate"":0.181818181818182},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146138074994087,""n"":20,""observed_rate"":0.35},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240403782753717,""n"":21,""observed_rate"":0.523809523809524},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347529124129902,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441718839936786,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533854484558105,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647969722747803,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755431950092316,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5094121682344881,0.7511797664141414,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical-Surgical,388,369,person_id,168.0,0.4329896907216495,0.6726789993375069,0.23737818596238952,0.727922077922078,0.6623353968937742,0.2695059036144737,0.8599464837824291,1.0020951427308462,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073949518936629,""n"":49,""observed_rate"":0.102040816326531},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142444333960784,""n"":116,""observed_rate"":0.344827586206897},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24689595363079,""n"":78,""observed_rate"":0.423076923076923},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346085244227969,""n"":63,""observed_rate"":0.53968253968254},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44478855990782,""n"":41,""observed_rate"":0.585365853658537},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542024427936191,""n"":21,""observed_rate"":0.619047619047619},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635148574908574,""n"":12,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750394514628819,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.866578221321106,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6800674884532826,0.7766633233054802,1000.0,OK
target_cif,heart_rate,48,unit_type,Neurological,104,97,person_id,46.0,0.4423076923076923,0.6342466711523657,0.2155708564506376,0.7563718140929535,0.7708870712111382,0.2916269605406202,0.8802853871903413,1.0715119808068003,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07045599585399,""n"":16,""observed_rate"":0.1875},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143356857895851,""n"":25,""observed_rate"":0.28},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237566923929585,""n"":18,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350482068128056,""n"":18,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447563484311104,""n"":12,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537177537168775,""n"":7,""observed_rate"":0.857142857142857},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659607986609141,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.758960465590159,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.823197364807129,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6534589951501176,0.8486111258700387,1000.0,OK
target_cif,heart_rate,48,unit_type,Surgical,96,95,person_id,47.0,0.4895833333333333,0.7547841663683089,0.2696250212356615,0.6604429005644811,0.6314060978556327,0.30153410253115,0.5890353165755304,0.6590000732027649,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069395903497934,""n"":8,""observed_rate"":0.5},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158737158846287,""n"":21,""observed_rate"":0.238095238095238},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250707230490187,""n"":23,""observed_rate"":0.434782608695652},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342461675405502,""n"":17,""observed_rate"":0.588235294117647},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451866570446226,""n"":18,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543214678764343,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63281090259552,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5487511906163379,0.766847738172268,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Cardiac,175,172,person_id,19.0,0.10857142857142857,0.30224496632192693,0.0861125147992831,0.7466261808367072,0.3658703062276483,0.09905092239379878,0.24587652199198123,1.0697973789907893,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048369371484626,""n"":110,""observed_rate"":0.054545454545455},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139648967507211,""n"":44,""observed_rate"":0.068181818181818},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238374948501587,""n"":15,""observed_rate"":0.533333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345408372581005,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455734133720398,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6096099355838226,0.8749981233948324,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical,78,75,person_id,10.0,0.1282051282051282,0.29568114653653355,0.0923254323587672,0.8852941176470588,0.564211391407683,0.09178103308360543,2.985714459581702,2.348579524363941,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043594649345007,""n"":46,""observed_rate"":0.021739130434783},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.130314419567585,""n"":25,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237067547937234,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.473300933837891,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7885,0.9619727387390831,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical-Surgical,534,512,person_id,53.0,0.09925093632958802,0.2722965840149594,0.0775376671689249,0.7796257796257796,0.3769964693388823,0.08912838116630015,0.7014128118814936,1.288298115085347,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049054680890007,""n"":376,""observed_rate"":0.045212765957447},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138615883886814,""n"":109,""observed_rate"":0.146788990825688},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244244900066406,""n"":32,""observed_rate"":0.28125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338239050828494,""n"":13,""observed_rate"":0.615384615384615},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456979930400848,""n"":4,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7087676536870086,0.846870259653092,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Neurological,149,141,person_id,9.0,0.06040268456375839,0.19639222890656807,0.050765839548674314,0.7984126984126985,0.4048686531142671,0.08799511336115177,0.6748957252905278,1.5826798418120942,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05159238884669,""n"":105,""observed_rate"":0.038095238095238},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14211708645929,""n"":33,""observed_rate"":0.060606060606061},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235253902418273,""n"":7,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339357472956181,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6504770527091955,0.9384265217743241,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Surgical,166,163,person_id,17.0,0.10240963855421686,0.27729531470606367,0.0831253672082346,0.8041847611527833,0.283816085095433,0.11112366969618628,0.2856003012546361,1.2266638692409455,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046968059352366,""n"":96,""observed_rate"":0.010416666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146559352901849,""n"":44,""observed_rate"":0.227272727272727},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238442464094413,""n"":19,""observed_rate"":0.157894736842105},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351630667845408,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436830629905065,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.593193233013153,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7189784937801579,0.8729764140521432,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Cardiac,163,161,person_id,32.0,0.19631901840490798,0.4479708969740167,0.13998171130076628,0.7082538167938931,0.43478042843557335,0.1809128787414245,0.10153520859854548,0.9923815518564352,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067685790173709,""n"":50,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148780193051387,""n"":58,""observed_rate"":0.120689655172414},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241369704748022,""n"":29,""observed_rate"":0.206896551724138},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345979562827519,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432195554176966,""n"":9,""observed_rate"":0.777777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549354404211044,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643354415893555,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5925042107622022,0.8103554954789833,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical,71,68,person_id,17.0,0.23943661971830985,0.4691061772383202,0.15199860266701837,0.8126361655773421,0.6504650796164564,0.16922027552106847,1.479171327349206,1.6994477902942182,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064991600438952,""n"":25,""observed_rate"":0.08},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148445169000249,""n"":19,""observed_rate"":0.052631578947368},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236580674585543,""n"":19,""observed_rate"":0.421052631578947},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.329583722352982,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.412514761090279,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.601410388946533,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6752905167748918,0.9365157173980704,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical-Surgical,486,468,person_id,100.0,0.205761316872428,0.44913337980769713,0.1430910237978549,0.7419689119170985,0.46389451789282476,0.1673445150700739,0.5308833189815607,1.171062313056828,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.063520939915248,""n"":159,""observed_rate"":0.069182389937107},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146234947514344,""n"":188,""observed_rate"":0.186170212765957},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243127114974059,""n"":77,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347307223933084,""n"":35,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439555178582668,""n"":20,""observed_rate"":0.65},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56814101934433,""n"":5,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.614542692899704,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6914520265186197,0.793998470334333,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Neurological,140,133,person_id,16.0,0.11428571428571428,0.33789824951642533,0.09836877540146219,0.6960685483870968,0.3467400923304914,0.1701014005446008,-0.4566796345343468,1.0316208145581234,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064398740053825,""n"":46,""observed_rate"":0.021739130434783},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154258116658004,""n"":53,""observed_rate"":0.169811320754717},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256989240050316,""n"":25,""observed_rate"":0.04},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33259219782693,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.424700252711773,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.525695443153381,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5671699479424123,0.8242558928202536,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Surgical,156,154,person_id,36.0,0.23076923076923078,0.4826519582286872,0.1620974609122419,0.7449074074074075,0.38560114318320127,0.197711772357042,0.27394168499669347,1.0409876015661383,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067902154847979,""n"":40,""observed_rate"":0.025},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142792022614567,""n"":54,""observed_rate"":0.185185185185185},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250858892140717,""n"":29,""observed_rate"":0.448275862068966},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34143832585086,""n"":23,""observed_rate"":0.347826086956522},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445715171098709,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556288301944733,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.602992564439774,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741054117679596,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6607959697036709,0.8189597229156584,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Cardiac,127,126,person_id,50.0,0.3937007874015748,0.6460685607797642,0.22313645653629052,0.6685714285714286,0.607710991330541,0.3099945327780378,0.24859555171627007,0.7867121097739468,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080974177457392,""n"":8,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148589143157005,""n"":30,""observed_rate"":0.266666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256294040275472,""n"":28,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340897624309246,""n"":26,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432385285695394,""n"":15,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537873248259226,""n"":12,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.623116354147593,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.772655099630356,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5665607978646486,0.7609516677324897,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical,59,56,person_id,23.0,0.3898305084745763,0.5980238752387804,0.2057241239614569,0.7560386473429952,0.6343516142006216,0.3044504474027682,0.6850240096702247,1.3312570494387903,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070267207920551,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150121538111797,""n"":13,""observed_rate"":0.076923076923077},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252778985283591,""n"":11,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343749862909317,""n"":15,""observed_rate"":0.533333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44742621978124,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547678351402283,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.780961096286774,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6188636363636363,0.8746964355660009,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical-Surgical,400,386,person_id,144.0,0.36,0.6039497607429212,0.2080581439445018,0.7058919270833334,0.5758394614282258,0.2857145892828703,0.35733242202721577,0.9630308147716411,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081661504947326,""n"":44,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147842365166833,""n"":93,""observed_rate"":0.225806451612903},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248669609574988,""n"":101,""observed_rate"":0.376237623762376},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344499863458402,""n"":66,""observed_rate"":0.318181818181818},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44054020502988,""n"":51,""observed_rate"":0.607843137254902},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550028692398753,""n"":28,""observed_rate"":0.535714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649783408641815,""n"":15,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737831503152847,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6475590869999588,0.7605962651761209,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Neurological,117,110,person_id,29.0,0.24786324786324787,0.49576090612752793,0.16519728148488638,0.7366771159874608,0.46115895783309846,0.28404083679247105,-0.0945317329012496,1.154791548364955,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071659361633162,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15022653862834,""n"":30,""observed_rate"":0.066666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255327529377407,""n"":27,""observed_rate"":0.296296296296296},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338938804049241,""n"":19,""observed_rate"":0.421052631578947},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447847830898622,""n"":17,""observed_rate"":0.352941176470588},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543859221041203,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642025485634804,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6354729405210174,0.8275968497232865,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Surgical,135,134,person_id,52.0,0.3851851851851852,0.6425391048346998,0.22767215655533454,0.6684430027803522,0.498090486963894,0.3262451785030188,0.10687575288024485,0.7446241049997754,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077471760766847,""n"":7,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141963167736928,""n"":18,""observed_rate"":0.055555555555556},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25070754871812,""n"":43,""observed_rate"":0.395348837209302},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350866498770537,""n"":27,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436841655108664,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.524268405778067,""n"":14,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642101180553436,""n"":5,""observed_rate"":0.2},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.717165350914001,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843895614147186,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5694601055972006,0.7540474555493082,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Cardiac,107,106,person_id,69.0,0.6448598130841121,0.7588927381945614,0.2745366650043323,0.5983981693363845,0.7300876491776638,0.4479686758507078,0.7093821191684357,0.38761272859506096,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.166524726897478,""n"":16,""observed_rate"":0.5625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25166578484433,""n"":14,""observed_rate"":0.571428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352625169924327,""n"":14,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446195464581251,""n"":16,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549009224772453,""n"":20,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641406923532486,""n"":16,""observed_rate"":0.6875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739354938268661,""n"":8,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837172369162242,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4865684591914569,0.7067632988732055,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Medical,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,unit_type,Medical-Surgical,335,325,person_id,193.0,0.5761194029850746,0.6864397745291139,0.24424586942237347,0.6938261694519449,0.7398743318230387,0.41737896224011234,0.6681059113164716,0.8111843741793793,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.090427005663514,""n"":4,""observed_rate"":0.25},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158076849990878,""n"":58,""observed_rate"":0.293103448275862},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254418371319771,""n"":50,""observed_rate"":0.48},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350303723531611,""n"":51,""observed_rate"":0.607843137254902},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454229662440858,""n"":53,""observed_rate"":0.622641509433962},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550071241679015,""n"":54,""observed_rate"":0.62962962962963},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651939409971237,""n"":30,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743208074569702,""n"":30,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.814586973190308,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6345135424329736,0.7519686611288537,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Neurological,98,91,person_id,47.0,0.47959183673469385,0.6173629307659791,0.21887159656806932,0.7309136420525657,0.6853362872382769,0.40626378881992126,0.346109628263088,0.9674140110935844,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079679153859615,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15907706739381,""n"":16,""observed_rate"":0.0625},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242700710892677,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350734738839997,""n"":18,""observed_rate"":0.722222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439386543300417,""n"":9,""observed_rate"":0.888888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539643828074137,""n"":15,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66382824977239,""n"":15,""observed_rate"":0.466666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.730906933546066,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846864700317383,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6241037611176634,0.8271035537410917,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Surgical,109,108,person_id,70.0,0.6422018348623854,0.7564112989046411,0.2766720288741976,0.5263736263736264,0.6447065225922364,0.47351069454479655,0.6127194817870643,0.19297644415339152,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154131046682596,""n"":10,""observed_rate"":0.4},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.230112100640933,""n"":3,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358743658119982,""n"":22,""observed_rate"":0.772727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449155333638191,""n"":30,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550833112315128,""n"":19,""observed_rate"":0.526315789473684},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65091040233771,""n"":12,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.73048582944003,""n"":11,""observed_rate"":0.636363636363636},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.850950181484222,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.3934169884169884,0.6390281306717579,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Cardiac,1762,1595,person_id,40.0,0.022701475595913734,0.1265423533687534,0.022341537893097337,0.794294425087108,0.1258059048020102,0.002244994697975546,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002244994697976,""n"":1762,""observed_rate"":0.022701475595914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7205106877713836,0.8608054928694259,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical,1137,993,person_id,37.0,0.032541776605101144,0.16282125648754758,0.03151435305635296,0.8280589680589681,0.3262534144990402,0.0027494162817211956,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002653509780942,""n"":1136,""observed_rate"":0.03169014084507},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.11169920116663,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7466290182492629,0.9049308503868528,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical-Surgical,6048,5140,person_id,172.0,0.028439153439153438,0.15306504709331284,0.02774735062145812,0.7913180537305872,0.2177627737117455,0.0024107023381542175,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00234215869504,""n"":6045,""observed_rate"":0.027956989247312},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140526143213113,""n"":3,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.752338283533868,0.8311654786713072,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Neurological,924,848,person_id,17.0,0.0183982683982684,0.10593800971837142,0.018198836650834552,0.80900188079642,0.10515977833426823,0.0017678494147624004,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001767849414762,""n"":924,""observed_rate"":0.018398268398268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6718138104049824,0.9192800274784653,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Surgical,1627,1471,person_id,28.0,0.017209588199139522,0.08888807798341372,0.016804209680070965,0.8706781023854194,0.26676930711042723,0.0018690371970666606,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.001869037197067,""n"":1627,""observed_rate"":0.01720958819914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7844330865066504,0.9453621914132747,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_4/seed_31/net_benefit.csv <==
threshold,n,prevalence,flagged,alerts_per_100,net_benefit_model,net_benefit_treat_all,net_benefit_treat_none,prediction_kind,endpoint,horizon_h
0.01,962,0.14864864864864866,962,100.0,0.14004914004914007,0.14004914004914007,0.0,target_cif,O2_arterial_saturation,6
0.02,962,0.14864864864864866,961,99.8960498960499,0.13129534558105987,0.1312741312741313,0.0,target_cif,O2_arterial_saturation,6
0.03,962,0.14864864864864866,943,98.02494802494803,0.12292903530016933,0.12231819448314295,0.0,target_cif,O2_arterial_saturation,6
0.04,962,0.14864864864864866,883,91.78794178794179,0.11659736659736661,0.11317567567567569,0.0,target_cif,O2_arterial_saturation,6
0.05,962,0.14864864864864866,808,83.99168399168398,0.1046066309224204,0.10384068278805123,0.0,target_cif,O2_arterial_saturation,6
0.06,962,0.14864864864864866,743,77.23492723492724,0.09556774450391473,0.0943070730304773,0.0,target_cif,O2_arterial_saturation,6
0.07,962,0.14864864864864866,670,69.64656964656965,0.08617798940379585,0.08456843940714909,0.0,target_cif,O2_arterial_saturation,6
0.08,962,0.14864864864864866,602,62.57796257796258,0.07552201030461901,0.0746180963572268,0.0,target_cif,O2_arterial_saturation,6
0.09,962,0.14864864864864866,543,56.444906444906444,0.0698293390601083,0.06444906444906447,0.0,target_cif,O2_arterial_saturation,6
0.1,962,0.14864864864864866,500,51.975051975051976,0.06699006699006699,0.05405405405405406,0.0,target_cif,O2_arterial_saturation,6
0.11,962,0.14864864864864866,465,48.33679833679834,0.06289565278329323,0.043425447919829954,0.0,target_cif,O2_arterial_saturation,6
0.12,962,0.14864864864864866,424,44.07484407484407,0.05920430920430921,0.032555282555282575,0.0,target_cif,O2_arterial_saturation,6
0.13,962,0.14864864864864866,398,41.37214137214137,0.05288312184863909,0.02143522833178005,0.0,target_cif,O2_arterial_saturation,6
0.14,962,0.14864864864864866,365,37.94178794178794,0.043393124788473625,0.010056568196103094,0.0,target_cif,O2_arterial_saturation,6
0.15,962,0.14864864864864866,336,34.92723492723493,0.03864497982145041,-0.0015898251192368873,0.0,target_cif,O2_arterial_saturation,6
0.16,962,0.14864864864864866,310,32.224532224532226,0.03514503514503514,-0.013513513513513514,0.0,target_cif,O2_arterial_saturation,6
0.17,962,0.14864864864864866,286,29.72972972972973,0.031786188412694434,-0.025724519700423304,0.0,target_cif,O2_arterial_saturation,6
0.18,962,0.14864864864864866,270,28.066528066528065,0.025860757568074648,-0.038233355306525996,0.0,target_cif,O2_arterial_saturation,6
0.19,962,0.14864864864864866,251,26.091476091476093,0.02093118759785427,-0.05105105105105101,0.0,target_cif,O2_arterial_saturation,6
0.2,962,0.14864864864864866,227,23.596673596673597,0.02027027027027027,-0.06418918918918917,0.0,target_cif,O2_arterial_saturation,6
0.21,962,0.14864864864864866,201,20.893970893970895,0.018145214347746,-0.07765993841943206,0.0,target_cif,O2_arterial_saturation,6
0.22,962,0.14864864864864866,190,19.75051975051975,0.017591556053094516,-0.09147609147609145,0.0,target_cif,O2_arterial_saturation,6
0.23,962,0.14864864864864866,180,18.71101871101871,0.01701001701001701,-0.10565110565110561,0.0,target_cif,O2_arterial_saturation,6
0.24,962,0.14864864864864866,164,17.04781704781705,0.020024072655651606,-0.12019914651493593,0.0,target_cif,O2_arterial_saturation,6
0.25,962,0.14864864864864866,154,16.008316008316008,0.01732501732501733,-0.13513513513513511,0.0,target_cif,O2_arterial_saturation,6
0.26,962,0.14864864864864866,147,15.28066528066528,0.015143001629488118,-0.15047479912344777,0.0,target_cif,O2_arterial_saturation,6
0.27,962,0.14864864864864866,138,14.345114345114345,0.0152934810469057,-0.1662347278785635,0.0,target_cif,O2_arterial_saturation,6
0.28,962,0.14864864864864866,125,12.993762993762994,0.017325017325017324,-0.18243243243243248,0.0,target_cif,O2_arterial_saturation,6
0.29,962,0.14864864864864866,110,11.434511434511435,0.013323182337266846,-0.19908641035401595,0.0,target_cif,O2_arterial_saturation,6
0.3,962,0.14864864864864866,99,10.29106029106029,0.013810513810513809,-0.2162162162162162,0.0,target_cif,O2_arterial_saturation,6
0.31,962,0.14864864864864866,93,9.667359667359667,0.009295248425683206,-0.2338425381903643,0.0,target_cif,O2_arterial_saturation,6
0.32,962,0.14864864864864866,89,9.251559251559252,0.008438302555949611,-0.25198728139904614,0.0,target_cif,O2_arterial_saturation,6
0.33,962,0.14864864864864866,82,8.523908523908524,0.009215874887516674,-0.27067365873336025,0.0,target_cif,O2_arterial_saturation,6
0.34,962,0.14864864864864866,78,8.108108108108109,0.008631008631008626,-0.28992628992629,0.0,target_cif,O2_arterial_saturation,6
0.35,962,0.14864864864864866,71,7.38045738045738,0.009835279066048298,-0.30977130977130973,0.0,target_cif,O2_arterial_saturation,6
0.36,962,0.14864864864864866,62,6.444906444906445,0.012474012474012475,-0.3302364864864864,0.0,target_cif,O2_arterial_saturation,6
0.37,962,0.14864864864864866,59,6.133056133056133,0.01018051018051018,-0.3513513513513513,0.0,target_cif,O2_arterial_saturation,6
0.38,962,0.14864864864864866,57,5.925155925155925,0.007276507276507277,-0.37314734088927637,0.0,target_cif,O2_arterial_saturation,6
0.39,962,0.14864864864864866,53,5.509355509355509,0.005674653215636823,-0.3956579530350022,0.0,target_cif,O2_arterial_saturation,6
0.4,962,0.14864864864864866,50,5.197505197505198,0.005197505197505194,-0.41891891891891897,0.0,target_cif,O2_arterial_saturation,6
0.41,962,0.14864864864864866,47,4.885654885654886,0.0048098946404031215,-0.4429683921209343,0.0,target_cif,O2_arterial_saturation,6
0.42,962,0.14864864864864866,45,4.6777546777546775,0.005555953831815903,-0.46784715750232975,0.0,target_cif,O2_arterial_saturation,6
0.43,962,0.14864864864864866,38,3.95010395010395,0.004851004851004852,-0.49359886201991454,0.0,target_cif,O2_arterial_saturation,6
0.44,962,0.14864864864864866,37,3.8461538461538463,0.005049005049005049,-0.5202702702702702,0.0,target_cif,O2_arterial_saturation,6
0.45,962,0.14864864864864866,35,3.638253638253638,0.004252504252504254,-0.5479115479115478,0.0,target_cif,O2_arterial_saturation,6
0.46,962,0.14864864864864866,31,3.2224532224532223,0.0071995071995072,-0.5765765765765766,0.0,target_cif,O2_arterial_saturation,6
0.47,962,0.14864864864864866,30,3.1185031185031185,0.005687835876515123,-0.6063233044365118,0.0,target_cif,O2_arterial_saturation,6
0.48,962,0.14864864864864866,26,2.7027027027027026,0.007036622421237806,-0.6372141372141371,0.0,target_cif,O2_arterial_saturation,6
0.49,962,0.14864864864864866,24,2.494802494802495,0.006603888956830135,-0.669316375198728,0.0,target_cif,O2_arterial_saturation,6
0.5,962,0.14864864864864866,21,2.182952182952183,0.005197505197505198,-0.7027027027027026,0.0,target_cif,O2_arterial_saturation,6
0.01,897,0.26198439241917504,897,100.0,0.254529689312298,0.254529689312298,0.0,target_cif,O2_arterial_saturation,12
0.02,897,0.26198439241917504,897,100.0,0.24692284940732145,0.24692284940732145,0.0,target_cif,O2_arterial_saturation,12
0.03,897,0.26198439241917504,897,100.0,0.2391591674424485,0.2391591674424485,0.0,target_cif,O2_arterial_saturation,12
0.04,897,0.26198439241917504,897,100.0,0.23123374210330733,0.23123374210330733,0.0,target_cif,O2_arterial_saturation,12
0.05,897,0.26198439241917504,897,100.0,0.22314146570439478,0.22314146570439478,0.0,target_cif,O2_arterial_saturation,12
0.06,897,0.26198439241917504,891,99.33110367892976,0.2153039683104438,0.21487701321188835,0.0,target_cif,O2_arterial_saturation,12
0.07,897,0.26198439241917504,884,98.55072463768116,0.20752568298150345,0.2064348305582527,0.0,target_cif,O2_arterial_saturation,12
0.08,897,0.26198439241917504,853,95.09476031215162,0.2020745480102758,0.1978091221947555,0.0,target_cif,O2_arterial_saturation,12
0.09,897,0.26198439241917504,835,93.08807134894091,0.1958298112144266,0.18899383782326928,0.0,target_cif,O2_arterial_saturation,12
0.1,897,0.26198439241917504,809,90.18952062430323,0.1908831908831909,0.17998265824352783,0.0,target_cif,O2_arterial_saturation,12
0.11,897,0.26198439241917504,775,86.39910813823857,0.1863264564778976,0.17076898024626408,0.0,target_cif,O2_arterial_saturation,12
0.12,897,0.26198439241917504,735,81.93979933110369,0.17583865409952365,0.1613459004763353,0.0,target_cif,O2_arterial_saturation,12
0.13,897,0.26198439241917504,698,77.8149386845039,0.16947936288266122,0.1517061981829598,0.0,target_cif,O2_arterial_saturation,12
0.14,897,0.26198439241917504,662,73.8015607580825,0.15986103549298697,0.1418423167664826,0.0,target_cif,O2_arterial_saturation,12
0.15,897,0.26198439241917504,626,69.78818283166109,0.1483375959079284,0.13174634402255886,0.0,target_cif,O2_arterial_saturation,12
0.16,897,0.26198439241917504,585,65.21739130434783,0.13988427031905293,0.12140999097520835,0.0,target_cif,O2_arterial_saturation,12
0.17,897,0.26198439241917504,564,62.876254180602004,0.13044821426172917,0.11082456917972894,0.0,target_cif,O2_arterial_saturation,12
0.18,897,0.26198439241917504,534,59.531772575250834,0.11947684694238248,0.09998096636484763,0.0,target_cif,O2_arterial_saturation,12
0.19,897,0.26198439241917504,508,56.633221850613154,0.11214335852017013,0.08886962027058648,0.0,target_cif,O2_arterial_saturation,12
0.2,897,0.26198439241917504,475,52.954292084726866,0.10312151616499443,0.0774804905239688,0.0,target_cif,O2_arterial_saturation,12
0.21,897,0.26198439241917504,447,49.83277591973244,0.1017879570438734,0.06580302837870261,0.0,target_cif,O2_arterial_saturation,12
0.22,897,0.26198439241917504,431,48.04905239687849,0.09887659720435639,0.05382614412714748,0.0,target_cif,O2_arterial_saturation,12
0.23,897,0.26198439241917504,408,45.48494983277592,0.09578826970131318,0.04153817197295459,0.0,target_cif,O2_arterial_saturation,12
0.24,897,0.26198439241917504,390,43.47826086956522,0.09446693657219973,0.02892683213049349,0.0,target_cif,O2_arterial_saturation,12
0.25,897,0.26198439241917504,368,41.02564102564103,0.08621330360460797,0.015979189892233403,0.0,target_cif,O2_arterial_saturation,12
0.26,897,0.26198439241917504,347,38.684503901895205,0.08102082015125493,0.0026816113772635264,0.0,target_cif,O2_arterial_saturation,12
0.27,897,0.26198439241917504,334,37.23522853957637,0.0745559780699745,-0.010980284357294479,0.0,target_cif,O2_arterial_saturation,12
0.28,897,0.26198439241917504,314,35.00557413600892,0.06515545645980428,-0.025021677195590286,0.0,target_cif,O2_arterial_saturation,12
0.29,897,0.26198439241917504,298,33.22185061315496,0.05900733273666525,-0.03945860222651404,0.0,target_cif,O2_arterial_saturation,12
0.3,897,0.26198439241917504,285,31.77257525083612,0.05653766523331741,-0.05430801082974995,0.0,target_cif,O2_arterial_saturation,12
0.31,897,0.26198439241917504,266,29.654403567447044,0.05095891296269367,-0.0695878370736594,0.0,target_cif,O2_arterial_saturation,12
0.32,897,0.26198439241917504,247,27.536231884057973,0.04747852318184799,-0.08531706997180144,0.0,target_cif,O2_arterial_saturation,12
0.33,897,0.26198439241917504,233,25.975473801560756,0.04510890364232349,-0.10151583221018656,0.0,target_cif,O2_arterial_saturation,12
0.34,897,0.26198439241917504,220,24.526198439241917,0.04256612952265125,-0.11820546603155302,0.0,target_cif,O2_arterial_saturation,12
0.35,897,0.26198439241917504,207,23.076923076923077,0.036960809536060374,-0.135408627047423,0.0,target_cif,O2_arterial_saturation,12
0.36,897,0.26198439241917504,195,21.73913043478261,0.02926421404682275,-0.15314938684503898,0.0,target_cif,O2_arterial_saturation,12
0.37,897,0.26198439241917504,186,20.735785953177256,0.028631593848985143,-0.17145334536638884,0.0,target_cif,O2_arterial_saturation,12
0.38,897,0.26198439241917504,174,19.39799331103679,0.02315963606286188,-0.1903477541626209,0.0,target_cif,O2_arterial_saturation,12
0.39,897,0.26198439241917504,163,18.171683389074694,0.02637205987170349,-0.20986165177184424,0.0,target_cif,O2_arterial_saturation,12
0.4,897,0.26198439241917504,157,17.50278706800446,0.02081010776662949,-0.23002601263470834,0.0,target_cif,O2_arterial_saturation,12
0.41,897,0.26198439241917504,147,16.387959866220736,0.022164276401564556,-0.2508739111539404,0.0,target_cif,O2_arterial_saturation,12
0.42,897,0.26198439241917504,136,15.16164994425864,0.02091262061277055,-0.2724407027255602,0.0,target_cif,O2_arterial_saturation,12
0.43,897,0.26198439241917504,126,14.046822742474916,0.01920632126581784,-0.29476422382600864,0.0,target_cif,O2_arterial_saturation,12
0.44,897,0.26198439241917504,122,13.600891861761427,0.014572384137601528,-0.31788501353718746,0.0,target_cif,O2_arterial_saturation,12
0.45,897,0.26198439241917504,115,12.820512820512821,0.012668490929360503,-0.34184655923786356,0.0,target_cif,O2_arterial_saturation,12
0.46,897,0.26198439241917504,103,11.482720178372352,0.011602460877823191,-0.3666955695941203,0.0,target_cif,O2_arterial_saturation,12
0.47,897,0.26198439241917504,94,10.479375696767,0.0038282745419742983,-0.39248227845438666,0.0,target_cif,O2_arterial_saturation,12
0.48,897,0.26198439241917504,86,9.587513935340022,0.007975302289683565,-0.4192607838092788,0.0,target_cif,O2_arterial_saturation,12
0.49,897,0.26198439241917504,80,8.918617614269788,0.00830655562113363,-0.4470894266290685,0.0,target_cif,O2_arterial_saturation,12
0.5,897,0.26198439241917504,73,8.138238573021182,0.012263099219620953,-0.4760312151616499,0.0,target_cif,O2_arterial_saturation,12
0.01,788,0.47588832487309646,788,100.0,0.4705942675485823,0.4705942675485823,0.0,target_cif,O2_arterial_saturation,24
0.02,788,0.47588832487309646,788,100.0,0.46519216823785353,0.46519216823785353,0.0,target_cif,O2_arterial_saturation,24
0.03,788,0.47588832487309646,788,100.0,0.4596786854361819,0.4596786854361819,0.0,target_cif,O2_arterial_saturation,24
0.04,788,0.47588832487309646,788,100.0,0.45405033840947545,0.45405033840947545,0.0,target_cif,O2_arterial_saturation,24
0.05,788,0.47588832487309646,788,100.0,0.4483034998664173,0.4483034998664173,0.0,target_cif,O2_arterial_saturation,24
0.06,788,0.47588832487309646,788,100.0,0.44243438816286856,0.44243438816286856,0.0,target_cif,O2_arterial_saturation,24
0.07,788,0.47588832487309646,788,100.0,0.4364390590033295,0.4364390590033295,0.0,target_cif,O2_arterial_saturation,24
0.08,788,0.47588832487309646,788,100.0,0.4303133966011918,0.43031339660119183,0.0,target_cif,O2_arterial_saturation,24
0.09,788,0.47588832487309646,788,100.0,0.42405310425614995,0.42405310425614995,0.0,target_cif,O2_arterial_saturation,24
0.1,788,0.47588832487309646,788,100.0,0.4176536943034405,0.4176536943034405,0.0,target_cif,O2_arterial_saturation,24
0.11,788,0.47588832487309646,787,99.8730964467005,0.41126732447384934,0.41111047738550166,0.0,target_cif,O2_arterial_saturation,24
0.12,788,0.47588832487309646,786,99.74619289340102,0.40476465159206276,0.40441855099215507,0.0,target_cif,O2_arterial_saturation,24
0.13,788,0.47588832487309646,783,99.36548223350253,0.39852091720637145,0.3975727872104557,0.0,target_cif,O2_arterial_saturation,24
0.14,788,0.47588832487309646,779,98.85786802030456,0.38947585881241886,0.39056781961987963,0.0,target_cif,O2_arterial_saturation,24
0.15,788,0.47588832487309646,777,98.60406091370558,0.3813825022394745,0.3833980292624664,0.0,target_cif,O2_arterial_saturation,24
0.16,788,0.47588832487309646,773,98.09644670050761,0.3751510756586899,0.3760575296108291,0.0,target_cif,O2_arterial_saturation,24
0.17,788,0.47588832487309646,761,96.57360406091371,0.3709711944223595,0.3685401504495138,0.0,target_cif,O2_arterial_saturation,24
0.18,788,0.47588832487309646,757,96.06598984771574,0.3632846353844249,0.36083942057694696,0.0,target_cif,O2_arterial_saturation,24
0.19,788,0.47588832487309646,743,94.28934010152284,0.35537695055461554,0.352948549226045,0.0,target_cif,O2_arterial_saturation,24
0.2,788,0.47588832487309646,726,92.13197969543147,0.350253807106599,0.3448604060913706,0.0,target_cif,O2_arterial_saturation,24
0.21,788,0.47588832487309646,711,90.22842639593908,0.34487245389706356,0.3365674998393626,0.0,target_cif,O2_arterial_saturation,24
0.22,788,0.47588832487309646,701,88.95939086294416,0.339678510998308,0.3280619549655083,0.0,target_cif,O2_arterial_saturation,24
0.23,788,0.47588832487309646,681,86.42131979695432,0.33187751334959453,0.31933548684817725,0.0,target_cif,O2_arterial_saturation,24
0.24,788,0.47588832487309646,661,83.88324873096447,0.3211995725353994,0.3103793748330217,0.0,target_cif,O2_arterial_saturation,24
0.25,788,0.47588832487309646,647,82.10659898477158,0.31514382402707275,0.30118443316412863,0.0,target_cif,O2_arterial_saturation,24
0.26,788,0.47588832487309646,624,79.18781725888324,0.3048429139799698,0.29174097955823847,0.0,target_cif,O2_arterial_saturation,24
0.27,788,0.47588832487309646,609,77.28426395939087,0.29304290383144427,0.28203880119602254,0.0,target_cif,O2_arterial_saturation,24
0.28,788,0.47588832487309646,591,75.0,0.2829244218838127,0.2720671178793006,0.0,target_cif,O2_arterial_saturation,24
0.29,788,0.47588832487309646,565,71.7005076142132,0.27909844855937654,0.2618145420747838,0.0,target_cif,O2_arterial_saturation,24
0.3,788,0.47588832487309646,548,69.54314720812182,0.2639593908629442,0.25126903553299496,0.0,target_cif,O2_arterial_saturation,24
0.31,788,0.47588832487309646,530,67.25888324873097,0.25877289781505186,0.2404178621349224,0.0,target_cif,O2_arterial_saturation,24
0.32,788,0.47588832487309646,510,64.72081218274111,0.2441027172290236,0.22924753657808303,0.0,target_cif,O2_arterial_saturation,24
0.33,788,0.47588832487309646,489,62.055837563451774,0.23037730131070533,0.21774376846730814,0.0,target_cif,O2_arterial_saturation,24
0.34,788,0.47588832487309646,476,60.40609137055838,0.22142747269650823,0.20589140132287342,0.0,target_cif,O2_arterial_saturation,24
0.35,788,0.47588832487309646,456,57.868020304568525,0.20773135493947678,0.19367434595861,0.0,target_cif,O2_arterial_saturation,24
0.36,788,0.47588832487309646,434,55.076142131979694,0.19979378172588833,0.18107550761421326,0.0,target_cif,O2_arterial_saturation,24
0.37,788,0.47588832487309646,417,52.91878172588832,0.1907783417935702,0.16807670614777215,0.0,target_cif,O2_arterial_saturation,24
0.38,788,0.47588832487309646,401,50.888324873096444,0.1813902079580809,0.1546585885049943,0.0,target_cif,O2_arterial_saturation,24
0.39,788,0.47588832487309646,379,48.09644670050761,0.17722809353415997,0.14080053257884667,0.0,target_cif,O2_arterial_saturation,24
0.4,788,0.47588832487309646,366,46.44670050761421,0.1725888324873096,0.12648054145516074,0.0,target_cif,O2_arterial_saturation,24
0.41,788,0.47588832487309646,339,43.02030456852792,0.15703776993891422,0.11167512690355347,0.0,target_cif,O2_arterial_saturation,24
0.42,788,0.47588832487309646,332,42.131979695431475,0.14782075967092595,0.09635918081568362,0.0,target_cif,O2_arterial_saturation,24
0.43,788,0.47588832487309646,323,40.98984771573604,0.14273310179000803,0.08050583311069565,0.0,target_cif,O2_arterial_saturation,24
0.44,788,0.47588832487309646,314,39.84771573604061,0.14013778100072516,0.06408629441624375,0.0,target_cif,O2_arterial_saturation,24
0.45,788,0.47588832487309646,305,38.70558375634518,0.13555606829718506,0.047069681587448176,0.0,target_cif,O2_arterial_saturation,24
0.46,788,0.47588832487309646,289,36.6751269035533,0.12469449144576049,0.02942282383906758,0.0,target_cif,O2_arterial_saturation,24
0.47,788,0.47588832487309646,282,35.786802030456855,0.11842735370175272,0.011110046930370765,0.0,target_cif,O2_arterial_saturation,24
0.48,788,0.47588832487309646,268,34.01015228426396,0.11802030456852794,-0.007907067551737479,0.0,target_cif,O2_arterial_saturation,24
0.49,788,0.47588832487309646,255,32.36040609137056,0.11209813874788495,-0.0276699512292225,0.0,target_cif,O2_arterial_saturation,24
0.5,788,0.47588832487309646,241,30.583756345177665,0.10532994923857869,-0.04822335025380703,0.0,target_cif,O2_arterial_saturation,24
0.01,701,0.6861626248216833,701,100.0,0.6829925503249327,0.6829925503249327,0.0,target_cif,O2_arterial_saturation,48
0.02,701,0.6861626248216833,701,100.0,0.6797577804302891,0.6797577804302891,0.0,target_cif,O2_arterial_saturation,48
0.03,701,0.6861626248216833,701,100.0,0.6764563142491581,0.6764563142491581,0.0,target_cif,O2_arterial_saturation,48
0.04,701,0.6861626248216833,701,100.0,0.6730860675225868,0.6730860675225868,0.0,target_cif,O2_arterial_saturation,48
0.05,701,0.6861626248216833,701,100.0,0.6696448682333509,0.6696448682333509,0.0,target_cif,O2_arterial_saturation,48
0.06,701,0.6861626248216833,701,100.0,0.6661304519379609,0.6661304519379609,0.0,target_cif,O2_arterial_saturation,48
0.07,701,0.6861626248216833,701,100.0,0.662540456797509,0.662540456797509,0.0,target_cif,O2_arterial_saturation,48
0.08,701,0.6861626248216833,701,100.0,0.6588724182844384,0.6588724182844384,0.0,target_cif,O2_arterial_saturation,48
0.09,701,0.6861626248216833,701,100.0,0.6551237635403113,0.6551237635403113,0.0,target_cif,O2_arterial_saturation,48
0.1,701,0.6861626248216833,701,100.0,0.6512918053574259,0.6512918053574259,0.0,target_cif,O2_arterial_saturation,48
0.11,701,0.6861626248216833,701,100.0,0.6473737357547004,0.6473737357547004,0.0,target_cif,O2_arterial_saturation,48
0.12,701,0.6861626248216833,701,100.0,0.6433666191155493,0.6433666191155493,0.0,target_cif,O2_arterial_saturation,48
0.13,701,0.6861626248216833,701,100.0,0.6392673848525096,0.6392673848525096,0.0,target_cif,O2_arterial_saturation,48
0.14,701,0.6861626248216833,701,100.0,0.6350728195600969,0.6350728195600969,0.0,target_cif,O2_arterial_saturation,48
0.15,701,0.6861626248216833,701,100.0,0.6307795586137451,0.6307795586137451,0.0,target_cif,O2_arterial_saturation,48
0.16,701,0.6861626248216833,701,100.0,0.6263840771686706,0.6263840771686706,0.0,target_cif,O2_arterial_saturation,48
0.17,701,0.6861626248216833,701,100.0,0.6218826805080522,0.6218826805080522,0.0,target_cif,O2_arterial_saturation,48
0.18,701,0.6861626248216833,701,100.0,0.6172714936849797,0.6172714936849797,0.0,target_cif,O2_arterial_saturation,48
0.19,701,0.6861626248216833,700,99.85734664764622,0.612881069371797,0.61254645039714,0.0,target_cif,O2_arterial_saturation,48
0.2,701,0.6861626248216833,700,99.85734664764622,0.6080599144079886,0.6077032810271041,0.0,target_cif,O2_arterial_saturation,48
0.21,701,0.6861626248216833,699,99.71469329529243,0.6016901713645967,0.6027374997742827,0.0,target_cif,O2_arterial_saturation,48
0.22,701,0.6861626248216833,699,99.71469329529243,0.5966202128826951,0.5976443907970299,0.0,target_cif,O2_arterial_saturation,48
0.23,701,0.6861626248216833,698,99.57203994293866,0.591844674583619,0.5924189932749134,0.0,target_cif,O2_arterial_saturation,48
0.24,701,0.6861626248216833,695,99.14407988587732,0.5860049553269765,0.5870560852916886,0.0,target_cif,O2_arterial_saturation,48
0.25,701,0.6861626248216833,694,99.00142653352354,0.5810746552543984,0.5815501664289111,0.0,target_cif,O2_arterial_saturation,48
0.26,701,0.6861626248216833,691,98.5734664764622,0.5731965917415276,0.5758954389482207,0.0,target_cif,O2_arterial_saturation,48
0.27,701,0.6861626248216833,688,98.14550641940086,0.5671740957145369,0.5700857874269635,0.0,target_cif,O2_arterial_saturation,48
0.28,701,0.6861626248216833,687,98.00285306704707,0.5599936598510065,0.5641147566967823,0.0,target_cif,O2_arterial_saturation,48
0.29,701,0.6861626248216833,684,97.57489300998573,0.5558256816218279,0.5579755279178639,0.0,target_cif,O2_arterial_saturation,48
0.3,701,0.6861626248216833,680,97.00427960057061,0.550234359078867,0.5516608926024047,0.0,target_cif,O2_arterial_saturation,48
0.31,701,0.6861626248216833,676,96.4336661911555,0.5425789245177696,0.5451632243792512,0.0,target_cif,O2_arterial_saturation,48
0.32,701,0.6861626248216833,669,95.43509272467902,0.5347822438533187,0.5384744482671814,0.0,target_cif,O2_arterial_saturation,48
0.33,701,0.6861626248216833,660,94.151212553495,0.524197841037324,0.5315860071965423,0.0,target_cif,O2_arterial_saturation,48
0.34,701,0.6861626248216833,653,93.15263908701854,0.5186962348160636,0.524488825487399,0.0,target_cif,O2_arterial_saturation,48
0.35,701,0.6861626248216833,642,91.58345221112697,0.509821134642818,0.5171732689564359,0.0,target_cif,O2_arterial_saturation,48
0.36,701,0.6861626248216833,635,90.5848787446505,0.5024072753209701,0.5096291012838802,0.0,target_cif,O2_arterial_saturation,48
0.37,701,0.6861626248216833,628,89.58630527817404,0.4905463849829042,0.5018454362248942,0.0,target_cif,O2_arterial_saturation,48
0.38,701,0.6861626248216833,619,88.30242510699001,0.4849753807924164,0.4938106851962634,0.0,target_cif,O2_arterial_saturation,48
0.39,701,0.6861626248216833,604,86.16262482168331,0.47108346390402467,0.48551249970767757,0.0,target_cif,O2_arterial_saturation,48
0.4,701,0.6861626248216833,587,83.73751783166904,0.4664764621968617,0.4769377080361389,0.0,target_cif,O2_arterial_saturation,48
0.41,701,0.6861626248216833,578,82.45363766048501,0.45460480185691143,0.4680722454604803,0.0,target_cif,O2_arterial_saturation,48
0.42,701,0.6861626248216833,566,80.74179743223966,0.4434059717644744,0.4589010772787644,0.0,target_cif,O2_arterial_saturation,48
0.43,701,0.6861626248216833,558,79.60057061340942,0.4331155992692144,0.4494081137222515,0.0,target_cif,O2_arterial_saturation,48
0.44,701,0.6861626248216833,551,78.60199714693296,0.4242918280008151,0.4395761157530059,0.0,target_cif,O2_arterial_saturation,48
0.45,701,0.6861626248216833,541,77.17546362339515,0.4112307093762158,0.4293865905848788,0.0,target_cif,O2_arterial_saturation,48
0.46,701,0.6861626248216833,532,75.89158345221112,0.4022824536376604,0.4188196755957099,0.0,target_cif,O2_arterial_saturation,48
0.47,701,0.6861626248216833,510,72.75320970042796,0.3830107932064705,0.40785400909751574,0.0,target_cif,O2_arterial_saturation,48
0.48,701,0.6861626248216833,497,70.89871611982882,0.37704378360583785,0.39646658619554487,0.0,target_cif,O2_arterial_saturation,48
0.49,701,0.6861626248216833,476,67.90299572039943,0.3685491314928254,0.3846325976895752,0.0,target_cif,O2_arterial_saturation,48
0.5,701,0.6861626248216833,462,65.9058487874465,0.35092724679029963,0.37232524964336666,0.0,target_cif,O2_arterial_saturation,48
0.01,352,0.17329545454545456,352,100.0,0.16494490358126723,0.16494490358126723,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.02,352,0.17329545454545456,352,100.0,0.1564239332096475,0.1564239332096475,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.03,352,0.17329545454545456,352,100.0,0.14772727272727273,0.14772727272727273,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.04,352,0.17329545454545456,345,98.01136363636364,0.1396780303030303,0.13884943181818182,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.05,352,0.17329545454545456,333,94.60227272727273,0.1326255980861244,0.12978468899521534,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.06,352,0.17329545454545456,319,90.625,0.12348887814313345,0.12052707930367507,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.07,352,0.17329545454545456,286,81.25,0.10990957966764417,0.11107038123167157,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.08,352,0.17329545454545456,259,73.57954545454545,0.10276679841897234,0.10140810276679843,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.09,352,0.17329545454545456,236,67.04545454545455,0.09915084915084915,0.09153346653346656,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.1,352,0.17329545454545456,218,61.93181818181818,0.07638888888888888,0.08143939393939395,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.11,352,0.17329545454545456,198,56.25,0.061350868232890696,0.07111848825331973,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.12,352,0.17329545454545456,184,52.27272727272727,0.061079545454545456,0.06056301652892565,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.13,352,0.17329545454545456,170,48.29545454545455,0.05845088819226749,0.04976489028213167,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.14,352,0.17329545454545456,163,46.30681818181818,0.05344873150105708,0.03871564482029599,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.15,352,0.17329545454545456,145,41.19318181818182,0.04762700534759359,0.027406417112299464,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.16,352,0.17329545454545456,134,38.06818181818182,0.0458603896103896,0.01582792207792208,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.17,352,0.17329545454545456,123,34.94318181818182,0.041381434830230004,0.003970427163198259,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.18,352,0.17329545454545456,116,32.95454545454545,0.03852549889135256,-0.008176274944567574,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.19,352,0.17329545454545456,108,30.681818181818183,0.036756453423120096,-0.0206228956228956,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.2,352,0.17329545454545456,101,28.693181818181817,0.03480113636363636,-0.033380681818181795,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.21,352,0.17329545454545456,95,26.988636363636363,0.028948504027617956,-0.04646144994246257,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.22,352,0.17329545454545456,89,25.28409090909091,0.027025058275058272,-0.05987762237762234,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.23,352,0.17329545454545456,79,22.443181818181817,0.021509740259740256,-0.07364226682408498,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.24,352,0.17329545454545456,75,21.306818181818183,0.014952153110047849,-0.08776913875598083,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.25,352,0.17329545454545456,71,20.170454545454547,0.012310606060606064,-0.10227272727272721,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.26,352,0.17329545454545456,68,19.318181818181817,0.01274570024570025,-0.11716830466830466,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.27,352,0.17329545454545456,64,18.181818181818183,0.010585305105853045,-0.1324719800747198,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.28,352,0.17329545454545456,60,17.045454545454547,0.008680555555555552,-0.1482007575757576,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.29,352,0.17329545454545456,53,15.056818181818182,0.002520806658130599,-0.16437259923175415,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.3,352,0.17329545454545456,51,14.488636363636363,-0.0012175324675324783,-0.18100649350649348,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.31,352,0.17329545454545456,48,13.636363636363637,0.0004940711462450495,-0.19812252964426877,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.32,352,0.17329545454545456,46,13.068181818181818,0.0011697860962566753,-0.21574197860962566,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.33,352,0.17329545454545456,41,11.647727272727273,0.0019928765264586104,-0.23388738127544104,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.34,352,0.17329545454545456,37,10.511363636363637,0.0018078512396694224,-0.2525826446280992,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.35,352,0.17329545454545456,34,9.659090909090908,0.00043706293706293614,-0.27185314685314677,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.36,352,0.17329545454545456,32,9.090909090909092,0.0021306818181818163,-0.2917258522727272,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.37,352,0.17329545454545456,29,8.238636363636363,0.0012175324675324645,-0.3122294372294372,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.38,352,0.17329545454545456,27,7.670454545454546,0.003390762463343109,-0.33339442815249265,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.39,352,0.17329545454545456,27,7.670454545454546,0.0021888971684053612,-0.35525335320417284,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.4,352,0.17329545454545456,25,7.1022727272727275,0.004734848484848481,-0.37784090909090906,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.41,352,0.17329545454545456,24,6.818181818181818,0.005585516178736524,-0.40119414483821236,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.42,352,0.17329545454545456,24,6.818181818181818,0.004506269592476492,-0.4253526645768023,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.43,352,0.17329545454545456,23,6.534090909090909,0.005532296650717708,-0.45035885167464096,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.44,352,0.17329545454545456,22,6.25,0.006696428571428572,-0.4762581168831168,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.45,352,0.17329545454545456,21,5.965909090909091,0.008006198347107439,-0.5030991735537189,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.46,352,0.17329545454545456,18,5.113636363636363,0.003787878787878788,-0.5309343434343433,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.47,352,0.17329545454545456,18,5.113636363636363,0.0028945111492281322,-0.5598198970840479,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.48,352,0.17329545454545456,16,4.545454545454546,0.001748251748251748,-0.5898164335664334,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.49,352,0.17329545454545456,13,3.6931818181818183,-0.0020610516934046336,-0.6209893048128341,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.5,352,0.17329545454545456,13,3.6931818181818183,-0.002840909090909092,-0.6534090909090908,0.0,target_cif,O2_pulseoxymetry_saturation,6
0.01,307,0.34201954397394135,307,100.0,0.3353732767413549,0.3353732767413549,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.02,307,0.34201954397394135,307,100.0,0.32859137140198097,0.32859137140198097,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.03,307,0.34201954397394135,307,100.0,0.32166963296282614,0.32166963296282614,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.04,307,0.34201954397394135,307,100.0,0.31460369163952223,0.31460369163952223,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.05,307,0.34201954397394135,307,100.0,0.30738899365678035,0.30738899365678035,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.06,307,0.34201954397394135,307,100.0,0.30002079146163974,0.30002079146163974,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.07,307,0.34201954397394135,307,100.0,0.29249413330531326,0.29249413330531326,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.08,307,0.34201954397394135,304,99.0228013029316,0.2856535901430392,0.28480385214558845,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.09,307,0.34201954397394135,301,98.0456026058632,0.2788774743172137,0.276944553817518,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.1,307,0.34201954397394135,296,96.41693811074919,0.2728917842924357,0.26891060441549036,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.11,307,0.34201954397394135,289,94.13680781758957,0.2642828386341177,0.2606961168246532,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.12,307,0.34201954397394135,282,91.85667752442997,0.2559964465501925,0.2522949363340243,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.13,307,0.34201954397394135,272,88.59934853420195,0.24575985622823765,0.24370062525740382,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.14,307,0.34201954397394135,264,85.99348534201954,0.2387697901674115,0.23490644648132714,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.15,307,0.34201954397394135,251,81.75895765472313,0.2312703583061889,0.2259053458516957,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.16,307,0.34201954397394135,234,76.2214983713355,0.21544904606793858,0.21668993330231112,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.17,307,0.34201954397394135,224,72.9641693811075,0.20768415682273067,0.20725246261920643,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.18,307,0.34201954397394135,214,69.70684039087948,0.20846905537459287,0.19758480972431872,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.19,307,0.34201954397394135,198,64.49511400651465,0.20259782040455224,0.18767844935054487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.2,307,0.34201954397394135,188,61.237785016286644,0.18892508143322478,0.17752442996742668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.21,307,0.34201954397394135,176,57.328990228013026,0.1650929781882654,0.1671133468024574,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.22,307,0.34201954397394135,170,55.37459283387622,0.15284389877223753,0.1564353127871043,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.23,307,0.34201954397394135,164,53.420195439739416,0.14078429713608864,0.14547992723888487,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.24,307,0.34201954397394135,155,50.4885993485342,0.13200754328818787,0.13423624207097545,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.25,307,0.34201954397394135,145,47.23127035830619,0.11617806731813247,0.12269272529858846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.26,307,0.34201954397394135,139,45.27687296416938,0.10942864688793028,0.11083722158640721,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.27,307,0.34201954397394135,134,43.648208469055376,0.11074918566775244,0.09865690955334427,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.28,307,0.34201954397394135,129,42.01954397394137,0.10803474484256242,0.08613825551936294,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.29,307,0.34201954397394135,123,40.06514657980456,0.1024452906363261,0.07326696334357935,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.3,307,0.34201954397394135,116,37.785016286644954,0.08934388087482549,0.06002791996277329,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.31,307,0.34201954397394135,108,35.17915309446254,0.08270783175187649,0.046405136194117846,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.32,307,0.34201954397394135,105,34.20195439739414,0.07376892124928146,0.032381682314619575,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.33,307,0.34201954397394135,103,33.55048859934853,0.06325052263114395,0.01793961787155418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.34,307,0.34201954397394135,95,30.944625407166125,0.0626789063271148,0.003059915112032241,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.35,307,0.34201954397394135,90,29.315960912052116,0.06264094211976949,-0.012277624655474828,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.36,307,0.34201954397394135,83,27.035830618892508,0.06677524429967427,-0.02809446254071668,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.37,307,0.34201954397394135,81,26.384364820846905,0.05702910914637299,-0.04441342226358519,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.38,307,0.34201954397394135,74,24.104234527687296,0.05190711358621414,-0.061258800042030104,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.39,307,0.34201954397394135,72,23.452768729641694,0.04229187803705879,-0.07865648528862079,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.4,307,0.34201954397394135,70,22.80130293159609,0.03800217155266014,-0.09663409337676448,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.41,307,0.34201954397394135,63,20.521172638436482,0.03406393198255399,-0.11522111190857387,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.42,307,0.34201954397394135,58,18.892508143322477,0.026058631921824116,-0.13444906211389418,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.43,307,0.34201954397394135,55,17.91530944625407,0.024858563346476945,-0.15435167723869936,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.44,307,0.34201954397394135,54,17.58957654723127,0.02466263378315496,-0.17496510004653337,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.45,307,0.34201954397394135,50,16.286644951140065,0.014806040864672784,-0.1963281018655612,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.46,307,0.34201954397394135,46,14.98371335504886,0.011099046929665818,-0.21848232597418277,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.47,307,0.34201954397394135,45,14.657980456026058,0.011369921947022313,-0.24147255853973332,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.48,307,0.34201954397394135,44,14.332247557003257,0.011776497118516666,-0.2653470308193436,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.49,307,0.34201954397394135,42,13.680781758957655,0.015456345404611369,-0.29015775691384044,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.5,307,0.34201954397394135,37,12.052117263843648,0.022801302931596094,-0.31596091205211735,0.0,target_cif,O2_pulseoxymetry_saturation,12
0.01,257,0.5836575875486382,257,100.0,0.5794521086349881,0.5794521086349881,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.02,257,0.5836575875486382,257,100.0,0.5751608036210594,0.5751608036210594,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.03,257,0.5836575875486382,257,100.0,0.5707810180913796,0.5707810180913796,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.04,257,0.5836575875486382,257,100.0,0.5663099870298314,0.5663099870298314,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.05,257,0.5836575875486382,257,100.0,0.5617448289985665,0.5617448289985665,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.06,257,0.5836575875486382,257,100.0,0.5570825399453597,0.5570825399453597,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.07,257,0.5836575875486382,257,100.0,0.5523199866114389,0.5523199866114389,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.08,257,0.5836575875486382,257,100.0,0.5474538995093893,0.5474538995093893,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.09,257,0.5836575875486382,257,100.0,0.542480865438064,0.542480865438064,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.1,257,0.5836575875486382,257,100.0,0.5373973194984869,0.5373973194984869,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.11,257,0.5836575875486382,257,100.0,0.5321995365715035,0.5321995365715035,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.12,257,0.5836575875486382,257,100.0,0.5268836222143616,0.5268836222143616,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.13,257,0.5836575875486382,257,100.0,0.5214455029294691,0.5214455029294691,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.14,257,0.5836575875486382,257,100.0,0.5158809157542305,0.5158809157542305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.15,257,0.5836575875486382,257,100.0,0.5101853971160449,0.5101853971160449,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.16,257,0.5836575875486382,256,99.61089494163424,0.5050954233833611,0.5043542708912359,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.17,257,0.5836575875486382,256,99.61089494163424,0.49917959776850596,0.4983826356007689,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.18,257,0.5836575875486382,256,99.61089494163424,0.49311948372402015,0.49226535066907096,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.19,257,0.5836575875486382,255,99.22178988326849,0.4878224528029976,0.4859970216649854,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.2,257,0.5836575875486382,251,97.66536964980544,0.4854085603112841,0.47957198443579774,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.21,257,0.5836575875486382,249,96.88715953307393,0.48125892725213026,0.47298428803625087,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.22,257,0.5836575875486382,249,96.88715953307393,0.475007482789584,0.4662276763444079,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.23,257,0.5836575875486382,245,95.3307392996109,0.4631360857041791,0.45929556824498463,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.24,257,0.5836575875486382,243,94.55252918287938,0.4540241654720458,0.45218103624820816,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.25,257,0.5836575875486382,239,92.99610894941634,0.4526588845654993,0.44487678339818426,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.26,257,0.5836575875486382,237,92.21789883268482,0.44894310653065517,0.43737511830897047,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.27,257,0.5836575875486382,230,89.49416342412451,0.4312136879697244,0.4296679281488194,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.28,257,0.5836575875486382,226,87.93774319066148,0.4254215304798963,0.4217466493731086,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.29,257,0.5836575875486382,217,84.43579766536965,0.41689044774483475,0.4136022359839974,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.3,257,0.5836575875486382,212,82.49027237354086,0.39688715953307396,0.40522512506948305,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.31,257,0.5836575875486382,204,79.37743190661479,0.3821124457226639,0.39660519934585237,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.32,257,0.5836575875486382,200,77.82101167315174,0.37766079194323643,0.38773174639505614,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.33,257,0.5836575875486382,195,75.87548638132296,0.35803472907834366,0.37859341425169873,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.34,257,0.5836575875486382,187,72.76264591439688,0.34441693196557005,0.36917816295248207,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.35,257,0.5836575875486382,182,70.8171206225681,0.33702484286141876,0.3594732116132895,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.36,257,0.5836575875486382,176,68.48249027237354,0.3321984435797665,0.3494649805447472,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.37,257,0.5836575875486382,167,64.98054474708171,0.3286393675498734,0.3391390278549812,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.38,257,0.5836575875486382,157,61.08949416342413,0.30337642776452867,0.3284799799171583,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.39,257,0.5836575875486382,150,58.36575875486381,0.28385532946354536,0.31747145499776747,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.4,257,0.5836575875486382,143,55.6420233463035,0.27107652399481197,0.30609597924773024,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.41,257,0.5836575875486382,141,54.86381322957198,0.2650530897579635,0.2943348941502343,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.42,257,0.5836575875486382,136,52.91828793774319,0.25412585536025767,0.2821682543942038,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.43,257,0.5836575875486382,133,51.750972762645915,0.23762714178442218,0.2695747149976109,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.44,257,0.5836575875486382,125,48.63813229571984,0.2292940522512507,0.2565314063368539,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.45,257,0.5836575875486382,122,47.47081712062257,0.22002122391227447,0.24301379554297853,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.46,257,0.5836575875486382,115,44.747081712062254,0.19527309410577895,0.22899553249747806,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.47,257,0.5836575875486382,111,43.190661478599225,0.1896336539167462,0.21444827839365693,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.48,257,0.5836575875486382,105,40.856031128404666,0.1765938341813828,0.19934151451661186,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.49,257,0.5836575875486382,101,39.29961089494164,0.16411078049897004,0.18364232852674156,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.5,257,0.5836575875486382,99,38.521400778210115,0.15953307392996108,0.16731517509727634,0.0,target_cif,O2_pulseoxymetry_saturation,24
0.01,227,0.8149779735682819,227,100.0,0.8131090642103858,0.8131090642103858,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.02,227,0.8149779735682819,227,100.0,0.8112020138451856,0.8112020138451856,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.03,227,0.8149779735682819,227,100.0,0.809255642853899,0.809255642853899,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.04,227,0.8149779735682819,227,100.0,0.8072687224669604,0.8072687224669604,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.05,227,0.8149779735682819,227,100.0,0.8052399721771389,0.8052399721771389,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.06,227,0.8149779735682819,227,100.0,0.803168056987534,0.803168056987534,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.07,227,0.8149779735682819,227,100.0,0.8010515844820236,0.8010515844820236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.08,227,0.8149779735682819,227,100.0,0.7988891017046543,0.7988891017046543,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.09,227,0.8149779735682819,227,100.0,0.7966790918332769,0.7966790918332769,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.1,227,0.8149779735682819,227,100.0,0.7944199706314243,0.7944199706314243,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.11,227,0.8149779735682819,227,100.0,0.7921100826609909,0.7921100826609909,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.12,227,0.8149779735682819,227,100.0,0.789747697236684,0.789747697236684,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.13,227,0.8149779735682819,227,100.0,0.7873310041014735,0.7873310041014735,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.14,227,0.8149779735682819,227,100.0,0.7848581088003278,0.7848581088003278,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.15,227,0.8149779735682819,227,100.0,0.7823270277273905,0.7823270277273905,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.16,227,0.8149779735682819,227,100.0,0.7797356828193832,0.7797356828193832,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.17,227,0.8149779735682819,227,100.0,0.7770818958653999,0.7770818958653999,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.18,227,0.8149779735682819,227,100.0,0.7743633824003439,0.7743633824003439,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.19,227,0.8149779735682819,227,100.0,0.7715777451460271,0.7715777451460271,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.2,227,0.8149779735682819,227,100.0,0.7687224669603524,0.7687224669603524,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.21,227,0.8149779735682819,227,100.0,0.7657949032509898,0.7657949032509898,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.22,227,0.8149779735682819,227,100.0,0.7627922738054896,0.7627922738054896,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.23,227,0.8149779735682819,227,100.0,0.7597116539847818,0.7597116539847818,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.24,227,0.8149779735682819,227,100.0,0.7565499652214236,0.7565499652214236,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.25,227,0.8149779735682819,227,100.0,0.7533039647577092,0.7533039647577092,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.26,227,0.8149779735682819,227,100.0,0.7499702345517324,0.7499702345517324,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.27,227,0.8149779735682819,227,100.0,0.7465451692716191,0.7465451692716191,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.28,227,0.8149779735682819,227,100.0,0.7430249632892805,0.7430249632892805,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.29,227,0.8149779735682819,227,100.0,0.739405596575045,0.739405596575045,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.3,227,0.8149779735682819,227,100.0,0.7356828193832599,0.7356828193832599,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.31,227,0.8149779735682819,227,100.0,0.7318521356062058,0.7318521356062058,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.32,227,0.8149779735682819,226,99.55947136563877,0.729981860585644,0.7279087846592381,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.33,227,0.8149779735682819,226,99.55947136563877,0.7260174896442896,0.7238477217437044,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.34,227,0.8149779735682819,225,99.11894273127753,0.724202376184755,0.7196635963155786,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.35,227,0.8149779735682819,225,99.11894273127753,0.7200948830904779,0.7153507285665877,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.36,227,0.8149779735682819,224,98.6784140969163,0.7183370044052864,0.7109030837004405,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.37,227,0.8149779735682819,224,98.6784140969163,0.7140759387455423,0.7063142437591777,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.38,227,0.8149779735682819,221,97.3568281938326,0.7106721614324285,0.7015773767230354,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.39,227,0.8149779735682819,219,96.47577092511013,0.704773597169062,0.696685202570954,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.4,227,0.8149779735682819,216,95.15418502202643,0.6872246696035241,0.6916299559471366,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.41,227,0.8149779735682819,212,93.3920704845815,0.6800567460613753,0.6864033450309863,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.42,227,0.8149779735682819,209,92.0704845814978,0.6776545647880905,0.6809965061522103,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.43,227,0.8149779735682819,209,92.0704845814978,0.6733905247700749,0.6753999536285649,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.44,227,0.8149779735682819,206,90.7488986784141,0.6714915040906231,0.6696035242290749,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.45,227,0.8149779735682819,206,90.7488986784141,0.6672006407689227,0.6635963155786945,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.46,227,0.8149779735682819,204,89.86784140969164,0.6539402838962309,0.6573666177190407,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.47,227,0.8149779735682819,202,88.98678414096916,0.6571357326905494,0.6509018369212867,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.48,227,0.8149779735682819,200,88.10572687224669,0.6438495425279567,0.6441884107082345,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.49,227,0.8149779735682819,197,86.78414096916299,0.634620367970977,0.6372117128789843,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.5,227,0.8149779735682819,194,85.46255506607929,0.6255506607929515,0.6299559471365639,0.0,target_cif,O2_pulseoxymetry_saturation,48
0.01,1449,0.06556245686680469,1266,87.37060041407868,0.057399390732724064,0.05612369380485322,0.0,target_cif,heart_rate,6
0.02,1449,0.06556245686680469,1049,72.39475500345065,0.05001338009323812,0.04649230292531091,0.0,target_cif,heart_rate,6
0.03,1449,0.06556245686680469,880,60.73153899240856,0.04524983458197263,0.03666232666680896,0.0,target_cif,heart_rate,6
0.04,1449,0.06556245686680469,748,51.62180814354728,0.04103404646882908,0.02662755923625488,0.0,target_cif,heart_rate,6
0.05,1449,0.06556245686680469,636,43.892339544513455,0.03937379681086775,0.016381533544004935,0.0,target_cif,heart_rate,6
0.06,1449,0.06556245686680469,549,37.88819875776397,0.036018971264114644,0.005917507305111376,0.0,target_cif,heart_rate,6
0.07,1449,0.06556245686680469,490,33.81642512077295,0.03242874210616146,-0.0047715517561240095,0.0,target_cif,heart_rate,6
0.08,1449,0.06556245686680469,435,30.020703933747413,0.027905302007381397,-0.015692981666516642,0.0,target_cif,heart_rate,6
0.09,1449,0.06556245686680469,396,27.32919254658385,0.024541366156272993,-0.026854443003511322,0.0,target_cif,heart_rate,6
0.1,1449,0.06556245686680469,360,24.84472049689441,0.023004370830457782,-0.03826393681466146,0.0,target_cif,heart_rate,6
0.11,1449,0.06556245686680469,327,22.56728778467909,0.02173525329363141,-0.04992982374516326,0.0,target_cif,heart_rate,6
0.12,1449,0.06556245686680469,300,20.70393374741201,0.020390237781542128,-0.06186084446954011,0.0,target_cif,heart_rate,6
0.13,1449,0.06556245686680469,274,18.909592822636302,0.019339536580915886,-0.07406614153240841,0.0,target_cif,heart_rate,6
0.14,1449,0.06556245686680469,261,18.012422360248447,0.016418700948529055,-0.08655528271301781,0.0,target_cif,heart_rate,6
0.15,1449,0.06556245686680469,242,16.701173222912352,0.01518288474810214,-0.0993382860390533,0.0,target_cif,heart_rate,6
0.16,1449,0.06556245686680469,223,15.38992408557626,0.01340826185546682,-0.11242564658713729,0.0,target_cif,heart_rate,6
0.17,1449,0.06556245686680469,198,13.664596273291925,0.01275495356165864,-0.12582836522071728,0.0,target_cif,heart_rate,6
0.18,1449,0.06556245686680469,187,12.90545203588682,0.012068878452759686,-0.13955797943072595,0.0,target_cif,heart_rate,6
0.19,1449,0.06556245686680469,174,12.008281573498964,0.01187707145839191,-0.15362659646073495,0.0,target_cif,heart_rate,6
0.2,1449,0.06556245686680469,159,10.973084886128364,0.011387163561076604,-0.16804692891649414,0.0,target_cif,heart_rate,6
0.21,1449,0.06556245686680469,150,10.351966873706004,0.008299045173013254,-0.18283233307999402,0.0,target_cif,heart_rate,6
0.22,1449,0.06556245686680469,142,9.799861973775018,0.005981136415919026,-0.19799685017076324,0.0,target_cif,heart_rate,6
0.23,1449,0.06556245686680469,125,8.62663906142167,0.003809165299848531,-0.21355525082233157,0.0,target_cif,heart_rate,6
0.24,1449,0.06556245686680469,115,7.936507936507937,0.0012712941774726712,-0.2295230830699938,0.0,target_cif,heart_rate,6
0.25,1449,0.06556245686680469,110,7.59144237405107,0.001380262249827468,-0.24591672417759375,0.0,target_cif,heart_rate,6
0.26,1449,0.06556245686680469,99,6.832298136645963,-0.002555350381437338,-0.26275343666648016,0.0,target_cif,heart_rate,6
0.27,1449,0.06556245686680469,93,6.418219461697722,-0.0019947625665314786,-0.2800514289495826,0.0,target_cif,heart_rate,6
0.28,1449,0.06556245686680469,84,5.797101449275362,-0.0014569434859289937,-0.2978299210183269,0.0,target_cif,heart_rate,6
0.29,1449,0.06556245686680469,75,5.175983436853002,-0.0007290117516694384,-0.3161092156805568,0.0,target_cif,heart_rate,6
0.3,1449,0.06556245686680469,67,4.623878536922015,0.0008873114463176582,-0.33491077590456475,0.0,target_cif,heart_rate,6
0.31,1449,0.06556245686680469,63,4.3478260869565215,0.00047008931697022256,-0.3542573088886889,0.0,target_cif,heart_rate,6
0.32,1449,0.06556245686680469,59,4.071773636991028,0.00012178784557301085,-0.3741728575488167,0.0,target_cif,heart_rate,6
0.33,1449,0.06556245686680469,55,3.795721187025535,-0.001184553423359394,-0.39468290019879904,0.0,target_cif,heart_rate,6
0.34,1449,0.06556245686680469,48,3.3126293995859215,-0.0013802622498274696,-0.41581445929272026,0.0,target_cif,heart_rate,6
0.35,1449,0.06556245686680469,46,3.1746031746031744,-0.0011679142113924703,-0.4375962202049158,0.0,target_cif,heart_rate,6
0.36,1449,0.06556245686680469,42,2.898550724637681,-0.00012939958592132587,-0.4600586611456177,0.0,target_cif,heart_rate,6
0.37,1449,0.06556245686680469,38,2.622498274672188,-0.0011611730038231082,-0.48323419544951635,0.0,target_cif,heart_rate,6
0.38,1449,0.06556245686680469,38,2.622498274672188,-0.001602885193348027,-0.507157327634186,0.0,target_cif,heart_rate,6
0.39,1449,0.06556245686680469,32,2.2084195997239475,-0.000543053999932118,-0.5318648248085168,0.0,target_cif,heart_rate,6
0.4,1449,0.06556245686680469,25,1.725327812284334,-8.673617379884035e-19,-0.5573959052219922,0.0,target_cif,heart_rate,6
0.41,1449,0.06556245686680469,22,1.518288474810214,-2.339427542080285e-05,-0.5837924459884664,0.0,target_cif,heart_rate,6
0.42,1449,0.06556245686680469,20,1.3802622498274673,-0.00047595249994050563,-0.6110992122986124,0.0,target_cif,heart_rate,6
0.43,1449,0.06556245686680469,19,1.311249137336094,-0.00020582858111462161,-0.6393641107599916,0.0,target_cif,heart_rate,6
0.44,1449,0.06556245686680469,18,1.2422360248447204,9.859016070196212e-05,-0.6686384698807059,0.0,target_cif,heart_rate,6
0.45,1449,0.06556245686680469,16,1.1042097998619738,0.001003827090783613,-0.698977351151264,0.0,target_cif,heart_rate,6
0.46,1449,0.06556245686680469,12,0.8281573498964804,0.0018914704905043066,-0.7304398946911024,0.0,target_cif,heart_rate,6
0.47,1449,0.06556245686680469,12,0.8281573498964804,0.0017709025092125996,-0.7630897040248966,0.0,target_cif,heart_rate,6
0.48,1449,0.06556245686680469,12,0.8281573498964804,0.001645697297871211,-0.7969952752561447,0.0,target_cif,heart_rate,6
0.49,1449,0.06556245686680469,9,0.6211180124223602,-0.0005548112964992758,-0.8322304767317553,0.0,target_cif,heart_rate,6
0.5,1449,0.06556245686680469,9,0.6211180124223602,-0.0006901311249137335,-0.8688750862663905,0.0,target_cif,heart_rate,6
0.01,1309,0.11764705882352941,1292,98.7012987012987,0.10886558480141367,0.10873440285204991,0.0,target_cif,heart_rate,12
0.02,1309,0.11764705882352941,1205,92.0550038197097,0.10126128373427293,0.09963985594237695,0.0,target_cif,heart_rate,12
0.03,1309,0.11764705882352941,1110,84.79755538579067,0.09505957959566207,0.09035779260157671,0.0,target_cif,heart_rate,12
0.04,1309,0.11764705882352941,1028,78.53323147440794,0.08664374840845429,0.08088235294117646,0.0,target_cif,heart_rate,12
0.05,1309,0.11764705882352941,936,71.50496562261269,0.07896747215632666,0.07120743034055727,0.0,target_cif,heart_rate,12
0.06,1309,0.11764705882352941,873,66.69213139801376,0.0744599580644637,0.061326658322903634,0.0,target_cif,heart_rate,12
0.07,1309,0.11764705882352941,799,61.03896103896104,0.06741582263403895,0.05123339658444022,0.0,target_cif,heart_rate,12
0.08,1309,0.11764705882352941,731,55.84415584415584,0.06520078387086059,0.040920716112531966,0.0,target_cif,heart_rate,12
0.09,1309,0.11764705882352941,670,51.18411000763942,0.061870902207036664,0.030381383322559796,0.0,target_cif,heart_rate,12
0.1,1309,0.11764705882352941,616,47.05882352941177,0.057210763093116034,0.0196078431372549,0.0,target_cif,heart_rate,12
0.11,1309,0.11764705882352941,573,43.77387318563789,0.0540510381885134,0.008592200925313945,0.0,target_cif,heart_rate,12
0.12,1309,0.11764705882352941,534,40.79449961802903,0.04594069032571707,-0.002673796791443833,0.0,target_cif,heart_rate,12
0.13,1309,0.11764705882352941,493,37.66233766233766,0.04119139818936978,-0.01419878296146046,0.0,target_cif,heart_rate,12
0.14,1309,0.11764705882352941,462,35.294117647058826,0.04025796365057652,-0.025991792065663488,0.0,target_cif,heart_rate,12
0.15,1309,0.11764705882352941,421,32.16195569136745,0.03851166134903159,-0.03806228373702422,0.0,target_cif,heart_rate,12
0.16,1309,0.11764705882352941,389,29.717341482047363,0.03525046382189238,-0.050420168067226906,0.0,target_cif,heart_rate,12
0.17,1309,0.11764705882352941,369,28.18945760122231,0.03338334238405109,-0.06307583274273568,0.0,target_cif,heart_rate,12
0.18,1309,0.11764705882352941,346,26.43239113827349,0.030483146695485297,-0.07604017216642753,0.0,target_cif,heart_rate,12
0.19,1309,0.11764705882352941,319,24.369747899159663,0.02866196983844043,-0.08932461873638342,0.0,target_cif,heart_rate,12
0.2,1309,0.11764705882352941,301,22.994652406417114,0.025592055003819704,-0.10294117647058823,0.0,target_cif,heart_rate,12
0.21,1309,0.11764705882352941,279,21.31398013750955,0.02553886917252516,-0.11690245718540579,0.0,target_cif,heart_rate,12
0.22,1309,0.11764705882352941,264,20.168067226890756,0.02342755283931755,-0.13122171945701355,0.0,target_cif,heart_rate,12
0.23,1309,0.11764705882352941,250,19.098548510313215,0.021330846388142033,-0.14591291061879294,0.0,target_cif,heart_rate,12
0.24,1309,0.11764705882352941,242,18.48739495798319,0.020023320332917857,-0.1609907120743034,0.0,target_cif,heart_rate,12
0.25,1309,0.11764705882352941,223,17.03590527119939,0.020626432391138275,-0.17647058823529407,0.0,target_cif,heart_rate,12
0.26,1309,0.11764705882352941,204,15.584415584415584,0.019573431338137222,-0.19236883942766295,0.0,target_cif,heart_rate,12
0.27,1309,0.11764705882352941,191,14.591291061879296,0.019286917755894382,-0.20870265914585015,0.0,target_cif,heart_rate,12
0.28,1309,0.11764705882352941,182,13.903743315508022,0.017018928783634667,-0.22549019607843143,0.0,target_cif,heart_rate,12
0.29,1309,0.11764705882352941,164,12.52864782276547,0.01338512357567867,-0.2427506213753107,0.0,target_cif,heart_rate,12
0.3,1309,0.11764705882352941,153,11.688311688311689,0.013205282112845135,-0.26050420168067234,0.0,target_cif,heart_rate,12
0.31,1309,0.11764705882352941,143,10.92436974789916,0.01070625878810022,-0.27877237851662406,0.0,target_cif,heart_rate,12
0.32,1309,0.11764705882352941,136,10.38961038961039,0.008403361344537813,-0.2975778546712803,0.0,target_cif,heart_rate,12
0.33,1309,0.11764705882352941,129,9.854851031321619,0.007331562204257541,-0.31694468832309053,0.0,target_cif,heart_rate,12
0.34,1309,0.11764705882352941,121,9.243697478991596,0.006782878440632446,-0.33689839572192526,0.0,target_cif,heart_rate,12
0.35,1309,0.11764705882352941,109,8.326967150496563,0.003349591584885705,-0.35746606334841624,0.0,target_cif,heart_rate,12
0.36,1309,0.11764705882352941,97,7.410236822001528,0.002482811306340718,-0.3786764705882353,0.0,target_cif,heart_rate,12
0.37,1309,0.11764705882352941,90,6.875477463712758,0.0032740368874822623,-0.4005602240896359,0.0,target_cif,heart_rate,12
0.38,1309,0.11764705882352941,84,6.4171122994652405,9.857315360161517e-05,-0.4231499051233396,0.0,target_cif,heart_rate,12
0.39,1309,0.11764705882352941,78,5.958747135217723,0.00197873486205212,-0.446480231436837,0.0,target_cif,heart_rate,12
0.4,1309,0.11764705882352941,73,5.576776165011459,0.0022918258212375787,-0.47058823529411764,0.0,target_cif,heart_rate,12
0.41,1309,0.11764705882352941,70,5.347593582887701,-0.000906371793709778,-0.49551345962113635,0.0,target_cif,heart_rate,12
0.42,1309,0.11764705882352941,61,4.660045836516424,0.0018176549616711925,-0.5212981744421905,0.0,target_cif,heart_rate,12
0.43,1309,0.11764705882352941,56,4.278074866310161,0.002573278115073782,-0.5479876160990711,0.0,target_cif,heart_rate,12
0.44,1309,0.11764705882352941,53,4.048892284186402,0.0022918258212375857,-0.5756302521008403,0.0,target_cif,heart_rate,12
0.45,1309,0.11764705882352941,51,3.896103896103896,0.002847419959719426,-0.60427807486631,0.0,target_cif,heart_rate,12
0.46,1309,0.11764705882352941,42,3.2085561497326203,0.0037914155561214365,-0.6339869281045751,0.0,target_cif,heart_rate,12
0.47,1309,0.11764705882352941,39,2.9793735676088615,0.0024071378122432537,-0.664816870144284,0.0,target_cif,heart_rate,12
0.48,1309,0.11764705882352941,34,2.5974025974025974,0.00246812011517894,-0.6968325791855202,0.0,target_cif,heart_rate,12
0.49,1309,0.11764705882352941,30,2.291825821237586,0.00194730298536527,-0.7301038062283736,0.0,target_cif,heart_rate,12
0.5,1309,0.11764705882352941,27,2.0626432391138274,0.0022918258212375857,-0.7647058823529411,0.0,target_cif,heart_rate,12
0.01,1029,0.24489795918367346,1029,100.0,0.2372706658420944,0.2372706658420944,0.0,target_cif,heart_rate,24
0.02,1029,0.24489795918367346,1027,99.80563654033041,0.22952737946490548,0.22948771345272803,0.0,target_cif,heart_rate,24
0.03,1029,0.24489795918367346,1016,98.73663751214772,0.22193501848456612,0.22154428781822005,0.0,target_cif,heart_rate,24
0.04,1029,0.24489795918367346,987,95.91836734693878,0.2151360544217687,0.21343537414965985,0.0,target_cif,heart_rate,24
0.05,1029,0.24489795918367346,958,93.10009718172984,0.2077643087310112,0.20515574650912996,0.0,target_cif,heart_rate,24
0.06,1029,0.24489795918367346,925,89.89310009718173,0.20108347290283896,0.19669995657837602,0.0,target_cif,heart_rate,24
0.07,1029,0.24489795918367346,894,86.88046647230321,0.19375738006416082,0.18806232170287468,0.0,target_cif,heart_rate,24
0.08,1029,0.24489795918367346,856,83.18756073858114,0.1875184856551316,0.17923691215616683,0.0,target_cif,heart_rate,24
0.09,1029,0.24489795918367346,816,79.30029154518951,0.18107839682183707,0.17021753756447633,0.0,target_cif,heart_rate,24
0.1,1029,0.24489795918367346,789,76.67638483965014,0.17395529640427598,0.16099773242630383,0.0,target_cif,heart_rate,24
0.11,1029,0.24489795918367346,760,73.85811467444121,0.1642262041253098,0.15157074065581289,0.0,target_cif,heart_rate,24
0.12,1029,0.24489795918367346,730,70.94266277939748,0.15504903260005304,0.14192949907235622,0.0,target_cif,heart_rate,24
0.13,1029,0.24489795918367346,698,67.83284742468416,0.14885560135384202,0.1320666197513488,0.0,target_cif,heart_rate,24
0.14,1029,0.24489795918367346,666,64.72303206997084,0.1432413496960246,0.12197437114380635,0.0,target_cif,heart_rate,24
0.15,1029,0.24489795918367346,633,61.51603498542274,0.13153832961756132,0.11164465786314526,0.0,target_cif,heart_rate,24
0.16,1029,0.24489795918367346,615,59.7667638483965,0.1279559442824749,0.1010689990281827,0.0,target_cif,heart_rate,24
0.17,1029,0.24489795918367346,578,56.17103984450923,0.11912372522158605,0.09023850504057043,0.0,target_cif,heart_rate,24
0.18,1029,0.24489795918367346,544,52.86686103012634,0.10794282869942404,0.07914385266301646,0.0,target_cif,heart_rate,24
0.19,1029,0.24489795918367346,521,50.63168124392614,0.09839350202161994,0.06777525825144876,0.0,target_cif,heart_rate,24
0.2,1029,0.24489795918367346,499,48.49368318756074,0.09378036929057337,0.056122448979591844,0.0,target_cif,heart_rate,24
0.21,1029,0.24489795918367346,480,46.647230320699705,0.08758657169920411,0.04417463187806772,0.0,target_cif,heart_rate,24
0.22,1029,0.24489795918367346,465,45.18950437317784,0.08310283820487901,0.03192046049188907,0.0,target_cif,heart_rate,24
0.23,1029,0.24489795918367346,443,43.05150631681244,0.07965115545290473,0.019347998939835687,0.0,target_cif,heart_rate,24
0.24,1029,0.24489795918367346,425,41.3022351797862,0.07672241829062453,0.006444683136412471,0.0,target_cif,heart_rate,24
0.25,1029,0.24489795918367346,407,39.55296404275996,0.07677356656948495,-0.006802721088435326,0.0,target_cif,heart_rate,24
0.26,1029,0.24489795918367346,380,36.929057337220605,0.07249231739027658,-0.020408163265306145,0.0,target_cif,heart_rate,24
0.27,1029,0.24489795918367346,363,35.27696793002915,0.07054328580747368,-0.03438635728263911,0.0,target_cif,heart_rate,24
0.28,1029,0.24489795918367346,352,34.207968901846456,0.06403196199114564,-0.0487528344671202,0.0,target_cif,heart_rate,24
0.29,1029,0.24489795918367346,324,31.486880466472304,0.06028004763273519,-0.06352400114975565,0.0,target_cif,heart_rate,24
0.3,1029,0.24489795918367346,308,29.931972789115648,0.05775371373039012,-0.07871720116618075,0.0,target_cif,heart_rate,24
0.31,1029,0.24489795918367346,297,28.862973760932945,0.05483021365896254,-0.09435078379177758,0.0,target_cif,heart_rate,24
0.32,1029,0.24489795918367346,282,27.40524781341108,0.051106156748413636,-0.11044417767106846,0.0,target_cif,heart_rate,24
0.33,1029,0.24489795918367346,273,26.53061224489796,0.049185559085041256,-0.12701797136765158,0.0,target_cif,heart_rate,24
0.34,1029,0.24489795918367346,260,25.267249757045676,0.046529434284536306,-0.14409400123685845,0.0,target_cif,heart_rate,24
0.35,1029,0.24489795918367346,249,24.198250728862973,0.04462884054720789,-0.16169544740973307,0.0,target_cif,heart_rate,24
0.36,1029,0.24489795918367346,236,22.93488824101069,0.04257774538386784,-0.17984693877551017,0.0,target_cif,heart_rate,24
0.37,1029,0.24489795918367346,217,21.08843537414966,0.03503169975473182,-0.19857466796242307,0.0,target_cif,heart_rate,24
0.38,1029,0.24489795918367346,207,20.11661807580175,0.03344932443023292,-0.21790651744568795,0.0,target_cif,heart_rate,24
0.39,1029,0.24489795918367346,192,18.658892128279884,0.03046089630231484,-0.23787219805955168,0.0,target_cif,heart_rate,24
0.4,1029,0.24489795918367346,183,17.784256559766764,0.028830579850988004,-0.2585034013605442,0.0,target_cif,heart_rate,24
0.41,1029,0.24489795918367346,173,16.812439261418852,0.024822519806954282,-0.27983396748529904,0.0,target_cif,heart_rate,24
0.42,1029,0.24489795918367346,158,15.354713313896987,0.024530009047954174,-0.30190007037297667,0.0,target_cif,heart_rate,24
0.43,1029,0.24489795918367346,150,14.577259475218659,0.021311782858506823,-0.32474042248478324,0.0,target_cif,heart_rate,24
0.44,1029,0.24489795918367346,142,13.79980563654033,0.018256282104678598,-0.3483965014577259,0.0,target_cif,heart_rate,24
0.45,1029,0.24489795918367346,133,12.92517006802721,0.01793444650587509,-0.37291280148422995,0.0,target_cif,heart_rate,24
0.46,1029,0.24489795918367346,126,12.244897959183673,0.01986826476622395,-0.39833711262282684,0.0,target_cif,heart_rate,24
0.47,1029,0.24489795918367346,113,10.981535471331389,0.019968095054733487,-0.4247208317289179,0.0,target_cif,heart_rate,24
0.48,1029,0.24489795918367346,106,10.301263362487852,0.015175300889586602,-0.4521193092621663,0.0,target_cif,heart_rate,24
0.49,1029,0.24489795918367346,95,9.232264334305151,0.016101678766744794,-0.4805922368947578,0.0,target_cif,heart_rate,24
0.5,1029,0.24489795918367346,86,8.35762876579203,0.01360544217687075,-0.510204081632653,0.0,target_cif,heart_rate,24
0.01,801,0.4444444444444444,801,100.0,0.4388327721661055,0.4388327721661055,0.0,target_cif,heart_rate,48
0.02,801,0.4444444444444444,801,100.0,0.4331065759637188,0.4331065759637188,0.0,target_cif,heart_rate,48
0.03,801,0.4444444444444444,801,100.0,0.427262313860252,0.427262313860252,0.0,target_cif,heart_rate,48
0.04,801,0.4444444444444444,801,100.0,0.4212962962962963,0.4212962962962963,0.0,target_cif,heart_rate,48
0.05,801,0.4444444444444444,801,100.0,0.4152046783625731,0.4152046783625731,0.0,target_cif,heart_rate,48
0.06,801,0.4444444444444444,800,99.87515605493134,0.4090631391611549,0.408983451536643,0.0,target_cif,heart_rate,48
0.07,801,0.4444444444444444,797,99.50062421972534,0.40300430912971685,0.40262843488649935,0.0,target_cif,heart_rate,48
0.08,801,0.4444444444444444,784,97.8776529338327,0.3979807848884546,0.3961352657004831,0.0,target_cif,heart_rate,48
0.09,801,0.4444444444444444,781,97.50312109862672,0.39196883017107736,0.38949938949938945,0.0,target_cif,heart_rate,48
0.1,801,0.4444444444444444,773,96.5043695380774,0.3852129282840893,0.38271604938271603,0.0,target_cif,heart_rate,48
0.11,801,0.4444444444444444,760,94.88139825218477,0.3736901906324959,0.3757802746566791,0.0,target_cif,heart_rate,48
0.12,801,0.4444444444444444,743,92.75905118601747,0.365792759051186,0.3686868686868687,0.0,target_cif,heart_rate,48
0.13,801,0.4444444444444444,726,90.6367041198502,0.35963666107021397,0.3614303959131545,0.0,target_cif,heart_rate,48
0.14,801,0.4444444444444444,714,89.13857677902622,0.3528147954591644,0.3540051679586563,0.0,target_cif,heart_rate,48
0.15,801,0.4444444444444444,698,87.14107365792759,0.3455974149959609,0.3464052287581699,0.0,target_cif,heart_rate,48
0.16,801,0.4444444444444444,677,84.51935081148564,0.33987277807502525,0.3386243386243386,0.0,target_cif,heart_rate,48
0.17,801,0.4444444444444444,663,82.77153558052434,0.3328520072800566,0.3306559571619812,0.0,target_cif,heart_rate,48
0.18,801,0.4444444444444444,642,80.1498127340824,0.3264821412259067,0.3224932249322493,0.0,target_cif,heart_rate,48
0.19,801,0.4444444444444444,623,77.77777777777777,0.32155792913179515,0.31412894375857336,0.0,target_cif,heart_rate,48
0.2,801,0.4444444444444444,607,75.78027465667915,0.3099250936329588,0.3055555555555555,0.0,target_cif,heart_rate,48
0.21,801,0.4444444444444444,588,73.40823970037454,0.29633843771235324,0.2967651195499297,0.0,target_cif,heart_rate,48
0.22,801,0.4444444444444444,578,72.15980024968789,0.2862447581548705,0.2877492877492877,0.0,target_cif,heart_rate,48
0.23,801,0.4444444444444444,564,70.4119850187266,0.2777048170306597,0.27849927849927847,0.0,target_cif,heart_rate,48
0.24,801,0.4444444444444444,546,68.16479400749064,0.26769170116301994,0.26900584795321636,0.0,target_cif,heart_rate,48
0.25,801,0.4444444444444444,530,66.16729088639201,0.25884311277569705,0.25925925925925924,0.0,target_cif,heart_rate,48
0.26,801,0.4444444444444444,517,64.54431960049938,0.24729223605628103,0.2492492492492492,0.0,target_cif,heart_rate,48
0.27,801,0.4444444444444444,506,63.17103620474407,0.2366562345013938,0.23896499238964988,0.0,target_cif,heart_rate,48
0.28,801,0.4444444444444444,485,60.54931335830212,0.22922735469551947,0.228395061728395,0.0,target_cif,heart_rate,48
0.29,801,0.4444444444444444,471,58.80149812734082,0.22051660776142498,0.217527386541471,0.0,target_cif,heart_rate,48
0.3,801,0.4444444444444444,451,56.30461922596754,0.2170501159265204,0.2063492063492063,0.0,target_cif,heart_rate,48
0.31,801,0.4444444444444444,437,54.55680399500624,0.21084152056306427,0.19484702093397738,0.0,target_cif,heart_rate,48
0.32,801,0.4444444444444444,418,52.184769038701624,0.20055812587207167,0.18300653594771238,0.0,target_cif,heart_rate,48
0.33,801,0.4444444444444444,403,50.31210986267166,0.19380624965062326,0.17081260364842443,0.0,target_cif,heart_rate,48
0.34,801,0.4444444444444444,394,49.188514357053684,0.18923315552529035,0.15824915824915814,0.0,target_cif,heart_rate,48
0.35,801,0.4444444444444444,380,47.44069912609238,0.17670219917410931,0.14529914529914528,0.0,target_cif,heart_rate,48
0.36,801,0.4444444444444444,365,45.56803995006242,0.16697877652933832,0.13194444444444442,0.0,target_cif,heart_rate,48
0.37,801,0.4444444444444444,352,43.94506866416979,0.15805639775677227,0.11816578483245144,0.0,target_cif,heart_rate,48
0.38,801,0.4444444444444444,344,42.94631710362047,0.15359832467480167,0.10394265232974909,0.0,target_cif,heart_rate,48
0.39,801,0.4444444444444444,334,41.69787765293383,0.14477804383864432,0.08925318761384327,0.0,target_cif,heart_rate,48
0.4,801,0.4444444444444444,323,40.324594257178525,0.13691219309196836,0.07407407407407401,0.0,target_cif,heart_rate,48
0.41,801,0.4444444444444444,312,38.951310861423224,0.13347722127002265,0.05838041431261776,0.0,target_cif,heart_rate,48
0.42,801,0.4444444444444444,291,36.329588014981276,0.12867536269318525,0.04214559386973182,0.0,target_cif,heart_rate,48
0.43,801,0.4444444444444444,277,34.581772784019975,0.12241277350680073,0.025341130604288498,0.0,target_cif,heart_rate,48
0.44,801,0.4444444444444444,270,33.70786516853933,0.11860174781523096,0.007936507936507908,0.0,target_cif,heart_rate,48
0.45,801,0.4444444444444444,261,32.58426966292135,0.11701282487799342,-0.01010101010101011,0.0,target_cif,heart_rate,48
0.46,801,0.4444444444444444,255,31.835205992509362,0.10565496832662874,-0.028806584362139953,0.0,target_cif,heart_rate,48
0.47,801,0.4444444444444444,246,30.711610486891384,0.09982804513226393,-0.04821802935010483,0.0,target_cif,heart_rate,48
0.48,801,0.4444444444444444,232,28.963795255930087,0.08796696437145876,-0.06837606837606836,0.0,target_cif,heart_rate,48
0.49,801,0.4444444444444444,213,26.591760299625467,0.07742772514748722,-0.08932461873638342,0.0,target_cif,heart_rate,48
0.5,801,0.4444444444444444,204,25.46816479400749,0.06991260923845194,-0.11111111111111116,0.0,target_cif,heart_rate,48
0.01,1102,0.09800362976406533,1096,99.45553539019964,0.08894755174247007,0.0888925553172377,0.0,target_cif,respiratory_rate,6
0.02,1102,0.09800362976406533,1001,90.83484573502723,0.08146598022148968,0.07959554057557687,0.0,target_cif,respiratory_rate,6
0.03,1102,0.09800362976406533,885,80.30852994555354,0.07245495537635416,0.07010683480831478,0.0,target_cif,respiratory_rate,6
0.04,1102,0.09800362976406533,782,70.96188747731398,0.06684815486993345,0.060420447670901385,0.0,target_cif,respiratory_rate,6
0.05,1102,0.09800362976406533,696,63.1578947368421,0.06036870761295253,0.050530136593752974,0.0,target_cif,respiratory_rate,6
0.06,1102,0.09800362976406533,613,55.62613430127042,0.05137660732903425,0.04042939336602695,0.0,target_cif,respiratory_rate,6
0.07,1102,0.09800362976406533,532,48.275862068965516,0.04660148703237515,0.03011142985383368,0.0,target_cif,respiratory_rate,6
0.08,1102,0.09800362976406533,458,41.560798548094375,0.044740787500986354,0.01956916278702754,0.0,target_cif,respiratory_rate,6
0.09,1102,0.09800362976406533,402,36.47912885662432,0.043696775094234266,0.008795197542928943,0.0,target_cif,respiratory_rate,6
0.1,1102,0.09800362976406533,346,31.397459165154267,0.03670094777172817,-0.0022181891510385243,0.0,target_cif,respiratory_rate,6
0.11,1102,0.09800362976406533,301,27.313974591651544,0.03353453373845307,-0.013479067680825477,0.0,target_cif,respiratory_rate,6
0.12,1102,0.09800362976406533,275,24.954627949183305,0.029904306220095697,-0.02499587526810758,0.0,target_cif,respiratory_rate,6
0.13,1102,0.09800362976406533,245,22.23230490018149,0.02727538227256607,-0.03677743705279847,0.0,target_cif,respiratory_rate,6
0.14,1102,0.09800362976406533,209,18.96551724137931,0.027159920651669264,-0.04883298864643566,0.0,target_cif,respiratory_rate,6
0.15,1102,0.09800362976406533,181,16.424682395644282,0.025461727340664028,-0.06117220027757021,0.0,target_cif,respiratory_rate,6
0.16,1102,0.09800362976406533,155,14.065335753176043,0.02506265664160401,-0.07380520266182701,0.0,target_cif,respiratory_rate,6
0.17,1102,0.09800362976406533,145,13.157894736842104,0.023342006865939256,-0.08674261474208998,0.0,target_cif,respiratory_rate,6
0.18,1102,0.09800362976406533,126,11.433756805807622,0.022486831038909305,-0.0999955734584569,0.0,target_cif,respiratory_rate,6
0.19,1102,0.09800362976406533,111,10.072595281306715,0.021184826689968857,-0.11357576572337612,0.0,target_cif,respiratory_rate,6
0.2,1102,0.09800362976406533,99,8.98366606170599,0.01837568058076225,-0.12749546279491836,0.0,target_cif,respiratory_rate,6
0.21,1102,0.09800362976406533,87,7.894736842105263,0.01577109513198098,-0.1417675572606768,0.0,target_cif,respiratory_rate,6
0.22,1102,0.09800362976406533,78,7.078039927404719,0.012611103355204989,-0.1564056028665829,0.0,target_cif,respiratory_rate,6
0.23,1102,0.09800362976406533,71,6.442831215970962,0.012574539797770288,-0.1714238574492658,0.0,target_cif,respiratory_rate,6
0.24,1102,0.09800362976406533,65,5.898366606170599,0.013611615245009074,-0.18683732925780877,0.0,target_cif,respiratory_rate,6
0.25,1102,0.09800362976406533,59,5.353901996370236,0.013611615245009076,-0.20266182698124618,0.0,target_cif,respiratory_rate,6
0.26,1102,0.09800362976406533,55,4.99092558983666,0.011894834943836757,-0.21891401383234416,0.0,target_cif,respiratory_rate,6
0.27,1102,0.09800362976406533,47,4.26497277676951,0.011572980632971184,-0.23561146607662287,0.0,target_cif,respiratory_rate,6
0.28,1102,0.09800362976406533,41,3.720508166969147,0.011998386771526514,-0.2527727364387982,0.0,target_cif,respiratory_rate,6
0.29,1102,0.09800362976406533,35,3.176043557168784,0.01003297461721326,-0.27041742286751363,0.0,target_cif,respiratory_rate,6
0.3,1102,0.09800362976406533,34,3.0852994555353903,0.010111485610578168,-0.28856624319419244,0.0,target_cif,respiratory_rate,6
0.31,1102,0.09800362976406533,27,2.4500907441016335,0.008719324548252189,-0.30724111628396333,0.0,target_cif,respiratory_rate,6
0.32,1102,0.09800362976406533,24,2.1778584392014517,0.00843386356357425,-0.3264652503469628,0.0,target_cif,respiratory_rate,6
0.33,1102,0.09800362976406533,22,1.9963702359346642,0.007774196169786278,-0.3462632391581115,0.0,target_cif,respiratory_rate,6
0.34,1102,0.09800362976406533,18,1.633393829401089,0.0067095638783479065,-0.36666116702414353,0.0,target_cif,respiratory_rate,6
0.35,1102,0.09800362976406533,16,1.4519056261343013,0.007538740751081949,-0.38768672343989946,0.0,target_cif,respiratory_rate,6
0.36,1102,0.09800362976406533,16,1.4519056261343013,0.0074296733212341195,-0.4093693284936479,0.0,target_cif,respiratory_rate,6
0.37,1102,0.09800362976406533,15,1.3611615245009074,0.007850084982571372,-0.4317402702157694,0.0,target_cif,respiratory_rate,6
0.38,1102,0.09800362976406533,13,1.1796733212341197,0.007405889584918916,-0.4548328552192495,0.0,target_cif,respiratory_rate,6
0.39,1102,0.09800362976406533,12,1.0889292196007259,0.006426467525512481,-0.47868257415726995,0.0,target_cif,respiratory_rate,6
0.4,1102,0.09800362976406533,11,0.9981851179673321,0.0054446460980036296,-0.5033272837265579,0.0,target_cif,respiratory_rate,6
0.41,1102,0.09800362976406533,10,0.9074410163339383,0.004460303300624443,-0.5288074071795502,0.0,target_cif,respiratory_rate,6
0.42,1102,0.09800362976406533,9,0.8166969147005445,0.003473308717691971,-0.5551661555791977,0.0,target_cif,respiratory_rate,6
0.43,1102,0.09800362976406533,9,0.8166969147005445,0.003390963797879454,-0.5824497723437451,0.0,target_cif,respiratory_rate,6
0.44,1102,0.09800362976406533,7,0.6352087114337568,0.0014907959554057559,-0.6107078039927405,0.0,target_cif,respiratory_rate,6
0.45,1102,0.09800362976406533,7,0.6352087114337568,0.0014024088434251773,-0.6399934004289721,0.0,target_cif,respiratory_rate,6
0.46,1102,0.09800362976406533,4,0.3629764065335753,0.00026887141224709275,-0.6703636485850643,0.0,target_cif,respiratory_rate,6
0.47,1102,0.09800362976406533,4,0.3629764065335753,0.00020545834332089184,-0.7018799438413862,0.0,target_cif,respiratory_rate,6
0.48,1102,0.09800362976406533,4,0.3629764065335753,0.00013960631020522134,-0.7346084042998744,0.0,target_cif,respiratory_rate,6
0.49,1102,0.09800362976406533,2,0.18148820326678766,3.558592220917413e-05,-0.7686203337959503,0.0,target_cif,respiratory_rate,6
0.5,1102,0.09800362976406533,2,0.18148820326678766,0.0,-0.8039927404718694,0.0,target_cif,respiratory_rate,6
0.01,1016,0.19783464566929135,1016,100.0,0.18973196532251652,0.18973196532251652,0.0,target_cif,respiratory_rate,12
0.02,1016,0.19783464566929135,1012,99.60629921259843,0.18154427125180783,0.1814639241523381,0.0,target_cif,respiratory_rate,12
0.03,1016,0.19783464566929135,987,97.14566929133858,0.17390819059988635,0.17302540790648593,0.0,target_cif,respiratory_rate,12
0.04,1016,0.19783464566929135,940,92.51968503937007,0.16342683727034119,0.16441108923884515,0.0,target_cif,respiratory_rate,12
0.05,1016,0.19783464566929135,895,88.09055118110236,0.15670327393286365,0.15561541649399088,0.0,target_cif,respiratory_rate,12
0.06,1016,0.19783464566929135,840,82.67716535433071,0.14721896465069526,0.14663260177584186,0.0,target_cif,respiratory_rate,12
0.07,1016,0.19783464566929135,786,77.36220472440945,0.13650410634154603,0.13745660824654982,0.0,target_cif,respiratory_rate,12
0.08,1016,0.19783464566929135,734,72.24409448818898,0.12868024649092774,0.1280811365970558,0.0,target_cif,respiratory_rate,12
0.09,1016,0.19783464566929135,696,68.50393700787401,0.12044648265120707,0.11849961062559489,0.0,target_cif,respiratory_rate,12
0.1,1016,0.19783464566929135,654,64.37007874015748,0.11657917760279965,0.10870516185476815,0.0,target_cif,respiratory_rate,12
0.11,1016,0.19783464566929135,623,61.318897637795274,0.1088980801557109,0.09869061311156331,0.0,target_cif,respiratory_rate,12
0.12,1016,0.19783464566929135,585,57.57874015748032,0.10379384395132427,0.08844846098783109,0.0,target_cif,respiratory_rate,12
0.13,1016,0.19783464566929135,539,53.05118110236221,0.09834600416327269,0.07797085709113946,0.0,target_cif,respiratory_rate,12
0.14,1016,0.19783464566929135,500,49.21259842519685,0.08926936458524079,0.06724958798754807,0.0,target_cif,respiratory_rate,12
0.15,1016,0.19783464566929135,463,45.57086614173228,0.08400880037054193,0.05627605372857805,0.0,target_cif,respiratory_rate,12
0.16,1016,0.19783464566929135,417,41.04330708661417,0.07414698162729658,0.04504124484439445,0.0,target_cif,respiratory_rate,12
0.17,1016,0.19783464566929135,380,37.40157480314961,0.07162508300920216,0.03353571767384497,0.0,target_cif,respiratory_rate,12
0.18,1016,0.19783464566929135,348,34.25196850393701,0.06284808911081236,0.021749567889379706,0.0,target_cif,respiratory_rate,12
0.19,1016,0.19783464566929135,323,31.791338582677167,0.06152182366093128,0.009672402060853513,0.0,target_cif,respiratory_rate,12
0.2,1016,0.19783464566929135,292,28.74015748031496,0.05487204724409449,-0.002706692913385822,0.0,target_cif,respiratory_rate,12
0.21,1016,0.19783464566929135,269,26.476377952755904,0.054208611581780135,-0.015399182697099556,0.0,target_cif,respiratory_rate,12
0.22,1016,0.19783464566929135,242,23.818897637795274,0.05017161316373916,-0.028417120936805956,0.0,target_cif,respiratory_rate,12
0.23,1016,0.19783464566929135,227,22.34251968503937,0.04830504141527763,-0.041773187442478765,0.0,target_cif,respiratory_rate,12
0.24,1016,0.19783464566929135,210,20.669291338582678,0.04092416079569001,-0.05548072938251139,0.0,target_cif,respiratory_rate,12
0.25,1016,0.19783464566929135,181,17.81496062992126,0.04297900262467192,-0.0695538057742782,0.0,target_cif,respiratory_rate,12
0.26,1016,0.19783464566929135,164,16.141732283464567,0.04038093211321558,-0.08400723558203874,0.0,target_cif,respiratory_rate,12
0.27,1016,0.19783464566929135,153,15.059055118110237,0.038682450652572545,-0.09885664976809408,0.0,target_cif,respiratory_rate,12
0.28,1016,0.19783464566929135,138,13.582677165354331,0.031933508311461065,-0.11411854768153987,0.0,target_cif,respiratory_rate,12
0.29,1016,0.19783464566929135,129,12.696850393700787,0.03131584784296329,-0.12981035821226575,0.0,target_cif,respiratory_rate,12
0.3,1016,0.19783464566929135,121,11.909448818897637,0.029105736782902132,-0.1459505061867267,0.0,target_cif,respiratory_rate,12
0.31,1016,0.19783464566929135,110,10.826771653543307,0.02838639735250485,-0.162558484537259,0.0,target_cif,respiratory_rate,12
0.32,1016,0.19783464566929135,103,10.137795275590552,0.027559055118110232,-0.1796549328392775,0.0,target_cif,respiratory_rate,12
0.33,1016,0.19783464566929135,94,9.251968503937007,0.024944176754025143,-0.1972617228816548,0.0,target_cif,respiratory_rate,12
0.34,1016,0.19783464566929135,87,8.562992125984252,0.02150441422094965,-0.21540205201622534,0.0,target_cif,respiratory_rate,12
0.35,1016,0.19783464566929135,80,7.874015748031496,0.01968503937007874,-0.23410054512416714,0.0,target_cif,respiratory_rate,12
0.36,1016,0.19783464566929135,73,7.18503937007874,0.016486220472440943,-0.2533833661417323,0.0,target_cif,respiratory_rate,12
0.37,1016,0.19783464566929135,67,6.594488188976378,0.015951131108611426,-0.2732783402074741,0.0,target_cif,respiratory_rate,12
0.38,1016,0.19783464566929135,60,5.905511811023622,0.016192532385064767,-0.2938150876301753,0.0,target_cif,respiratory_rate,12
0.39,1016,0.19783464566929135,51,5.019685039370079,0.013085710597650702,-0.31502517103394867,0.0,target_cif,respiratory_rate,12
0.4,1016,0.19783464566929135,47,4.625984251968504,0.01181102362204724,-0.3369422572178479,0.0,target_cif,respiratory_rate,12
0.41,1016,0.19783464566929135,43,4.232283464566929,0.013963032163352464,-0.35960229547577727,0.0,target_cif,respiratory_rate,12
0.42,1016,0.19783464566929135,39,3.838582677165354,0.01123404833016563,-0.38304371436329077,0.0,target_cif,respiratory_rate,12
0.43,1016,0.19783464566929135,36,3.543307086614173,0.012985218952894048,-0.4073076391766818,0.0,target_cif,respiratory_rate,12
0.44,1016,0.19783464566929135,29,2.854330708661417,0.00920978627671541,-0.43243813273340836,0.0,target_cif,respiratory_rate,12
0.45,1016,0.19783464566929135,28,2.7559055118110236,0.009663564781675018,-0.4584824624194703,0.0,target_cif,respiratory_rate,12
0.46,1016,0.19783464566929135,25,2.4606299212598426,0.008202099737532808,-0.4854913969087198,0.0,target_cif,respiratory_rate,12
0.47,1016,0.19783464566929135,22,2.1653543307086616,0.0067969098202347355,-0.5135195364730352,0.0,target_cif,respiratory_rate,12
0.48,1016,0.19783464566929135,18,1.7716535433070866,0.006359781950333132,-0.542625681405209,0.0,target_cif,respiratory_rate,12
0.49,1016,0.19783464566929135,16,1.5748031496062993,0.004168596572487263,-0.5728732437857033,0.0,target_cif,respiratory_rate,12
0.5,1016,0.19783464566929135,15,1.4763779527559056,0.004921259842519685,-0.6043307086614174,0.0,target_cif,respiratory_rate,12
0.01,838,0.3556085918854415,838,100.0,0.34909958776307226,0.34909958776307226,0.0,target_cif,respiratory_rate,24
0.02,838,0.3556085918854415,838,100.0,0.3424577468218791,0.3424577468218791,0.0,target_cif,respiratory_rate,24
0.03,838,0.3556085918854415,837,99.88066825775657,0.3357158674310459,0.33567896070664077,0.0,target_cif,respiratory_rate,24
0.04,838,0.3556085918854415,836,99.76133651551312,0.32885839299920444,0.3287589498806682,0.0,target_cif,respiratory_rate,24
0.05,838,0.3556085918854415,828,98.80668257756564,0.3223213164175355,0.32169325461625425,0.0,target_cif,respiratory_rate,24
0.06,838,0.3556085918854415,818,97.61336515513126,0.31600060935357743,0.3144772254100442,0.0,target_cif,respiratory_rate,24
0.07,838,0.3556085918854415,804,95.94272076372314,0.3075936048451254,0.3071060127800446,0.0,target_cif,respiratory_rate,24
0.08,838,0.3556085918854415,783,93.43675417661098,0.29879630590432704,0.299574556397219,0.0,target_cif,respiratory_rate,24
0.09,838,0.3556085918854415,765,91.28878281622912,0.29000236040808836,0.2918775735004852,0.0,target_cif,respiratory_rate,24
0.1,838,0.3556085918854415,749,89.37947494033413,0.2852028639618139,0.2840095465393795,0.0,target_cif,respiratory_rate,24
0.11,838,0.3556085918854415,730,87.11217183770883,0.27714461934515033,0.27596470998364214,0.0,target_cif,respiratory_rate,24
0.12,838,0.3556085918854415,705,84.12887828162292,0.26768279453243654,0.2677370362334563,0.0,target_cif,respiratory_rate,24
0.13,838,0.3556085918854415,679,81.02625298329356,0.26023921213617535,0.25932022055797876,0.0,target_cif,respiratory_rate,24
0.14,838,0.3556085918854415,660,78.75894988066825,0.25198423710939666,0.2507076649830715,0.0,target_cif,respiratory_rate,24
0.15,838,0.3556085918854415,643,76.73031026252983,0.24224343675417662,0.2418924610416959,0.0,target_cif,respiratory_rate,24
0.16,838,0.3556085918854415,621,74.10501193317423,0.23673144675531307,0.23286737129219226,0.0,target_cif,respiratory_rate,24
0.17,838,0.3556085918854415,607,72.43436754176611,0.22832619259855652,0.22362480950053193,0.0,target_cif,respiratory_rate,24
0.18,838,0.3556085918854415,589,70.28639618138425,0.21971593224285463,0.21415681937248968,0.0,target_cif,respiratory_rate,24
0.19,838,0.3556085918854415,577,68.85441527446301,0.20974395238516164,0.20445505171042164,0.0,target_cif,respiratory_rate,24
0.2,838,0.3556085918854415,563,67.18377088305489,0.2019689737470167,0.1945107398568019,0.0,target_cif,respiratory_rate,24
0.21,838,0.3556085918854415,546,65.15513126491646,0.19084015588652908,0.18431467327271078,0.0,target_cif,respiratory_rate,24
0.22,838,0.3556085918854415,523,62.41050119331742,0.18502539624258002,0.1738571690838994,0.0,target_cif,respiratory_rate,24
0.23,838,0.3556085918854415,507,60.501193317422434,0.1757276136751077,0.1631280414096643,0.0,target_cif,respiratory_rate,24
0.24,838,0.3556085918854415,492,58.711217183770884,0.1678809194824771,0.1521165682703178,0.0,target_cif,respiratory_rate,24
0.25,838,0.3556085918854415,477,56.921241050119335,0.16189339697692917,0.14081145584725535,0.0,target_cif,respiratory_rate,24
0.26,838,0.3556085918854415,458,54.653937947494036,0.15467973940527638,0.12920079984519123,0.0,target_cif,respiratory_rate,24
0.27,838,0.3556085918854415,436,52.02863961813843,0.14757903684571877,0.11727204367868699,0.0,target_cif,respiratory_rate,24
0.28,838,0.3556085918854415,412,49.16467780429594,0.138623707239459,0.1050119331742243,0.0,target_cif,respiratory_rate,24
0.29,838,0.3556085918854415,391,46.65871121718377,0.12203771555346397,0.09240646744428382,0.0,target_cif,respiratory_rate,24
0.3,838,0.3556085918854415,373,44.51073985680191,0.11438799863620865,0.07944084555063069,0.0,target_cif,respiratory_rate,24
0.31,838,0.3556085918854415,357,42.60143198090692,0.10606689495347789,0.06609940852962537,0.0,target_cif,respiratory_rate,24
0.32,838,0.3556085918854415,344,41.050119331742245,0.10164256633440964,0.052365576302119854,0.0,target_cif,respiratory_rate,24
0.33,838,0.3556085918854415,325,38.782816229116946,0.0939514836319595,0.03822177893349471,0.0,target_cif,respiratory_rate,24
0.34,838,0.3556085918854415,301,35.91885441527446,0.07893975555073406,0.02364938164460828,0.0,target_cif,respiratory_rate,24
0.35,838,0.3556085918854415,281,33.53221957040573,0.06728474389572241,0.008628602900679239,0.0,target_cif,respiratory_rate,24
0.36,838,0.3556085918854415,269,32.10023866348449,0.06555787589498806,-0.006861575178997659,0.0,target_cif,respiratory_rate,24
0.37,838,0.3556085918854415,246,29.355608591885442,0.05678675607076562,-0.022843504943743653,0.0,target_cif,respiratory_rate,24
0.38,838,0.3556085918854415,226,26.968973747016708,0.056047424744014154,-0.03934098082993304,0.0,target_cif,respiratory_rate,24
0.39,838,0.3556085918854415,209,24.94033412887828,0.0576900504714582,-0.05637935756485002,0.0,target_cif,respiratory_rate,24
0.4,838,0.3556085918854415,195,23.269689737470166,0.04972155926809864,-0.07398568019093088,0.0,target_cif,respiratory_rate,24
0.41,838,0.3556085918854415,177,21.121718377088307,0.047388859673961434,-0.09218882731281086,0.0,target_cif,respiratory_rate,24
0.42,838,0.3556085918854415,168,20.047732696897373,0.04411159575343594,-0.1110196691630318,0.0,target_cif,respiratory_rate,24
0.43,838,0.3556085918854415,155,18.4964200477327,0.04469706485784869,-0.1305112423062429,0.0,target_cif,respiratory_rate,24
0.44,838,0.3556085918854415,141,16.82577565632458,0.04679509035117627,-0.15069894306171155,0.0,target_cif,respiratory_rate,24
0.45,838,0.3556085918854415,134,15.990453460620525,0.047081796485137786,-0.17162074202646999,0.0,target_cif,respiratory_rate,24
0.46,838,0.3556085918854415,130,15.513126491646778,0.04463891098735968,-0.19331742243436761,0.0,target_cif,respiratory_rate,24
0.47,838,0.3556085918854415,123,14.677804295942721,0.03645246994191022,-0.21583284549916687,0.0,target_cif,respiratory_rate,24
0.48,838,0.3556085918854415,115,13.723150357995227,0.031668808518450525,-0.23921424637415095,0.0,target_cif,respiratory_rate,24
0.49,838,0.3556085918854415,107,12.768496420047732,0.02941176470588236,-0.26351256493050684,0.0,target_cif,respiratory_rate,24
0.5,838,0.3556085918854415,101,12.052505966587113,0.027446300715990447,-0.288782816229117,0.0,target_cif,respiratory_rate,24
0.01,697,0.5839311334289814,697,100.0,0.5797284176050317,0.5797284176050317,0.0,target_cif,respiratory_rate,48
0.02,697,0.5839311334289814,697,100.0,0.5754399320703891,0.5754399320703891,0.0,target_cif,respiratory_rate,48
0.03,697,0.5839311334289814,697,100.0,0.5710630241535891,0.5710630241535891,0.0,target_cif,respiratory_rate,48
0.04,697,0.5839311334289814,697,100.0,0.566594930655189,0.566594930655189,0.0,target_cif,respiratory_rate,48
0.05,697,0.5839311334289814,697,100.0,0.5620327720305067,0.5620327720305067,0.0,target_cif,respiratory_rate,48
0.06,697,0.5839311334289814,696,99.85652797704448,0.557465124088037,0.5573735462010441,0.0,target_cif,respiratory_rate,48
0.07,697,0.5839311334289814,695,99.71305595408896,0.552830101356042,0.5526141219666466,0.0,target_cif,respiratory_rate,48
0.08,697,0.5839311334289814,694,99.56958393113342,0.548125506830516,0.5477512319880232,0.0,target_cif,respiratory_rate,48
0.09,697,0.5839311334289814,688,98.70875179340028,0.5424819083355669,0.542781465306573,0.0,target_cif,respiratory_rate,48
0.1,697,0.5839311334289814,686,98.42180774748924,0.5378606727243743,0.5377012593655349,0.0,target_cif,respiratory_rate,48
0.11,697,0.5839311334289814,680,97.5609756097561,0.5322973256170103,0.5325068914932375,0.0,target_cif,respiratory_rate,48
0.12,697,0.5839311334289814,678,97.27403156384506,0.5260206077996609,0.5271944698056606,0.0,target_cif,respiratory_rate,48
0.13,697,0.5839311334289814,666,95.55236728837876,0.5168620854565543,0.5217599234815878,0.0,target_cif,respiratory_rate,48
0.14,697,0.5839311334289814,656,94.11764705882354,0.5107604017216643,0.5161989923592807,0.0,target_cif,respiratory_rate,48
0.15,697,0.5839311334289814,646,92.6829268292683,0.5048527301882015,0.5105072157988017,0.0,target_cif,respiratory_rate,48
0.16,697,0.5839311334289814,638,91.5351506456241,0.4968914395026303,0.5046799207487873,0.0,target_cif,respiratory_rate,48
0.17,697,0.5839311334289814,632,90.67431850789096,0.4884271663411177,0.49871220895058,0.0,target_cif,respiratory_rate,48
0.18,697,0.5839311334289814,624,89.52654232424678,0.47884662490814295,0.4925989432060749,0.0,target_cif,respiratory_rate,48
0.19,697,0.5839311334289814,608,87.2309899569584,0.46669146430026387,0.4863347326283721,0.0,target_cif,respiratory_rate,48
0.2,697,0.5839311334289814,594,85.22238163558106,0.4594691535150645,0.47991391678622675,0.0,target_cif,respiratory_rate,48
0.21,697,0.5839311334289814,586,84.07460545193688,0.4521003214499755,0.47333054864428026,0.0,target_cif,respiratory_rate,48
0.22,697,0.5839311334289814,576,82.63988522238164,0.44564617591877276,0.4665783761910018,0.0,target_cif,respiratory_rate,48
0.23,697,0.5839311334289814,562,80.6312769010043,0.4317948909053644,0.45965082263504076,0.0,target_cif,respiratory_rate,48
0.24,697,0.5839311334289814,549,78.7661406025825,0.42143018953409345,0.45254096503813346,0.0,target_cif,respiratory_rate,48
0.25,697,0.5839311334289814,536,76.9010043041607,0.41702534672405545,0.44524151123864186,0.0,target_cif,respiratory_rate,48
0.26,697,0.5839311334289814,530,76.04017216642755,0.40753809763852805,0.4377447749040289,0.0,target_cif,respiratory_rate,48
0.27,697,0.5839311334289814,521,74.74892395982783,0.39568797783062437,0.43004264853285123,0.0,target_cif,respiratory_rate,48
0.28,697,0.5839311334289814,513,73.60114777618364,0.3872947553004942,0.42212657420691857,0.0,target_cif,respiratory_rate,48
0.29,697,0.5839311334289814,506,72.59684361549498,0.3784024087133995,0.41398751187180477,0.0,target_cif,respiratory_rate,48
0.3,697,0.5839311334289814,501,71.87948350071736,0.37446197991391683,0.4056159048985448,0.0,target_cif,respiratory_rate,48
0.31,697,0.5839311334289814,487,69.87087517934003,0.35978208886948204,0.39700164265069765,0.0,target_cif,respiratory_rate,48
0.32,697,0.5839311334289814,479,68.72309899569584,0.35175964216389566,0.38813401974850203,0.0,target_cif,respiratory_rate,48
0.33,697,0.5839311334289814,474,68.00573888091822,0.3460031264052763,0.3790016916850468,0.0,target_cif,respiratory_rate,48
0.34,697,0.5839311334289814,469,67.2883787661406,0.3402895526281466,0.36959262640754753,0.0,target_cif,respiratory_rate,48
0.35,697,0.5839311334289814,459,65.85365853658537,0.3274473016223375,0.35989405142920217,0.0,target_cif,respiratory_rate,48
0.36,697,0.5839311334289814,449,64.41893830703013,0.31465208034433284,0.34989239598278343,0.0,target_cif,respiratory_rate,48
0.37,697,0.5839311334289814,442,63.41463414634146,0.3039329552959395,0.3395732276650498,0.0,target_cif,respiratory_rate,48
0.38,697,0.5839311334289814,434,62.26685796269727,0.29407136576109594,0.32892118294996997,0.0,target_cif,respiratory_rate,48
0.39,697,0.5839311334289814,421,60.40172166427546,0.2770891643342663,0.3179198908671826,0.0,target_cif,respiratory_rate,48
0.4,697,0.5839311334289814,409,58.68005738880918,0.2735533237685318,0.3065518890483023,0.0,target_cif,respiratory_rate,48
0.41,697,0.5839311334289814,399,57.24533715925394,0.2587603044524962,0.29479853123556177,0.0,target_cif,respiratory_rate,48
0.42,697,0.5839311334289814,388,55.66714490674318,0.24746450304259635,0.28263988522238176,0.0,target_cif,respiratory_rate,48
0.43,697,0.5839311334289814,379,54.37589670014347,0.23919554985023536,0.2700546200508446,0.0,target_cif,respiratory_rate,48
0.44,697,0.5839311334289814,369,52.94117647058823,0.22453371592539456,0.2570198811231811,0.0,target_cif,respiratory_rate,48
0.45,697,0.5839311334289814,364,52.22381635581062,0.21964262423372902,0.24351115168905713,0.0,target_cif,respiratory_rate,48
0.46,697,0.5839311334289814,350,50.21520803443329,0.20458047717732084,0.22950209894255813,0.0,target_cif,respiratory_rate,48
0.47,697,0.5839311334289814,344,49.35437589670014,0.1957716358517637,0.21496440269619133,0.0,target_cif,respiratory_rate,48
0.48,697,0.5839311334289814,331,47.48923959827834,0.19070742743626531,0.1998675642865027,0.0,target_cif,respiratory_rate,48
0.49,697,0.5839311334289814,324,46.48493543758967,0.1807184853855459,0.18417869299800277,0.0,target_cif,respiratory_rate,48
0.5,697,0.5839311334289814,310,44.47632711621234,0.15781922525107603,0.1678622668579628,0.0,target_cif,respiratory_rate,48
0.01,11498,0.025569664289441643,372,3.2353452774395546,0.007228310237529232,0.01572693362569863,0.0,unit_death_cif,unit_death,48
0.02,11498,0.025569664289441643,149,1.2958775439206818,0.0037291312419906212,0.005683330907593511,0.0,unit_death_cif,unit_death,48
0.03,11498,0.025569664289441643,83,0.7218646721168899,0.0018389572009834072,-0.004567356402637484,0.0,unit_death_cif,unit_death,48
0.04,11498,0.025569664289441643,46,0.4000695773177944,0.0012828317968342322,-0.015031599698498294,0.0,unit_death_cif,unit_death,48
0.05,11498,0.025569664289441643,30,0.2609149417289964,0.001235912881874193,-0.025716142853219326,0.0,unit_death_cif,unit_death,48
0.06,11498,0.025569664289441643,20,0.17394329448599757,0.0009067256840227533,-0.03662801671335995,0.0,unit_death_cif,unit_death,48
0.07,11498,0.025569664289441643,13,0.11306314141589842,0.0005695240125912501,-0.047774554527482124,0.0,unit_death_cif,unit_death,48
0.08,11498,0.025569664289441643,5,0.04348582362149939,0.00024578943786064873,-0.059163408381041685,0.0,unit_death_cif,unit_death,48
0.09,11498,0.025569664289441643,5,0.04348582362149939,0.00024371175875785372,-0.07080256671489929,0.0,unit_death_cif,unit_death,48
0.1,11498,0.025569664289441643,5,0.04348582362149939,0.00024158790900832993,-0.08270037301173151,0.0,unit_death_cif,unit_death,48
0.11,11498,0.025569664289441643,3,0.026091494172899635,0.00016319398977057074,-0.0948655457422004,0.0,unit_death_cif,unit_death,48
0.12,11498,0.025569664289441643,3,0.026091494172899635,0.00016208352440740684,-0.10730719967108902,0.0,unit_death_cif,unit_death,48
0.13,11498,0.025569664289441643,3,0.026091494172899635,0.00016094753110485981,-0.12003486863282571,0.0,unit_death_cif,unit_death,48
0.14,11498,0.025569664289441643,3,0.026091494172899635,0.00015978511935341638,-0.1330585298959981,0.0,unit_death_cif,unit_death,48
0.15,11498,0.025569664289441643,3,0.026091494172899635,0.00015859535673723308,-0.1463886302477157,0.0,unit_death_cif,unit_death,48
0.16,11498,0.025569664289441643,2,0.017394329448599758,7.04056191967133e-05,-0.16003611394114092,0.0,unit_death_cif,unit_death,48
0.17,11498,0.025569664289441643,2,0.017394329448599758,6.915817732575807e-05,-0.17401245266332332,0.0,unit_death_cif,unit_death,48
0.18,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.18832967769580283,0.0,unit_death_cif,unit_death,48
0.19,11498,0.025569664289441643,1,0.008697164724299879,8.697164724299878e-05,-0.20300041445747946,0.0,unit_death_cif,unit_death,48
0.2,11498,0.025569664289441643,0,0.0,0.0,-0.21803791963819796,0.0,unit_death_cif,unit_death,48
0.21,11498,0.025569664289441643,0,0.0,0.0,-0.2334561211526055,0.0,unit_death_cif,unit_death,48
0.22,11498,0.025569664289441643,0,0.0,0.0,-0.24926966116738253,0.0,unit_death_cif,unit_death,48
0.23,11498,0.025569664289441643,0,0.0,0.0,-0.26549394248124464,0.0,unit_death_cif,unit_death,48
0.24,11498,0.025569664289441643,0,0.0,0.0,-0.28214517856652416,0.0,unit_death_cif,unit_death,48
0.25,11498,0.025569664289441643,0,0.0,0.0,-0.2992404476140778,0.0,unit_death_cif,unit_death,48
0.26,11498,0.025569664289441643,0,0.0,0.0,-0.316797750960214,0.0,unit_death_cif,unit_death,48
0.27,11498,0.025569664289441643,0,0.0,0.0,-0.3348360763158334,0.0,unit_death_cif,unit_death,48
0.28,11498,0.025569664289441643,0,0.0,0.0,-0.3533754662646645,0.0,unit_death_cif,unit_death,48
0.29,11498,0.025569664289441643,0,0.0,0.0,-0.3724370925500822,0.0,unit_death_cif,unit_death,48
0.3,11498,0.025569664289441643,0,0.0,0.0,-0.39204333672936914,0.0,unit_death_cif,unit_death,48
0.31,11498,0.025569664289441643,0,0.0,0.0,-0.41221787784138897,0.0,unit_death_cif,unit_death,48
0.32,11498,0.025569664289441643,0,0.0,0.0,-0.4329857878096447,0.0,unit_death_cif,unit_death,48
0.33,11498,0.025569664289441643,0,0.0,0.0,-0.4543736353888932,0.0,unit_death_cif,unit_death,48
0.34,11498,0.025569664289441643,0,0.0,0.0,-0.4764095995614521,0.0,unit_death_cif,unit_death,48
0.35,11498,0.025569664289441643,0,0.0,0.0,-0.499123593400859,0.0,unit_death_cif,unit_death,48
0.36,11498,0.025569664289441643,0,0.0,0.0,-0.5225473995477474,0.0,unit_death_cif,unit_death,48
0.37,11498,0.025569664289441643,0,0.0,0.0,-0.5467148185881879,0.0,unit_death_cif,unit_death,48
0.38,11498,0.025569664289441643,0,0.0,0.0,-0.5716618317912232,0.0,unit_death_cif,unit_death,48
0.39,11498,0.025569664289441643,0,0.0,0.0,-0.5974267798533744,0.0,unit_death_cif,unit_death,48
0.4,11498,0.025569664289441643,0,0.0,0.0,-0.6240505595175974,0.0,unit_death_cif,unit_death,48
0.41,11498,0.025569664289441643,0,0.0,0.0,-0.6515768401873869,0.0,unit_death_cif,unit_death,48
0.42,11498,0.025569664289441643,0,0.0,0.0,-0.6800523029492385,0.0,unit_death_cif,unit_death,48
0.43,11498,0.025569664289441643,0,0.0,0.0,-0.7095269047553655,0.0,unit_death_cif,unit_death,48
0.44,11498,0.025569664289441643,0,0.0,0.0,-0.7400541709117113,0.0,unit_death_cif,unit_death,48
0.45,11498,0.025569664289441643,0,0.0,0.0,-0.7716915194737425,0.0,unit_death_cif,unit_death,48
0.46,11498,0.025569664289441643,0,0.0,0.0,-0.8045006216862192,0.0,unit_death_cif,unit_death,48
0.47,11498,0.025569664289441643,0,0.0,0.0,-0.8385478032274686,0.0,unit_death_cif,unit_death,48
0.48,11498,0.025569664289441643,0,0.0,0.0,-0.8739044917510738,0.0,unit_death_cif,unit_death,48
0.49,11498,0.025569664289441643,0,0.0,0.0,-0.9106477170795262,0.0,unit_death_cif,unit_death,48
0.5,11498,0.025569664289441643,0,0.0,0.0,-0.9488606714211167,0.0,unit_death_cif,unit_death,48


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_4/seed_31/stratified_age_group.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,age_group,45-54,159,147,person_id,19.0,0.11949685534591195,0.3588197789603974,0.106867791560533,0.6699248120300751,0.20856739653076578,0.1375558302392187,-0.8339314907600166,0.605908796833234,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062817664081116,""n"":81,""observed_rate"":0.061728395061728},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143858148999836,""n"":46,""observed_rate"":0.173913043478261},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240932394233015,""n"":18,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351497367024422,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433316826820374,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56000155210495,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5555421068075118,0.7749823854134212,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,55-64,190,176,person_id,34.0,0.17894736842105263,0.4226894814962797,0.13150601518806837,0.7324660633484162,0.4290621342024329,0.13459914362940345,0.33841695642643466,0.9728996058527759,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057611165376207,""n"":97,""observed_rate"":0.092783505154639},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140505320408888,""n"":57,""observed_rate"":0.192982456140351},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24020842793915,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339201636612415,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460868154253278,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533355057239532,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646598994731903,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6328478737201008,0.8146552527307775,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,65-74,204,195,person_id,34.0,0.16666666666666666,0.4300536668081735,0.12803993384693987,0.6344290657439446,0.40785153542450925,0.16099628511195382,-0.434032035363341,0.6799467620234908,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065534141712955,""n"":91,""observed_rate"":0.131868131868132},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149937032163143,""n"":55,""observed_rate"":0.109090909090909},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243667934309034,""n"":34,""observed_rate"":0.176470588235294},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341328561306,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441618472337723,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556808710098267,""n"":6,""observed_rate"":0.833333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.603211462497711,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5135497050766868,0.7424263874310719,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,75-84,173,166,person_id,20.0,0.11560693641618497,0.338907728586072,0.09866497123963912,0.7104575163398693,0.2825925038172971,0.16362079838021637,-0.5430796095084035,0.9251347309975909,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065611932426691,""n"":67,""observed_rate"":0.029850746268657},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142957987369231,""n"":53,""observed_rate"":0.150943396226415},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254141331622095,""n"":33,""observed_rate"":0.121212121212121},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351254708491839,""n"":13,""observed_rate"":0.230769230769231},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460404181480408,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.5393146276474,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5821388736654083,0.8257105207674468,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,85+,77,76,person_id,9.0,0.11688311688311688,0.3058180822400092,0.0875801665917606,0.7973856209150327,0.47855501181588134,0.16544221922174676,-0.10253721036339523,1.2933074318639821,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067748355295728,""n"":34,""observed_rate"":0.029411764705882},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140792001716115,""n"":22,""observed_rate"":0.136363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250650894310739,""n"":9,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343575472633044,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443340957164764,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.53354749083519,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6169014084507042,0.9565323747128393,1000.0,OK
target_cif,O2_arterial_saturation,6,age_group,<45,159,150,person_id,27.0,0.16981132075471697,0.4056850104997962,0.12829439734887255,0.7732884399551067,0.385110832746344,0.12265724306867555,0.5376184809398542,1.0593019186316313,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056850375162195,""n"":92,""observed_rate"":0.065217391304348},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144198954477906,""n"":40,""observed_rate"":0.275},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239921369589865,""n"":16,""observed_rate"":0.3125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335342913866043,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439898957808812,""n"":3,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.518064916133881,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633025765419006,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6883996296693221,0.8611470022384502,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,45-54,146,135,person_id,30.0,0.2054794520547945,0.5131837999988075,0.1698300086849787,0.6227011494252873,0.2698366633198631,0.24151483269995205,-0.773401790486304,0.4828437214446692,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081925929524004,""n"":16,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149152859522585,""n"":57,""observed_rate"":0.192982456140351},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243708639856308,""n"":31,""observed_rate"":0.258064516129032},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333208645644941,""n"":19,""observed_rate"":0.315789473684211},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428123670319716,""n"":12,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558860454294417,""n"":9,""observed_rate"":0.222222222222222},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.669298231601715,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.726179242134094,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5320302731580119,0.7147980033477441,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,55-64,179,166,person_id,49.0,0.2737430167597765,0.5270172666216306,0.1761592694136052,0.715541601255887,0.5127349297576498,0.237879777191904,0.23799905496251328,1.0209431662651642,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076714601367712,""n"":23,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144242567802543,""n"":67,""observed_rate"":0.26865671641791},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247681180751601,""n"":43,""observed_rate"":0.232558139534884},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344242590665817,""n"":20,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435705867906411,""n"":12,""observed_rate"":0.583333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541985586285591,""n"":8,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651740145683289,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.79359382390976,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6366859321787338,0.7917147539892511,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,65-74,191,184,person_id,56.0,0.2931937172774869,0.5633225255023562,0.18962219519608275,0.666005291005291,0.5041744594717732,0.2777893432849989,-0.06789555704861884,0.826856928948388,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.085085804489526,""n"":11,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150247934247766,""n"":70,""observed_rate"":0.242857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252693248358933,""n"":37,""observed_rate"":0.243243243243243},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345052761190078,""n"":34,""observed_rate"":0.323529411764706},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447069524364038,""n"":22,""observed_rate"":0.318181818181818},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534899592399597,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643704967839377,""n"":7,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743039846420288,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5781507985513158,0.751463717374768,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,75-84,160,155,person_id,40.0,0.25,0.505725371291731,0.16841201225822203,0.7389583333333334,0.43493886061276793,0.2838642967864871,-0.12640577064044728,1.0877195969522198,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.091899587048425,""n"":9,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153014820982825,""n"":53,""observed_rate"":0.075471698113208},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244105108720916,""n"":35,""observed_rate"":0.257142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347283992502424,""n"":27,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459812287986279,""n"":20,""observed_rate"":0.35},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537568873829312,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646670494760786,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.655109474962461,0.8183358144945289,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,85+,72,71,person_id,20.0,0.2777777777777778,0.5111732393647485,0.16755981287545413,0.7326923076923076,0.5547144622564698,0.2847308124312096,0.06005327621967638,1.1248057935191131,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089160679280758,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157121612475469,""n"":26,""observed_rate"":0.192307692307692},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244812215367953,""n"":15,""observed_rate"":0.133333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336657591164112,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455978342890739,""n"":10,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565662801265717,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656154647469521,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.722818791866302,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.590624729928269,0.8647938997477932,1000.0,OK
target_cif,O2_arterial_saturation,12,age_group,<45,149,140,person_id,40.0,0.2684563758389262,0.49894508350384753,0.1669943651291405,0.7915137614678899,0.5427764021795239,0.21326129603505933,0.7877747871887937,1.3611146783437489,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076965128692488,""n"":24,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136493655501819,""n"":61,""observed_rate"":0.180327868852459},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237619905122395,""n"":29,""observed_rate"":0.344827586206897},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341261485219002,""n"":20,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446806844323874,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56679405272007,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653486520051956,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737846076488495,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7143865972270125,0.8647124093385775,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,45-54,131,120,person_id,55.0,0.4198473282442748,0.632310687936887,0.2208164159698382,0.6830143540669856,0.6047678046255927,0.3917046419081797,0.11471848873780048,0.9646609161846542,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.173024119092868,""n"":13,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256248056391875,""n"":30,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344828895293176,""n"":32,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44306809703509,""n"":24,""observed_rate"":0.458333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547971471150716,""n"":15,""observed_rate"":0.533333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647752970457077,""n"":12,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725568041205406,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.813513994216919,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5943232335642912,0.7712968744780304,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,55-64,162,151,person_id,75.0,0.46296296296296297,0.6364244972378785,0.22426212608168872,0.7074329501915709,0.6610372950513629,0.3889910563090701,0.3589564921526919,1.0262033296534265,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.167035803198814,""n"":20,""observed_rate"":0.05},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254470791490305,""n"":42,""observed_rate"":0.380952380952381},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347700330428779,""n"":32,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447030205811773,""n"":28,""observed_rate"":0.535714285714286},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541460126638412,""n"":16,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638573667832783,""n"":14,""observed_rate"":0.785714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753994889557362,""n"":8,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.80664074420929,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.902812242507935,""n"":1,""observed_rate"":1.0}]",OK,0.6248317615089514,0.7823752173978796,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,65-74,173,167,person_id,88.0,0.5086705202312138,0.6706946708541162,0.23947468947046102,0.642379679144385,0.6564718546771874,0.4432430250107208,0.2240981633735973,0.7415142522749831,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.190265126526356,""n"":8,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249784892605197,""n"":31,""observed_rate"":0.354838709677419},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352789327833388,""n"":45,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451471403241158,""n"":24,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542567661579917,""n"":34,""observed_rate"":0.558823529411765},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657376548823188,""n"":17,""observed_rate"":0.529411764705882},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753366306424141,""n"":8,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.842520823081334,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5638586663760996,0.7171636558822048,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,75-84,147,144,person_id,68.0,0.46258503401360546,0.6487303642759511,0.22859793357683242,0.6731198808637379,0.6253418074142886,0.4556685158995544,0.00241888143197414,0.8411265303710143,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.183641438682874,""n"":3,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.257948717368501,""n"":28,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350090564148767,""n"":35,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45337041410116,""n"":26,""observed_rate"":0.423076923076923},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548934869468212,""n"":24,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656979691237211,""n"":16,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757459576313312,""n"":13,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.817948251962662,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.591601117871898,0.7575290242668172,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,85+,57,57,person_id,30.0,0.5263157894736842,0.6368312031782052,0.22232040810433285,0.7074074074074074,0.6979310158077634,0.46167553699853126,0.2911580152057324,0.969209428034048,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.181716799736023,""n"":2,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260576487942175,""n"":11,""observed_rate"":0.363636363636364},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339026136057717,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.469082063436508,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545375433835116,""n"":11,""observed_rate"":0.818181818181818},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647233920437949,""n"":7,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751668035984039,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.819171686967214,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5599888337468983,0.8450288461538461,1000.0,OK
target_cif,O2_arterial_saturation,24,age_group,<45,118,112,person_id,59.0,0.5,0.6378990325378878,0.22346127558083487,0.7744900890548693,0.7504797809863253,0.3613925121598325,0.9705924464959204,1.4830980984668272,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.160481606610119,""n"":16,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245875055177344,""n"":36,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351790259281794,""n"":24,""observed_rate"":0.583333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43843576974339,""n"":18,""observed_rate"":0.722222222222222},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545607214624232,""n"":11,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.628747768700123,""n"":8,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.752859145402908,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847200572490692,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6890448745841754,0.8545744482505815,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,45-54,112,104,person_id,70.0,0.625,0.6601436452025814,0.23207145580822292,0.6329931972789116,0.7214288578815085,0.559973978038345,0.3730232899990815,0.5847963852262805,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.260414063930511,""n"":7,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.360818199316661,""n"":15,""observed_rate"":0.533333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456184753349849,""n"":21,""observed_rate"":0.476190476190476},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552291343609492,""n"":24,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648991952924167,""n"":17,""observed_rate"":0.705882352941177},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747696396850404,""n"":21,""observed_rate"":0.761904761904762},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834031303723653,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.908366680145264,""n"":1,""observed_rate"":0.0}]",OK,0.5296661405614108,0.736294047338568,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,55-64,141,134,person_id,95.0,0.6737588652482269,0.6085138441146128,0.2119060799898018,0.6855835240274599,0.8181575536255132,0.5654209227638042,0.5270577298240249,0.9493596277798984,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.188606545329094,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.273533735956465,""n"":7,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361222646806551,""n"":23,""observed_rate"":0.521739130434783},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457076578036599,""n"":23,""observed_rate"":0.652173913043478},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543101682112767,""n"":26,""observed_rate"":0.807692307692308},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640772485214731,""n"":23,""observed_rate"":0.652173913043478},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74928594487054,""n"":21,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.829322420060635,""n"":16,""observed_rate"":0.9375},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.937550783157349,""n"":1,""observed_rate"":1.0}]",OK,0.5812153866842663,0.7805420612109703,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,65-74,162,156,person_id,120.0,0.7407407407407407,0.5732372179599454,0.19459232890956177,0.6738095238095239,0.8433641567632109,0.6145508098013607,0.6633916004312941,0.9349693038275542,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.285193681716919,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359845639930831,""n"":18,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456594874913042,""n"":22,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549213021993637,""n"":34,""observed_rate"":0.764705882352941},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.654691952116349,""n"":34,""observed_rate"":0.823529411764706},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741170383989811,""n"":32,""observed_rate"":0.8125},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848861750434427,""n"":17,""observed_rate"":0.823529411764706},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917214393615723,""n"":4,""observed_rate"":1.0}]",OK,0.5725490526929724,0.7678152716186253,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,75-84,130,128,person_id,86.0,0.6615384615384615,0.6218245679554507,0.21653905273239896,0.638477801268499,0.7789239291949707,0.6140897938838372,0.3332321230981514,0.7206727962706614,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362466771494259,""n"":11,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459136070116707,""n"":23,""observed_rate"":0.652173913043478},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551498255946419,""n"":33,""observed_rate"":0.606060606060606},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65769225358963,""n"":24,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750534892082214,""n"":20,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.857350249039499,""n"":19,""observed_rate"":0.789473684210526},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5393145636368861,0.7390966182829558,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,85+,53,53,person_id,36.0,0.6792452830188679,0.6179873152642018,0.2101375957181928,0.6617647058823529,0.7674114152736801,0.6207753537960772,0.42136590624800785,0.6601116577312834,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.378888018429279,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462873419125875,""n"":12,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.531887008084191,""n"":9,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.677352157506076,""n"":11,""observed_rate"":0.727272727272727},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754156212011973,""n"":9,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839731820992061,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.927675187587738,""n"":1,""observed_rate"":0.0}]",OK,0.48586644306845544,0.8246173030615754,1000.0,OK
target_cif,O2_arterial_saturation,48,age_group,<45,103,98,person_id,74.0,0.7184466019417476,0.6145586141470698,0.2134302184376634,0.7516309412861137,0.886580312479962,0.5192543794807879,1.0196549466910763,1.5183172864860692,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244869768619537,""n"":5,""observed_rate"":0.6},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350004893812266,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454276736825705,""n"":24,""observed_rate"":0.708333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550046070762303,""n"":23,""observed_rate"":0.782608695652174},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652872200195606,""n"":13,""observed_rate"":0.923076923076923},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744715231657028,""n"":10,""observed_rate"":0.9},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.833788180351257,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.90161144733429,""n"":1,""observed_rate"":1.0}]",OK,0.6403581867448472,0.8501138663967611,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,45-54,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,55-64,74,71,person_id,15.0,0.20270270270270271,0.4194737048176382,0.13137409270410097,0.7785310734463277,0.5251979077244189,0.16213227592005924,0.5520026498589133,1.1474331992492846,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064412453362057,""n"":31,""observed_rate"":0.064516129032258},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.135813162006714,""n"":27,""observed_rate"":0.148148148148148},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238415524363518,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331731816132863,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.483200907707214,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560527265071869,""n"":4,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.699847519397736,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6416068007662835,0.8965634893471378,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,65-74,64,61,person_id,6.0,0.09375,0.38644259815330834,0.11193739187154131,0.4454022988505747,0.11781418011300097,0.1887631158460863,-2.4457569652690405,-0.10462085441437116,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073450134576935,""n"":19,""observed_rate"":0.157894736842105},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137450075343899,""n"":23,""observed_rate"":0.043478260869565},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254350204765797,""n"":10,""observed_rate"":0.1},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345298240582148,""n"":6,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452634029090405,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549053758382797,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.16662280701754387,0.7422768802966101,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,75-84,70,68,person_id,11.0,0.15714285714285714,0.44521173653867835,0.14320489152466917,0.662557781201849,0.23403619181596402,0.20413221344351767,-0.9936761451750815,0.47751721004506226,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074168354272842,""n"":20,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144922501043133,""n"":23,""observed_rate"":0.130434782608696},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236934615671635,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336957516995343,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460561379790306,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.561002115408579,""n"":3,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.792662382125854,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5059138007054673,0.8241259578544061,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,age_group,85+,22,20,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,age_group,<45,74,72,person_id,13.0,0.17567567567567569,0.4099838038903829,0.12813110291195465,0.7414880201765448,0.4329801317893252,0.14125152385315376,0.5009094760231545,1.1264082626873284,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067756521270463,""n"":38,""observed_rate"":0.078947368421053},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141499320927419,""n"":19,""observed_rate"":0.157894736842105},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237307446924123,""n"":11,""observed_rate"":0.454545454545455},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354162737727165,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.47208708524704,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.690257906913757,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5841071428571429,0.8787988581466842,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,45-54,43,42,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,55-64,63,60,person_id,23.0,0.36507936507936506,0.6038027481698335,0.2090072592554043,0.7304347826086957,0.5875108650634223,0.28668972412272103,0.3458683434176627,0.9167321259306932,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084198398515582,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154468744315884,""n"":22,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247114201076329,""n"":16,""observed_rate"":0.4375},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339244440197945,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438400709629059,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567247688770294,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.674288113911947,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753344357013702,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.802511930465698,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6010077944221167,0.8455783514492753,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,65-74,55,52,person_id,17.0,0.3090909090909091,0.5849488969864699,0.19889334360476194,0.6563467492260062,0.5325804349012865,0.3072118175300685,-0.18263371326190728,0.7435414801046079,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.098930850625038,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157778126911985,""n"":18,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23783671430179,""n"":14,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339796203374863,""n"":5,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449198868870735,""n"":10,""observed_rate"":0.3},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553457021713257,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635708967844645,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.711494088172913,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4909084533979345,0.8162195896877269,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,75-84,60,59,person_id,19.0,0.31666666666666665,0.5821707727105514,0.20123899326840752,0.693196405648267,0.5022797548532545,0.33398735572894417,-0.2022461995782309,0.8184847072004755,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158972401829327,""n"":17,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253742537895838,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348709456622601,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433427941054106,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530890124184745,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.67266458272934,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737304409344991,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5619549418604651,0.8208830050867353,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,age_group,85+,19,17,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,age_group,<45,67,66,person_id,23.0,0.34328358208955223,0.57297116764459,0.19629790936476668,0.7579051383399209,0.6409594368041458,0.24679277981839962,1.041061883845663,1.4542203756307728,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082998046278953,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152554604770808,""n"":29,""observed_rate"":0.172413793103448},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243444003164768,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344115397759846,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.474446877837181,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516448974609375,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.625286042690277,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.833572149276733,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6249810606060606,0.8779190668202764,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,45-54,36,36,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,55-64,53,50,person_id,28.0,0.5283018867924528,0.6502042869951347,0.22800591167889234,0.6985714285714286,0.6702589773645061,0.4678847213398735,0.2379939033861752,0.8001914112357317,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.186448346823454,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.261677945653598,""n"":6,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356674682635527,""n"":13,""observed_rate"":0.615384615384615},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450692902911793,""n"":11,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539256385394505,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658105993270874,""n"":5,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742809295654297,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846583733956019,""n"":6,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5369689542483661,0.8212155577956989,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,65-74,50,48,person_id,28.0,0.56,0.6712627063359836,0.23980052432952792,0.6444805194805194,0.7251256849983971,0.4933634352684021,0.27120581022100354,0.6709145437814011,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253244628508886,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34517164184497,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446764305233955,""n"":10,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566832065582275,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649745039641857,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75225571791331,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834527432918549,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4629480286738351,0.7931091954022988,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,75-84,50,49,person_id,32.0,0.64,0.6667804766702966,0.23567644576538796,0.6840277777777778,0.7662098127431188,0.5084163182973862,0.5788838394927392,0.7087719725784515,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.277808266878128,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.358381616217749,""n"":14,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446095158656438,""n"":6,""observed_rate"":0.833333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543608237396587,""n"":11,""observed_rate"":0.727272727272727},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658637021269117,""n"":7,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74130243062973,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.84052075445652,""n"":4,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.903023362159729,""n"":1,""observed_rate"":1.0}]",OK,0.5091653597627862,0.8511964285714285,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,age_group,85+,15,14,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,age_group,<45,53,53,person_id,31.0,0.5849056603773585,0.6565141206136406,0.2343286083197449,0.7580645161290323,0.8024084557541661,0.4164979955497778,1.0435096409896287,1.5768419474526894,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.190295480191708,""n"":2,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.263877381881078,""n"":12,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344577502459288,""n"":16,""observed_rate"":0.5625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455162171274424,""n"":8,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.534961439669132,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.675315156579018,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733264595270157,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.925255477428436,""n"":1,""observed_rate"":1.0}]",OK,0.6110869565217392,0.8854174729102167,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,age_group,45-54,32,32,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,55-64,46,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,65-74,47,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,75-84,44,43,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,85+,14,13,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,age_group,<45,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,age_group,45-54,147,141,person_id,6.0,0.04081632653061224,0.16140476341181717,0.04146144984493175,0.7990543735224587,0.1721901723652424,0.07861025092749516,-1.0237160439346908,0.8632926237767178,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.035074683378058,""n"":114,""observed_rate"":0.017543859649123},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139669130830204,""n"":17,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245562630040305,""n"":7,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.371986470052174,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.429987028241158,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6081317264295988,0.9530991946398065,993.0,OK
target_cif,heart_rate,6,age_group,55-64,290,270,person_id,20.0,0.06896551724137931,0.24779158153271325,0.06808713519968641,0.7042592592592593,0.14537728846960823,0.08744762110732619,-1.1944104038069134,0.5476235808107943,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.038410911136198,""n"":215,""observed_rate"":0.051162790697674},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140601279430611,""n"":43,""observed_rate"":0.023255813953488},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244370482861996,""n"":14,""observed_rate"":0.357142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339784204959869,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.420750133693218,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567184865474701,""n"":4,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624624609947205,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5832018907018907,0.8150996799982039,1000.0,OK
target_cif,heart_rate,6,age_group,65-74,387,361,person_id,28.0,0.07235142118863049,0.21289887219706669,0.059594564825289686,0.8163549542379626,0.30759909769526955,0.08406996214762326,-0.14785375049017077,1.0210818774106687,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.032849993370143,""n"":282,""observed_rate"":0.024822695035461},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140922992545016,""n"":51,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250131918702807,""n"":35,""observed_rate"":0.257142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359960753184098,""n"":13,""observed_rate"":0.230769230769231},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441699609160423,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7289589561844968,0.8869300088906722,1000.0,OK
target_cif,heart_rate,6,age_group,75-84,351,324,person_id,18.0,0.05128205128205128,0.15856053209549667,0.04167859843425634,0.858692025358692,0.36908517090120835,0.06845070915084403,0.3766195154945153,1.3729169373154166,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034077988793565,""n"":275,""observed_rate"":0.021818181818182},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145753440289003,""n"":53,""observed_rate"":0.113207547169811},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256278914399445,""n"":16,""observed_rate"":0.125},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353716850280762,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.488678932189941,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.572093844413757,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7870338379917184,0.9218039124584209,1000.0,OK
target_cif,heart_rate,6,age_group,85+,194,176,person_id,16.0,0.08247422680412371,0.1890463030425928,0.05616752003556029,0.9178370786516854,0.5316474054065005,0.08065332835732197,1.1007143674099613,1.638878668647167,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033202233192112,""n"":147,""observed_rate"":0.013605442176871},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140242397785187,""n"":22,""observed_rate"":0.136363636363636},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239152150352796,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338381553689639,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.46372589468956,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.515597403049469,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620063900947571,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8579129927833202,0.9623661386165789,1000.0,OK
target_cif,heart_rate,6,age_group,<45,80,78,person_id,7.0,0.0875,0.22377438636415187,0.06755980726328077,0.87279843444227,0.4063025210084033,0.08574601308209817,0.5861044384476346,1.3141511768886234,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.034235025207246,""n"":56,""observed_rate"":0.017857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146427552898725,""n"":15,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.228290024399757,""n"":5,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.314378008246422,""n"":2,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459831267595291,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516068935394287,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7656230158730158,0.9608955850260198,999.0,OK
target_cif,heart_rate,12,age_group,45-54,129,126,person_id,14.0,0.10852713178294573,0.302834988118929,0.090059258321757,0.7552795031055901,0.32758562074977304,0.12929020474787595,-0.3860885664934848,0.8960091719355002,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04651167879448,""n"":69,""observed_rate"":0.028985507246377},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141073120917593,""n"":35,""observed_rate"":0.171428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249862652271986,""n"":12,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34652982155482,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.468672201037407,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.526450594266256,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6321045700889051,0.8617198654146304,1000.0,OK
target_cif,heart_rate,12,age_group,55-64,265,248,person_id,32.0,0.12075471698113208,0.33733701636515273,0.10076770733969047,0.7318937768240343,0.28142883591268064,0.15202699544365111,-0.5992848616016038,0.7922831683146518,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054646696104476,""n"":126,""observed_rate"":0.047619047619048},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14339392506457,""n"":77,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251040248998574,""n"":28,""observed_rate"":0.071428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343811427171414,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443124910195669,""n"":12,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538517042994499,""n"":4,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.668365150690079,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.716634631156921,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6314898534521104,0.8185765710363144,1000.0,OK
target_cif,heart_rate,12,age_group,65-74,354,333,person_id,42.0,0.11864406779661017,0.3131736303111865,0.09385819469470291,0.7791514041514042,0.32351199191756874,0.14446306218114272,-0.2785812481143067,0.9875387243426896,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.051091840894765,""n"":189,""observed_rate"":0.037037037037037},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139935951102787,""n"":71,""observed_rate"":0.140845070422535},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244893543603944,""n"":41,""observed_rate"":0.195121951219512},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346282812952995,""n"":30,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456206672331866,""n"":17,""observed_rate"":0.294117647058824},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56058007478714,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7095664872429501,0.844500190337763,1000.0,OK
target_cif,heart_rate,12,age_group,75-84,316,290,person_id,36.0,0.11392405063291139,0.2963087188154899,0.08551344026603815,0.7783730158730159,0.41940826551649674,0.11795488680135219,0.2084417775527466,1.1545362819108085,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048022510033551,""n"":182,""observed_rate"":0.043956043956044},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145219644783316,""n"":74,""observed_rate"":0.121621621621622},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242807570099831,""n"":40,""observed_rate"":0.225},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35364078099911,""n"":13,""observed_rate"":0.384615384615385},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.425264954566956,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551687091588974,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.673326730728149,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6903318802482251,0.8562257878237914,1000.0,OK
target_cif,heart_rate,12,age_group,85+,178,163,person_id,20.0,0.11235955056179775,0.26442568544635486,0.07894138183181518,0.865506329113924,0.4753112172074407,0.1391311574601725,0.29206849061334555,1.4572503546922093,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.046557028591633,""n"":95,""observed_rate"":0.010526315789474},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142691876466681,""n"":41,""observed_rate"":0.097560975609756},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246128021015061,""n"":18,""observed_rate"":0.277777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349924301107724,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43127017095685,""n"":8,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555403083562851,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.650848925113678,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7948188627242954,0.9251996352729259,1000.0,OK
target_cif,heart_rate,12,age_group,<45,67,65,person_id,10.0,0.14925373134328357,0.3203317882211614,0.09872466633738802,0.8350877192982457,0.5357112997435578,0.1522957901817871,0.6048803611372326,1.4850252330797715,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049893602292286,""n"":32,""observed_rate"":0.03125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151359619901461,""n"":17,""observed_rate"":0.117647058823529},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264346991976102,""n"":9,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.327253927787145,""n"":6,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447051405906677,""n"":1,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.62220561504364,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7076364247311828,0.9381168831168831,1000.0,OK
target_cif,heart_rate,24,age_group,45-54,110,108,person_id,26.0,0.23636363636363636,0.46883485833986865,0.15578162770786488,0.7536630036630036,0.5062423396297672,0.21696331453594295,0.1715267917310383,1.0373593254408857,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060469362139702,""n"":30,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150922056986019,""n"":32,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255125927329063,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359331952674048,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44471538066864,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.527489796280861,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651109417279561,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.707895576953888,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6550191085674483,0.8411279639530136,1000.0,OK
target_cif,heart_rate,24,age_group,55-64,214,202,person_id,49.0,0.22897196261682243,0.5145343421951821,0.17069766916448637,0.6716141001855288,0.37077421390821563,0.25680757735237897,-0.5020886351666248,0.641343916540409,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061580589335216,""n"":38,""observed_rate"":0.026315789473684},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150836143929225,""n"":65,""observed_rate"":0.261538461538462},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252015145406837,""n"":42,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345573088952473,""n"":28,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450946426019073,""n"":16,""observed_rate"":0.4375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542960946049009,""n"":14,""observed_rate"":0.571428571428571},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64527420202891,""n"":6,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.76061487197876,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82102644443512,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5868961745164498,0.7489450477926135,1000.0,OK
target_cif,heart_rate,24,age_group,65-74,274,260,person_id,66.0,0.24087591240875914,0.49592721059854933,0.16415022889499578,0.7205710955710956,0.44031885885736843,0.24989930334344615,-0.2025001550842321,0.8412914789371514,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068754088678039,""n"":65,""observed_rate"":0.061538461538462},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148544363263581,""n"":72,""observed_rate"":0.194444444444444},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247111156265786,""n"":47,""observed_rate"":0.234042553191489},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354459818204244,""n"":30,""observed_rate"":0.366666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451537346839905,""n"":35,""observed_rate"":0.371428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549841098487377,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629763031005859,""n"":15,""observed_rate"":0.533333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.705599457025528,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6545152108379161,0.7817559913703377,1000.0,OK
target_cif,heart_rate,24,age_group,75-84,235,215,person_id,66.0,0.28085106382978725,0.538662925063441,0.1777519747890196,0.722072798995876,0.564685701801768,0.21595400391899525,0.36496660796256924,0.9693835315581368,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059486907940092,""n"":56,""observed_rate"":0.107142857142857},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144386848807335,""n"":70,""observed_rate"":0.228571428571429},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249424480225729,""n"":46,""observed_rate"":0.217391304347826},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352020256422661,""n"":37,""observed_rate"":0.459459459459459},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447978973388672,""n"":18,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.523855543136597,""n"":5,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63850063085556,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745584607124329,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6460812170772201,0.7946719549232737,1000.0,OK
target_cif,heart_rate,24,age_group,85+,143,132,person_id,30.0,0.2097902097902098,0.42908528230714443,0.13689590742057606,0.776401179941003,0.5190403500674391,0.23850170502087453,-0.09883728578512692,1.110705812138488,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069180376254595,""n"":39,""observed_rate"":0.025641025641026},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147980139666312,""n"":37,""observed_rate"":0.216216216216216},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247647141868418,""n"":22,""observed_rate"":0.090909090909091},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345631837844849,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434046311811967,""n"":11,""observed_rate"":0.272727272727273},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550783887505531,""n"":12,""observed_rate"":0.583333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.683286666870117,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.71209979057312,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.800244569778442,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6799086433616508,0.8606852037500962,1000.0,OK
target_cif,heart_rate,24,age_group,<45,53,51,person_id,15.0,0.2830188679245283,0.42946845981769527,0.1431202302935262,0.8631578947368421,0.6671949346949346,0.24993152737195762,0.8871712069054366,1.7851936481165283,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058207217759142,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142337738935437,""n"":14,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251349829965168,""n"":9,""observed_rate"":0.444444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337862479686737,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448018607166078,""n"":9,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542195826768875,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743568003177643,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7546717171717172,0.9491474562798092,1000.0,OK
target_cif,heart_rate,48,age_group,45-54,88,86,person_id,38.0,0.4318181818181818,0.5616273395551997,0.19258801665720462,0.8121052631578948,0.7703271944190562,0.3346451355821707,0.9150918453994098,1.5735139993410459,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.086210303008556,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149157349020243,""n"":20,""observed_rate"":0.15},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25972887614499,""n"":23,""observed_rate"":0.260869565217391},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.355428549150626,""n"":12,""observed_rate"":0.75},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461666768247431,""n"":11,""observed_rate"":0.727272727272727},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545179943243662,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.658320049444834,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.750414237380028,""n"":4,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834095656871796,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7119828820116054,0.8929781941031941,1000.0,OK
target_cif,heart_rate,48,age_group,55-64,158,152,person_id,67.0,0.4240506329113924,0.6343797777604752,0.22158841209961214,0.6932917828440216,0.6161239270860176,0.37758599386750896,0.12019792697643883,0.7852975008648506,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081750492751598,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157987743616104,""n"":25,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245630238401262,""n"":38,""observed_rate"":0.394736842105263},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342431517839432,""n"":25,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454782631662157,""n"":18,""observed_rate"":0.388888888888889},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540549173951149,""n"":24,""observed_rate"":0.541666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649477992738996,""n"":14,""observed_rate"":0.857142857142857},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.763932903607686,""n"":6,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.856615702311198,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6055690701046972,0.7706442494206435,1000.0,OK
target_cif,heart_rate,48,age_group,65-74,210,202,person_id,102.0,0.4857142857142857,0.6612833156552572,0.23431328084430048,0.6899055918663762,0.6910016489041868,0.3758150381878728,0.4438127938673353,0.8501249585839565,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079224602133036,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155591963397132,""n"":45,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255233886049074,""n"":34,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350015134522409,""n"":33,""observed_rate"":0.515151515151515},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439312821626663,""n"":35,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547607998694143,""n"":31,""observed_rate"":0.516129032258065},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.648944284234728,""n"":14,""observed_rate"":0.571428571428571},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747797462073239,""n"":11,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.816078156232834,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6206218558749079,0.7577870266779312,1000.0,OK
target_cif,heart_rate,48,age_group,75-84,194,177,person_id,89.0,0.4587628865979381,0.6816497247545024,0.24238481250947277,0.6634563937934724,0.6232202856092788,0.34185496706169904,0.3852626773554408,0.7383993071482763,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078022258728743,""n"":10,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147127619603785,""n"":41,""observed_rate"":0.268292682926829},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248141441080305,""n"":36,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345108564152862,""n"":33,""observed_rate"":0.606060606060606},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443295937392019,""n"":31,""observed_rate"":0.516129032258065},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549103385635785,""n"":28,""observed_rate"":0.535714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639804750680923,""n"":12,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.710006356239319,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.840500950813293,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5845293435323466,0.7395805081077962,1000.0,OK
target_cif,heart_rate,48,age_group,85+,113,105,person_id,42.0,0.37168141592920356,0.5915619268035384,0.20151232571044,0.7035546613011402,0.6266936394482139,0.3540081149708908,0.04787337281801062,0.923264569094046,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071329720318317,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152186689191851,""n"":29,""observed_rate"":0.206896551724138},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253799082267852,""n"":21,""observed_rate"":0.380952380952381},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337927664319674,""n"":18,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455600295215845,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535198320042003,""n"":11,""observed_rate"":0.363636363636364},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64587230574001,""n"":11,""observed_rate"":0.818181818181818},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724469035863876,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.855107128620148,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5996347458211667,0.8040840530290093,1000.0,OK
target_cif,heart_rate,48,age_group,<45,38,37,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,6,age_group,45-54,164,157,person_id,12.0,0.07317073170731707,0.2102080848920014,0.0581419048805514,0.8393640350877193,0.40186977727938905,0.07698996742142405,1.845316938898381,1.9351958584232851,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04733601230974,""n"":121,""observed_rate"":0.024793388429752},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137456612076078,""n"":35,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236089875300725,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335588246583939,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7085015406758701,0.9556919960653361,1000.0,OK
target_cif,respiratory_rate,6,age_group,55-64,279,271,person_id,25.0,0.08960573476702509,0.27459640777534167,0.07642207260853132,0.7215748031496063,0.26113605669719564,0.09139502807570396,-0.18924544130718524,0.9182362311342639,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050581281599371,""n"":193,""observed_rate"":0.05699481865285},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134320047194675,""n"":59,""observed_rate"":0.152542372881356},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237907648086548,""n"":16,""observed_rate"":0.0625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.334359599484338,""n"":9,""observed_rate"":0.222222222222222},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.480367869138718,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516016066074371,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6131526579804065,0.8139344693608209,1000.0,OK
target_cif,respiratory_rate,6,age_group,65-74,246,231,person_id,26.0,0.10569105691056911,0.3033352842922335,0.08644775204061796,0.7222027972027972,0.3158212310494387,0.09023964152164088,0.23922031921010758,1.0246236252022562,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050256180185714,""n"":169,""observed_rate"":0.071005917159763},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137052840338303,""n"":52,""observed_rate"":0.096153846153846},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242562215952646,""n"":21,""observed_rate"":0.285714285714286},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.32085607945919,""n"":2,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421695485711098,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.614507882442513,0.8218114861265461,1000.0,OK
target_cif,respiratory_rate,6,age_group,75-84,196,192,person_id,20.0,0.10204081632653061,0.2902058881754483,0.08450368279918041,0.7693181818181818,0.279160767171109,0.10220451208724808,-0.11319524502017024,0.9413032814197081,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049123640874371,""n"":126,""observed_rate"":0.031746031746032},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142269135129695,""n"":49,""observed_rate"":0.204081632653061},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.2291188551621,""n"":11,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338054257631302,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.464183777570724,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.804004192352295,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6473886106831023,0.8683775605214152,1000.0,OK
target_cif,respiratory_rate,6,age_group,85+,73,73,person_id,15.0,0.2054794520547945,0.39892459360025573,0.12881657069716196,0.8632183908045977,0.770616526864458,0.11986624961081022,2.668976469249486,2.0978360202073403,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056341307129451,""n"":43,""observed_rate"":0.046511627906977},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141383646676938,""n"":18,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.267881413300832,""n"":6,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331314101815224,""n"":4,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.425054743885994,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.724332764450427,0.9726778826284612,1000.0,OK
target_cif,respiratory_rate,6,age_group,<45,144,134,person_id,10.0,0.06944444444444445,0.22833495779377555,0.060592958475249654,0.7283582089552239,0.2560519366614616,0.07839437358779827,-0.009158077322901467,1.0599328712504799,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.045187444739545,""n"":104,""observed_rate"":0.048076923076923},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148939846412224,""n"":34,""observed_rate"":0.058823529411765},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244242280721664,""n"":5,""observed_rate"":0.6},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.304129362106323,""n"":1,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5432509328358208,0.896190862395242,1000.0,OK
target_cif,respiratory_rate,12,age_group,45-54,148,142,person_id,23.0,0.1554054054054054,0.3805385952203841,0.11567973571713909,0.7488695652173913,0.42594518770833606,0.14195909178689922,0.5368702194690513,1.2648712270038547,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061430597616757,""n"":61,""observed_rate"":0.081967213114754},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14615561068058,""n"":52,""observed_rate"":0.076923076923077},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23336282491684,""n"":25,""observed_rate"":0.32},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336473012963931,""n"":6,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.45241966843605,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6198838080027067,0.8558055983921529,1000.0,OK
target_cif,respiratory_rate,12,age_group,55-64,250,243,person_id,52.0,0.208,0.4630650703357279,0.14778955426777216,0.7184343434343434,0.4335516802643874,0.16425952871888874,0.37113348595988765,1.032037859504074,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062612883146438,""n"":90,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153692611443099,""n"":93,""observed_rate"":0.182795698924731},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.236328489877082,""n"":37,""observed_rate"":0.27027027027027},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350277623161674,""n"":16,""observed_rate"":0.5625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446789273619652,""n"":10,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.526453644037247,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633456856012344,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6402566101787867,0.7921815718021488,1000.0,OK
target_cif,respiratory_rate,12,age_group,65-74,229,216,person_id,40.0,0.17467248908296942,0.42140958670860984,0.13292308159502286,0.7082010582010582,0.3505135116083499,0.16270403754307713,0.017513950371396497,0.9472714877295678,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.05751248463057,""n"":80,""observed_rate"":0.05},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147717599850148,""n"":80,""observed_rate"":0.2125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241569149494171,""n"":40,""observed_rate"":0.225},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352851585263298,""n"":21,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442628542582194,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.55619865655899,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6203484661320436,0.7802138689214889,1000.0,OK
target_cif,respiratory_rate,12,age_group,75-84,187,183,person_id,37.0,0.19786096256684493,0.4602889352660537,0.147649489457085,0.7172972972972973,0.3640924010680534,0.17646900843330884,-0.11505753340683557,0.805732782498493,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062499446253623,""n"":62,""observed_rate"":0.064516129032258},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14423106436152,""n"":64,""observed_rate"":0.1875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247670451800028,""n"":33,""observed_rate"":0.303030303030303},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.3382352259424,""n"":18,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443940855562687,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.579948822657267,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.618067383766174,""n"":2,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.880847156047821,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6257224478558061,0.7999056214320402,1000.0,OK
target_cif,respiratory_rate,12,age_group,85+,71,71,person_id,22.0,0.30985915492957744,0.5265777968953187,0.17699682223259244,0.8107606679035251,0.7356881310699905,0.20257272188302497,1.7396367082859594,1.825950785299905,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069403049177848,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144131979905069,""n"":32,""observed_rate"":0.21875},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250410259916232,""n"":13,""observed_rate"":0.384615384615385},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.360670083761215,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427956181764603,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556578516960144,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6928598382749327,0.9089457353490108,1000.0,OK
target_cif,respiratory_rate,12,age_group,<45,131,124,person_id,27.0,0.20610687022900764,0.5216363360683828,0.1635707457320764,0.6182336182336182,0.34127677866903233,0.14347862199887287,-0.36951558324380934,0.508442484117854,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.058826688893272,""n"":56,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145518539700566,""n"":41,""observed_rate"":0.292682926829268},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243000452933104,""n"":23,""observed_rate"":0.173913043478261},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.331019874662161,""n"":8,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432658453782399,""n"":3,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.49769152926322047,0.7332973008385744,1000.0,OK
target_cif,respiratory_rate,24,age_group,45-54,122,116,person_id,35.0,0.28688524590163933,0.5395463940131242,0.18037537817730676,0.7093596059113301,0.539106127049106,0.2598373748545275,0.2372338515897311,1.090540957123876,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07553640846163,""n"":12,""observed_rate"":0.083333333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140603043944449,""n"":37,""observed_rate"":0.189189189189189},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253407578294476,""n"":24,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341402078047395,""n"":32,""observed_rate"":0.3125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446335577302509,""n"":9,""observed_rate"":0.555555555555556},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556389502116612,""n"":7,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.673015117645264,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6046356163216628,0.8118149338864402,1000.0,OK
target_cif,respiratory_rate,24,age_group,55-64,203,197,person_id,75.0,0.3694581280788177,0.6290043732152293,0.21822323693377985,0.6789583333333333,0.5400258159879759,0.2945562903700497,0.2062449109893881,0.7878640231795486,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.075397429573867,""n"":18,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143194061761,""n"":49,""observed_rate"":0.326530612244898},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255284626947509,""n"":45,""observed_rate"":0.244444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350743490822461,""n"":49,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442581456899643,""n"":15,""observed_rate"":0.733333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550615342224345,""n"":17,""observed_rate"":0.588235294117647},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646351009607315,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.788517087697983,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6094946273853078,0.7514466634231949,1000.0,OK
target_cif,respiratory_rate,24,age_group,65-74,192,181,person_id,67.0,0.3489583333333333,0.5908896064988096,0.2061873914993588,0.6943283582089552,0.52954008626989,0.2941565351987568,0.21700552942464585,0.9081467236870423,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072097849766059,""n"":28,""observed_rate"":0.071428571428571},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.142491549027689,""n"":33,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250898962550693,""n"":45,""observed_rate"":0.377777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356061313833509,""n"":35,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437002031803131,""n"":25,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542667592273039,""n"":17,""observed_rate"":0.647058823529412},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640051819384098,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733680129051208,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.619014880952381,0.7665503484785009,1000.0,OK
target_cif,respiratory_rate,24,age_group,75-84,152,149,person_id,60.0,0.39473684210526316,0.6836973491590643,0.24175870840797345,0.6315217391304347,0.48471360893945187,0.3157080589107385,-0.0016248926557262595,0.4955009574994082,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077420748483676,""n"":13,""observed_rate"":0.153846153846154},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145126097931944,""n"":29,""observed_rate"":0.172413793103448},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245215802069973,""n"":34,""observed_rate"":0.558823529411765},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349597621957461,""n"":30,""observed_rate"":0.433333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438872677087784,""n"":25,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537233173847198,""n"":12,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629115223884583,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739669620990753,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.942923665046692,""n"":1,""observed_rate"":0.0}]",OK,0.5375260186013596,0.7146266424033064,1000.0,OK
target_cif,respiratory_rate,24,age_group,85+,57,57,person_id,27.0,0.47368421052631576,0.6220429120174034,0.21771556715980597,0.7617283950617284,0.7528551695339138,0.3375575137242936,0.9839677160640935,1.4212551522537404,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082555450499058,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162071759884174,""n"":13,""observed_rate"":0.153846153846154},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254534962085577,""n"":13,""observed_rate"":0.538461538461538},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345906890355624,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.462769025564194,""n"":5,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555245563387871,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.615894317626953,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721528589725494,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6290033825591947,0.8734491315136477,1000.0,OK
target_cif,respiratory_rate,24,age_group,<45,112,109,person_id,34.0,0.30357142857142855,0.6186227944100163,0.2101622081822276,0.6089743589743589,0.43444002104085827,0.2681762346931334,-0.3120916503435688,0.47139810033124185,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.067222737008706,""n"":16,""observed_rate"":0.1875},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147726667821407,""n"":25,""observed_rate"":0.24},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251189299698534,""n"":29,""observed_rate"":0.310344827586207},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.356060823327617,""n"":19,""observed_rate"":0.263157894736842},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438414355119069,""n"":15,""observed_rate"":0.466666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544707417488098,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639203349749247,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4965161312149264,0.7177126816456867,1000.0,OK
target_cif,respiratory_rate,48,age_group,45-54,99,96,person_id,45.0,0.45454545454545453,0.6556456064280054,0.23191810990749856,0.6576131687242799,0.6378318244440555,0.40930455147919026,0.10824021842858698,0.7034300761903869,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080282162874937,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.163937570527196,""n"":16,""observed_rate"":0.25},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241296847909689,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346847265958786,""n"":8,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447642631255663,""n"":13,""observed_rate"":0.461538461538462},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548805000989333,""n"":23,""observed_rate"":0.521739130434783},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640219843387604,""n"":10,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.756114627633776,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5584119005994006,0.7643294670991464,1000.0,OK
target_cif,respiratory_rate,48,age_group,55-64,163,158,person_id,98.0,0.6012269938650306,0.6936071569365866,0.24788439389151432,0.6554160125588697,0.7291493910159779,0.4603263894381699,0.5680337749436647,0.6282652432146327,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.088299803435802,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161739489152318,""n"":21,""observed_rate"":0.476190476190476},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.239434742058317,""n"":24,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.370637009089643,""n"":22,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440264684589286,""n"":19,""observed_rate"":0.684210526315789},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.567309863865376,""n"":32,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642558799849616,""n"":18,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733304355825697,""n"":21,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.832705974578857,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5666012240706132,0.7372750990144608,1000.0,OK
target_cif,respiratory_rate,48,age_group,65-74,163,153,person_id,92.0,0.5644171779141104,0.6465208335294768,0.22788278225171799,0.6985609308022045,0.728197618268133,0.4547946088107451,0.48536916883328585,0.8162272964248375,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078729335218668,""n"":5,""observed_rate"":0.2},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15702364075443,""n"":23,""observed_rate"":0.130434782608696},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250196237774456,""n"":17,""observed_rate"":0.411764705882353},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352880273176276,""n"":23,""observed_rate"":0.652173913043478},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.463854209943251,""n"":22,""observed_rate"":0.772727272727273},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543367567269698,""n"":23,""observed_rate"":0.608695652173913},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646604993343353,""n"":25,""observed_rate"":0.64},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745260387659073,""n"":22,""observed_rate"":0.727272727272727},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.831216156482697,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6012814327485381,0.7798433867918712,1000.0,OK
target_cif,respiratory_rate,48,age_group,75-84,134,131,person_id,81.0,0.6044776119402985,0.7574216673890716,0.2730949611647713,0.5844397856976473,0.634662639329385,0.45822103366033357,0.4923286381449824,0.30031115983875056,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.089986525475979,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158916934886399,""n"":17,""observed_rate"":0.411764705882353},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247112286090851,""n"":15,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.330929417820538,""n"":17,""observed_rate"":0.764705882352941},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450473020474116,""n"":24,""observed_rate"":0.708333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538366114551371,""n"":22,""observed_rate"":0.590909090909091},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640809992949168,""n"":21,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.736504370967547,""n"":12,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841243654489517,""n"":4,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.96211576461792,""n"":1,""observed_rate"":0.0}]",OK,0.4805328357162882,0.6913935864733471,1000.0,OK
target_cif,respiratory_rate,48,age_group,85+,46,46,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,age_group,<45,92,90,person_id,59.0,0.6413043478260869,0.7758029675845269,0.27977473271550585,0.6096558808423215,0.7240831152449312,0.42941873868846375,0.7434453839227032,0.40423562647735994,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081146981567144,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144896195485042,""n"":13,""observed_rate"":0.538461538461538},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245812619274313,""n"":11,""observed_rate"":0.727272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353058274586995,""n"":15,""observed_rate"":0.466666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457256891330083,""n"":15,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549796496118818,""n"":14,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640522984663645,""n"":15,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.745657583077749,""n"":6,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.822971940040588,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4903586689056629,0.7333433570256971,1000.0,OK
unit_death_cif,unit_death,48,age_group,45-54,1441,1191,person_id,23.0,0.015961138098542677,0.07790770220433203,0.015435414260424104,0.8750843196173422,0.22749427947504117,0.0027845825707199456,3.524143824882305,1.331800728214944,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002714318609732,""n"":1440,""observed_rate"":0.015277777777778},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.103964686393738,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7806957541232098,0.9470987354420785,1000.0,OK
unit_death_cif,unit_death,48,age_group,55-64,2448,1991,person_id,53.0,0.02165032679738562,0.10712000176876539,0.02108773850555625,0.8689723086619136,0.2248647325683207,0.002665426419970124,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00266542641997,""n"":2448,""observed_rate"":0.021650326797386},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8138631173524953,0.918391839361227,1000.0,OK
unit_death_cif,unit_death,48,age_group,65-74,2778,2273,person_id,79.0,0.02843772498200144,0.15592929373660297,0.02777909535705289,0.752472786451616,0.20897268433188806,0.002428441743775668,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002338480215263,""n"":2776,""observed_rate"":0.028097982708934},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.127295043319464,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6832831135768542,0.8144955581544273,1000.0,OK
unit_death_cif,unit_death,48,age_group,75-84,2264,1893,person_id,71.0,0.03136042402826855,0.1778850349860839,0.030720309606069276,0.7456311053736923,0.1903685122869617,0.00224491719076746,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00208319157269,""n"":2262,""observed_rate"":0.030946065428824},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.185156591236591,""n"":2,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6672375878252432,0.80734039958326,1000.0,OK
unit_death_cif,unit_death,48,age_group,85+,1141,1005,person_id,38.0,0.033304119193689745,0.20053316436161625,0.03307673914412356,0.74438135229279,0.10897853556038514,0.001878789446860324,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00187878944686,""n"":1141,""observed_rate"":0.03330411919369},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6383669534614256,0.8381978735867724,1000.0,OK
unit_death_cif,unit_death,48,age_group,<45,1426,1180,person_id,30.0,0.021037868162692847,0.1137557954923104,0.020641670096940037,0.7759073543457498,0.13044077745065163,0.0029248554570843023,1.8425788665226925,0.9614749883328317,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002924855457084,""n"":1426,""observed_rate"":0.021037868162693},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6584678169910989,0.8652549604832191,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_4/seed_31/stratified_sex.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,sex,female,461,431,person_id,68.0,0.1475054229934924,0.3999997483959128,0.11955536871128707,0.6507259392306541,0.32318255248395306,0.14326701347601,-0.47920379334587954,0.6829477541752205,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060972678966613,""n"":216,""observed_rate"":0.097222222222222},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144012365971698,""n"":147,""observed_rate"":0.170068027210884},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246740980339902,""n"":56,""observed_rate"":0.107142857142857},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335808085277677,""n"":16,""observed_rate"":0.3125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446294556061427,""n"":18,""observed_rate"":0.277777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547978784356798,""n"":7,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646598994731903,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5823463396541803,0.7168467410452143,1000.0,OK
target_cif,O2_arterial_saturation,6,sex,male,501,479,person_id,75.0,0.1497005988023952,0.37400669941055226,0.11416120819006788,0.7392488262910798,0.34958582185887765,0.14928206366425503,-0.03940461931373342,0.9713693132714055,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062600407067959,""n"":246,""observed_rate"":0.056910569105691},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144009147903749,""n"":126,""observed_rate"":0.174603174603175},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244569632949101,""n"":72,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348750324863376,""n"":33,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450071505524895,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540060276334936,""n"":11,""observed_rate"":0.545454545454545},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.618118613958359,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6808418775612258,0.7965678970488078,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,female,430,404,person_id,116.0,0.26976744186046514,0.5473280198988802,0.18359705330685702,0.6689270810454645,0.4457242494192157,0.24833564830207547,-0.07094836640329351,0.8102429885875758,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080583835497152,""n"":43,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14644641565937,""n"":158,""observed_rate"":0.246835443037975},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245233441889286,""n"":100,""observed_rate"":0.26},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342075504362583,""n"":64,""observed_rate"":0.3125},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444257624245979,""n"":37,""observed_rate"":0.378378378378378},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558208917578061,""n"":12,""observed_rate"":0.583333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643517961868873,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.754247029622396,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6129296909576616,0.723070769915271,1000.0,OK
target_cif,O2_arterial_saturation,12,sex,male,467,447,person_id,119.0,0.25481798715203424,0.5001452450161487,0.16593401658701426,0.7442770211532889,0.46370269714442036,0.26083494770705573,0.015793438969598207,1.0571075637082012,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.081470053229067,""n"":45,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148101404436271,""n"":176,""observed_rate"":0.153409090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245982265472412,""n"":90,""observed_rate"":0.244444444444444},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342967748641968,""n"":64,""observed_rate"":0.421875},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448817783847768,""n"":47,""observed_rate"":0.382978723404255},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54365940005691,""n"":27,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655883486454303,""n"":13,""observed_rate"":0.538461538461538},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737971246242523,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.698735604253341,0.7926941929254437,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,female,384,362,person_id,174.0,0.453125,0.6527343512594809,0.23108854791598032,0.6606732348111658,0.6127741172087111,0.40387849098381895,0.16016910678273247,0.8400803691370827,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.172241678292101,""n"":33,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25672443923023,""n"":90,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34521920824873,""n"":87,""observed_rate"":0.448275862068966},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448163371477554,""n"":67,""observed_rate"":0.492537313432836},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545009908029589,""n"":59,""observed_rate"":0.542372881355932},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652425089707741,""n"":26,""observed_rate"":0.615384615384615},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.757138259708881,""n"":16,""observed_rate"":0.8125},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.820697462558746,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.902812242507935,""n"":1,""observed_rate"":1.0}]",OK,0.6068255669337794,0.7169140586146079,1000.0,OK
target_cif,O2_arterial_saturation,24,sex,male,404,389,person_id,201.0,0.4975247524752475,0.6392289203356021,0.22424040547578103,0.7123495821385682,0.6743204144995977,0.4254075640646538,0.3315555335542299,0.9953351210853871,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.169318581449574,""n"":29,""observed_rate"":0.103448275862069},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249474483118816,""n"":88,""observed_rate"":0.295454545454545},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352051428744667,""n"":95,""observed_rate"":0.452631578947368},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447995393440641,""n"":58,""observed_rate"":0.568965517241379},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545190307956475,""n"":52,""observed_rate"":0.730769230769231},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645785638441642,""n"":48,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748481311798096,""n"":25,""observed_rate"":0.84},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.834711611270905,""n"":9,""observed_rate"":0.555555555555556},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6628055936419984,0.7585274774533969,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,female,346,329,person_id,226.0,0.653179190751445,0.640986767835892,0.2256233181545131,0.6306415929203539,0.7584011847967784,0.5676284343262629,0.4566074610242977,0.6890209881443382,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.188606545329094,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.267751430471738,""n"":12,""observed_rate"":0.25},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35711067284529,""n"":52,""observed_rate"":0.576923076923077},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459067080555291,""n"":58,""observed_rate"":0.551724137931034},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547445116163809,""n"":79,""observed_rate"":0.708860759493671},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652214301209296,""n"":62,""observed_rate"":0.693548387096774},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743732202511567,""n"":52,""observed_rate"":0.692307692307692},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839817437860701,""n"":27,""observed_rate"":0.851851851851852},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.922524233659109,""n"":3,""observed_rate"":1.0}]",OK,0.5660294152283392,0.6871190105305887,1000.0,OK
target_cif,O2_arterial_saturation,48,sex,male,355,344,person_id,255.0,0.7183098591549296,0.5850974837225396,0.19887248298119978,0.6987843137254902,0.8251405835180115,0.5966625256437651,0.6193184039170484,0.9515887311134917,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254269994795322,""n"":8,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361723283442055,""n"":41,""observed_rate"":0.317073170731707},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455658059956423,""n"":67,""observed_rate"":0.671641791044776},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549117138556072,""n"":70,""observed_rate"":0.728571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655261607964834,""n"":60,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749594475402207,""n"":61,""observed_rate"":0.885245901639344},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845712647881619,""n"":43,""observed_rate"":0.86046511627907},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915297794342041,""n"":5,""observed_rate"":0.6}]",OK,0.633739583962085,0.7535276985478659,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,female,187,177,person_id,33.0,0.17647058823529413,0.46262554729805944,0.14555524295390637,0.6347894529712712,0.2865754350426327,0.1774472086267038,-0.6873748439140364,0.5217855944597624,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.070455210017306,""n"":70,""observed_rate"":0.128571428571429},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144795693579267,""n"":61,""observed_rate"":0.163934426229508},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242844467913663,""n"":27,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342495276377751,""n"":13,""observed_rate"":0.153846153846154},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451662812381983,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552127331495285,""n"":6,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.690257906913757,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.792662382125854,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5388348022189723,0.7275546256779585,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,sex,male,165,162,person_id,28.0,0.1696969696969697,0.42230242532588136,0.13020285027831394,0.6858706986444213,0.34361384602521505,0.1640294640804782,-0.2227221878388232,0.8182800928504838,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068810492288321,""n"":64,""observed_rate"":0.09375},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138964571723981,""n"":56,""observed_rate"":0.107142857142857},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245215063509734,""n"":23,""observed_rate"":0.391304347826087},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341000561530773,""n"":13,""observed_rate"":0.153846153846154},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.461264006793499,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565279185771942,""n"":4,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.699847519397736,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5752322465336002,0.796453873177393,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,female,161,153,person_id,61.0,0.37888198757763975,0.6548024029881612,0.2311918469033077,0.6554098360655738,0.5510240975745652,0.2962753427509936,0.12608416311407428,0.6624876040664798,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.088006318679878,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157277344691533,""n"":54,""observed_rate"":0.203703703703704},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244828926105248,""n"":38,""observed_rate"":0.578947368421053},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346490925798814,""n"":24,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444244084879756,""n"":16,""observed_rate"":0.3125},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.528094753623009,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645780757069588,""n"":8,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.7279092669487,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.833572149276733,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5660725911458333,0.7362056332514857,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,sex,male,146,143,person_id,44.0,0.3013698630136986,0.5666129467453717,0.19119188215070762,0.6918449197860963,0.48598579000783526,0.28249203617850394,-0.006984615648200572,0.8743028517962821,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.083003079518676,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152258268522995,""n"":54,""observed_rate"":0.185185185185185},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246711386477246,""n"":34,""observed_rate"":0.235294117647059},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.341926832090725,""n"":22,""observed_rate"":0.409090909090909},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440892109099556,""n"":17,""observed_rate"":0.470588235294118},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541461393237114,""n"":8,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.66197207570076,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751021891832352,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.802511930465698,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5973740395809846,0.7829263546634869,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,female,141,136,person_id,87.0,0.6170212765957447,0.6616347525200789,0.23667246511247797,0.685823754789272,0.7718791342134099,0.471439705144429,0.6520009545136383,0.9230208694138334,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.187674617767334,""n"":5,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.262263967018378,""n"":19,""observed_rate"":0.421052631578947},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35748813226819,""n"":40,""observed_rate"":0.575},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446138188242912,""n"":24,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555738595128059,""n"":20,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664472533123834,""n"":14,""observed_rate"":0.642857142857143},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74466655254364,""n"":10,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.836062346185957,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.914139419794083,""n"":2,""observed_rate"":1.0}]",OK,0.5946947139938713,0.7725377710157787,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,sex,male,116,114,person_id,63.0,0.5431034482758621,0.6918834156095832,0.24666042593441978,0.6424079065588499,0.6315671422508176,0.4667716705850486,0.2578145197259222,0.5661045251978457,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.188011258840561,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264050441235304,""n"":20,""observed_rate"":0.35},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346214212220291,""n"":29,""observed_rate"":0.448275862068966},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452866643667221,""n"":20,""observed_rate"":0.7},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543260738253593,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647538678986686,""n"":14,""observed_rate"":0.785714285714286},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744186735153198,""n"":5,""observed_rate"":0.6},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.846751247133527,""n"":7,""observed_rate"":0.571428571428571},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5392397931414116,0.7410533009633713,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,female,130,125,person_id,106.0,0.8153846153846154,0.49009654517577034,0.15917328214143603,0.7578616352201258,0.9310553697819057,0.6483258909904039,0.7427410566378566,1.6773003346608784,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.371660739183426,""n"":6,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443195143571267,""n"":13,""observed_rate"":0.615384615384615},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552591976281759,""n"":37,""observed_rate"":0.72972972972973},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641769028626956,""n"":26,""observed_rate"":0.807692307692308},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74715614035016,""n"":21,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845785284042358,""n"":20,""observed_rate"":0.95},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.936140290328434,""n"":7,""observed_rate"":1.0}]",OK,0.6740889956719317,0.8500619624771887,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,sex,male,97,95,person_id,79.0,0.8144329896907216,0.4961049046707635,0.15986483768128304,0.7369901547116737,0.9074832915789923,0.6567898447980586,0.7603368951414571,1.3618512001322969,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.371859008073807,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459082096815109,""n"":9,""observed_rate"":0.444444444444444},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548494330048561,""n"":20,""observed_rate"":0.8},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637343940527543,""n"":23,""observed_rate"":0.91304347826087},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743950041857633,""n"":22,""observed_rate"":0.863636363636364},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844054674108823,""n"":12,""observed_rate"":0.916666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.93220446507136,""n"":6,""observed_rate"":1.0}]",OK,0.5650672375737769,0.8796378968253968,1000.0,OK
target_cif,heart_rate,6,sex,female,640,594,person_id,47.0,0.0734375,0.21359059364749955,0.059670976085939034,0.8198485881382082,0.3061010650322329,0.07949766528454343,-0.02466806349136452,1.038789211337468,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.035626463990679,""n"":488,""observed_rate"":0.03483606557377},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.143284031673323,""n"":79,""observed_rate"":0.10126582278481},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247350678171801,""n"":46,""observed_rate"":0.217391304347826},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342833768990305,""n"":18,""observed_rate"":0.388888888888889},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441240474581718,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.559797003865242,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620063900947571,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7628335356882816,0.8741130229166916,1000.0,OK
target_cif,heart_rate,6,sex,male,809,755,person_id,48.0,0.059332509270704575,0.1872825994274457,0.05147619993310913,0.8303493210687691,0.2288404419343743,0.08047554046517104,-0.31605680583801876,1.031283176834724,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033783993529762,""n"":601,""observed_rate"":0.019966722129784},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141758547027092,""n"":122,""observed_rate"":0.10655737704918},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246647959494072,""n"":46,""observed_rate"":0.304347826086957},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35825311144193,""n"":24,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442014361421267,""n"":12,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.544437209765116,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624624609947205,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7770724728487887,0.8800410156662669,1000.0,OK
target_cif,heart_rate,12,sex,female,581,542,person_id,66.0,0.11359724612736662,0.3007942270652566,0.08957757350400157,0.7880847308031774,0.3189699537515206,0.13533695220302872,-0.181403986585562,1.033343651569943,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050396068825296,""n"":310,""observed_rate"":0.038709677419355},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141154069010611,""n"":143,""observed_rate"":0.125874125874126},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243763759251564,""n"":62,""observed_rate"":0.209677419354839},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.350170345920505,""n"":33,""observed_rate"":0.303030303030303},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434376701712608,""n"":22,""observed_rate"":0.318181818181818},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546192288398743,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664108073711395,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7277702700637022,0.836539951033145,1000.0,OK
target_cif,heart_rate,12,sex,male,728,682,person_id,88.0,0.12087912087912088,0.31143626232873217,0.09229489453208886,0.7811967329545455,0.362487414047429,0.139722051080393,-0.15001979370209062,1.0298831994362347,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049315864112053,""n"":383,""observed_rate"":0.033942558746736},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144761897147048,""n"":172,""observed_rate"":0.13953488372093},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249726640970208,""n"":86,""observed_rate"":0.186046511627907},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343436931676053,""n"":47,""observed_rate"":0.361702127659574},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.457903596262137,""n"":24,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548538820310073,""n"":11,""observed_rate"":0.454545454545455},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643089011311531,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.716634631156921,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.725793214093666,0.8300813532861123,1000.0,OK
target_cif,heart_rate,24,sex,female,454,427,person_id,102.0,0.22466960352422907,0.4632211888435708,0.15129868480703226,0.7452372994652406,0.45838840661704316,0.2311957890110394,-0.06248877385135776,0.9810897895830671,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065233104472811,""n"":110,""observed_rate"":0.027272727272727},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148005062588175,""n"":133,""observed_rate"":0.210526315789474},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250526481243067,""n"":86,""observed_rate"":0.197674418604651},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346841404251024,""n"":51,""observed_rate"":0.392156862745098},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.44458699805869,""n"":36,""observed_rate"":0.361111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547493579841795,""n"":21,""observed_rate"":0.476190476190476},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.629161314530806,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.728973650932312,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.800244569778442,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6933136413036636,0.7969490885378389,1000.0,OK
target_cif,heart_rate,24,sex,male,575,540,person_id,150.0,0.2608695652173913,0.5182097926023373,0.17197572366264396,0.714964705882353,0.46637185848827545,0.24423236999498762,-0.07060665380191344,0.8231316883297863,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062886966635974,""n"":130,""observed_rate"":0.069230769230769},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147894579229081,""n"":157,""observed_rate"":0.222929936305732},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249672789800735,""n"":105,""observed_rate"":0.247619047619048},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352320108864758,""n"":74,""observed_rate"":0.310810810810811},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449866221087878,""n"":61,""observed_rate"":0.459016393442623},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538577169179916,""n"":24,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64723240211606,""n"":16,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.743870105062212,""n"":7,""observed_rate"":0.857142857142857},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82102644443512,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6675887184119237,0.761431863902284,1000.0,OK
target_cif,heart_rate,48,sex,female,359,340,person_id,152.0,0.4233983286908078,0.6048971404280018,0.21079957471029706,0.737350622934147,0.6585962626157713,0.34939516632503786,0.40347049117978123,1.051006437816807,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077196216354003,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149461071534329,""n"":83,""observed_rate"":0.120481927710843},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253239675528473,""n"":72,""observed_rate"":0.402777777777778},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343841272805418,""n"":56,""observed_rate"":0.589285714285714},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449573804078431,""n"":58,""observed_rate"":0.517241379310345},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547750690498868,""n"":37,""observed_rate"":0.513513513513513},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651025272551037,""n"":21,""observed_rate"":0.714285714285714},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.74370809396108,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841617181897163,""n"":4,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6866054711878511,0.7883195073312652,1000.0,OK
target_cif,heart_rate,48,sex,male,442,418,person_id,204.0,0.46153846153846156,0.6623462949041133,0.23321110871746648,0.6757703081232493,0.6489042081296854,0.3729711891451168,0.2935028716705999,0.7582391578123809,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082106498628855,""n"":15,""observed_rate"":0.066666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155284076480262,""n"":83,""observed_rate"":0.301204819277108},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249569801702386,""n"":84,""observed_rate"":0.404761904761905},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346200483126773,""n"":72,""observed_rate"":0.402777777777778},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447288381760238,""n"":61,""observed_rate"":0.573770491803279},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543695784133414,""n"":69,""observed_rate"":0.521739130434783},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645368673862555,""n"":39,""observed_rate"":0.717948717948718},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.747184092799822,""n"":12,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.843943408557347,""n"":7,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6252573029417975,0.720153306871375,1000.0,OK
target_cif,respiratory_rate,6,sex,female,473,457,person_id,40.0,0.08456659619450317,0.24891737325715058,0.06996215462581708,0.7854503464203233,0.27205955151970207,0.09232446860451146,0.39164177993403193,1.2567899352185714,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.048558288328231,""n"":313,""observed_rate"":0.038338658146965},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139045834217382,""n"":115,""observed_rate"":0.139130434782609},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241808172195188,""n"":31,""observed_rate"":0.193548387096774},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.314606982469559,""n"":10,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459583826363087,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7106123673633724,0.8551844714089764,1000.0,OK
target_cif,respiratory_rate,6,sex,male,629,601,person_id,68.0,0.10810810810810811,0.2970606826937615,0.08540985060753473,0.7584670231729055,0.36768595331502174,0.09018466779325503,0.4924501686421368,1.1333632125636726,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049878429463785,""n"":443,""observed_rate"":0.056433408577878},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.139790825828007,""n"":132,""observed_rate"":0.143939393939394},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240283003186478,""n"":34,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345824021559495,""n"":13,""observed_rate"":0.461538461538462},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43845362663269,""n"":5,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516016066074371,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.804004192352295,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6928732686246029,0.8176975753531968,1000.0,OK
target_cif,respiratory_rate,12,sex,female,434,421,person_id,85.0,0.195852534562212,0.4415562092674822,0.14147087883136622,0.7397943704702511,0.3970437287211662,0.16358136588252634,0.35706804337010833,1.0774281733605247,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06249917951631,""n"":162,""observed_rate"":0.067901234567901},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147290185641716,""n"":136,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240143806629238,""n"":84,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349015310887367,""n"":31,""observed_rate"":0.419354838709677},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.431811690330505,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537783801555634,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620623807112376,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.680569561939291,0.792216695864307,1000.0,OK
target_cif,respiratory_rate,12,sex,male,582,558,person_id,116.0,0.19931271477663232,0.4617676885051735,0.14555671876875928,0.6995153174485719,0.4067173988250866,0.16240173003626696,0.11937953069304134,0.8947633140014593,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059650287558325,""n"":200,""observed_rate"":0.09},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148180172407785,""n"":226,""observed_rate"":0.199115044247788},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.242372180196061,""n"":87,""observed_rate"":0.218390804597701},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343103074057158,""n"":43,""observed_rate"":0.418604651162791},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452367207035422,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.56241487711668,""n"":8,""observed_rate"":0.875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64117705821991,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.880847156047821,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6443281692423721,0.7500528141917627,1000.0,OK
target_cif,respiratory_rate,24,sex,female,362,352,person_id,135.0,0.3729281767955801,0.6334785796328951,0.22245944728567482,0.6757056616087453,0.5104625304892336,0.2948144311342615,0.20300996030618124,0.7623625630456147,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073113455682209,""n"":38,""observed_rate"":0.052631578947368},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145622781369575,""n"":86,""observed_rate"":0.267441860465116},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247976330095443,""n"":69,""observed_rate"":0.391304347826087},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346588028328759,""n"":77,""observed_rate"":0.428571428571429},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.441591843962669,""n"":44,""observed_rate"":0.545454545454545},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546188547213872,""n"":30,""observed_rate"":0.566666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630810707807541,""n"":14,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744065284729004,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6161940513315963,0.7275620535302588,1000.0,OK
target_cif,respiratory_rate,24,sex,male,476,457,person_id,163.0,0.34243697478991597,0.6014880304286718,0.20600430842054984,0.6827064426978184,0.5282652391279508,0.29099676236823324,0.12326917721903086,0.8240089391537464,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.073552226172943,""n"":51,""observed_rate"":0.117647058823529},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144062399864197,""n"":100,""observed_rate"":0.19},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25355750494752,""n"":121,""observed_rate"":0.347107438016529},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352832071556903,""n"":101,""observed_rate"":0.425742574257426},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440252581834793,""n"":50,""observed_rate"":0.34},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546443669125438,""n"":32,""observed_rate"":0.625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646263140898484,""n"":13,""observed_rate"":0.692307692307692},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742483862808773,""n"":7,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.942923665046692,""n"":1,""observed_rate"":0.0}]",OK,0.631880207674414,0.7309081494026953,1000.0,OK
target_cif,respiratory_rate,48,sex,female,302,295,person_id,184.0,0.609271523178808,0.7113556057022061,0.2561457366760422,0.6469233603537214,0.7075086588773132,0.4495999596223531,0.6236386858959057,0.5837048853301982,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.08532736748457,""n"":5,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.161134922286359,""n"":41,""observed_rate"":0.365853658536585},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.240627677776875,""n"":39,""observed_rate"":0.512820512820513},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35026191333507,""n"":47,""observed_rate"":0.638297872340426},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450472835647432,""n"":38,""observed_rate"":0.710526315789474},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.548731095515765,""n"":52,""observed_rate"":0.653846153846154},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64895845613172,""n"":31,""observed_rate"":0.774193548387097},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746895719406217,""n"":43,""observed_rate"":0.674418604651163},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835502833127975,""n"":6,""observed_rate"":0.833333333333333},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5777957187490088,0.7071900549866528,1000.0,OK
target_cif,respiratory_rate,48,sex,male,395,379,person_id,223.0,0.5645569620253165,0.6856424891123324,0.24286261501527645,0.6617217645218479,0.6937426818401173,0.451640415898984,0.4347127882119701,0.6386920111390597,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078025742744406,""n"":6,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155078217971559,""n"":51,""observed_rate"":0.313725490196078},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246925293295472,""n"":54,""observed_rate"":0.407407407407407},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354594625367059,""n"":45,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452125327020395,""n"":61,""observed_rate"":0.672131147540984},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551811167763339,""n"":72,""observed_rate"":0.569444444444444},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.639108844467851,""n"":61,""observed_rate"":0.672131147540984},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.739082008600235,""n"":34,""observed_rate"":0.794117647058823},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.83435041308403,""n"":10,""observed_rate"":0.9},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.96211576461792,""n"":1,""observed_rate"":0.0}]",OK,0.6054878890325782,0.7155458528741683,1000.0,OK
unit_death_cif,unit_death,48,sex,female,5216,4337,person_id,143.0,0.027415644171779142,0.14909950413254647,0.026804906022206816,0.778250135435233,0.20816770846436602,0.0023938080474214317,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00235592471742,""n"":5215,""observed_rate"":0.027229146692234},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.199955374002457,""n"":1,""observed_rate"":1.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7295109650017015,0.8269483427250985,1000.0,OK
unit_death_cif,unit_death,48,sex,male,6281,5168,person_id,151.0,0.024040757841108103,0.13114436730157608,0.023554770397536166,0.772218921167205,0.1423449605076705,0.0025781421931983977,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.00249552310562,""n"":6277,""observed_rate"":0.023737454197865},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.132228145375848,""n"":4,""observed_rate"":0.5},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7307291365136994,0.816992432265244,1000.0,OK
unit_death_cif,unit_death,48,sex,unknown,1,1,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS


==> source_data/Supplementary_Tables_S2_S8/joint_factual_stratified_20260918_v1/30d7a4571c1f_10545_4/seed_31/stratified_unit_type.csv <==
prediction_kind,endpoint,horizon_h,stratum_kind,stratum_value,n_rows,n_persons,cluster_unit,positives,prevalence,nll,brier,auroc,auprc,mean_probability,calibration_intercept,calibration_slope,calibration_status,reliability_bins_json,result_status,auroc_lo,auroc_hi,bootstrap_replicates_used,status
target_cif,O2_arterial_saturation,6,unit_type,Cardiac,130,127,person_id,19.0,0.14615384615384616,0.39378883371998874,0.11578733524543106,0.6548127074442864,0.365419869262717,0.15385124032887124,-0.455310779724653,0.74483822020913,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.066096683777869,""n"":60,""observed_rate"":0.1},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141647927914605,""n"":33,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248042660809699,""n"":21,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349637083031914,""n"":11,""observed_rate"":0.454545454545455},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421789815028508,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520102679729462,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4990014245014245,0.8104408749145591,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical,102,96,person_id,15.0,0.14705882352941177,0.3734842531229091,0.11564492828775966,0.750191570881226,0.39794597174369817,0.14804586260488217,-0.15876080019970504,0.9014575154051129,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.060883472996707,""n"":49,""observed_rate"":0.061224489795918},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141535301917586,""n"":29,""observed_rate"":0.206896551724138},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237675077640093,""n"":13,""observed_rate"":0.230769230769231},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346243992447853,""n"":4,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442403182387352,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530661141872406,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.624187031740407,0.8529877457611833,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Medical-Surgical,477,454,person_id,69.0,0.14465408805031446,0.38301444894955583,0.11534475185370595,0.6911409491332765,0.32151138607212426,0.14125635993102686,-0.27164062448306303,0.8132449253713138,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.06083459641736,""n"":231,""observed_rate"":0.073593073593074},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145686456612472,""n"":145,""observed_rate"":0.172413793103448},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244508563478788,""n"":60,""observed_rate"":0.183333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339759738821732,""n"":19,""observed_rate"":0.368421052631579},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454390935599804,""n"":12,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54668814688921,""n"":8,""observed_rate"":0.375},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624905228614807,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.62788330218136,0.7547696828240109,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Neurological,121,118,person_id,18.0,0.1487603305785124,0.37307419942799397,0.11254714006593575,0.7351672060409924,0.376754776424466,0.1396854225977147,-0.05790095942760683,0.9107853616759065,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061871177881308,""n"":69,""observed_rate"":0.072463768115942},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149880617029137,""n"":27,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247776488845165,""n"":13,""observed_rate"":0.076923076923077},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35730162858963,""n"":5,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439044542610645,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.594620883464813,""n"":2,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.633025765419006,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6210712592893539,0.8535330195162176,1000.0,OK
target_cif,O2_arterial_saturation,6,unit_type,Surgical,132,129,person_id,22.0,0.16666666666666666,0.4140108176768318,0.12745457143692318,0.7004132231404959,0.4275578461522648,0.16252915195725628,-0.1931943096878596,0.8430805447660208,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062241595203303,""n"":53,""observed_rate"":0.075471698113208},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.137557748418588,""n"":39,""observed_rate"":0.179487179487179},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249344210539545,""n"":21,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34087630212307,""n"":10,""observed_rate"":0.2},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.453130420297384,""n"":8,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.520256519317627,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5734993525712171,0.8176139314208382,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Cardiac,122,119,person_id,32.0,0.26229508196721313,0.5257146562257834,0.173395687001663,0.6940972222222223,0.48028841777474524,0.2623426651001954,-0.0365593969416261,0.9607827065787016,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079746146686375,""n"":8,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.152984546720982,""n"":50,""observed_rate"":0.2},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244432066877683,""n"":21,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348356629672803,""n"":19,""observed_rate"":0.263157894736842},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443386997495379,""n"":14,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546081508908953,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.645590245723724,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5807676461796913,0.8000316011235955,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical,93,88,person_id,20.0,0.21505376344086022,0.48181828894454004,0.15941732650818013,0.7164383561643836,0.40335433690775524,0.2569196474167608,-0.3845568068124612,0.8682634785722547,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.080703108261029,""n"":12,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149411312739054,""n"":30,""observed_rate"":0.133333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248888721284659,""n"":23,""observed_rate"":0.304347826086957},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337543945420872,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.434885028335783,""n"":9,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.524128675460815,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.662088716030121,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732660353183746,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5962733057305426,0.8171918432444748,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Medical-Surgical,441,421,person_id,117.0,0.2653061224489796,0.5267319564437952,0.17590133007745337,0.7091906721536351,0.4570076804804343,0.24766317171270616,0.05117689114741402,0.9475645310171088,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082427918991965,""n"":46,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144951376454397,""n"":165,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243204889620872,""n"":94,""observed_rate"":0.24468085106383},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342266446438389,""n"":69,""observed_rate"":0.36231884057971},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450102486320444,""n"":37,""observed_rate"":0.405405405405405},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.550719130784273,""n"":16,""observed_rate"":0.6875},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.655460530519485,""n"":10,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.75331237912178,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6600480325644505,0.7593709327563494,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Neurological,116,113,person_id,29.0,0.25,0.5070016295729418,0.16840114646273702,0.726119698771304,0.4708588713325193,0.2397959721114101,-0.014503664856758157,0.9261688480327976,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.078113648180778,""n"":13,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147173104040763,""n"":51,""observed_rate"":0.176470588235294},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.246256336569786,""n"":21,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342719747622808,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454780985911687,""n"":6,""observed_rate"":0.166666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556680810451508,""n"":5,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.632035166025162,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.735562483469645,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.621209620414222,0.8210027228976696,1000.0,OK
target_cif,O2_arterial_saturation,12,unit_type,Surgical,125,122,person_id,37.0,0.296,0.5509728578039774,0.18680651147828897,0.7017813267813268,0.5270035805508817,0.2852730040550232,0.016998752565000132,0.9484933315361664,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079743238786856,""n"":9,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148684439886557,""n"":38,""observed_rate"":0.210526315789474},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25069649661741,""n"":31,""observed_rate"":0.225806451612903},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.339559129306248,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.446005933814579,""n"":18,""observed_rate"":0.277777777777778},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545730306042565,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637721478939056,""n"":6,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6071551771438807,0.8000203252032521,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Cardiac,107,105,person_id,50.0,0.4672897196261682,0.6283160976718034,0.21933217485633313,0.7,0.6960687705605685,0.418459183701845,0.2547342961026878,1.0858201891272166,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157673770189285,""n"":5,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253555815219879,""n"":25,""observed_rate"":0.36},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342801164303507,""n"":28,""observed_rate"":0.392857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447895249351859,""n"":16,""observed_rate"":0.4375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560205392539501,""n"":16,""observed_rate"":0.5625},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.656297922134399,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751643031835556,""n"":8,""observed_rate"":0.875},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5957591548315233,0.7891330766908212,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical,82,77,person_id,35.0,0.4268292682926829,0.644684208922617,0.22637313321175218,0.6851063829787234,0.5961420570833413,0.4037791701351724,0.014657623255857496,0.7648295824483823,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.169189986255434,""n"":9,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254086014297273,""n"":18,""observed_rate"":0.222222222222222},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361632123589516,""n"":22,""observed_rate"":0.363636363636364},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443096393888647,""n"":11,""observed_rate"":0.727272727272727},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.541128238042196,""n"":9,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642888247966766,""n"":7,""observed_rate"":0.428571428571429},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.763266007105509,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.841165622075399,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5649592611371671,0.7913648148148148,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Medical-Surgical,387,370,person_id,183.0,0.4728682170542636,0.6513063860650006,0.23026611642930084,0.6819618557805636,0.6378724188370131,0.406866606045755,0.25877716169098663,0.8903128415934985,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.170915734954178,""n"":32,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249417703909179,""n"":96,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345811416226697,""n"":83,""observed_rate"":0.493975903614458},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448294741542716,""n"":57,""observed_rate"":0.491228070175439},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542754155501985,""n"":57,""observed_rate"":0.614035087719298},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643209244960394,""n"":39,""observed_rate"":0.641025641025641},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748260301702163,""n"":17,""observed_rate"":0.882352941176471},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.828688168525696,""n"":5,""observed_rate"":0.4},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.902812242507935,""n"":1,""observed_rate"":1.0}]",OK,0.6280784455747505,0.7341726681351037,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Neurological,106,104,person_id,51.0,0.4811320754716981,0.6494583483257612,0.2277195424736408,0.7076648841354723,0.6851293187925767,0.39719542439253824,0.3846282663158062,0.9961191696855768,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.17691385447979,""n"":10,""observed_rate"":0.3},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.265458880790642,""n"":28,""observed_rate"":0.321428571428571},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345631747245789,""n"":25,""observed_rate"":0.44},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455006710792843,""n"":19,""observed_rate"":0.473684210526316},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533651146623823,""n"":9,""observed_rate"":0.777777777777778},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65202572196722,""n"":8,""observed_rate"":0.875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.765803337097168,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.844175716241201,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6098186188811189,0.8079787108079948,1000.0,OK
target_cif,O2_arterial_saturation,24,unit_type,Surgical,106,104,person_id,56.0,0.5283018867924528,0.6406263281792496,0.22687479262844645,0.6821428571428572,0.6998854382285609,0.4670649083717814,0.2773149940704754,1.0043355600605932,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.17411557585001,""n"":6,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.25177837908268,""n"":11,""observed_rate"":0.181818181818182},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357561512539784,""n"":24,""observed_rate"":0.458333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444198482415893,""n"":22,""observed_rate"":0.636363636363636},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546609649062157,""n"":20,""observed_rate"":0.65},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.659317964857275,""n"":11,""observed_rate"":0.545454545454545},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748851577440898,""n"":9,""observed_rate"":0.777777777777778},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.805475652217865,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5749967607746863,0.7848559015040352,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Cardiac,90,89,person_id,65.0,0.7222222222222222,0.6120922224923838,0.21195058678313378,0.6307692307692307,0.8067311847562905,0.5942055443922679,0.7071222398993496,0.6956750959309932,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.229925334453583,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.371241629123688,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448496272689418,""n"":19,""observed_rate"":0.684210526315789},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545462793774075,""n"":18,""observed_rate"":0.722222222222222},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640977872045417,""n"":19,""observed_rate"":0.789473684210526},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.753712197144826,""n"":15,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.845461863279343,""n"":10,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.48666801348964417,0.7660641100702577,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical,70,67,person_id,47.0,0.6714285714285714,0.656073960250888,0.23043240424608272,0.6096207215541165,0.7482317940206893,0.5709722578525543,0.573721908515772,0.4862945367518773,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.255891174077988,""n"":3,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361926386753718,""n"":9,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.472043233258384,""n"":14,""observed_rate"":0.642857142857143},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538546449259708,""n"":19,""observed_rate"":0.684210526315789},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.669047633806864,""n"":6,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.751166189710299,""n"":12,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.848269057273865,""n"":5,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.916216939687729,""n"":2,""observed_rate"":0.5}]",OK,0.47570978377535045,0.7518650793650794,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Medical-Surgical,347,333,person_id,237.0,0.6829971181556196,0.6294688444822547,0.2192836732189601,0.6542002301495973,0.7781944859139464,0.5695605439909597,0.5899726627726921,0.7153645317555734,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.188606545329094,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259194993055784,""n"":13,""observed_rate"":0.461538461538462},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357089743830941,""n"":55,""observed_rate"":0.490909090909091},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454079268105102,""n"":66,""observed_rate"":0.606060606060606},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547145137190819,""n"":60,""observed_rate"":0.75},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65637372136116,""n"":60,""observed_rate"":0.816666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746576275608756,""n"":55,""observed_rate"":0.727272727272727},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.838613016264779,""n"":35,""observed_rate"":0.828571428571429},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.922958731651306,""n"":2,""observed_rate"":0.5}]",OK,0.589451720912832,0.7187095717311824,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Neurological,96,95,person_id,66.0,0.6875,0.561342639182232,0.18975912179695076,0.7752525252525253,0.8917112687898603,0.5667892427494129,0.5027390874382855,1.8809785994419652,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.295369684696197,""n"":2,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353844700115068,""n"":14,""observed_rate"":0.357142857142857},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.460930134356022,""n"":20,""observed_rate"":0.6},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551794876223025,""n"":23,""observed_rate"":0.739130434782609},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.661397509276867,""n"":16,""observed_rate"":0.6875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.732650605531839,""n"":13,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835801810026169,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.917844206094742,""n"":2,""observed_rate"":1.0}]",OK,0.6698537557662272,0.8712324134199134,1000.0,OK
target_cif,O2_arterial_saturation,48,unit_type,Surgical,98,96,person_id,66.0,0.673469387755102,0.5730915178980286,0.19542110339380778,0.696969696969697,0.831005207933641,0.6399877731289182,0.06974031311903925,1.201230539831902,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.289303988218307,""n"":1,""observed_rate"":0.0},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.368482483284814,""n"":7,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.472851976752281,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.555712436807567,""n"":29,""observed_rate"":0.655172413793103},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.647396873860132,""n"":21,""observed_rate"":0.619047619047619},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749639292558034,""n"":18,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.855606023754392,""n"":14,""observed_rate"":0.857142857142857},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915010958909988,""n"":2,""observed_rate"":1.0}]",OK,0.5874959301701105,0.7976851186886683,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Cardiac,45,45,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical,41,40,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Medical-Surgical,131,128,person_id,22.0,0.16793893129770993,0.4445968133284778,0.1381240865097384,0.6434528773978315,0.2837800017356972,0.1573405867826392,-0.5734791127656814,0.5852109205142857,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072483610863296,""n"":52,""observed_rate"":0.115384615384615},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141197068049856,""n"":46,""observed_rate"":0.173913043478261},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23828775542123,""n"":21,""observed_rate"":0.19047619047619},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35155930689403,""n"":7,""observed_rate"":0.142857142857143},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.469717964529991,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.575173825025558,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.792662382125854,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5219153432411275,0.76784443866042,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Neurological,76,74,person_id,14.0,0.18421052631578946,0.4464821066602078,0.14173294988405416,0.7119815668202765,0.36063216129775966,0.14474295511057503,0.04600399830747844,0.830589354367892,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.064943178341939,""n"":39,""observed_rate"":0.128205128205128},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138995212813218,""n"":18,""observed_rate"":0.055555555555556},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238627017898993,""n"":11,""observed_rate"":0.454545454545455},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348433216412862,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.432234406471252,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.566632330417633,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5559424603174603,0.850359565807327,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,6,unit_type,Surgical,59,59,person_id,7.0,0.11864406779661017,0.35319751174322167,0.10596953077481576,0.7774725274725275,0.35236632287323527,0.2230974713624534,-0.7812608395434784,1.1045621004104682,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071207532286644,""n"":15,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148211245735486,""n"":21,""observed_rate"":0.095238095238095},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.2567110146795,""n"":7,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348492213657924,""n"":7,""observed_rate"":0.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.464581705629826,""n"":4,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.546901181340218,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.699847519397736,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5818181818181818,0.9339622641509434,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Cardiac,39,39,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical,34,33,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Medical-Surgical,107,106,person_id,34.0,0.3177570093457944,0.6111833519434735,0.21172043020389703,0.637389202256245,0.4375172135039171,0.2713222413837353,-0.04975857718056003,0.695121816898284,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082241874188185,""n"":2,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.158177182078361,""n"":39,""observed_rate"":0.205128205128205},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247205458821789,""n"":31,""observed_rate"":0.387096774193548},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333420107762019,""n"":15,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.433100814169103,""n"":11,""observed_rate"":0.363636363636364},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535559763511022,""n"":6,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.657662659883499,""n"":2,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740622282028198,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5203520244272654,0.7344782913165266,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Neurological,71,69,person_id,22.0,0.30985915492957744,0.5739435418781833,0.19496569534159877,0.7087198515769945,0.53430535518398,0.24355184213376382,0.3199221601064885,0.9453229186618021,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.086910518152373,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151303675138589,""n"":33,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247585967183113,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365430643161138,""n"":9,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.427956869204839,""n"":3,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.518109242121379,""n"":3,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630792101224264,""n"":3,""observed_rate"":0.333333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.700303852558136,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.583075,0.8367422524565382,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,12,unit_type,Surgical,56,56,person_id,22.0,0.39285714285714285,0.6262035976969399,0.21880666734927315,0.6858288770053476,0.572018480923447,0.36470513777541264,0.004518141892461303,0.7445192874380095,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148201355444533,""n"":14,""observed_rate"":0.142857142857143},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243254964053631,""n"":10,""observed_rate"":0.3},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34155980294401,""n"":11,""observed_rate"":0.545454545454545},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.4515383711883,""n"":7,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540269553661346,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.649797070026398,""n"":5,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748449206352234,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.802511930465698,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5428273809523809,0.8174110563765736,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Cardiac,34,34,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical,30,29,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Medical-Surgical,87,86,person_id,51.0,0.5862068965517241,0.7353849617643251,0.2698312290296648,0.5582788671023965,0.6183387681007694,0.45203242904838475,0.41227357657629027,0.30256007786544054,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.157330602407455,""n"":1,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.266003645956516,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.359361603304192,""n"":27,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.448779782182292,""n"":19,""observed_rate"":0.842105263157895},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535969663750042,""n"":11,""observed_rate"":0.454545454545455},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.663045778870583,""n"":12,""observed_rate"":0.583333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748110870520274,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825659781694412,""n"":2,""observed_rate"":0.5},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.4280289502164502,0.6821675918342586,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Neurological,57,57,person_id,28.0,0.49122807017543857,0.6469515959591152,0.2285002666836667,0.6908866995073891,0.7124011158326922,0.4107809202712879,0.3815626691362348,1.0336902485129753,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.195260621607304,""n"":4,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.254753217101097,""n"":12,""observed_rate"":0.416666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.344158993826972,""n"":18,""observed_rate"":0.444444444444444},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.436698461572329,""n"":6,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.562520252333747,""n"":9,""observed_rate"":0.555555555555556},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.6264874736468,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.749015346169472,""n"":4,""observed_rate"":0.75},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.823172628879547,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5505833789454478,0.8257617845117845,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,24,unit_type,Surgical,49,49,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Cardiac,26,26,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical,29,28,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Medical-Surgical,77,76,person_id,63.0,0.8181818181818182,0.5263844856327625,0.1721186310348532,0.699546485260771,0.887160374026658,0.6400608277166044,0.9728589724951916,1.065561690150516,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.365073424577713,""n"":5,""observed_rate"":0.6},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.464448010921478,""n"":5,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558137665192286,""n"":24,""observed_rate"":0.791666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.641327016055584,""n"":16,""observed_rate"":0.9375},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742476105690002,""n"":13,""observed_rate"":0.846153846153846},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839056496436779,""n"":13,""observed_rate"":0.923076923076923},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.920616507530212,""n"":1,""observed_rate"":1.0}]",OK,0.5127389705882353,0.8601466836734694,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Neurological,51,51,person_id,36.0,0.7058823529411765,0.5404755201729707,0.18002665360583883,0.7870370370370371,0.8906124289307203,0.6045587810815549,0.27031066114384816,2.0203473445517415,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.384588956832886,""n"":3,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.444065820087086,""n"":11,""observed_rate"":0.454545454545455},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.540489213033156,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.638402283191681,""n"":12,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.761099742518531,""n"":9,""observed_rate"":0.888888888888889},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.835493564605713,""n"":3,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.915709912776947,""n"":2,""observed_rate"":1.0}]",OK,0.6318181818181818,0.9161424731182796,1000.0,OK
target_cif,O2_pulseoxymetry_saturation,48,unit_type,Surgical,44,44,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,heart_rate,6,unit_type,Cardiac,272,264,person_id,22.0,0.08088235294117647,0.22379379652334777,0.06618249313972696,0.8418181818181818,0.28036604568127843,0.07442470479573406,0.16108439952638784,1.0293433790811626,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.028933059125884,""n"":201,""observed_rate"":0.024875621890547},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140858459201726,""n"":44,""observed_rate"":0.181818181818182},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.253230505868008,""n"":19,""observed_rate"":0.315789473684211},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.337253004312515,""n"":3,""observed_rate"":0.666666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445217400789261,""n"":3,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.535705894231796,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7649281423962692,0.9090930910487361,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical,131,123,person_id,13.0,0.09923664122137404,0.2682784513880634,0.07774130276728902,0.7992177314211213,0.39099372650487696,0.08456372244120039,0.14375338462886517,0.9690550930516277,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.033125454968002,""n"":93,""observed_rate"":0.053763440860215},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14290152490139,""n"":23,""observed_rate"":0.08695652173913},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.235769391059875,""n"":6,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.361010652035475,""n"":8,""observed_rate"":0.375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.407743692398071,""n"":1,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6638178717814809,0.9077555213148434,1000.0,OK
target_cif,heart_rate,6,unit_type,Medical-Surgical,703,661,person_id,34.0,0.04836415362731152,0.15870198904064434,0.0417250135286228,0.8574254814033236,0.2733411790304205,0.07654597064209263,-0.1534234600630649,1.2233354597359294,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03577590509699,""n"":546,""observed_rate"":0.014652014652015},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.140159864921168,""n"":83,""observed_rate"":0.08433734939759},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248086450751438,""n"":43,""observed_rate"":0.255813953488372},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.34478716197468,""n"":21,""observed_rate"":0.19047619047619},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.440509803593159,""n"":8,""observed_rate"":0.375},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.592514276504517,""n"":1,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.620063900947571,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.8053732632068539,0.9064524757755645,1000.0,OK
target_cif,heart_rate,6,unit_type,Neurological,166,158,person_id,15.0,0.09036144578313253,0.25852801333718844,0.07377392329274833,0.7876379690949228,0.2912026946442738,0.09479076711808787,-0.4220914358174759,0.7948380169695027,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.03741778338328,""n"":125,""observed_rate"":0.056},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.147510600586732,""n"":18,""observed_rate"":0.055555555555556},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244835877418518,""n"":10,""observed_rate"":0.2},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.36300253868103,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.471640706062317,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.552143394947052,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624624609947205,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6635436534216336,0.8944289997858214,1000.0,OK
target_cif,heart_rate,6,unit_type,Surgical,177,169,person_id,11.0,0.062146892655367235,0.21305121229079163,0.05688568286524083,0.7541073384446878,0.18026230333061244,0.08539415802938155,-0.6728838336801128,0.8463352425105627,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.036958187392297,""n"":124,""observed_rate"":0.032258064516129},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146697404935504,""n"":33,""observed_rate"":0.090909090909091},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241561801305839,""n"":14,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.362673163414001,""n"":4,""observed_rate"":0.25},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.429189249873161,""n"":2,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5918285185322668,0.8895827503318623,1000.0,OK
target_cif,heart_rate,12,unit_type,Cardiac,247,240,person_id,32.0,0.12955465587044535,0.3178334758903878,0.09897255691497776,0.8119186046511628,0.33520235223144057,0.126700363172829,0.09886945015777908,1.0452362665478314,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043450180903523,""n"":142,""observed_rate"":0.035211267605634},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149104871311966,""n"":49,""observed_rate"":0.163265306122449},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249552031358083,""n"":30,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335044348612428,""n"":16,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.428811127940814,""n"":6,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.574772477149963,""n"":2,""observed_rate"":0.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.624621540307999,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7360245679696353,0.8799000041596032,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical,121,113,person_id,19.0,0.15702479338842976,0.36753230569847717,0.11175040483826927,0.7662538699690402,0.4452455654775833,0.14392217360282974,0.11007447942589435,0.9935722520434686,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.050498383334623,""n"":65,""observed_rate"":0.076923076923077},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153558459270883,""n"":27,""observed_rate"":0.148148148148148},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.259053573012352,""n"":13,""observed_rate"":0.076923076923077},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.354231834411621,""n"":8,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.459279085199038,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.514442026615143,""n"":2,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6419655298863219,0.8878100889478598,1000.0,OK
target_cif,heart_rate,12,unit_type,Medical-Surgical,627,593,person_id,63.0,0.10047846889952153,0.27517065473688723,0.07947075776611189,0.8000394011032309,0.36950327208420825,0.132764933612257,-0.15604592636002543,1.141751654728282,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052421472173272,""n"":341,""observed_rate"":0.026392961876833},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138975183346442,""n"":154,""observed_rate"":0.11038961038961},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244091737676751,""n"":66,""observed_rate"":0.227272727272727},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.35157984495163,""n"":31,""observed_rate"":0.258064516129032},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445073789358139,""n"":25,""observed_rate"":0.32},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.549193595136915,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.661827782789866,""n"":3,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7475748165249669,0.8491726050284206,1000.0,OK
target_cif,heart_rate,12,unit_type,Neurological,153,145,person_id,22.0,0.1437908496732026,0.35041061257902634,0.10533809762026856,0.7609299097848716,0.3959411039340849,0.15811102326009785,-0.2976528114713287,0.8764305203911723,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.043760461040906,""n"":70,""observed_rate"":0.042857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14372055960256,""n"":43,""observed_rate"":0.186046511627907},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24186575692147,""n"":16,""observed_rate"":0.0625},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.340950960462744,""n"":11,""observed_rate"":0.272727272727273},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.450974524021149,""n"":5,""observed_rate"":0.2},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.565926770369212,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.664542496204376,""n"":4,""observed_rate"":0.75},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.716634631156921,""n"":1,""observed_rate"":0.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6535299366648936,0.8596820236633552,1000.0,OK
target_cif,heart_rate,12,unit_type,Surgical,161,154,person_id,18.0,0.11180124223602485,0.32525430510043607,0.09516980637579052,0.7296037296037297,0.269853838428363,0.15033695511288522,-0.5825746305679538,0.856645938699919,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.054926432023446,""n"":75,""observed_rate"":0.04},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144040447260652,""n"":42,""observed_rate"":0.119047619047619},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250246956944466,""n"":23,""observed_rate"":0.173913043478261},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346654085176332,""n"":14,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.458928778767586,""n"":4,""observed_rate"":0.25},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.530172089735667,""n"":3,""observed_rate"":0.333333333333333},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5920075203994641,0.8438278331257782,1000.0,OK
target_cif,heart_rate,24,unit_type,Cardiac,193,190,person_id,44.0,0.22797927461139897,0.46727182662852257,0.15532974263747903,0.7585417937766931,0.41704364605832034,0.22018543961868076,-0.005510573506637433,0.9447097678422802,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.061728288483774,""n"":58,""observed_rate"":0.017241379310345},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14357347941647,""n"":48,""observed_rate"":0.229166666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.249540359809481,""n"":29,""observed_rate"":0.206896551724138},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353529558579127,""n"":30,""observed_rate"":0.433333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.455749157227968,""n"":19,""observed_rate"":0.526315789473684},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.533453077077866,""n"":4,""observed_rate"":0.5},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.646501501401265,""n"":3,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.724457055330276,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6857360477303505,0.8255539863274167,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical,96,89,person_id,28.0,0.2916666666666667,0.5511557102707217,0.18396308876294812,0.7043067226890757,0.5400767704497079,0.24915954746150723,0.07932565747894199,0.8252161415726136,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.068075827746229,""n"":22,""observed_rate"":0.090909090909091},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.154734977693469,""n"":27,""observed_rate"":0.259259259259259},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245741061369578,""n"":15,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.336058920080012,""n"":11,""observed_rate"":0.181818181818182},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449447946416007,""n"":9,""observed_rate"":0.222222222222222},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.539634625116984,""n"":9,""observed_rate"":0.888888888888889},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.653098920981089,""n"":3,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5863755263291396,0.8140275955387895,1000.0,OK
target_cif,heart_rate,24,unit_type,Medical-Surgical,487,460,person_id,115.0,0.23613963039014374,0.48635304756221925,0.15982198799373198,0.7217391304347827,0.46277628792323466,0.23410536489187447,-0.09918480453835733,0.8895651879844456,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.065126197973052,""n"":113,""observed_rate"":0.035398230088496},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148232330027577,""n"":143,""observed_rate"":0.244755244755245},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.247643123428846,""n"":97,""observed_rate"":0.195876288659794},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347855214476585,""n"":50,""observed_rate"":0.32},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445546712986259,""n"":43,""observed_rate"":0.418604651162791},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551638719581422,""n"":21,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630473635026387,""n"":14,""observed_rate"":0.642857142857143},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.733777642250061,""n"":5,""observed_rate"":0.8},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.800244569778442,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6722622400115167,0.7738005300055933,1000.0,OK
target_cif,heart_rate,24,unit_type,Neurological,126,118,person_id,32.0,0.25396825396825395,0.4944574981535679,0.15999697373786684,0.7347074468085106,0.5172969331250374,0.25275686752819826,-0.12367018019042865,0.8557940043939216,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.057291807157212,""n"":29,""observed_rate"":0.068965517241379},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145654492080212,""n"":33,""observed_rate"":0.212121212121212},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256020885581772,""n"":24,""observed_rate"":0.166666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.357856617371241,""n"":15,""observed_rate"":0.4},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.438251043359439,""n"":12,""observed_rate"":0.416666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543380200862885,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.667928755283356,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.746831333637238,""n"":5,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.82102644443512,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6297650375939849,0.8324672355074607,1000.0,OK
target_cif,heart_rate,24,unit_type,Surgical,127,124,person_id,33.0,0.25984251968503935,0.5198666206762259,0.17278441192297442,0.7150225660863959,0.4368511400499734,0.2608245397206601,-0.09040796242614989,0.9061683219422644,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.069573079649773,""n"":18,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149511010792011,""n"":39,""observed_rate"":0.076923076923077},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.256624989784681,""n"":26,""observed_rate"":0.346153846153846},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352497621586448,""n"":19,""observed_rate"":0.315789473684211},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451798909476825,""n"":14,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.521896531184514,""n"":6,""observed_rate"":0.666666666666667},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.643040645122528,""n"":5,""observed_rate"":0.4},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6108866677342444,0.8141088840833065,1000.0,OK
target_cif,heart_rate,48,unit_type,Cardiac,132,131,person_id,60.0,0.45454545454545453,0.6606789888506008,0.23493848434385226,0.6990740740740741,0.5935421928169897,0.3507331068994421,0.38649305909559845,0.8157543205679182,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.074304409325123,""n"":7,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.162834626292029,""n"":31,""observed_rate"":0.225806451612903},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.244946737822733,""n"":19,""observed_rate"":0.421052631578947},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352130950792976,""n"":23,""observed_rate"":0.565217391304348},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.447073814769586,""n"":24,""observed_rate"":0.625},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.553750769297282,""n"":15,""observed_rate"":0.6},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.651385453012254,""n"":9,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.76931594312191,""n"":4,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6051311461142219,0.7832999920311656,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical,81,76,person_id,35.0,0.43209876543209874,0.6603107185404606,0.23251846043934135,0.6490683229813664,0.6559653521683577,0.3674509322937624,0.1459284540267395,0.7010002009151007,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.077179245650768,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.151375325725359,""n"":17,""observed_rate"":0.294117647058824},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.258480523029963,""n"":15,""observed_rate"":0.333333333333333},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349647464023696,""n"":18,""observed_rate"":0.555555555555556},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.456031802025708,""n"":11,""observed_rate"":0.272727272727273},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.560397616454533,""n"":7,""observed_rate"":0.285714285714286},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.637305716673533,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.755739649136861,""n"":3,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5218154907063595,0.760060736677116,1000.0,OK
target_cif,heart_rate,48,unit_type,Medical-Surgical,388,369,person_id,168.0,0.4329896907216495,0.625375688027955,0.21875117944413264,0.7121753246753246,0.650554203072047,0.35539713108278426,0.3487915913849909,0.9434532369737945,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.082127063721418,""n"":10,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148851470223495,""n"":84,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.252599438362651,""n"":90,""observed_rate"":0.411111111111111},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.346860694112601,""n"":54,""observed_rate"":0.481481481481481},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.445666231215,""n"":56,""observed_rate"":0.571428571428571},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.54089469351667,""n"":47,""observed_rate"":0.51063829787234},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.642977414307771,""n"":27,""observed_rate"":0.666666666666667},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.741773124535879,""n"":15,""observed_rate"":0.866666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.847703838348389,""n"":5,""observed_rate"":0.8},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6571198160106748,0.7607240776768867,1000.0,OK
target_cif,heart_rate,48,unit_type,Neurological,104,97,person_id,46.0,0.4423076923076923,0.5989034865701306,0.20463186093380187,0.7440029985007496,0.7413747882154651,0.3719852356455074,0.33438454277252183,0.9442926432519084,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084207138312714,""n"":7,""observed_rate"":0.142857142857143},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.150728067693611,""n"":24,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245066044727961,""n"":15,""observed_rate"":0.466666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335670923193296,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.4600044409434,""n"":15,""observed_rate"":0.4},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551879006273606,""n"":17,""observed_rate"":0.529411764705882},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.662012765804927,""n"":6,""observed_rate"":0.833333333333333},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.742929726839066,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839258899291356,""n"":6,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6509927936830111,0.84113784348865,1000.0,OK
target_cif,heart_rate,48,unit_type,Surgical,96,95,person_id,47.0,0.4895833333333333,0.669673036177854,0.23701365608023775,0.6643508467216674,0.6485312225452077,0.3921383679068337,0.36446077957329953,0.8143968629241247,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07570585856835,""n"":3,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.155159620940685,""n"":10,""observed_rate"":0.4},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.250351999612416,""n"":17,""observed_rate"":0.352941176470588},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.33477863243648,""n"":21,""observed_rate"":0.380952380952381},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442798075767664,""n"":13,""observed_rate"":0.692307692307692},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537437304854393,""n"":20,""observed_rate"":0.55},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.65669129954444,""n"":9,""observed_rate"":0.777777777777778},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.721630493799845,""n"":3,""observed_rate"":0.666666666666667},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5678650348099106,0.7709538596550444,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Cardiac,175,172,person_id,19.0,0.10857142857142857,0.3126883835510812,0.08773381623227224,0.706140350877193,0.3468891533563953,0.09413774340812645,-0.007595511624120146,0.9103767287455008,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049417124630711,""n"":119,""observed_rate"":0.067226890756303},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145785714313388,""n"":40,""observed_rate"":0.1},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248255716264248,""n"":10,""observed_rate"":0.4},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.335128776729107,""n"":4,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.469483211636543,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5444449013157895,0.8487303726493138,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical,78,75,person_id,10.0,0.1282051282051282,0.30621370756727434,0.09381764788974185,0.8455882352941176,0.5406065759637189,0.09263748843939254,2.500740581745726,2.0759849716087695,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.047705541306641,""n"":48,""observed_rate"":0.020833333333333},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.136493523294727,""n"":24,""observed_rate"":0.208333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.228799498081207,""n"":5,""observed_rate"":0.6},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.516016066074371,""n"":1,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7133912206744868,0.9571481092436975,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Medical-Surgical,534,512,person_id,53.0,0.09925093632958802,0.27708345170678933,0.07892053589816767,0.7675440316949751,0.343192698190442,0.08827373208059518,0.5641722484842328,1.2101174107592991,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.049325822951366,""n"":377,""observed_rate"":0.050397877984085},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.134126331691987,""n"":107,""observed_rate"":0.14018691588785},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243016268267776,""n"":33,""observed_rate"":0.272727272727273},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.326919774214427,""n"":12,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.449649208784103,""n"":5,""observed_rate"":0.8},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6930484029853007,0.8280720742842004,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Neurological,149,141,person_id,9.0,0.06040268456375839,0.19935157975945092,0.05175176710996388,0.7793650793650794,0.30991493263517866,0.08058810390331997,0.5539533157774246,1.432573346183009,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.04716611261708,""n"":106,""observed_rate"":0.037735849056604},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.141682243560042,""n"":35,""observed_rate"":0.085714285714286},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.238987194640296,""n"":7,""observed_rate"":0.142857142857143},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.376230657100677,""n"":1,""observed_rate"":1.0},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6235541871921182,0.9102062908496732,1000.0,OK
target_cif,respiratory_rate,6,unit_type,Surgical,166,163,person_id,17.0,0.10240963855421686,0.2910723015526378,0.08607904412709129,0.7840505329648638,0.2975670325203463,0.10572289207568725,-0.07670029980444262,0.9801498534716722,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.052159825427774,""n"":106,""observed_rate"":0.047169811320755},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146950995049825,""n"":41,""observed_rate"":0.195121951219512},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.234667357802391,""n"":10,""observed_rate"":0.1},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.333666508396467,""n"":6,""observed_rate"":0.166666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.421695485711098,""n"":2,""observed_rate"":1.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.804004192352295,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6882255284664202,0.8682507264039219,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Cardiac,163,161,person_id,32.0,0.19631901840490798,0.4618091318614953,0.14264323872214135,0.6779580152671756,0.4360026983559282,0.1653685897725857,-0.0041721370307266515,0.840584137229641,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062699117354656,""n"":57,""observed_rate"":0.140350877192982},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.144445649251856,""n"":58,""observed_rate"":0.120689655172414},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243136014789343,""n"":28,""observed_rate"":0.214285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351408811906974,""n"":12,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.454517771800359,""n"":6,""observed_rate"":0.666666666666667},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.625780999660492,""n"":2,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.543107818107818,0.7923389292196007,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical,71,68,person_id,17.0,0.23943661971830985,0.4919646846562958,0.15816570279703993,0.7690631808278867,0.6032096949522798,0.16522672174262323,1.0193548381788236,1.3394249804458327,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059090322126513,""n"":23,""observed_rate"":0.08695652173913},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.149726019203663,""n"":25,""observed_rate"":0.12},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.241180600722631,""n"":15,""observed_rate"":0.466666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.338569040809359,""n"":7,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.64117705821991,""n"":1,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6114496527777777,0.8998322245564893,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Medical-Surgical,486,468,person_id,100.0,0.205761316872428,0.45901757774581514,0.14671748679186655,0.7258808290155441,0.4272022564967473,0.15911582815020112,0.4185024819387499,1.0444388364637038,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.062089409833565,""n"":187,""observed_rate"":0.080213903743316},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148875220353345,""n"":166,""observed_rate"":0.22289156626506},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.23524905482928,""n"":75,""observed_rate"":0.24},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343910705298185,""n"":32,""observed_rate"":0.4375},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.4355754736397,""n"":18,""observed_rate"":0.611111111111111},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.558113804885319,""n"":7,""observed_rate"":0.714285714285714},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.610309422016144,""n"":1,""observed_rate"":0.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6715118058926628,0.7805276942818472,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Neurological,140,133,person_id,16.0,0.11428571428571428,0.33277337814241,0.09670907798175428,0.6965725806451613,0.30528513690812786,0.14975998599880502,-0.41276225707297715,0.9480997604340082,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.056975575909018,""n"":55,""observed_rate"":0.018181818181818},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148639295871059,""n"":48,""observed_rate"":0.166666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24979620039463,""n"":25,""observed_rate"":0.12},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.351119428873062,""n"":10,""observed_rate"":0.3},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.470977932214737,""n"":2,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5592486338797814,0.8213213241835049,1000.0,OK
target_cif,respiratory_rate,12,unit_type,Surgical,156,154,person_id,36.0,0.23076923076923078,0.5160832865620126,0.17171659889512314,0.6997685185185185,0.3715163839702259,0.18287981908099774,-0.025479507272487736,0.7511349302385408,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.059440529532731,""n"":40,""observed_rate"":0.075},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146941742988733,""n"":65,""observed_rate"":0.215384615384615},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248012781675373,""n"":28,""observed_rate"":0.428571428571429},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.343821610395725,""n"":13,""observed_rate"":0.307692307692308},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.439573556184769,""n"":6,""observed_rate"":0.0},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556029995282491,""n"":3,""observed_rate"":1.0},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.880847156047821,""n"":1,""observed_rate"":0.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6146511733880154,0.785768991612841,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Cardiac,127,126,person_id,50.0,0.3937007874015748,0.6669654609734159,0.2310462195998354,0.6415584415584416,0.5871897435095557,0.29991987459068226,0.17887323505767538,0.6562277133395182,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.071431962773204,""n"":8,""observed_rate"":0.125},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.148294023548563,""n"":36,""observed_rate"":0.333333333333333},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.251874296561531,""n"":23,""observed_rate"":0.391304347826087},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.349324266825403,""n"":28,""observed_rate"":0.285714285714286},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.437058947980404,""n"":16,""observed_rate"":0.5},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.542375975847244,""n"":10,""observed_rate"":0.7},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.660022169351578,""n"":4,""observed_rate"":1.0},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.774401813745499,""n"":2,""observed_rate"":0.5},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5382275566354368,0.7407784237726097,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical,59,56,person_id,23.0,0.3898305084745763,0.6050665470559982,0.20674024207936584,0.7427536231884058,0.614038456173474,0.3075082471310082,0.5276407323324921,1.1488379369377573,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.079613697315965,""n"":7,""observed_rate"":0.285714285714286},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.145440134219825,""n"":8,""observed_rate"":0.0},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245328923830619,""n"":13,""observed_rate"":0.153846153846154},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.347236316118922,""n"":14,""observed_rate"":0.571428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.443784399466081,""n"":11,""observed_rate"":0.727272727272727},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.538631904125214,""n"":5,""observed_rate"":0.4},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.796797275543213,""n"":1,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5934768323247143,0.8732780368299303,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Medical-Surgical,400,386,person_id,144.0,0.36,0.6133662088814589,0.21239364926407847,0.6917588975694444,0.5451815323327365,0.2853715534042567,0.2574650376622977,0.844061464716633,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.07227885812197,""n"":46,""observed_rate"":0.08695652173913},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.146194045290802,""n"":99,""observed_rate"":0.252525252525253},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248389181391946,""n"":87,""observed_rate"":0.32183908045977},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352246744930744,""n"":80,""observed_rate"":0.5},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.43904678758822,""n"":38,""observed_rate"":0.368421052631579},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.551506786510862,""n"":29,""observed_rate"":0.655172413793103},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.635358234246572,""n"":15,""observed_rate"":0.6},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.725522796312968,""n"":6,""observed_rate"":0.833333333333333},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6390954988413116,0.7427471769356098,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Neurological,117,110,person_id,29.0,0.24786324786324787,0.5097879990314987,0.17145931251450322,0.704153605015674,0.3964360375788443,0.27266357778611344,-0.21500197295383736,0.9154520238883941,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.072866317091717,""n"":18,""observed_rate"":0.055555555555556},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138705997169018,""n"":25,""observed_rate"":0.04},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.245737654743371,""n"":27,""observed_rate"":0.37037037037037},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.352324785221191,""n"":21,""observed_rate"":0.333333333333333},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.452234594027201,""n"":15,""observed_rate"":0.333333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.537898600101471,""n"":7,""observed_rate"":0.428571428571429},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.634962171316147,""n"":4,""observed_rate"":0.5},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5976913937988989,0.7972055602087494,1000.0,OK
target_cif,respiratory_rate,24,unit_type,Surgical,135,134,person_id,52.0,0.3851851851851852,0.6683876226071046,0.2372564983993043,0.607970342910102,0.46461092474455457,0.3181793506774637,-0.02048385173723187,0.5420877154727258,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076430208608508,""n"":10,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.138157380537854,""n"":18,""observed_rate"":0.222222222222222},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.264091614633799,""n"":40,""observed_rate"":0.5},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.345781983648028,""n"":35,""observed_rate"":0.371428571428571},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.435771558965955,""n"":14,""observed_rate"":0.428571428571429},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.545086139982397,""n"":11,""observed_rate"":0.545454545454545},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.630614966154099,""n"":4,""observed_rate"":0.25},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.737455248832703,""n"":2,""observed_rate"":1.0},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.942923665046692,""n"":1,""observed_rate"":0.0}]",OK,0.5103998678122934,0.7013782798423227,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Cardiac,107,106,person_id,69.0,0.6448598130841121,0.7565195870176942,0.2734996611927628,0.5884820747520977,0.7204943238011142,0.46124356358407814,0.6755446839483628,0.34472582680361236,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.171196215919086,""n"":14,""observed_rate"":0.571428571428571},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.248454065007322,""n"":17,""observed_rate"":0.588235294117647},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.342490437130133,""n"":12,""observed_rate"":0.416666666666667},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.464196876684825,""n"":15,""observed_rate"":0.733333333333333},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556313304340138,""n"":17,""observed_rate"":0.647058823529412},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.63864282435841,""n"":18,""observed_rate"":0.722222222222222},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.744304467331279,""n"":11,""observed_rate"":0.818181818181818},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.839836875597636,""n"":3,""observed_rate"":0.666666666666667},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.47178398329312965,0.7024402557765209,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Medical,48,47,person_id,,,,,,,,,,,,,,,,UNDERPOWERED_OR_ONE_CLASS
target_cif,respiratory_rate,48,unit_type,Medical-Surgical,335,325,person_id,193.0,0.5761194029850746,0.6807684736090338,0.242399958202473,0.6807633364956579,0.7289351641440166,0.4383472481770302,0.5618852680257829,0.7253709270021657,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.084113248934348,""n"":6,""observed_rate"":0.166666666666667},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.15687330144768,""n"":48,""observed_rate"":0.291666666666667},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.243605884313583,""n"":50,""observed_rate"":0.46},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.353454960510135,""n"":48,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451222233655976,""n"":41,""observed_rate"":0.609756097560976},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.547791074898283,""n"":59,""observed_rate"":0.661016949152542},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.640211472640166,""n"":37,""observed_rate"":0.648648648648649},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.748846832159403,""n"":37,""observed_rate"":0.783783783783784},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.827850619951884,""n"":9,""observed_rate"":0.888888888888889},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6267330100897669,0.7332943240438885,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Neurological,98,91,person_id,47.0,0.47959183673469385,0.6229779253812295,0.21925512959725077,0.7238214434710054,0.6404281027924382,0.41792493530226,0.255874097528999,0.8513519104893257,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.076050053350627,""n"":4,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.156964545603842,""n"":16,""observed_rate"":0.125},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.237144193053246,""n"":15,""observed_rate"":0.266666666666667},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.348930148407817,""n"":16,""observed_rate"":0.625},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.442929197102785,""n"":8,""observed_rate"":0.75},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.556764683940194,""n"":11,""observed_rate"":0.636363636363636},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.652364920824766,""n"":16,""observed_rate"":0.6875},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.73362123966217,""n"":11,""observed_rate"":0.545454545454545},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.825447976589203,""n"":1,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6121976761300539,0.8146254072331521,1000.0,OK
target_cif,respiratory_rate,48,unit_type,Surgical,109,108,person_id,70.0,0.6422018348623854,0.770301762073852,0.27903218425452037,0.495970695970696,0.6484050376984454,0.4904309967789081,0.5901781486361691,0.08687169570804297,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.085911586880684,""n"":1,""observed_rate"":0.0},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.153044452269872,""n"":9,""observed_rate"":0.444444444444444},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":0.24466281916414,""n"":7,""observed_rate"":0.714285714285714},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":0.367960290475325,""n"":11,""observed_rate"":0.818181818181818},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":0.451428525722944,""n"":26,""observed_rate"":0.807692307692308},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":0.543707749673298,""n"":28,""observed_rate"":0.392857142857143},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":0.627433812618256,""n"":10,""observed_rate"":0.8},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":0.740115076303482,""n"":14,""observed_rate"":0.714285714285714},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":0.837220221757889,""n"":2,""observed_rate"":1.0},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":0.96211576461792,""n"":1,""observed_rate"":0.0}]",OK,0.3760436944069822,0.6088339874671024,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Cardiac,1762,1595,person_id,40.0,0.022701475595913734,0.13078524645767167,0.022429204331950513,0.735191637630662,0.08553657706404941,0.002439260692163834,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002439260692164,""n"":1762,""observed_rate"":0.022701475595914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6471618518478442,0.8181755458383714,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical,1137,993,person_id,37.0,0.032541776605101144,0.1673034328665115,0.031699353740011815,0.7940786240786241,0.29302631622694975,0.0027437854184307444,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002743785418431,""n"":1137,""observed_rate"":0.032541776605101},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.6866442906666618,0.8787853602706066,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Medical-Surgical,6048,5140,person_id,172.0,0.028439153439153438,0.1543055572369207,0.02775535225186927,0.7685233191381576,0.19193512069808796,0.002623952578786349,,,NON_ESTIMABLE_SEPARATION,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002505510051464,""n"":6043,""observed_rate"":0.027966241932815},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":0.14577359110117,""n"":5,""observed_rate"":0.6},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7222803062644545,0.8075980499421025,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Neurological,924,848,person_id,17.0,0.0183982683982684,0.10514870701811481,0.018185119496472155,0.7484272650625852,0.10705576082662521,0.002140014375076385,2.59255937366417,1.0678488988922554,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002140014375076,""n"":924,""observed_rate"":0.018398268398268},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.5729052267079227,0.8958338088561367,1000.0,OK
unit_death_cif,unit_death,48,unit_type,Surgical,1627,1471,person_id,28.0,0.017209588199139522,0.09241373229411212,0.0169219794181022,0.8388501742160279,0.15165762488243584,0.002099627440597195,3.6878337547121296,1.275148692559148,OK,"[{""bin"":0,""high"":0.1,""low"":0.0,""mean_probability"":0.002099627440597,""n"":1627,""observed_rate"":0.01720958819914},{""bin"":1,""high"":0.2,""low"":0.1,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":2,""high"":0.3,""low"":0.2,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":3,""high"":0.4,""low"":0.3,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":4,""high"":0.5,""low"":0.4,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":5,""high"":0.6,""low"":0.5,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":6,""high"":0.7,""low"":0.6,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":7,""high"":0.8,""low"":0.7,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":8,""high"":0.9,""low"":0.8,""mean_probability"":null,""n"":0,""observed_rate"":null},{""bin"":9,""high"":1.0,""low"":0.9,""mean_probability"":null,""n"":0,""observed_rate"":null}]",OK,0.7432830178059732,0.9248741957218963,1000.0,OK


==> source_data/Supplementary_Tables_S2_S8/landmark_locf_baseline_bd151ac_20260920_v1/locf_baseline_metrics.csv <==
endpoint,landmark_h,horizon_h,scale,metric,family,n_patients,n_seeds,replicates,finite_replicates,status,bootstrap_seed,estimate,ci_lower,ci_upper,p_two_sided,direction,primary_family,holm_p,holm_significant_0_05
O2_arterial_saturation,12,6,raw,auroc,auroc_raw,5699,5,2000,2000,OK,20260919:0:0,0.023432403253359824,0.013460728858927906,0.03315129284365501,0.0,model_better,1,0.0,1
O2_arterial_saturation,12,6,raw,nll,nll_raw,5699,5,2000,0,NOT_APPLICABLE,20260919:0:0,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,12,6,raw,brier,brier_raw,5699,5,2000,0,NOT_APPLICABLE,20260919:0:0,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,12,6,calibrated,auroc,auroc_calibrated,5699,5,2000,2000,OK,20260919:0:0,0.024340967515774702,0.014214260683063907,0.034016413567057494,0.0,model_better,0,0.0,1
O2_arterial_saturation,12,6,calibrated,nll,nll_calibrated,5699,5,2000,2000,OK,20260919:0:0,-0.010688654625071285,-0.016561391070442175,-0.0045758542784629696,0.0,model_better,0,0.0,1
O2_arterial_saturation,12,6,calibrated,brier,brier_calibrated,5699,5,2000,2000,OK,20260919:0:0,-0.0037698427288631645,-0.0058384067768861,-0.0018118017463418195,0.0,model_better,0,0.0,1
O2_arterial_saturation,18,12,raw,auroc,auroc_raw,3571,5,2000,2000,OK,20260919:0:1,0.025010678108897056,0.012685007659318681,0.037441601897261666,0.0,model_better,1,0.0,1
O2_arterial_saturation,18,12,raw,nll,nll_raw,3571,5,2000,0,NOT_APPLICABLE,20260919:0:1,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,18,12,raw,brier,brier_raw,3571,5,2000,0,NOT_APPLICABLE,20260919:0:1,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,18,12,calibrated,auroc,auroc_calibrated,3571,5,2000,2000,OK,20260919:0:1,0.024035770032067007,0.01179528199125326,0.03650503202195796,0.0,model_better,0,0.0,1
O2_arterial_saturation,18,12,calibrated,nll,nll_calibrated,3571,5,2000,2000,OK,20260919:0:1,-0.01363292415477842,-0.02326859304865048,-0.0038151700717462865,0.002,model_better,0,0.01,1
O2_arterial_saturation,18,12,calibrated,brier,brier_calibrated,3571,5,2000,2000,OK,20260919:0:1,-0.006229219608260025,-0.010123509249052866,-0.0024007434733025737,0.0,model_better,0,0.0,1
O2_arterial_saturation,30,24,raw,auroc,auroc_raw,1637,5,2000,2000,OK,20260919:0:2,0.016842255296165187,-0.004840872680143304,0.038211838756795034,0.131,uncertain,1,0.131,0
O2_arterial_saturation,30,24,raw,nll,nll_raw,1637,5,2000,0,NOT_APPLICABLE,20260919:0:2,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,30,24,raw,brier,brier_raw,1637,5,2000,0,NOT_APPLICABLE,20260919:0:2,nan,nan,nan,nan,undefined,0,nan,0
O2_arterial_saturation,30,24,calibrated,auroc,auroc_calibrated,1637,5,2000,2000,OK,20260919:0:2,0.016869411270479452,-0.004732981238307787,0.03886897912214362,0.129,uncertain,0,0.129,0
O2_arterial_saturation,30,24,calibrated,nll,nll_calibrated,1637,5,2000,2000,OK,20260919:0:2,-0.00030021865598634466,-0.014879312568513459,0.013982421669902387,0.983,uncertain,0,0.983,0
O2_arterial_saturation,30,24,calibrated,brier,brier_calibrated,1637,5,2000,2000,OK,20260919:0:2,-0.001573357995202662,-0.007634890226576369,0.004190575888324564,0.637,uncertain,0,0.93,0
O2_pulseoxymetry_saturation,12,6,raw,auroc,auroc_raw,2487,5,2000,2000,OK,20260919:1:0,0.06162366097977286,0.043836689179171585,0.08034490437754509,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,12,6,raw,nll,nll_raw,2487,5,2000,0,NOT_APPLICABLE,20260919:1:0,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,12,6,raw,brier,brier_raw,2487,5,2000,0,NOT_APPLICABLE,20260919:1:0,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,12,6,calibrated,auroc,auroc_calibrated,2487,5,2000,2000,OK,20260919:1:0,0.05978652908965929,0.04179555196918185,0.0787315371195968,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,calibrated,nll,nll_calibrated,2487,5,2000,2000,OK,20260919:1:0,-0.025632947345721042,-0.0397366067268201,-0.010860086888862277,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,calibrated,brier,brier_calibrated,2487,5,2000,2000,OK,20260919:1:0,-0.011380922567159477,-0.01618874862007489,-0.006851210880947175,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,raw,auroc,auroc_raw,1381,5,2000,2000,OK,20260919:1:1,0.059765849765849775,0.03457853963236497,0.08577474204697397,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,18,12,raw,nll,nll_raw,1381,5,2000,0,NOT_APPLICABLE,20260919:1:1,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,18,12,raw,brier,brier_raw,1381,5,2000,0,NOT_APPLICABLE,20260919:1:1,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,18,12,calibrated,auroc,auroc_calibrated,1381,5,2000,2000,OK,20260919:1:1,0.05658812658812658,0.03166029404975255,0.08287131043818607,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,calibrated,nll,nll_calibrated,1381,5,2000,2000,OK,20260919:1:1,-0.03037289692637433,-0.05093064083567963,-0.010952946420077294,0.004,model_better,0,0.016,1
O2_pulseoxymetry_saturation,18,12,calibrated,brier,brier_calibrated,1381,5,2000,2000,OK,20260919:1:1,-0.013713770414892374,-0.02189061757535685,-0.005824094444831049,0.0,model_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,raw,auroc,auroc_raw,592,5,2000,2000,OK,20260919:1:2,0.08477815525950812,0.045371200020777366,0.12676550637444492,0.0,model_better,1,0.0,1
O2_pulseoxymetry_saturation,30,24,raw,nll,nll_raw,592,5,2000,0,NOT_APPLICABLE,20260919:1:2,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,30,24,raw,brier,brier_raw,592,5,2000,0,NOT_APPLICABLE,20260919:1:2,nan,nan,nan,nan,undefined,0,nan,0
O2_pulseoxymetry_saturation,30,24,calibrated,auroc,auroc_calibrated,592,5,2000,2000,OK,20260919:1:2,0.07862859614968638,0.038403383691921956,0.12129031450320509,0.001,model_better,0,0.003,1
O2_pulseoxymetry_saturation,30,24,calibrated,nll,nll_calibrated,592,5,2000,2000,OK,20260919:1:2,-0.014136923898319904,-0.04345403216609667,0.01620097382639884,0.353,uncertain,0,0.706,0
O2_pulseoxymetry_saturation,30,24,calibrated,brier,brier_calibrated,592,5,2000,2000,OK,20260919:1:2,-0.010178540131976924,-0.02049509393737242,-4.0955740598458756e-05,0.049,model_better,0,0.14700000000000002,0
heart_rate,12,6,raw,auroc,auroc_raw,6648,5,2000,2000,OK,20260919:2:0,0.010044308068272367,0.0034417367770877227,0.01681198001194335,0.002,model_better,1,0.004,1
heart_rate,12,6,raw,nll,nll_raw,6648,5,2000,0,NOT_APPLICABLE,20260919:2:0,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,12,6,raw,brier,brier_raw,6648,5,2000,0,NOT_APPLICABLE,20260919:2:0,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,12,6,calibrated,auroc,auroc_calibrated,6648,5,2000,2000,OK,20260919:2:0,0.0075767877190725304,0.0008549174174174113,0.01435408937683338,0.027,model_better,0,0.054,0
heart_rate,12,6,calibrated,nll,nll_calibrated,6648,5,2000,2000,OK,20260919:2:0,-0.0029224756532777742,-0.006716118173365385,0.0007306532856639714,0.13,uncertain,0,0.39,0
heart_rate,12,6,calibrated,brier,brier_calibrated,6648,5,2000,2000,OK,20260919:2:0,-0.0004234693709829076,-0.0016038654023609708,0.000726112246394436,0.465,uncertain,0,0.93,0
heart_rate,18,12,raw,auroc,auroc_raw,4668,5,2000,2000,OK,20260919:2:1,0.027315674577757455,0.018212749860381017,0.03652646123615806,0.0,model_better,1,0.0,1
heart_rate,18,12,raw,nll,nll_raw,4668,5,2000,0,NOT_APPLICABLE,20260919:2:1,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,18,12,raw,brier,brier_raw,4668,5,2000,0,NOT_APPLICABLE,20260919:2:1,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,18,12,calibrated,auroc,auroc_calibrated,4668,5,2000,2000,OK,20260919:2:1,0.02757473187648818,0.018413938572420463,0.03673447604948996,0.0,model_better,0,0.0,1
heart_rate,18,12,calibrated,nll,nll_calibrated,4668,5,2000,2000,OK,20260919:2:1,-0.01383819369778721,-0.02150530093839904,-0.0062850055635441755,0.001,model_better,0,0.006,1
heart_rate,18,12,calibrated,brier,brier_calibrated,4668,5,2000,2000,OK,20260919:2:1,-0.0037237937674261257,-0.005939861918792344,-0.0014516368455639622,0.001,model_better,0,0.004,1
heart_rate,30,24,raw,auroc,auroc_raw,2141,5,2000,2000,OK,20260919:2:2,0.04214712192848753,0.024642859891780344,0.0595905184614862,0.0,model_better,1,0.0,1
heart_rate,30,24,raw,nll,nll_raw,2141,5,2000,0,NOT_APPLICABLE,20260919:2:2,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,30,24,raw,brier,brier_raw,2141,5,2000,0,NOT_APPLICABLE,20260919:2:2,nan,nan,nan,nan,undefined,0,nan,0
heart_rate,30,24,calibrated,auroc,auroc_calibrated,2141,5,2000,2000,OK,20260919:2:2,0.041699756317777115,0.023736520647546434,0.05950276105571124,0.0,model_better,0,0.0,1
heart_rate,30,24,calibrated,nll,nll_calibrated,2141,5,2000,2000,OK,20260919:2:2,-0.02559574497572481,-0.03844070581772001,-0.01260584235389468,0.0,model_better,0,0.0,1
heart_rate,30,24,calibrated,brier,brier_calibrated,2141,5,2000,2000,OK,20260919:2:2,-0.008907706669836915,-0.013188623539956831,-0.004584390806256168,0.0,model_better,0,0.0,1
respiratory_rate,12,6,raw,auroc,auroc_raw,6117,5,2000,2000,OK,20260919:3:0,0.047765321615550874,0.036006440838756905,0.05990661058016507,0.0,model_better,1,0.0,1
respiratory_rate,12,6,raw,nll,nll_raw,6117,5,2000,0,NOT_APPLICABLE,20260919:3:0,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,12,6,raw,brier,brier_raw,6117,5,2000,0,NOT_APPLICABLE,20260919:3:0,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,12,6,calibrated,auroc,auroc_calibrated,6117,5,2000,2000,OK,20260919:3:0,0.04753376451251985,0.03592806825351706,0.059637140032465855,0.0,model_better,0,0.0,1
respiratory_rate,12,6,calibrated,nll,nll_calibrated,6117,5,2000,2000,OK,20260919:3:0,-0.015259102709619493,-0.02133667996559336,-0.00897091514613877,0.0,model_better,0,0.0,1
respiratory_rate,12,6,calibrated,brier,brier_calibrated,6117,5,2000,2000,OK,20260919:3:0,-0.0041942284980743694,-0.00634123532949636,-0.0020977051566277087,0.0,model_better,0,0.0,1
respiratory_rate,18,12,raw,auroc,auroc_raw,3998,5,2000,2000,OK,20260919:3:1,0.04624730611037553,0.03150843075291156,0.06093973634484975,0.0,model_better,1,0.0,1
respiratory_rate,18,12,raw,nll,nll_raw,3998,5,2000,0,NOT_APPLICABLE,20260919:3:1,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,18,12,raw,brier,brier_raw,3998,5,2000,0,NOT_APPLICABLE,20260919:3:1,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,18,12,calibrated,auroc,auroc_calibrated,3998,5,2000,2000,OK,20260919:3:1,0.046560360734709996,0.031720170251168224,0.06114467991008745,0.0,model_better,0,0.0,1
respiratory_rate,18,12,calibrated,nll,nll_calibrated,3998,5,2000,2000,OK,20260919:3:1,-0.023301717486244343,-0.03382014061888715,-0.013255986966963281,0.0,model_better,0,0.0,1
respiratory_rate,18,12,calibrated,brier,brier_calibrated,3998,5,2000,2000,OK,20260919:3:1,-0.009026914146218779,-0.01309298915025996,-0.005141368520444286,0.0,model_better,0,0.0,1
respiratory_rate,30,24,raw,auroc,auroc_raw,1763,5,2000,2000,OK,20260919:3:2,0.04946451005025123,0.0257760927743087,0.0756142100015742,0.0,model_better,1,0.0,1
respiratory_rate,30,24,raw,nll,nll_raw,1763,5,2000,0,NOT_APPLICABLE,20260919:3:2,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,30,24,raw,brier,brier_raw,1763,5,2000,0,NOT_APPLICABLE,20260919:3:2,nan,nan,nan,nan,undefined,0,nan,0
respiratory_rate,30,24,calibrated,auroc,auroc_calibrated,1763,5,2000,2000,OK,20260919:3:2,0.05121257328308202,0.027665818334470238,0.07751986561763298,0.0,model_better,0,0.0,1
respiratory_rate,30,24,calibrated,nll,nll_calibrated,1763,5,2000,2000,OK,20260919:3:2,-0.03291435343382389,-0.05191730857950403,-0.01554717152493176,0.0,model_better,0,0.0,1
respiratory_rate,30,24,calibrated,brier,brier_calibrated,1763,5,2000,2000,OK,20260919:3:2,-0.012809372813901177,-0.019384213358762677,-0.006705628442949603,0.0,model_better,0,0.0,1


==> source_data/Supplementary_Tables_S2_S8/state_sync_isolation_13007_v1/score/isolation_contrasts.csv <==
family,holm_group,role,contrast,arm_a,arm_b,metric,scale,endpoint,landmark_h,horizon_h,n_stays,n_persons,n_seeds,replicates,finite_replicates,status,bootstrap_seed,inference,estimate,ci_lower,ci_upper,p_two_sided_add_one,p_one_way,p_two_way,side_one_way,side_two_way,direction_concordant,p_negative,ci_lower_two_way,ci_upper_two_way,holm_p,holm_significant_0_05,favours
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.0879525466574295,0.07516801892518081,0.10044740934625696,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.01045811276052273,-0.01462743146225225,-0.006344086358323131,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1211198840769788,0.10830800385990183,0.13390899440573248,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10211479311498443,0.13998930683126254,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.07749443389690677,0.06502336902859047,0.08986243791097177,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.04247950159397773,-0.05032645207481294,-0.034580358419900634,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.002889849816039458,0.0004567326419141926,0.005302429495780703,0.0221977802219778,0.0221977802219778,nan,+,,1,nan,nan,nan,0.1997800219978002,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.053026257651220064,-0.06143719848686221,-0.044684140105684354,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.06477918654641557,-0.04102237546280563,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03958965177793827,-0.04731666930028642,-0.03174277309524613,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.01663661188477299,-0.019542797490258147,-0.013768796414145829,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.0015320613453025322,0.0007381618467022788,0.0023123162674751675,0.00039996000399960006,0.00039996000399960006,nan,+,,1,nan,nan,nan,0.003999600039996,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.02080046769025908,-0.023914607651107846,-0.017706284365347102,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.025133459055809437,-0.016462470453345802,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.015104550539470457,-0.017998354040139386,-0.012297791063833125,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03840887908170822,-0.04503041370106202,-0.03162671783135542,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.03996252653154146,-0.04673507876946644,-0.03317652254581414,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.04091348397967165,-0.04763260724278866,-0.03415325345353663,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.014444308163307645,-0.017058878231063657,-0.011791710863014232,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.015430736879259471,-0.01818373273706894,-0.01273343918548927,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.09023248065746123,0.07730304335390625,0.10303921503429232,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.012738046760554456,-0.01785177785875607,-0.0076759791622835975,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,0.08996064064392277,0.07707659235580114,0.10262723610416498,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person,-0.012466206747015995,-0.01768262703088246,-0.0072973546272344205,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12121490446398824,0.10831769924488135,0.13402843671385872,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10225312953384291,0.1401439911052213,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13584083853805834,0.11978832936115029,0.15203702340719064,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11163301097622118,0.15946640137910434,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0030150033581714418,-0.0029247893213930954,0.009121647881849992,0.31656834316568344,0.31656834316568344,0.5031496850314968,+,+,1,nan,-0.005665064564950273,0.01220899033732542,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.03316733741954929,0.024026437399471613,0.042563917085665516,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.01798361847179719,0.04803579816773658,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0046985578372318315,0.002195494322339009,0.00722127232904961,0.00019998000199980003,0.00019998000199980003,0.0211978802119788,+,+,1,nan,0.0006514760069329828,0.008801586989473264,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12581844191421063,0.11291423153954754,0.13848473564654284,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10660802234197513,0.14483350381574944,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.01472095446107955,-0.023090816697792605,-0.006395352274681798,0.0007999200079992001,0.0007999200079992001,0.0245975402459754,-,-,1,0.0007999200079992001,-0.027255914376973854,-0.0018538413774431995,0.009599040095990401,1,b
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,12,6,6206,5528,5,10000,10000,OK,20260927:0:0,whole_person_with_recipient_by_donor_person_sensitivity,0.11810488071880736,0.10339801972783777,0.1325084668316614,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09667416025264859,0.1392941137270533,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.10035590820041014,0.08356143988318032,0.11722529050910915,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.008406851281917071,-0.015830109146859405,-0.0009732374355548634,0.0263973602639736,0.0263973602639736,nan,-,,1,0.0263973602639736,nan,nan,0.1583841615838416,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1364742782572861,0.11955816090084963,0.15294802816604952,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11135999869435616,0.16130826615383825,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.09194905691849306,0.07629096549374019,0.1075572845834865,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05131187729176456,-0.06439543403623478,-0.03781544344784678,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.004222163765425257,-0.0033011190026333904,0.011671220482506661,0.27077292270772924,0.27077292270772924,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.05805707816686543,-0.07108353258712181,-0.04461686402133165,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.07664434036161549,-0.0388622177508076,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.047089713526339304,-0.06005365309116324,-0.03380066348037469,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.023104017838558116,-0.02796110330495876,-0.018204640643610038,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.002151858949545243,0.00032956263227389984,0.003993157924993213,0.0193980601939806,0.0193980601939806,nan,+,,1,nan,nan,nan,0.1357864213578642,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.027740199370245022,-0.032807431502672874,-0.022569660581474645,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03480308421943805,-0.02053878871694522,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.020952158889012872,-0.025554450779414196,-0.01624491368607166,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.04674647212243421,-0.056198144418903626,-0.037046254674427306,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05038990776898651,-0.059409878371150304,-0.0413147298230284,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.05136995938473863,-0.060236691488513475,-0.04236127663435647,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.020667505535180486,-0.024814147524790005,-0.01647281510153209,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.022953115185502936,-0.027021116845741145,-0.01888363389400028,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.10305593076764577,0.08574472959295143,0.12057668337721936,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.0111068738491527,-0.019972612733518403,-0.0024304536890349614,0.013598640135986401,0.013598640135986401,nan,-,,1,0.013598640135986401,nan,nan,0.067993200679932,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,0.09945962917780038,0.08215507174922798,0.11672890186891119,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person,-0.0075105722593073136,-0.016515577232324285,0.0014910990648695278,0.100989901009899,0.100989901009899,nan,-,,1,0.100989901009899,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13594329409686906,0.11899320818176258,0.15240221088435374,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1108205410117467,0.16064154697418137,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1538729955225296,0.13325478169106972,0.1740054566521203,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12310959874346405,0.1836449806867255,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.0037470441827226696,-0.006705149795416432,0.01416949196830437,0.4737526247375263,0.4737526247375263,0.6491350864913509,+,+,1,nan,-0.011932057409219122,0.01944083222453812,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.03611837005687597,0.02260215384012183,0.049287508302548466,0.00019998000199980003,0.00019998000199980003,0.0011998800119988001,+,+,1,nan,0.013966211173645004,0.05724271119462998,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.001859278567994438,-0.001572528470575052,0.0053792222853494606,0.280971902809719,0.280971902809719,0.49635036496350365,+,+,1,nan,-0.0036867219432005884,0.007507660883376665,0.842915708429157,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13833355682528053,0.12135387870921868,0.1549475722908734,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11305273423957554,0.16354361886468988,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.017398717265243467,-0.029594023320783158,-0.005160941042918843,0.0059994000599940004,0.0059994000599940004,0.071992800719928,-,-,1,0.0059994000599940004,-0.035621713850719904,0.001678857351560703,0.059994000599940006,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,18,12,3579,3301,5,10000,10000,OK,20260927:0:1,whole_person_with_recipient_by_donor_person_sensitivity,0.13272723407456344,0.11236300642272319,0.1527438310945517,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10280025712417835,0.16294493639573954,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.12385893945984891,0.09810441838426916,0.1489177017398655,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.009639425915711052,-0.024618815405902782,0.005168310302448975,0.206979302069793,0.206979302069793,nan,-,,1,0.206979302069793,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15041265484833943,0.12533248451878,0.1755767686627086,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1116763367266362,0.18845649362980266,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.11421951354413787,0.08928492937822499,0.13936018453880472,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.04893615240375415,-0.06821397132884888,-0.03021015019594475,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.007644980335322104,-0.0033394983716371397,0.01902706167125969,0.17078292170782922,0.17078292170782922,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.04570644344831509,-0.06438853401107181,-0.02648751745161344,0.00019998000199980003,0.00019998000199980003,0.0035996400359964,-,-,1,0.00019998000199980003,-0.0731410481995903,-0.016743762592295108,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.041291172068432046,-0.06051362207734516,-0.02264209391940153,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023167957392044646,-0.02975079521222267,-0.01656880544554412,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.0025048222752504677,8.839776552054257e-05,0.004877562115220951,0.044795520447955206,0.044795520447955206,nan,+,,1,nan,nan,nan,0.26877312268773124,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02412492886845864,-0.031183020320412,-0.017137806381775818,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.034091472028790114,-0.013945333738005532,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.020663135116794178,-0.02723686446338181,-0.014173763390106647,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023361673039889362,-0.039639442271098765,-0.006990161400229411,0.004399560043995601,0.004399560043995601,nan,-,,1,0.004399560043995601,nan,nan,0.008799120087991202,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.05069716056114093,-0.06410004348909751,-0.03745580676005542,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.04905027608496308,-0.06209481424189811,-0.0361826878270511,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.01138796115682783,-0.018938997345919244,-0.003848394365725233,0.0027997200279972004,0.0027997200279972004,nan,-,,1,0.0027997200279972004,nan,nan,0.005599440055994401,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.023173087741906018,-0.02907974025107049,-0.017320258390356058,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.13315365170764812,0.10584402397743091,0.15925739609534076,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.01893413816351026,-0.03495253312731188,-0.0025351790688300513,0.024197580241975804,0.024197580241975804,nan,-,,1,0.024197580241975804,nan,nan,0.09679032096790322,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,0.12956764295676432,0.10224725539872122,0.15562850985034757,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person,-0.015348129412626444,-0.031834968004305964,0.001449204165847906,0.07079292070792921,0.07079292070792921,nan,-,,1,0.07079292070792921,nan,nan,0.35396460353964604,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1501806532817309,0.12508476829998005,0.17536027480178548,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11142677548300206,0.18807922240624722,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13812987603163712,0.1081408299176446,0.16780786589297234,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09126774291773246,0.18200262214028323,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.0004145234176580859,-0.020300299942867993,0.02074720205798436,0.9663033696630337,0.9663033696630337,0.9845015498450155,+,+,1,nan,-0.031051907018519807,0.03120111765994036,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.026553715388490516,0.003939078193127643,0.04856997653248825,0.020997900209979003,0.020997900209979003,0.14538546145385461,+,+,1,nan,-0.009248894949877507,0.06204887421092613,0.08399160083991601,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0017497283100210703,-0.00762098429435627,0.003997502984571399,0.5605439456054394,0.5605439456054394,0.7097290270972902,-,-,1,0.5605439456054394,-0.011069654101478931,0.007686384830998016,1.0,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14866292653831836,0.12296332912528327,0.17434934531695728,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10941802803714237,0.1873292407911898,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.012282778816702321,-0.008272585303498881,0.03262203951840279,0.24137586241375864,0.24137586241375864,0.43115688431156884,+,+,1,nan,-0.018200147177620973,0.04330970939037204,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_arterial_saturation,30,24,1650,1560,5,10000,10000,OK,20260927:0:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14999813143068136,0.11708345053489273,0.18238230303141387,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10055973261279343,0.19975005595879716,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.08968452896574589,0.07161374470802873,0.10830776243813492,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.010456636936272145,-0.018960254243745856,-0.00182230540284114,0.018998100189981004,0.018998100189981004,nan,-,,1,0.018998100189981004,nan,nan,0.13298670132986704,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1284307591944988,0.10964685850131788,0.1470374532605903,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10039506024063845,0.1568480139770687,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.07922789202947374,0.06227268686487062,0.0966333278679565,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04594491183358786,-0.06004414857092157,-0.03181367014195091,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.005438103897292002,-0.0011369785844119519,0.011974290997660253,0.10378962103789621,0.10378962103789621,nan,+,,1,nan,nan,nan,0.7265273472652735,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.05559735091121469,-0.07027936751385958,-0.040670317153640376,0.00019998000199980003,0.00019998000199980003,0.00039996000399960006,-,-,1,0.00019998000199980003,-0.07645324832537963,-0.03377448364724207,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.040506807936295866,-0.05368893960599561,-0.027483445646568905,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.020438675339257036,-0.025577415407683195,-0.015419646377436407,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.0027211551086005594,0.0007322854299780968,0.004677555561578261,0.006199380061993801,0.006199380061993801,nan,+,,1,nan,nan,nan,0.049595040495950406,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.024528675399792525,-0.02991783347085144,-0.019079753575322683,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.032023729100228965,-0.016901465378133883,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.017717520230656474,-0.022484989259299055,-0.012968175262589327,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04129968100384525,-0.05231356213579499,-0.030774335020464783,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04545153363712817,-0.056490582454428395,-0.03471896498699145,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.04540161609746853,-0.0563592837891876,-0.03480696894547668,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.01747279135977208,-0.022043172872901168,-0.013049872736985014,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.019071108250412507,-0.023708878617921324,-0.014531397477688895,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.10680764541692064,0.08817679558011049,0.12592560026964342,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.027579753387446913,-0.04004257222215588,-0.015056636018730595,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,0.09828101104730125,0.08039182263660047,0.11665921669766113,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person,-0.019053119017827514,-0.02942386748617416,-0.008533851930559245,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0035996400359964006,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1294905728982857,0.11087060888418554,0.1479684250903438,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10148218122061077,0.15794732947231047,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13421207770541238,0.10906321755399835,0.15891634263086457,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09711431846067384,0.1703074902589719,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0152183793726673,-0.0018818640507047401,0.031886530169554214,0.0827917208279172,0.0827917208279172,0.25417458254174585,+,+,1,nan,-0.010337367797550779,0.04006996064716334,0.827917208279172,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.03874623022875292,0.024336226055376508,0.0533568759332391,0.00019998000199980003,0.00019998000199980003,0.0013998600139986002,+,+,1,nan,0.015296288000417779,0.062400798013708056,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.005952896574587996,0.0017263721966740198,0.010207789070132933,0.004999500049995001,0.004999500049995001,0.08359164083591641,+,+,1,nan,-0.0008069619032843089,0.012838079800776581,0.038396160383961604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13438365576908679,0.11541838730710716,0.15340525188513637,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10607109459963468,0.16320216472741916,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.0057813185109135915,-0.024460046189376427,0.013672870263136572,0.5449455054494551,0.5449455054494551,0.7121287871212879,-,-,1,0.5449455054494551,-0.03531662084275657,0.023536234123982914,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,12,6,2582,2385,5,10000,10000,OK,20260927:1:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1132123798218315,0.08894581163602906,0.13807193102277632,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.0762115664033141,0.15012778863512924,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.07963970521709804,0.054433445317851194,0.10498228557995837,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.013297102343293798,-0.02841172805130763,0.0018980091928023856,0.08539146085391461,0.08539146085391461,nan,-,,1,0.08539146085391461,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.11098568032834073,0.08655881264388728,0.13564263322884013,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.07330828632577421,0.14943179373485094,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.06634260287380425,0.04348822876864293,0.08870522184938132,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.0531983294636448,-0.07653805559655917,-0.03009565066313369,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.013129005504320435,-0.0011750302877787887,0.028095865314029946,0.0725927407259274,0.0725927407259274,nan,+,,1,nan,nan,nan,0.5807419258074192,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.06355763043246972,-0.08565884144699312,-0.04112219784431561,0.00019998000199980003,0.00019998000199980003,0.0011998800119988001,-,-,1,0.00019998000199980003,-0.09646893004321197,-0.028910055792261736,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.04006932395932437,-0.06098858552498794,-0.01918855249639575,0.0005999400059994001,0.0005999400059994001,nan,-,,1,0.0005999400059994001,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.023512587530332585,-0.03189593516629041,-0.015090914157867263,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.0036758912876537152,-0.0007328083229215965,0.008092632505843323,0.10018998100189981,0.10018998100189981,nan,+,,1,nan,nan,nan,0.48995100489951005,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.028706445338867386,-0.03686747676555814,-0.020495081630719596,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.040548939887563376,-0.016787967862994007,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.01983669624267887,-0.02724381765921028,-0.012217063782784804,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.035961773282672735,-0.051760892074159945,-0.020106494736875247,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.042661554582686126,-0.057132244697231126,-0.027840914154702735,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.04525724615465099,-0.05942220814665493,-0.030804642081829182,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.016435195461423018,-0.02354663700916502,-0.009391507808003213,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.02082078571373929,-0.027126073723907802,-0.014344171164446862,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.1040602561255459,0.0761813589701809,0.13207798638332996,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.03771765325174166,-0.05790865384615387,-0.01775341478741632,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,0.08934249594920256,0.06270895895895894,0.11615697517704429,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person,-0.022999893075398313,-0.04088635033668786,-0.005240585684960064,0.012198780121987801,0.012198780121987801,nan,-,,1,0.012198780121987801,nan,nan,0.0731926807319268,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.11011959105452329,0.08545949458813562,0.13460023905426205,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.07238324379251115,0.14873090657447843,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1148470978195606,0.0829213667332616,0.14616401701957,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.06602109721847334,0.16266684232137482,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.04176639442018082,0.013648989898989949,0.0701619977655481,0.0033996600339966003,0.0033996600339966003,0.059194080591940805,+,+,1,nan,-0.0017016922677042024,0.08541944501902889,0.04079592040795921,1,a
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.03134597511124269,0.008849906662762952,0.053802816901408444,0.0059994000599940004,0.0059994000599940004,0.0837916208379162,+,+,1,nan,-0.003821925135507387,0.06810784414373616,0.029997000299970003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.007928253592255375,0.0020703398900247414,0.013899012339515604,0.0065993400659934,0.0065993400659934,0.1075892410758924,+,+,1,nan,-0.0017362268460303198,0.01750307748432185,0.0395960403959604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1189139339205961,0.09415699812288927,0.14415458389257513,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08003782700486799,0.1582451817092862,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.003861417491219865,-0.02928651059085845,0.021828054808636744,0.7605239476052394,0.7605239476052394,0.8471152884711529,-,-,1,0.7605239476052394,-0.04315435651853154,0.03655482942079273,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,18,12,1395,1325,5,10000,10000,OK,20260927:1:1,whole_person_with_recipient_by_donor_person_sensitivity,0.06921928590815991,0.03275238285343578,0.10469821758343226,0.00039996000399960006,0.00039996000399960006,0.012998700129987,+,+,1,nan,0.01402807034974285,0.12588668104959214,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.14230098951410425,0.09665667783065983,0.18825192802056553,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.025050952591936192,-0.05808963437838473,0.007355559648799637,0.137986201379862,0.137986201379862,nan,-,,1,0.137986201379862,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13136316644513363,0.08400284090909091,0.17869084475895622,0.00019998000199980003,0.00019998000199980003,0.0005999400059994001,+,+,1,nan,0.05532775629637317,0.20672383621567797,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.11725003692216807,0.0699666002578226,0.16361308494974716,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02921639168955925,-0.07175084413220283,0.017035963886636706,0.20017998200179982,0.20017998200179982,nan,-,,1,0.20017998200179982,nan,nan,0.20017998200179982,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02596623383839127,-0.06496318283993627,0.006001726654222983,0.12198780121987801,0.12198780121987801,nan,-,,1,0.12198780121987801,nan,nan,0.7319268073192681,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.027981679714705932,-0.0750387032515262,0.02122196846523301,0.24977502249775022,0.24977502249775022,0.41255874412558746,-,-,1,0.24977502249775022,-0.09558460209100261,0.046552906346861114,0.24977502249775022,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.05518262552795052,-0.11415641686285154,0.001222420106320854,0.05579442055794421,0.05579442055794421,nan,-,,1,0.05579442055794421,nan,nan,0.05579442055794421,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.021937215886659457,-0.03297209482277119,-0.010823549067477067,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.0010651178099577662,-0.0040148057259814405,0.0060695013186325255,0.6913308669133087,0.6913308669133087,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.019574450518759945,-0.03156678911128801,-0.007713276773895511,0.0011998800119988001,0.0011998800119988001,0.034596540345965404,-,-,1,0.0011998800119988001,-0.03732049981058806,-0.0015515958023450572,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02087209807670169,-0.03260861706290926,-0.009340149449395246,0.00039996000399960006,0.00039996000399960006,nan,-,,1,0.00039996000399960006,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.019755334490017762,-0.05158429377323097,0.01208987584168908,0.22057794220577942,0.22057794220577942,nan,-,,1,0.22057794220577942,nan,nan,0.22057794220577942,0,neither
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.0517556979575978,-0.07700422309560592,-0.02628399092123106,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.04513283289168413,-0.06978241534182894,-0.020055236716026027,0.0005999400059994001,0.0005999400059994001,nan,-,,1,0.0005999400059994001,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.008671974250671228,-0.023077078356979787,0.00569291914715882,0.2333766623337666,0.2333766623337666,nan,-,,1,0.2333766623337666,nan,nan,0.2333766623337666,0,neither
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.021198609130500683,-0.0310172581025041,-0.011455185673852652,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.150146211785556,0.10199699248120304,0.19789624183006535,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.03289617486338794,-0.06673747622067217,0.0007532122286220799,0.05599440055994401,0.05599440055994401,nan,-,,1,0.05599440055994401,nan,nan,0.16798320167983202,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,0.14091271599468322,0.09354375476232342,0.18767516857226618,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person,-0.02366267907251516,-0.05724060306270549,0.009804409933338244,0.1615838416158384,0.1615838416158384,nan,-,,1,0.1615838416158384,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1351233200413528,0.08797176470588233,0.1827576280944157,0.00019998000199980003,0.00019998000199980003,0.0005999400059994001,+,+,1,nan,0.059030759796381324,0.21013725501192,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1319435829271895,0.0810726351351351,0.18240465116279073,0.00019998000199980003,0.00019998000199980003,0.001999800019998,+,+,1,nan,0.05198546102883918,0.21141866169375262,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.013996455471865298,-0.042063134498708486,0.06825742718094,0.6009399060093991,0.6009399060093991,0.7175282471752825,+,+,1,nan,-0.06541366788655598,0.09311055510817635,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.01093782306897062,-0.05709055763823802,0.03478157220334943,0.6239376062393761,0.6239376062393761,0.7609239076092391,-,-,1,0.6239376062393761,-0.08176899240981192,0.059232332978880774,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0002983311180032366,-0.011490521362302886,0.01124601910828027,0.9635036496350365,0.9635036496350365,0.9715028497150285,-,-,1,0.9635036496350365,-0.018654983680751292,0.018559863333245975,1.0,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1310648353271304,0.08197288592614786,0.17965037191398228,0.00019998000199980003,0.00019998000199980003,0.000999900009999,+,+,1,nan,0.052952147154752646,0.20796947365799118,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.0005804164820558455,-0.04883713896869799,0.04823431469007784,0.9745025497450255,0.9745025497450255,0.9925007499250075,-,-,1,0.9745025497450255,-0.076547850977457,0.07510821237968077,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,O2_pulseoxymetry_saturation,30,24,551,528,5,10000,10000,OK,20260927:1:2,whole_person_with_recipient_by_donor_person_sensitivity,0.11736671097326834,0.04561424071496596,0.19120341910365618,0.001999800019998,0.001999800019998,0.04079592040795921,+,+,1,nan,0.004468959958604035,0.22768148620458906,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11803213167735649,0.10348057384425921,0.13272468760415762,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.005879679741646937,-0.009981208322628698,-0.0018145400593471805,0.003999600039996,0.003999600039996,nan,-,,1,0.003999600039996,nan,nan,0.031996800319968,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17002497749318027,0.15516799495617253,0.18481167617312944,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.147359729807492,0.1926382921086931,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11215245193570955,0.09731377809324644,0.1271304360421081,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04873626515944529,-0.05607180054624276,-0.041354610975448035,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.0014986450514110072,-0.0006435815585050908,0.0036531351972177604,0.1673832616738326,0.1673832616738326,nan,+,,1,nan,nan,nan,0.8369163083691631,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.058615012469802885,-0.06633733791822842,-0.050870349654426564,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.06956841136252907,-0.04756535489008158,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.047237620108034284,-0.054568219828395784,-0.03978922293064935,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.013386110682673655,-0.015726627919437488,-0.011040782510073972,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.0003765871388051262,-6.841288055461358e-05,0.0008408995775296246,0.097990200979902,0.097990200979902,nan,+,,1,nan,nan,nan,0.48995100489951005,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.015609395490111855,-0.018133880473510552,-0.013099198403018597,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.01914995374898642,-0.012132614906720768,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.013009523543868529,-0.015341008360929841,-0.0106906388408509,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04522315310081711,-0.05212082397926367,-0.038240918872577544,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04532849507504809,-0.052298521896292006,-0.03830152553024271,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.04548350963776251,-0.05249106624059988,-0.038386395740698985,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.012669702431058102,-0.01478755697224006,-0.010546532243263688,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.012720552432510626,-0.014936748046737364,-0.010497654846631186,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.1171133980651827,0.10220785785721762,0.13205470148034143,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.0049609461294731535,-0.00875447669585816,-0.0012738405996832957,0.0091990800919908,0.0091990800919908,nan,-,,1,0.0091990800919908,nan,nan,0.0551944805519448,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,0.11709492185841411,0.10217402795262939,0.1320127753931652,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person,-0.004942469922704551,-0.008724958814481676,-0.0012510753003509346,0.0091990800919908,0.0091990800919908,nan,-,,1,0.0091990800919908,nan,nan,0.0643935606439356,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17000236298531196,0.15514705996357653,0.18476747670414936,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14740707056917435,0.192572685779195,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.18105522678197702,0.16440146961991622,0.19729681329349558,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.15524051817541615,0.20601611021866448,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0006990652054719825,-0.0041391177452373305,0.005838115638739982,0.783921607839216,0.783921607839216,0.8675132486751325,+,+,1,nan,-0.0066843948509433095,0.008422997659669074,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.05199284581582377,0.0408611116528903,0.0632369070589303,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.033441616925899,0.07028891863502185,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0025345171233361664,0.0007607611062178332,0.004382327017177734,0.0047995200479952005,0.0047995200479952005,0.0781921807819218,+,+,1,nan,-0.0003376100594854048,0.005415777351655682,0.038396160383961604,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.17255949461651643,0.1576544578693832,0.18746282303811637,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14981130019671512,0.19548749223103623,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.011030249288796767,-0.01756968242678525,-0.004392149542637514,0.0011998800119988001,0.0011998800119988001,0.0385961403859614,-,-,1,0.0011998800119988001,-0.02112557108630453,-0.0006412433129553196,0.0131986801319868,1,b
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,12,6,7707,6763,5,10000,10000,OK,20260927:2:0,whole_person_with_recipient_by_donor_person_sensitivity,0.16932591228770827,0.15312531705295696,0.18494913537310387,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.14497441326005284,0.19349656772645435,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.1328496440466878,0.11629831336018885,0.1494023663244856,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.006406148316661175,-0.011787720572660355,-0.0007872028892260019,0.0263973602639736,0.0263973602639736,nan,-,,1,0.0263973602639736,nan,nan,0.1583841615838416,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1845459022767966,0.16809830041341298,0.20100610469240712,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.15889832656891092,0.2100753580176748,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.12644349573002664,0.11009885740712069,0.142829219232457,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06846007456658934,-0.07973850107825206,-0.056913107236752115,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0010470458795318383,-0.0057049674481989944,0.002910777345231563,0.6685331466853315,0.6685331466853315,nan,-,,1,0.6685331466853315,nan,nan,1.0,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.08217550845153836,-0.09363145809650854,-0.07034129026359578,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.09817525106761252,-0.06554425668139642,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06950712044612117,-0.08119712029229112,-0.05758779992942357,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024841888849549104,-0.02891887271698504,-0.020801997237924086,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.00021164869887009828,-0.0006896891080068856,0.0010940496591907544,0.6325367463253675,0.6325367463253675,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.029356746558377778,-0.03367744013759607,-0.025032435702696067,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.0351789735286711,-0.023377945945552748,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024630240150679005,-0.028649484178630898,-0.02065650579027197,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06461504569347624,-0.07401995471174068,-0.0549664165093711,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.06749171192157521,-0.07753140222928127,-0.05751640227244455,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0667250669123931,-0.07646196359602743,-0.05702468815269057,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.023644610588355965,-0.02690992096592345,-0.020333289940999817,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.024481182249791133,-0.028245041278792758,-0.020748572158369845,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.1272926361479071,0.11063895588238962,0.1441998241500288,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0008491404178804452,-0.006112408389570478,0.004333165732768651,0.7377262273772622,0.7377262273772622,nan,-,,1,0.7377262273772622,nan,nan,0.7377262273772622,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,0.127255925855322,0.11064819127779106,0.1441857221355494,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person,-0.0008124301252953492,-0.006055716321516025,0.004339715848569225,0.7459254074592541,0.7459254074592541,nan,-,,1,0.7459254074592541,nan,nan,0.7459254074592541,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18388094538610783,0.16742115909078778,0.20031191909007845,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1583107788081161,0.20923470376669379,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1877804026704462,0.1693414724706514,0.2059765260389228,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1596708230540443,0.21570418890409618,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.004447937372038568,-0.012287203609446507,0.0035244462897043084,0.26977302269773024,0.26977302269773024,0.4597540245975402,-,-,1,0.26977302269773024,-0.01619575339936371,0.007262205590033111,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.051696258230108774,0.03896267940678318,0.06440190545688003,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.03024756986557773,0.07316069253470174,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.003319778504455062,0.0015983964429892917,0.005039097274644045,0.00019998000199980003,0.00019998000199980003,0.020597940205979402,+,+,1,nan,0.0004549078208163193,0.006136794698404069,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18786568078125165,0.17147946393464547,0.20442452719678794,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.16199828476288378,0.21335921351307538,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.0032345003936496306,-0.011640563018013906,0.00534758019053756,0.4557544245575442,0.4557544245575442,0.6163383661633837,-,-,1,0.4557544245575442,-0.016364373687720278,0.009957407072464263,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,18,12,4799,4319,5,10000,10000,OK,20260927:2:1,whole_person_with_recipient_by_donor_person_sensitivity,0.18899383964883515,0.1699101311161894,0.20765035542442223,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.16056037425267938,0.21766876124364648,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11760788378035489,0.09390391807346823,0.1411880798385029,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009553812340296286,-0.02155770346478143,0.002290449344354384,0.1131886811318868,0.1131886811318868,nan,-,,1,0.1131886811318868,nan,nan,0.34156584341565843,0,neither
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15967371298893915,0.1363691446279408,0.18300862259090359,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12433106317759457,0.19517284104511742,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.1080540714400586,0.08549181431934369,0.13111301953407217,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.05830826684137898,-0.0748767330693777,-0.04211543673503426,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.0011876415871892921,-0.006388461554911506,0.008338726151722486,0.7485251474852515,0.7485251474852515,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.06613000462733507,-0.08381265532953024,-0.048468356395487786,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.0910432603239499,-0.040031469896170103,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.057120625254189684,-0.07385191664156676,-0.040843073543154904,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.02476410640708665,-0.030923404508930153,-0.0187230389146228,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.0007785069575306225,-0.0011729412761194158,0.0027773940425051213,0.43115688431156884,0.43115688431156884,nan,+,,1,nan,nan,nan,1.0,0,neither
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02900850199927832,-0.03551275475447747,-0.022746699765036182,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03797211421663159,-0.020204382586890245,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.023985599449556028,-0.030059822332723956,-0.018008803718249106,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.03141654724462526,-0.04883052927681131,-0.01368591582232681,0.0013998600139986002,0.0013998600139986002,nan,-,,1,0.0013998600139986002,nan,nan,0.004199580041995801,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.05362966636828261,-0.06946230923256687,-0.03786185266210342,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.052515997672887504,-0.06771552055413062,-0.03733761549828003,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.017100154280832846,-0.02337836684300885,-0.010792128615308243,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.023578094176215803,-0.02998533749051638,-0.017231661424117778,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11730893626145848,0.09364858271986476,0.14123602680531316,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009254864821399877,-0.020699343503585887,0.002054641197288198,0.10618938106189381,0.10618938106189381,nan,-,,1,0.10618938106189381,nan,nan,0.21237876212378762,0,neither
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,0.11724961135035647,0.09356528919483946,0.14117929050814954,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person,-0.009195539910297867,-0.020619205345907398,0.002113213780951151,0.10778922107789221,0.10778922107789221,nan,-,,1,0.10778922107789221,nan,nan,0.403959604039596,0,neither
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.15924593034683632,0.135987924987702,0.1826185029175484,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12429550607280879,0.19461861626372476,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14945303146721944,0.1220447057040797,0.17617404288326727,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10866900073895491,0.19001647129792118,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.016296481603916824,0.0010328366744193796,0.03155796123693074,0.0367963203679632,0.0367963203679632,0.17098290170982902,+,+,1,nan,-0.0070455633701204,0.03978669111952776,0.40475952404759524,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.04206582920858426,0.023162684869169524,0.0605156680325863,0.00019998000199980003,0.00019998000199980003,0.007599240075992401,+,+,1,nan,0.01159072575084954,0.07269460959928915,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.0017934170791415794,-0.00034759312026064746,0.003945728985579678,0.09779022097790221,0.09779022097790221,0.31596840315968405,+,+,1,nan,-0.0017236709573046794,0.00535952306117995,0.4889511048895111,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.16146713006808072,0.13820677115278376,0.18478573090233646,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12634361254042237,0.1970846486919235,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01022068152171971,-0.004525885538801022,0.025475737646640663,0.17178282171782822,0.17178282171782822,0.37496250374962503,+,+,1,nan,-0.01235443595070711,0.033476222327221763,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,heart_rate,30,24,2229,2062,5,10000,10000,OK,20260927:2:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14337723138502234,0.116325167494665,0.1703622562716422,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10223955660949388,0.18517431694643513,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10594379862082129,0.09203993759492515,0.11989903644561935,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.02094640323967876,-0.02844970389748618,-0.013424895072076448,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1305417708768071,0.1164769770699089,0.14465614303127045,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10875221817010608,0.15217463228384714,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.08499739538114252,0.07162674952658557,0.09861750341556871,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.040228083515265314,-0.046918837067967414,-0.03352192094571962,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.006702954214335877,0.004102691998664065,0.009247162675571751,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.04511201595732537,-0.052421786972739824,-0.037850827792664,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.05566778869056186,-0.034630047164330456,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.033525129300929435,-0.039927372553781246,-0.0270711146525038,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.01317850629051564,-0.015490362643650696,-0.01085107648488331,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.001829152992238986,0.001042647221897286,0.0025934536481744598,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,-0.014827114418672144,-0.017289118151892085,-0.012336607464454674,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.018376119746451418,-0.011342252460001733,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011349353298276655,-0.013579494227617861,-0.00914701862154782,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.03437853823945366,-0.04015059272922761,-0.028552503782252114,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.03449421203865714,-0.04028706160756133,-0.028660125566438144,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.034966046821511554,-0.04085227592588105,-0.029079368301868115,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011508459223712537,-0.0134998678158891,-0.009529252016370327,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.011692565108923142,-0.013789110147398915,-0.00958886358828918,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10432011324253213,0.0898874235729471,0.11875872475441315,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.019322717861389595,-0.027529873672326354,-0.011162389325659028,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,0.10441165569477318,0.08998857867180818,0.11890016536844114,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person,-0.01941426031363065,-0.02762889038771075,-0.011213878686972146,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.13077974063479586,0.116769779727919,0.1448634932185111,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10903801529183665,0.15245161512656535,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12556443563037362,0.1070555389530052,0.14419792214895305,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.09762077138057154,0.15306024124130957,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.0010030575077503601,-0.004702193214206729,0.0068134663987062475,0.7493250674932507,0.7493250674932507,0.8249175082491751,+,+,1,nan,-0.007770695357350377,0.009745764837004955,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.02459797225598581,0.013353144937131023,0.03563377877664442,0.00019998000199980003,0.00019998000199980003,0.008599140085991401,+,+,1,nan,0.0062139919887297616,0.042913949246347505,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.006407108527816607,0.004031102950449061,0.008844323625525941,0.00019998000199980003,0.00019998000199980003,0.0013998600139986002,+,+,1,nan,0.002553518530539467,0.01022848807719321,0.0023997600239976003,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.1369488794046237,0.12290802543551041,0.15134021668184786,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.11507567774005831,0.1590402523002585,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.004977335246433489,-0.0062967971352014375,0.015946640234584742,0.3785621437856214,0.3785621437856214,0.5461453854614539,+,+,1,nan,-0.011647981172014044,0.021980505566814346,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,12,6,7127,6380,5,10000,10000,OK,20260927:3:0,whole_person_with_recipient_by_donor_person_sensitivity,0.12953871336905673,0.11438200258308902,0.14508723354187877,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1065478856212494,0.15312502035396175,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14599367394148166,0.12881319955723955,0.1633683211382863,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03639938028789609,-0.04734408501284717,-0.025898729169757197,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.007199280071992801,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15403569233080888,0.1385658389416453,0.17015360513298983,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12964232393160718,0.17840014044929087,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.10959429365358557,0.094040933772683,0.12490319422507738,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.070501587330229,-0.08230726916934339,-0.05891565063728552,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.01688027780221655,0.010794843033619439,0.023225897361982197,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.06951271143651716,-0.08148365724791337,-0.05779008484339441,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.08654465879567382,-0.05242207678806319,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05362130952801245,-0.06406356887229092,-0.04307602446506107,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02768885535572522,-0.032026867614950216,-0.02344302496136714,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.00503723836686914,0.003277087497381903,0.006824979283772442,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,-0.028269235889140508,-0.03274448547148971,-0.02395804054959817,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.034510383780267564,-0.022138747121617945,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.022651616988856076,-0.0266396205819546,-0.01869333536392878,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05562811034306627,-0.06398026805466701,-0.04732677007298238,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.057685584599698615,-0.06600743387706279,-0.04927786314919915,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.05734089757234453,-0.06562447515901253,-0.04906776017892509,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02275556025733152,-0.026096662264562125,-0.019388926547292316,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.02381730828979899,-0.027409881964938994,-0.020221020603225302,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14353482606384835,0.12567401229090872,0.1612634140448548,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03394053241026278,-0.04507180987578276,-0.02300805932533745,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,0.14395161392666905,0.1260459490912598,0.16179333562253131,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person,-0.03435732027308347,-0.0455308898957353,-0.023385303381394818,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15383431635470396,0.13834268504560637,0.16972106824925814,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12924771712510524,0.1782803288352554,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15359707646956997,0.13235137509791886,0.17513790964815826,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.12166215574498536,0.1862284933354012,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.0019628954484562033,-0.008133517383850486,0.011897780832905469,0.7075292470752925,0.7075292470752925,0.7973202679732027,+,+,1,nan,-0.013119583380123544,0.01662216533457601,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.008042018389327232,-0.0063510108244869915,0.022429739310455287,0.2755724427557244,0.2755724427557244,0.48235176482351766,+,+,1,nan,-0.014990230317124986,0.031032355988689697,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.004689110925319295,0.002236141256891955,0.007175940301172701,0.00039996000399960006,0.00039996000399960006,0.019598040195980403,+,+,1,nan,0.0007644242972412174,0.008621623905852149,0.0035996400359964006,1,a
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.1587248032561282,0.14309334963843062,0.17496072676450034,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1340445050767489,0.1832156336896397,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.00043861586123892236,-0.013318092554688032,0.013909692307692323,0.9383061693830617,0.9383061693830617,0.9681031896810319,+,+,1,nan,-0.020462813149317728,0.0212108638442003,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,18,12,4301,3961,5,10000,10000,OK,20260927:3:1,whole_person_with_recipient_by_donor_person_sensitivity,0.15207279688235267,0.1335360146797338,0.17068681476940045,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.1239507801255991,0.18044385324082227,0.0023997600239976003,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-ic,s2,ic,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13109672197490896,0.10615097940778732,0.15627367715074023,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.007199280071992801,1,a
primary_auroc_raw,primary_auroc_raw,decision_holm36,ic-s1,ic,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.02739736498943297,-0.04436050731988839,-0.010518415686955019,0.0011998800119988001,0.0011998800119988001,nan,-,,1,0.0011998800119988001,nan,nan,0.010798920107989201,1,b
primary_auroc_raw,primary_auroc_raw,decision_holm36,s2-sh,s2,sh,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.142395229102028,0.11807618315608807,0.1663978159389272,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10485041095814536,0.18067512331958788,0.007199280071992801,1,a
replication_auroc_raw,replication_auroc_raw:s2-s1,replication_holm12,s2-s1,s2,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.10369935698547599,0.0812166679079803,0.12680924180272204,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.047439673302328476,-0.06717429928008545,-0.026419736966639705,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.013394852432828896,0.0037857142269413615,0.022968954879727766,0.006799320067993201,0.006799320067993201,nan,+,,1,nan,nan,nan,0.067993200679932,0,neither
secondary_nll_crossfit,secondary_nll_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.04124914550826382,-0.06173000982386194,-0.018842537763932698,0.0005999400059994001,0.0005999400059994001,0.018598140185981403,-,-,1,0.0005999400059994001,-0.06946728455401774,-0.008339158303252114,0.0023997600239976003,1,a
secondary_nll_crossfit,secondary_nll_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.03404482086949958,-0.0524852716223619,-0.014193033012240086,0.0011998800119988001,0.0011998800119988001,nan,-,,1,0.0011998800119988001,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-ic,secondary_holm12,s2-ic,s2,ic,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.026048633031486895,-0.03240656712200689,-0.019473699879316603,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:ic-s1,secondary_holm12,ic-s1,ic,s1,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.004777847740024782,0.001627225873894056,0.007812417041298569,0.0027997200279972004,0.0027997200279972004,nan,+,,1,nan,nan,nan,0.025197480251974803,1,b
secondary_brier_crossfit,secondary_brier_crossfit:s2-sh,secondary_holm12,s2-sh,s2,sh,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,-0.02455723306712665,-0.03102118267056485,-0.01781399258009101,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,-,-,1,0.00019998000199980003,-0.03375998208417242,-0.014918253286553735,0.0023997600239976003,1,a
secondary_brier_crossfit,secondary_brier_crossfit:s2-s1,secondary_holm12,s2-s1,s2,s1,brier,crossfit,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.021270785291462112,-0.027340784989954542,-0.015187552137786942,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-br,secondary_holm12,s2-br,s2,br,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.03271315290192869,-0.04857436196553788,-0.01683945369622002,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:s2-s1,secondary_holm12,s2-s1,s2,s1,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.05527912411161908,-0.0694009272920971,-0.041059056330802556,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_nll_raw,base_rate_nll_raw:br2-br,secondary_holm12,br2-br,br2,br,nll,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.05198178907198334,-0.06553558598563473,-0.03827119468288378,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:s2-br,secondary_holm12,s2-br,s2,br,brier,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.01641139980455174,-0.023177532409677536,-0.009733725996690862,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
base_rate_brier_raw,base_rate_brier_raw:br2-br,secondary_holm12,br2-br,br2,br,brier,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.024123041258108685,-0.03026696912125762,-0.01801239865607644,0.00019998000199980003,0.00019998000199980003,nan,-,,1,0.00019998000199980003,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:s2-ic_a,descriptive_holm12,s2-ic_a,s2,ic_a,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13259206798866857,0.10806598972112838,0.15752281789581507,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_a,sensitivity_auroc_raw_ic_a:ic_a-s1,descriptive_holm12,ic_a-s1,ic_a,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.028892711003192593,-0.04540791187132651,-0.012154703692891556,0.0007999200079992001,0.0007999200079992001,nan,-,,1,0.0007999200079992001,nan,nan,0.005599440055994401,1,b
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:s2-ic_o,descriptive_holm12,s2-ic_o,s2,ic_o,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,0.13296506137865913,0.10845999909037159,0.15788848287753843,0.00019998000199980003,0.00019998000199980003,nan,+,,1,nan,nan,nan,0.0023997600239976003,1,a
sensitivity_auroc_raw_ic_o,sensitivity_auroc_raw_ic_o:ic_o-s1,descriptive_holm12,ic_o-s1,ic_o,s1,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person,-0.029265704393183146,-0.04574938795678642,-0.012554130904758631,0.0007999200079992001,0.0007999200079992001,nan,-,,1,0.0007999200079992001,nan,nan,0.006399360063993601,1,b
sensitivity_auroc_raw_sh_a,sensitivity_auroc_raw_sh_a:s2-sh_a,descriptive_holm12,s2-sh_a,s2,sh_a,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.1410276990871892,0.11678393574297188,0.1646891064165739,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10403059327540434,0.1790123419749034,0.0023997600239976003,1,a
descriptive_locf_own_vs_donor,descriptive_locf_own_vs_donor:locf_own-locf_donor,descriptive_holm12,locf_own-locf_donor,locf_own,locf_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.13498864607221545,0.10520060009546976,0.16456021344910235,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08859683747015465,0.17989057690169732,0.0023997600239976003,1,a
descriptive_measured_hours_own_vs_donor,descriptive_measured_hours_own_vs_donor:occ_own-occ_donor,descriptive_holm12,occ_own-occ_donor,occ_own,occ_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01315436845181891,-0.005826579532337539,0.03183603196447883,0.16878312168783122,0.16878312168783122,0.35836416358364165,+,+,1,nan,-0.015054579127887092,0.04188628114337324,1.0,0,neither
descriptive_auroc_raw_ic_vs_sh,descriptive_auroc_raw_ic_vs_sh:ic-sh,descriptive_holm12,ic-sh,ic,sh,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.01129850712711904,-0.009930537573881248,0.03298172712012844,0.31216878312168783,0.31216878312168783,0.5113488651134886,+,+,1,nan,-0.022275761815353068,0.04527289081600374,0.8267173282671731,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:sh-s2_donor,descriptive_holm12,sh-s2_donor,sh,s2_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.002627815998920835,-0.0006511347213619345,0.005859225594528272,0.11818818118188182,0.11818818118188182,0.33196680331966805,+,+,1,nan,-0.002707113995712107,0.007895142092586127,0.4889511048895111,0,neither
descriptive_auroc_raw_donor_own_read,descriptive_auroc_raw_donor_own_read:s2-s2_donor,descriptive_holm12,s2-s2_donor,s2,s2_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.14502304510094882,0.12044917612169075,0.16925605305323127,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.10734670700089832,0.18323329380193332,0.0023997600239976003,1,a
descriptive_did_sh_vs_last_value,descriptive_did_sh_vs_last_value:(s2-sh)-(locf_own-locf_donor),descriptive_holm12,(s2-sh)-(locf_own-locf_donor),s2-sh,locf_own-locf_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.007406583029812541,-0.01471874085856375,0.029060450983527986,0.4901509849015098,0.4901509849015098,0.6531346865313469,+,+,1,nan,-0.025566527141162254,0.04085332631554608,1.0,0,neither
descriptive_did_sh_vs_measured_hours,descriptive_did_sh_vs_measured_hours:(s2-sh)-(occ_own-occ_donor),descriptive_holm12,(s2-sh)-(occ_own-occ_donor),s2-sh,occ_own-occ_donor,auroc,raw,respiratory_rate,30,24,1899,1803,5,10000,10000,OK,20260927:3:2,whole_person_with_recipient_by_donor_person_sensitivity,0.12924086065020907,0.0993347887069043,0.15911447759751152,0.00019998000199980003,0.00019998000199980003,0.00019998000199980003,+,+,1,nan,0.08297603155512383,0.1759171297944686,0.0023997600239976003,1,a


==> source_data/Supplementary_Tables_S2_S8/state_synchronization_v2_aa21fb9_20260919_v1/source_tables/state_sync_v2_patient_cluster_bootstrap.csv <==
endpoint,landmark_h,horizon_h,control,scale,metric,family,n_patients,n_seeds,replicates,finite_replicates,status,bootstrap_seed,estimate,ci_lower,ci_upper,p_two_sided,direction,primary_family,holm_p,holm_significant_0_05
O2_arterial_saturation,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,0.0733974470802379,0.059696900929151434,0.08690923678171533,0.0,s2_better,1,0.0,1
O2_arterial_saturation,12,6,s1_matched,raw,nll,nll_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.034008816125486806,-0.041463981326718004,-0.026984543487907454,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,raw,brier,brier_raw_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.01276781884872864,-0.01567964856667027,-0.010025246669544848,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,0.07423387720574441,0.06054315442566749,0.08782294577386754,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.03431189200533567,-0.042296516358923814,-0.026470367312891745,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,5699,5,2000,2000,OK,20260919:0:0,-0.012805081024257042,-0.015864997812673493,-0.009754568835083072,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,0.07520014219460251,0.061719108878858495,0.08948412014906167,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,nll,nll_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.04656017556821475,-0.0548742773239269,-0.03832897370248744,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,raw,brier,brier_raw_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.017665363352779025,-0.02093449214769922,-0.014383319974469158,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,0.07654511551665684,0.06313876478479316,0.0905725809723992,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.03525668150027771,-0.043277973627557406,-0.02743085167509123,0.0,s2_better,0,0.0,1
O2_arterial_saturation,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,5699,5,2000,2000,OK,20260919:0:0,-0.013519389438617505,-0.016712415933866305,-0.010443048883377212,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,0.08340298595191908,0.06730288311757286,0.09927746446821814,0.0,s2_better,1,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,nll,nll_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.04877568489869262,-0.05795718299017331,-0.03941537375357233,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,raw,brier,brier_raw_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.022177389255937256,-0.026221308059367836,-0.0180542812882503,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,0.08368133518812412,0.06786671484630565,0.09949661390660683,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.054264735682188994,-0.06635680312582426,-0.04306932768485115,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,3571,5,2000,2000,OK,20260919:0:1,-0.02328063813649872,-0.027747184236343814,-0.01884273805384858,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,0.08803317071259231,0.06989821332599264,0.10494260776186641,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,nll,nll_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.05515500611202127,-0.0670779500476794,-0.04302840553430017,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,raw,brier,brier_raw_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.02423976362434791,-0.029598260638340694,-0.018898971804164392,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,0.08803731786803556,0.06999403804558817,0.10481148134840464,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.05453348272277888,-0.06627712902113293,-0.043070097242901895,0.0,s2_better,0,0.0,1
O2_arterial_saturation,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,3571,5,2000,2000,OK,20260919:0:1,-0.02422077011666261,-0.028878998172887492,-0.019446795050242976,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,0.13609104002880637,0.1100019497562805,0.16134565794976877,0.0,s2_better,1,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,nll,nll_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.061118754992823,-0.07438837670545163,-0.04800833877591825,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,raw,brier,brier_raw_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.028904543662814197,-0.035040948435129435,-0.02289475868709584,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,0.1348519174218328,0.1100336073936266,0.15989161609757574,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.06045738362927626,-0.07663782193655173,-0.04521311322219717,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1637,5,2000,2000,OK,20260919:0:2,-0.025998169919393556,-0.03220864612839612,-0.019975626423660672,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,0.11486827101962435,0.08817364911336383,0.1416527490946096,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,nll,nll_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.06491490109286442,-0.08450928755939312,-0.045213224347538127,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,raw,brier,brier_raw_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.027643573023337177,-0.03647208861118877,-0.018801470587689606,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,0.11383064274140313,0.08735450829497507,0.14044984784115216,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.056210533856581556,-0.07262095210344928,-0.04073863961996264,0.0,s2_better,0,0.0,1
O2_arterial_saturation,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1637,5,2000,2000,OK,20260919:0:2,-0.0247858422157489,-0.03153679551921761,-0.018542950304346533,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,0.07818279412105444,0.05887606819932878,0.09626534994742408,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,nll,nll_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.044113151339215104,-0.05389242229925617,-0.03282446308009379,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,raw,brier,brier_raw_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.01782328419232178,-0.021987711674562767,-0.012932093544103943,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,0.07897805821793494,0.060335331862374365,0.09731947929037721,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.03927917793704532,-0.05190507348526021,-0.025510569499081225,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,2487,5,2000,2000,OK,20260919:1:0,-0.017454177402829955,-0.02171071946412359,-0.012720591952752902,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,0.08590945249808854,0.06621574201606759,0.10505512460877228,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,nll,nll_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.05997327646464425,-0.07300580423950073,-0.046295718550184196,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,raw,brier,brier_raw_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.024047398672607287,-0.029410637782703815,-0.01830503530819973,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,0.08611133851821531,0.06698523863421994,0.10488119914373317,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.0420138894795682,-0.05529275861778815,-0.028204723561764778,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,2487,5,2000,2000,OK,20260919:1:0,-0.01867461530038071,-0.023381942011666774,-0.013973956109626165,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,0.1013286713286713,0.07607241882063427,0.12658191734843716,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,nll,nll_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.056520469497595094,-0.07157011227955688,-0.041669229062966405,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,raw,brier,brier_raw_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.02612906567463575,-0.03284079990079592,-0.019501402937896168,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,0.10051849051849056,0.07544069448135356,0.12552201595742446,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.06268622819068582,-0.08249679319422568,-0.04375232159153256,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1381,5,2000,2000,OK,20260919:1:1,-0.028282193580357957,-0.036302038543177054,-0.02052211566381565,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,0.11179508179508177,0.08446323056958915,0.1389861227922624,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,nll,nll_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.072899529880264,-0.09220814255205372,-0.053242572588356116,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,raw,brier,brier_raw_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.03255429956665136,-0.04106001739702998,-0.023909769327208678,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,0.10914193914193915,0.08257952338404873,0.13587518750866637,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.06389613852497691,-0.08356362257348379,-0.04411507183796927,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1381,5,2000,2000,OK,20260919:1:1,-0.03012431919689825,-0.03834644049889242,-0.021841660736541004,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,0.15340433382957336,0.10532120209539564,0.20072275550536417,0.0,s2_better,1,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,nll,nll_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.07260783063478743,-0.0959338622599136,-0.048991272428512575,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,raw,brier,brier_raw_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.03251861561507023,-0.043081153954972605,-0.021859633076786292,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,0.15341324070186155,0.10708583707072097,0.19934486063518322,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.06552647855528605,-0.10128764451987668,-0.029702324999512142,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,592,5,2000,2000,OK,20260919:1:2,-0.023379939854583955,-0.03327385740003582,-0.013415123895677821,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,0.1034596836787927,0.05690561224489794,0.15121651295564337,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,nll,nll_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.039665628217968416,-0.06959315940737243,-0.011089409121766893,0.001,s2_better,0,0.001,1
O2_pulseoxymetry_saturation,30,24,s1_admission,raw,brier,brier_raw_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.016614089358793917,-0.029257716492923823,-0.004576084697511175,0.003,s2_better,0,0.003,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,0.09936888447786643,0.05398001816530427,0.14502936724190135,0.0,s2_better,0,0.0,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.04032726278391914,-0.07377445188712316,-0.006308062653615798,0.023,s2_better,0,0.023,1
O2_pulseoxymetry_saturation,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,592,5,2000,2000,OK,20260919:1:2,-0.015396394539734942,-0.02478086041619467,-0.005631620968813486,0.001,s2_better,0,0.001,1
heart_rate,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,0.1160878853628183,0.10065015562368222,0.1323822677452654,0.0,s2_better,1,0.0,1
heart_rate,12,6,s1_matched,raw,nll,nll_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.05157346982402574,-0.05915028520930856,-0.04438294742135234,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,raw,brier,brier_raw_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.015015845284968504,-0.01734059802342144,-0.012697701383254507,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,0.11622706632655569,0.10079683625097624,0.13271024134814252,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.05300208285993112,-0.06087635791771494,-0.04561048701739634,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,6648,5,2000,2000,OK,20260919:2:0,-0.015326998900907288,-0.017700980352492374,-0.012894805624916328,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,0.12044698992927014,0.10538559915788415,0.13659432503701976,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,nll,nll_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.06877558679740342,-0.07885048157314523,-0.059571902307901305,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,raw,brier,brier_raw_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.01937659793839697,-0.02210206022197425,-0.016798843397336047,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,0.12015613412840995,0.10516882019670792,0.13653764057918275,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.053165367425963325,-0.061018793289554785,-0.045697962212501386,0.0,s2_better,0,0.0,1
heart_rate,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,6648,5,2000,2000,OK,20260919:2:0,-0.015557742641927153,-0.01797773267776378,-0.013093345191469982,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,0.10696219131624507,0.09051930660133571,0.12308520903807789,0.0,s2_better,1,0.0,1
heart_rate,18,12,s1_matched,raw,nll,nll_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.05809897267631816,-0.06741839455408351,-0.04819138152850337,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,raw,brier,brier_raw_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.020262207349584224,-0.023691418944671395,-0.01676955929980316,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,0.106976454258875,0.09104233297433509,0.12274324168603985,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.052686808178061664,-0.06338044751981128,-0.04161795924988997,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,4668,5,2000,2000,OK,20260919:2:1,-0.01980265954543812,-0.02353323446488926,-0.01593235787557651,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,0.11190894960030744,0.09509289107205292,0.1282882996483734,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,nll,nll_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.07280921115848828,-0.08448490710423968,-0.06109933298060079,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,raw,brier,brier_raw_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.025369676718090435,-0.0295744505923708,-0.021168497249381045,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,0.11424820425590361,0.09786755377392838,0.13052799076099791,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.05606925477458467,-0.06711298574888841,-0.04490901590389389,0.0,s2_better,0,0.0,1
heart_rate,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,4668,5,2000,2000,OK,20260919:2:1,-0.021009656077121054,-0.0249883476016756,-0.01694817024232597,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,0.12122510994825393,0.0979632308968497,0.1440469191140088,0.0,s2_better,1,0.0,1
heart_rate,30,24,s1_matched,raw,nll,nll_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.05337514914482118,-0.0690009802408493,-0.03888075407389287,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,raw,brier,brier_raw_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.023100457215389177,-0.028919839122345282,-0.017664501749826318,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,0.12173548343252139,0.09973555836916888,0.14456787922016165,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.05651233071137982,-0.07134234883731969,-0.042373399693001544,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,2141,5,2000,2000,OK,20260919:2:2,-0.024151754263114437,-0.029978700727547276,-0.01870443018389897,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,0.1273165830121453,0.10405381219424889,0.15194254445964434,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,nll,nll_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.06921904018542002,-0.08932714568455064,-0.05009703027291308,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,raw,brier,brier_raw_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.029688058319739107,-0.037716621574579,-0.02205054443199598,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,0.12584788792559437,0.10306446543642962,0.14970135442914806,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.05654303417467403,-0.07148538400070416,-0.041888037663619995,0.0,s2_better,0,0.0,1
heart_rate,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,2141,5,2000,2000,OK,20260919:2:2,-0.024021490913081003,-0.02996962886390093,-0.018407179289360864,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,raw,auroc,auroc_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,0.10152875082729192,0.08588728734062352,0.11645086493629035,0.0,s2_better,1,0.0,1
respiratory_rate,12,6,s1_matched,raw,nll,nll_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.03847960341574092,-0.04491918705109779,-0.03192741201165101,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,raw,brier,brier_raw_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.012811206047027856,-0.014989974165876229,-0.010503651067597247,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,0.10232689498512985,0.08679245438643146,0.11728879948890461,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,nll,nll_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.039576395201062285,-0.04666284474713626,-0.0318880687210172,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_matched,calibrated,brier,brier_calibrated_s1_matched,6117,5,2000,2000,OK,20260919:3:0,-0.013120081293882063,-0.015477148763301043,-0.010582410203063917,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,auroc,auroc_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,0.10968990306085313,0.09444524402770844,0.12460545734778752,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,nll,nll_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.05087936909388128,-0.05807783545671077,-0.04337765193148545,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,raw,brier,brier_raw_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.016905610786929644,-0.019466530089439153,-0.014278407789483128,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,0.11054085848780344,0.09535378933693298,0.1254951135297106,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,nll,nll_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.040708463577338594,-0.04759423804612262,-0.03337970484860037,0.0,s2_better,0,0.0,1
respiratory_rate,12,6,s1_admission,calibrated,brier,brier_calibrated_s1_admission,6117,5,2000,2000,OK,20260919:3:0,-0.013844241602504127,-0.016385478410027167,-0.011256893541235496,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,raw,auroc,auroc_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,0.0833256448901785,0.06866279632578356,0.09909940789642055,0.0,s2_better,1,0.0,1
respiratory_rate,18,12,s1_matched,raw,nll,nll_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.043795804940406746,-0.05296287837050693,-0.035545739019452606,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,raw,brier,brier_raw_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.01819336208376874,-0.021862630441633647,-0.0148639728681328,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,0.08395727103698905,0.06959921397379916,0.09980782825579367,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,nll,nll_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.04668630855219219,-0.05830979729852679,-0.03608155396155532,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_matched,calibrated,brier,brier_calibrated_s1_matched,3998,5,2000,2000,OK,20260919:3:1,-0.018561174823661833,-0.022689195859174508,-0.014505177414217857,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,auroc,auroc_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,0.09091912696847619,0.07518063355840221,0.1074782288420882,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,nll,nll_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.05149420617954764,-0.061780821773397776,-0.04174452230510309,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,raw,brier,brier_raw_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.021925235284256755,-0.026197919218107234,-0.017941735179278853,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,0.09259420983932913,0.07730027499097476,0.10936811969649023,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,nll,nll_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.04838652428644021,-0.06003246222821916,-0.03774055224470277,0.0,s2_better,0,0.0,1
respiratory_rate,18,12,s1_admission,calibrated,brier,brier_calibrated_s1_admission,3998,5,2000,2000,OK,20260919:3:1,-0.01974757367966362,-0.024282060259246542,-0.015601576480162822,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,raw,auroc,auroc_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,0.10788316582914573,0.08612166649549831,0.1294288452198112,0.0,s2_better,1,0.0,1
respiratory_rate,30,24,s1_matched,raw,nll,nll_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.05921752419297595,-0.07272038729462434,-0.04626163019418127,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,raw,brier,brier_raw_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.026533870671301345,-0.03232962795349779,-0.020940822716166117,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,auroc,auroc_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,0.11123887667504181,0.0898472423850067,0.13159836011893067,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,nll,nll_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.04965936836816137,-0.06343200315829818,-0.03514823242828082,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_matched,calibrated,brier,brier_calibrated_s1_matched,1763,5,2000,2000,OK,20260919:3:2,-0.023280237999455822,-0.02868977867512712,-0.01784978883069658,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,auroc,auroc_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,0.10587311557788943,0.08086179485773806,0.13059755611153417,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,nll,nll_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.057356471769263104,-0.07724686330149458,-0.035983035355309764,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,raw,brier,brier_raw_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.02636149799465754,-0.03518889551605621,-0.017032085654811274,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,auroc,auroc_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,0.10735238693467335,0.08307490092988583,0.13073721202655214,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,nll,nll_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.04778819435999099,-0.062084883325501675,-0.032886233900281,0.0,s2_better,0,0.0,1
respiratory_rate,30,24,s1_admission,calibrated,brier,brier_calibrated_s1_admission,1763,5,2000,2000,OK,20260919:3:2,-0.022389256047480488,-0.028121716754900127,-0.016797747015770068,0.0,s2_better,0,0.0,1


==> source_data/Supplementary_Tables_S2_S8/washout_q5q6_56dc33f_13776_v1/score6/0/score/metrics.csv <==
centered_pehe,effect_correlation,family_set,method,pehe,pehe_minus_c0,prediction_sd,prediction_to_target_sd_ratio,r2,recovery,sample,target_sd
0.1893254699323825,0.5795854858696793,Q6,factual_response,0.18998464491475023,0.19916726864788625,0.12779532732910195,0.5504201366135048,0.330430471410174,0.18172771732764526,discovery,0.2321777835298158
0.23217863542364528,-0.002923886884424259,Q6,prior_only,0.23218404793225936,0.2370091991589097,0.000246576378315457,0.001062015385652918,-5.396284569880727e-05,-2.698105886067559e-05,discovery,0.2321777835298158
0.1890536768697133,0.5810320581376829,Q6,linear_huber,0.18946675731660323,0.19790554798141943,0.12911329706494054,0.55609669065671,0.33407591474018195,0.1839582821572061,discovery,0.2321777835298158
0.2321777835298158,,Q6,zero,0.23249622918954127,0.23463342581779134,0.0,0.0,-0.0027450003051630034,-0.0013715595647616485,discovery,0.2321777835298158
0.24125250048423785,0.05373559489315085,Q6,gnet,0.24504076745435166,0.24127242736547277,0.07919878376601572,0.34111267048014166,-0.11387220301764667,-0.055401441640879456,discovery,0.2321777835298158
0.17907893601348718,0.6452074007743006,Q6,factual_response,0.17924861500864767,0.1869913902221473,0.12233554710101215,0.5280255597165343,0.4014283115165802,0.2263258512245483,replication,0.23168489640290685
0.23168928515931908,-0.017277942827212216,Q6,prior_only,0.231695449173747,0.23655093888102588,0.0002464266069661311,0.0010636282761289195,-9.109796393746983e-05,-4.554794466105072e-05,replication,0.23168489640290685
0.178886343053095,0.6448164720104216,Q6,linear_huber,0.1789491235702484,0.18594907175551584,0.12407486325782788,0.5355328085006372,0.40342684673317863,0.22761851830405633,replication,0.23168489640290685
0.23168489640290685,,Q6,zero,0.23199874619653219,0.23416033021596103,0.0,0.0,-0.0027111164806663535,-0.0013546407146003414,replication,0.23168489640290685
0.2375226806138438,0.10341909776335204,Q6,gnet,0.2603128025343707,0.24510531106539274,0.0815214368601214,0.3518634064015689,-0.2623959999476113,-0.12356397234319116,replication,0.23168489640290685
0.1940465419210587,0.5503470792832156,Q6,factual_response,0.19421386185919154,0.2014420568757675,0.12215427868141564,0.5258273210190078,0.3010769296371322,0.16398380974835913,fixed_schedule,0.23230873292146792
0.23230873290092674,0.04407735460591964,Q6,prior_only,0.2323096094065033,0.23694830391084218,4.660259818495154e-10,2.006063121213165e-09,-7.545878089265656e-06,-3.7729319271040396e-06,fixed_schedule,0.23230873292146792
0.19317254627972744,0.5560559252671206,Q6,linear_huber,0.19323419856589316,0.19976664923067228,0.12326974583678188,0.5306289793180237,0.3081102314613635,0.16820088450477633,fixed_schedule,0.23230873292146792
0.23230873292146792,,Q6,zero,0.2326954068161644,0.23458672849721618,0.0,0.0,-0.003331736141443109,-0.0016644828191938466,fixed_schedule,0.23230873292146792
0.24842173634120202,0.036396081009482245,Q6,gnet,0.2608472681824448,0.2506738675591922,0.09687175980975771,0.41699577364792934,-0.26078639412362015,-0.12284744917714452,fixed_schedule,0.23230873292146792


==> source_data/Supplementary_Tables_S2_S8/washout_response_hybrid_synthetic_record_v1/record.json <==
{
 "kind": "washout_response_hybrid_synthetic_gates_v1",
 "scenarios": {
  "c": {
   "scenario": "c",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22682642452871965,
   "mean_memory_truth": 0.0030376796076368373,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1406258578522465,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16906260906928858,
     "mean_minus_memory_mean": 0.04726952569113196,
     "uncentered_pehe_memory": 0.14835781056535183,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7856598717517254,
     "sd_ratio": 0.7453391262528264,
     "minus_zero": -0.08620056667647316,
     "minus_zero_ci95": [
      -0.0997973665891831,
      -0.07338571048152652
     ],
     "interval_coverage_memory_route": {
      "80": 0.7725,
      "95": 0.9375
     }
    },
    "M": {
     "centered_pehe": 0.2274235018096787,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.0076953767360477794,
     "mean_minus_memory_mean": 0.046644195169910245,
     "uncentered_pehe_memory": 0.23215755451508702,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": -0.0607280697206047,
     "sd_ratio": 0.03392627976231856,
     "minus_zero": 0.000597077280959063,
     "minus_zero_ci95": [
      -0.00015366990678321866,
      0.0013804754548769338
     ]
    },
    "D": {
     "centered_pehe": 0.29074031087651325,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.18301041099452586,
     "mean_minus_memory_mean": 0.04542900422565408,
     "uncentered_pehe_memory": 0.29426811378996887,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.004975826713328304,
     "sd_ratio": 0.8068302067308475,
     "minus_zero": 0.0639138863477936,
     "minus_zero_ci95": [
      0.04751783645237758,
      0.08023965415849157
     ]
    },
    "L4": {
     "centered_pehe": 0.14401433711191505,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.1576490457627559,
     "mean_minus_memory_mean": 0.04700198357864621,
     "uncentered_pehe_memory": 0.1514903157106475,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7769144380115687,
     "sd_ratio": 0.6950206356702288,
     "minus_zero": -0.0828120874168046,
     "minus_zero_ci95": [
      -0.09540365379341142,
      -0.07112500489828999
     ],
     "interval_coverage_memory_route": {
      "80": 0.785,
      "95": 0.945
     }
    },
    "L5": {
     "centered_pehe": 0.14352049007127585,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16942301245791822,
     "mean_minus_memory_mean": 0.04708393946342197,
     "uncentered_pehe_memory": 0.15104644459799235,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7748744186518783,
     "sd_ratio": 0.7469280213270156,
     "minus_zero": -0.0833059344574438,
     "minus_zero_ci95": [
      -0.09682973497175656,
      -0.07054617422653228
     ],
     "interval_coverage_memory_route": {
      "80": 0.74,
      "95": 0.9025
     }
    },
    "L2": {
     "centered_pehe": 0.215468724738266,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.05130868092181269,
     "mean_minus_memory_mean": -0.14492857345414578,
     "uncentered_pehe_memory": 0.2596749174329095,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.32891940002542225,
     "sd_ratio": 0.22620239695801508,
     "minus_zero": -0.011357699790453646,
     "minus_zero_ci95": [
      -0.01582398180805089,
      -0.006703369654932571
     ],
     "interval_coverage_memory_route": {
      "80": 0.115,
      "95": 0.1825
     }
    },
    "L1": {
     "centered_pehe": 0.15280168630692056,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16721296356230694,
     "mean_minus_memory_mean": -0.12618179684348135,
     "uncentered_pehe_memory": 0.1981671042148221,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7390526220335393,
     "sd_ratio": 0.7371846728604377,
     "minus_zero": -0.07402473822179909,
     "minus_zero_ci95": [
      -0.08805897154488818,
      -0.06117462323739797
     ],
     "interval_coverage_memory_route": {
      "80": 0.645,
      "95": 0.86
     }
    },
    "L0": {
     "centered_pehe": 0.30048821991306507,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.33113822821366756,
     "mean_minus_memory_mean": -0.1751901375131623,
     "uncentered_pehe_memory": 0.34782862818980737,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.4713668883670106,
     "sd_ratio": 1.4598750075158922,
     "minus_zero": 0.07366179538434542,
     "minus_zero_ci95": [
      0.04768518615903916,
      0.09965964915396476
     ]
    },
    "R": {
     "centered_pehe": 0.14072874353176576,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16833677725167231,
     "mean_minus_memory_mean": 0.04848043430134243,
     "uncentered_pehe_memory": 0.1488453283313799,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7854615662753478,
     "sd_ratio": 0.7421391824229824,
     "minus_zero": -0.08609768099695389,
     "minus_zero_ci95": [
      -0.09958661812495218,
      -0.07310877974327423
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9275
     }
    },
    "PO_R": {
     "centered_pehe": 0.14067170701685835,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.16975689767706476,
     "mean_minus_memory_mean": 0.04734560702316198,
     "uncentered_pehe_memory": 0.1484255222642943,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.7853337497229325,
     "sd_ratio": 0.7484000068764959,
     "minus_zero": -0.0861547175118613,
     "minus_zero_ci95": [
      -0.09980606001028654,
      -0.07314913717980544
     ],
     "interval_coverage_memory_route": {
      "80": 0.7675,
      "95": 0.93
     }
    },
    "M_R": {
     "centered_pehe": 0.22768579628643418,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.029256213826826367,
     "mean_minus_memory_mean": 0.04797778732932525,
     "uncentered_pehe_memory": 0.2326858180199334,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.035060676985263134,
     "sd_ratio": 0.12898062422670728,
     "minus_zero": 0.0008593717577145277,
     "minus_zero_ci95": [
      -0.0019235337725517076,
      0.0034807170181675577
     ]
    },
    "D_R": {
     "centered_pehe": 0.27455730567944825,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.17555174201456755,
     "mean_minus_memory_mean": 0.07038646952760061,
     "uncentered_pehe_memory": 0.283436005465992,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.08647621774080877,
     "sd_ratio": 0.7739474903742534,
     "minus_zero": 0.0477308811507286,
     "minus_zero_ci95": [
      0.031888135509110134,
      0.06378655150037553
     ]
    },
    "P": {
     "centered_pehe": 0.08778279112428039,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.20398571606488333,
     "mean_minus_memory_mean": 0.04742208848732422,
     "uncentered_pehe_memory": 0.09977310706833104,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.9223663142379155,
     "sd_ratio": 0.899303141107599,
     "minus_zero": -0.13904363340443926,
     "minus_zero_ci95": [
      -0.1521618020551994,
      -0.1258737675781573
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.92
     }
    },
    "PO_P": {
     "centered_pehe": 0.1110168329399986,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.22853984092750962,
     "mean_minus_memory_mean": 0.04680015281607162,
     "uncentered_pehe_memory": 0.12047817852057364,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8811528856959391,
     "sd_ratio": 1.0075538659234697,
     "minus_zero": -0.11580959158872105,
     "minus_zero_ci95": [
      -0.13011784614803099,
      -0.10180073273951949
     ],
     "interval_coverage_memory_route": {
      "80": 0.84,
      "95": 0.9675
     }
    },
    "M_P": {
     "centered_pehe": 0.10415557962669407,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.1989834175065219,
     "mean_minus_memory_mean": 0.047301723429930255,
     "uncentered_pehe_memory": 0.11439334686429198,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8884101105460197,
     "sd_ratio": 0.877249720441313,
     "minus_zero": -0.12267084490202558,
     "minus_zero_ci95": [
      -0.1358686015941407,
      -0.10893464944618443
     ]
    },
    "D_P": {
     "centered_pehe": 0.1297778723390564,
     "zero_centered_pehe": 0.22682642452871965,
     "sd": 0.18337265904527825,
     "mean_minus_memory_mean": 0.046644600523929526,
     "uncentered_pehe_memory": 0.13790581897399903,
     "zero_uncentered_pehe_memory": 0.22684676405424345,
     "correlation": 0.8202366802421764,
     "sd_ratio": 0.8084272342883952,
     "minus_zero": -0.09704855218966324,
     "minus_zero_ci95": [
      -0.10982844350452664,
      -0.08369264780894084
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7957016166712977,
     "kappa": 0.7088193188193048
    },
    {
     "lag": 2,
     "lam": 0.7657559463435768,
     "kappa": 0.5718549653984614
    },
    {
     "lag": 2,
     "lam": 0.7885590948695703,
     "kappa": 0.7168684254373301
    },
    {
     "lag": 2,
     "lam": 0.7993739724286505,
     "kappa": 0.8187839434903973
    },
    {
     "lag": 2,
     "lam": 0.7918925770805908,
     "kappa": 0.7315182046028763
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.79098048634171,
     "kappa": 0.696163583656826
    },
    {
     "lag": 2,
     "lam": 0.7604181128039691,
     "kappa": 0.5462108795655949
    },
    {
     "lag": 2,
     "lam": 0.7792115714872203,
     "kappa": 0.6862569671468857
    },
    {
     "lag": 2,
     "lam": 0.7946298250432887,
     "kappa": 0.7936023326155579
    },
    {
     "lag": 2,
     "lam": 0.7827361904590162,
     "kappa": 0.6769119580404297
    }
   ],
   "tail_decays": [
    0.99,
    0.6573160748155947,
    0.7362921132817855,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00023054312809675515,
    -0.009401094954230606,
    -0.006131048973146341,
    -0.011076325964718928,
    -0.015216741878747084
   ],
   "common_window_effect": [
    -0.17145575027329873,
    -0.16907452216974297,
    -0.1524290884178243,
    -0.16190516761252877,
    -0.15781891025041508
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    11.543022679863498,
    10.665517419256503,
    11.505563888291363,
    12.985236987180542,
    10.529685927700484
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.31617927669483165,
    0.2718813711966829,
    0.30505212515318586,
    0.32146216864136623,
    0.29795797585055805
   ],
   "loadings_fold0": [
    0.1289,
    -0.012,
    0.0266,
    0.3162,
    0.0224,
    0.029,
    -0.0075,
    0.1093,
    0.0391,
    0.0195,
    0.0096,
    -0.0041
   ],
   "slope_variance_p": [
    2.4825483666240653e-16,
    7.400339436913713e-10,
    6.09617211700269e-14,
    1.4487334692167634e-14,
    2.046056097217838e-16
   ],
   "slope_variance_lr": [
    65.81018585754646,
    36.56041831046605,
    54.977404987668706,
    57.80286978807817,
    66.1913172534878
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7961254774761709,
     "kappa": 1.0598879050374543
    },
    {
     "lag": 2,
     "lam": 0.7693496391006192,
     "kappa": 0.2981850026683739
    },
    {
     "lag": 2,
     "lam": 0.8228960727791429,
     "kappa": 1.2549615770396851
    },
    {
     "lag": 2,
     "lam": 0.790824154050384,
     "kappa": 0.4947578668718182
    },
    {
     "lag": 2,
     "lam": 0.818442111376111,
     "kappa": 0.8627611921476109
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -72.48535735050021,
      "lam": 0.899411674405036,
      "kappa": 4.447410118716192,
      "grid_nll": -47.045935180448055,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.27000190417675,
      "lam": 0.8803153334602549,
      "kappa": 2.804196613814899,
      "grid_nll": -62.11681795137564,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -127.19770149766785,
      "lam": 0.7957016166712977,
      "kappa": 0.7088193188193048,
      "grid_nll": -96.24721746653717,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -85.01654172616483,
      "lam": 0.8113341358737639,
      "kappa": 0.76903292028286,
      "grid_nll": -58.76470903244357,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -56.25603213362633,
      "lam": 0.8314129210472339,
      "kappa": 1.4696436476566233,
      "grid_nll": -33.88616843812997,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.589355960761154,
      "lam": 0.8101731485400386,
      "kappa": 1.2204802985994148,
      "grid_nll": -28.906250456327875,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.09498267290722,
      "lam": 0.815905287527555,
      "kappa": 1.4066722676704604,
      "grid_nll": -20.532058438328797,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.68241302950256,
      "lam": 0.8897711737583963,
      "kappa": 3.8339494654389332,
      "grid_nll": -39.64668560574551,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.95402489557611,
      "lam": 0.8677149235571556,
      "kappa": 2.5895228770993617,
      "grid_nll": -45.63840843673413,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -112.10784641590479,
      "lam": 0.7657559463435768,
      "kappa": 0.5718549653984614,
      "grid_nll": -74.36021816937685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.65172152036891,
      "lam": 0.7739815235839176,
      "kappa": 0.474296147424786,
      "grid_nll": -48.432140363213676,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -53.39137887421386,
      "lam": 0.7842914475259645,
      "kappa": 0.9237570372522405,
      "grid_nll": -28.709815522251557,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -39.89964436909894,
      "lam": 0.7716914578303438,
      "kappa": 0.7416057361188562,
      "grid_nll": -20.190873621840577,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.44175207912858,
      "lam": 0.786020053425188,
      "kappa": 0.5098240106743366,
      "grid_nll": -15.098527378010829,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.51003722532363,
      "lam": 0.8995267935496579,
      "kappa": 5.609948139415878,
      "grid_nll": -39.34884216155144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.32542440056933,
      "lam": 0.8757948824328488,
      "kappa": 3.1853572657778058,
      "grid_nll": -53.61331273745618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.77274635597261,
      "lam": 0.7885590948695703,
      "kappa": 0.7168684254373301,
      "grid_nll": -89.82747807631085,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -89.01958454948398,
      "lam": 0.8038260484463954,
      "kappa": 0.8319074250557965,
      "grid_nll": -58.961166338484986,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -61.34801080782079,
      "lam": 0.8052625846434678,
      "kappa": 0.9866484729905833,
      "grid_nll": -36.36643246210579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.858799374940745,
      "lam": 0.7903881540110405,
      "kappa": 0.9181404159529394,
      "grid_nll": -27.744334619128114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.14754055178289,
      "lam": 0.8104887037055268,
      "kappa": 1.1409401938311063,
      "grid_nll": -16.830457983540455,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.15824462017562,
      "lam": 0.9013356592664317,
      "kappa": 4.919158486667811,
      "grid_nll": -48.157567781724794,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.77317663372247,
      "lam": 0.8802760614115467,
      "kappa": 2.8653822706047363,
      "grid_nll": -63.40170148483128,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -136.6189055045482,
      "lam": 0.7993739724286505,
      "kappa": 0.8187839434903973,
      "grid_nll": -96.09521737375607,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.36501819219046,
      "lam": 0.798297965837376,
      "kappa": 0.6416711220265019,
      "grid_nll": -61.28979978080913,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.43288690137882,
      "lam": 0.8080654082646233,
      "kappa": 0.9059121189937389,
      "grid_nll": -34.27587866857428,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -45.25883825488485,
      "lam": 0.811092341945159,
      "kappa": 0.9171108972239976,
      "grid_nll": -22.484438161206214,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -31.893206436511118,
      "lam": 0.8223328898585845,
      "kappa": 1.0319719471811262,
      "grid_nll": -13.745156070741753,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -63.073173756455645,
      "lam": 0.8979073298843798,
      "kappa": 4.614334060701238,
      "grid_nll": -37.20545859607426,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -80.26136829481882,
      "lam": 0.8736019587451462,
      "kappa": 2.586500206100397,
      "grid_nll": -50.05246418645241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.83428341602102,
      "lam": 0.7918925770805908,
      "kappa": 0.7315182046028763,
      "grid_nll": -79.05167437682843,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -76.95664934628127,
      "lam": 0.8114606886470841,
      "kappa": 0.8246070331997434,
      "grid_nll": -50.133520764042544,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.659003630856574,
      "lam": 0.8115993770302531,
      "kappa": 1.0163711429512392,
      "grid_nll": -32.09122377204924,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -42.18805597207612,
      "lam": 0.7807121276904716,
      "kappa": 0.6448926747885897,
      "grid_nll": -22.46285203489653,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.535752592726777,
      "lam": 0.7990488839305652,
      "kappa": 0.6368552362089415,
      "grid_nll": -13.231632087087666,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.34754318583498717,
      0.3099302337967828,
      0.3269014322133001,
      0.3358229375265735,
      0.3269758581703569
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10017690827743019,
      0.09395788753859083,
      0.09063641061361817,
      0.08816945587063409,
      0.09572373227098628
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.16298584895338128,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2921258046747843,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20756517106968245,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.24197233278440192,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2227036533471501,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7935826014495072,
       "kappa": 0.6976276106844633
      },
      {
       "lag": 2,
       "lam": 0.7669969033772799,
       "kappa": 0.5867975594429079
      },
      {
       "lag": 2,
       "lam": 0.7880874747840827,
       "kappa": 0.7244085642918068
      },
      {
       "lag": 2,
       "lam": 0.8008764220080444,
       "kappa": 0.8315424996803992
      },
      {
       "lag": 2,
       "lam": 0.7900351532614514,
       "kappa": 0.725615531042136
      }
     ],
     "objective_minus_U": [
      -3.398302673449507,
      -1.3302809593951679,
      -3.711713582124503,
      -3.345064021690632,
      -1.5476485648978269
     ],
     "prior_only_objective_minus_U": [
      -3.3178006958260085,
      -1.2839518545733881,
      -3.6101851246421575,
      -3.2855618264948134,
      -1.51496642188431
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7953704270630346,
       "kappa": 0.7588403508976861
      },
      {
       "lag": 2,
       "lam": 0.7805605422457538,
       "kappa": 0.7936693234762275
      },
      {
       "lag": 2,
       "lam": 0.7959044044329835,
       "kappa": 0.7951401544980212
      },
      {
       "lag": 2,
       "lam": 0.800102677814362,
       "kappa": 0.906235127862186
      },
      {
       "lag": 2,
       "lam": 0.7909474603049073,
       "kappa": 0.8719127167317557
      }
     ],
     "objective_minus_U": [
      -118.1356863531255,
      -99.60955455186195,
      -107.09314060214092,
      -112.71009948349092,
      -106.97348540319945
     ],
     "prior_only_objective_minus_U": [
      -82.25579423845193,
      -72.69800525678875,
      -77.22226634220715,
      -80.11558143073489,
      -76.85161263441842
     ]
    }
   }
  },
  "d": {
   "scenario": "d",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2818,
    "persons_with_full": 159,
    "empty": 1628,
    "partial": 10354,
    "full_fresh_start": 126
   },
   "arms": {
    "U": {
     "centered_pehe": 0.021089871399264045,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021089871399264045,
     "mean_minus_memory_mean": -0.004862051253102671,
     "uncentered_pehe_memory": 0.021643063970364567,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021089871399264045,
     "interval_coverage_memory_route": {
      "80": 0.9675,
      "95": 0.995
     }
    },
    "M": {
     "centered_pehe": 0.007881183950117825,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.007881183950117825,
     "mean_minus_memory_mean": -0.004831981913165953,
     "uncentered_pehe_memory": 0.009244517816779721,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.007881183950117825
    },
    "D": {
     "centered_pehe": 0.02666066234401614,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.02666066234401614,
     "mean_minus_memory_mean": -0.005380893432858829,
     "uncentered_pehe_memory": 0.027198252347484082,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.02666066234401614
    },
    "L4": {
     "centered_pehe": 0.019152143836549097,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.019152143836549097,
     "mean_minus_memory_mean": -0.004890772621609423,
     "uncentered_pehe_memory": 0.019766746580359398,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.019152143836549097,
     "interval_coverage_memory_route": {
      "80": 0.985,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.02191719376148087,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.02191719376148087,
     "mean_minus_memory_mean": -0.0054831613548952714,
     "uncentered_pehe_memory": 0.022592663429133644,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.02191719376148087,
     "interval_coverage_memory_route": {
      "80": 0.94,
      "95": 0.99
     }
    },
    "L2": {
     "centered_pehe": 0.04070339608697381,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.04070339608697382,
     "mean_minus_memory_mean": -0.12819340106046898,
     "uncentered_pehe_memory": 0.13450023988254936,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.04070339608697382,
     "interval_coverage_memory_route": {
      "80": 0.02,
      "95": 0.06
     }
    },
    "L1": {
     "centered_pehe": 0.029587038566660742,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.029587038566660746,
     "mean_minus_memory_mean": -0.1296914806958274,
     "uncentered_pehe_memory": 0.13302358067734174,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.029587038566660746,
     "interval_coverage_memory_route": {
      "80": 0.13,
      "95": 0.69
     }
    },
    "L0": {
     "centered_pehe": 0.2660515484666654,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.2660515484666654,
     "mean_minus_memory_mean": -0.15065102486244825,
     "uncentered_pehe_memory": 0.30574361437913367,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.2660515484666654
    },
    "R": {
     "centered_pehe": 0.01987743772620012,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.01987743772620012,
     "mean_minus_memory_mean": -0.005013207146996452,
     "uncentered_pehe_memory": 0.020499872596132396,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.01987743772620012,
     "interval_coverage_memory_route": {
      "80": 0.96,
      "95": 0.995
     }
    },
    "PO_R": {
     "centered_pehe": 0.021300015788321466,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021300015788321466,
     "mean_minus_memory_mean": -0.005011590772763379,
     "uncentered_pehe_memory": 0.02188165246631046,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021300015788321466,
     "interval_coverage_memory_route": {
      "80": 0.965,
      "95": 0.995
     }
    },
    "M_R": {
     "centered_pehe": 0.00889526290686417,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00889526290686417,
     "mean_minus_memory_mean": -0.005555606736864777,
     "uncentered_pehe_memory": 0.010487634070510416,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00889526290686417
    },
    "D_R": {
     "centered_pehe": 0.022924443366714713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.022924443366714713,
     "mean_minus_memory_mean": -0.004985789515671115,
     "uncentered_pehe_memory": 0.02346035380739784,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.022924443366714713
    },
    "P": {
     "centered_pehe": 0.023468068000112363,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.023468068000112363,
     "mean_minus_memory_mean": -0.006504613321917863,
     "uncentered_pehe_memory": 0.024352827559147402,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.023468068000112363,
     "interval_coverage_memory_route": {
      "80": 0.8725,
      "95": 0.9425
     }
    },
    "PO_P": {
     "centered_pehe": 0.021901882699967033,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.021901882699967033,
     "mean_minus_memory_mean": -0.005164761099893611,
     "uncentered_pehe_memory": 0.022502604805268424,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.021901882699967033,
     "interval_coverage_memory_route": {
      "80": 0.965,
      "95": 0.9925
     }
    },
    "M_P": {
     "centered_pehe": 0.012458913629424162,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.012458913629424162,
     "mean_minus_memory_mean": -0.0069660707840843075,
     "uncentered_pehe_memory": 0.014274125927506879,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.012458913629424162
    },
    "D_P": {
     "centered_pehe": 0.0268515727097172,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0268515727097172,
     "mean_minus_memory_mean": -0.005003318043137258,
     "uncentered_pehe_memory": 0.027313735526764044,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0268515727097172
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 5,
     "lam": 0.8887179378662444,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.5667589032819089,
     "kappa": 0.26240279332773664
    },
    {
     "lag": 1,
     "lam": 0.5206898173924771,
     "kappa": 0.09964066163392167
    },
    {
     "lag": 5,
     "lam": 0.11669645162100362,
     "kappa": 0.34291916057588145
    },
    {
     "lag": 5,
     "lam": 0.1082281002947455,
     "kappa": 0.23500145927864202
    }
   ],
   "grid_kernels": [
    {
     "lag": 4,
     "lam": 0.95,
     "kappa": 4.0
    },
    {
     "lag": 1,
     "lam": 0.6,
     "kappa": 0.5
    },
    {
     "lag": 1,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 1,
     "lam": 0.95,
     "kappa": 1.0
    },
    {
     "lag": 1,
     "lam": 0.6,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 5,
     "lam": 0.8898857109123401,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.4775845619783779,
     "kappa": 0.17121073933784006
    },
    {
     "lag": 1,
     "lam": 0.4895021066552478,
     "kappa": 0.08290723233060103
    },
    {
     "lag": 5,
     "lam": 0.11909875662955755,
     "kappa": 0.36462820591913125
    },
    {
     "lag": 5,
     "lam": 0.10764451723700579,
     "kappa": 0.2350170468293261
    }
   ],
   "tail_decays": [
    0.5,
    0.737536657754554,
    0.99,
    0.8070472944075453,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0016573176915623475,
    -0.004886901980234608,
    -0.0006327066312160484,
    -0.0038755167012820557,
    -0.009086786727790515
   ],
   "common_window_effect": [
    -0.10404477302829555,
    -0.09243541549352759,
    -0.09081453801775542,
    -0.0977515508242384,
    -0.10504389791842457
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    6,
    2,
    2
   ],
   "joint_gain_nats": [
    0.7795711126527749,
    0.7440077078354079,
    2.230205894142273,
    0.29767497096327133,
    0.22931966838950757
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.557729200049785,
    0.07748651831032508,
    0.05715772490133315,
    0.020743819664839406,
    0.007984900431563304
   ],
   "loadings_fold0": [
    0.255,
    -0.1204,
    -0.0379,
    0.5577,
    0.5771,
    -0.4153,
    -1.2642,
    -0.7357,
    -0.0365,
    0.165,
    -0.273,
    -1.1004
   ],
   "slope_variance_p": [
    0.49919756146616,
    0.49981080259745897,
    0.49933204946357684,
    0.4251481192294061,
    0.389473792289938
   ],
   "slope_variance_lr": [
    4.045796231366694e-06,
    2.2491076379083097e-07,
    2.8032955015078187e-06,
    0.035622961484477855,
    0.07878731140954187
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.9714653742945046,
     "kappa": 49.99999999999999
    },
    {
     "lag": 1,
     "lam": 0.9334885579911378,
     "kappa": 1.60972934279843
    },
    {
     "lag": 1,
     "lam": 0.5026002871813433,
     "kappa": 0.06735504428430392
    },
    {
     "lag": 5,
     "lam": 0.1993332001732306,
     "kappa": 0.2007341236730933
    },
    {
     "lag": 1,
     "lam": 0.2739885740179383,
     "kappa": 0.05000000000000001
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -15.79160093787576,
      "lam": 0.9583178877435574,
      "kappa": 49.99999999999999,
      "grid_nll": -10.538458996738362,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -15.162870166660735,
      "lam": 0.1554428021876901,
      "kappa": 0.05000000000000001,
      "grid_nll": -13.167529644250646,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -14.37191983070823,
      "lam": 0.99,
      "kappa": 12.27220168458643,
      "grid_nll": -10.903329791708547,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -16.036148518915915,
      "lam": 0.9549674698398836,
      "kappa": 11.699981155290994,
      "grid_nll": -14.101836605723621,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -16.37173671000716,
      "lam": 0.9429580116699632,
      "kappa": 9.953242339729671,
      "grid_nll": -14.421943313427573,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -17.41899626158878,
      "lam": 0.8887179378662444,
      "kappa": 49.99999999999999,
      "grid_nll": -14.403575544509838,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -17.167187265131446,
      "lam": 0.8377098969116045,
      "kappa": 49.99999999999999,
      "grid_nll": -13.45640485716463,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.619926801292932,
      "lam": 0.9465244961166903,
      "kappa": 4.2989125353325965,
      "grid_nll": -13.019462672048622,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -21.045908232406205,
      "lam": 0.5667589032819089,
      "kappa": 0.26240279332773664,
      "grid_nll": -18.630433867660006,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -11.435338232858834,
      "lam": 0.925887535283586,
      "kappa": 0.44282089508066397,
      "grid_nll": -10.984546556971125,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -10.992750218339609,
      "lam": 0.99,
      "kappa": 0.5079769582057063,
      "grid_nll": -10.195807459041331,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -10.226654141470041,
      "lam": 0.9410755165974944,
      "kappa": 0.08624259876611974,
      "grid_nll": -9.748572442771746,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -9.872962629974145,
      "lam": 0.6020569021392532,
      "kappa": 0.11636145693944333,
      "grid_nll": -9.38925307699493,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -10.01920261070443,
      "lam": 0.98544380406362,
      "kappa": 0.05000000000000001,
      "grid_nll": -8.666640693042492,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -11.78773047250135,
      "lam": 0.6367321563066302,
      "kappa": 49.99999999999999,
      "grid_nll": -9.484342136630895,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -24.431940945085614,
      "lam": 0.5206898173924771,
      "kappa": 0.09964066163392167,
      "grid_nll": -13.935989777998211,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -10.96188398403232,
      "lam": 0.9466961301281268,
      "kappa": 0.7619588658393923,
      "grid_nll": -10.371255943884364,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -10.842180007523693,
      "lam": 0.8771993367865067,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.370810907556978,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -9.49613373889975,
      "lam": 0.9116488605757019,
      "kappa": 0.5814959226299244,
      "grid_nll": -9.195969574491977,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -13.646020241536773,
      "lam": 0.02827793678050981,
      "kappa": 0.12367809846617309,
      "grid_nll": -10.405182145675447,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.510723634004112,
      "lam": 0.8666923958243467,
      "kappa": 49.99999999999999,
      "grid_nll": -9.605886534674678,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -12.351495088867566,
      "lam": 0.9616865111154735,
      "kappa": 3.467975193569992,
      "grid_nll": -11.803378685198435,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -15.074856182226984,
      "lam": 0.9490636624787439,
      "kappa": 1.2461207160134815,
      "grid_nll": -14.797807594713332,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -12.865443364532089,
      "lam": 0.8835013415227337,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.826756471612278,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -11.143180142576412,
      "lam": 0.99,
      "kappa": 0.49754153456871913,
      "grid_nll": -10.185051512460944,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.13649656086826,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.476593326365897,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -16.600791419343338,
      "lam": 0.11669645162100362,
      "kappa": 0.34291916057588145,
      "grid_nll": -12.862702992437207,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -10.648845778385914,
      "lam": 0.899293890937188,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.970385998626282,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -10.790008862384308,
      "lam": 0.6320518719692667,
      "kappa": 49.99999999999999,
      "grid_nll": -9.793777851791784,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -15.071629044510384,
      "lam": 0.47976836636545206,
      "kappa": 0.09031950280584422,
      "grid_nll": -14.240708140093783,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -10.24923154821126,
      "lam": 0.35937178981420753,
      "kappa": 0.05000000000000001,
      "grid_nll": -8.169656199340158,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -9.025673487746374,
      "lam": 0.8578637515787473,
      "kappa": 0.05000000000000001,
      "grid_nll": -7.7715308641641245,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -9.992857578460894,
      "lam": 0.8401911614413748,
      "kappa": 49.99999999999999,
      "grid_nll": -8.816987780143517,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -15.476476826527174,
      "lam": 0.1082281002947455,
      "kappa": 0.23500145927864202,
      "grid_nll": -13.435605415137548,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -8.191538584435033,
      "lam": 0.9023025668274969,
      "kappa": 0.05000000000000001,
      "grid_nll": -7.382337737286123,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.0991594700592786,
      0.1321342725927658,
      0.12104109379922441,
      0.11760737764716216,
      0.11286001023919953
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.07315921663742946,
      0.07852058264316107,
      0.08009140515869725,
      0.07190227802997023,
      0.07800749056516053
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.08603116249197068,
     "edge_weights": [
      0.0,
      1.5308630301391054e-266
     ]
    },
    {
     "center": -0.11875933954009213,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.3484620087074967,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0661023885205953,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.016659870895708737,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 1,
       "lam": 0.17199760521778817,
       "kappa": 0.05000000000000001
      },
      {
       "lag": 1,
       "lam": 0.4165874901872495,
       "kappa": 0.11822684371411939
      },
      {
       "lag": 1,
       "lam": 0.5082295785616822,
       "kappa": 0.08615574791817378
      },
      {
       "lag": 5,
       "lam": 0.07966554052865575,
       "kappa": 0.309670980362969
      },
      {
       "lag": 5,
       "lam": 0.09372464218389247,
       "kappa": 0.13060200623944257
      }
     ],
     "objective_minus_U": [
      -3.299184133997187,
      -0.8951603173991316,
      -0.41419521454372443,
      -1.2271094798270497,
      -2.7939955963011016
     ],
     "prior_only_objective_minus_U": [
      -0.3960302746054367,
      -0.7066275580509682,
      -0.3639829645471764,
      -0.890632592010661,
      -2.1801317796634976
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 6,
       "lam": 0.8337052168904778,
       "kappa": 49.99999999999999
      },
      {
       "lag": 1,
       "lam": 0.6698607204274015,
       "kappa": 0.42013999875309416
      },
      {
       "lag": 1,
       "lam": 0.5734123860804411,
       "kappa": 0.1211014122735928
      },
      {
       "lag": 4,
       "lam": 0.8938127214309265,
       "kappa": 0.057565792492601374
      },
      {
       "lag": 4,
       "lam": 0.5202023992539002,
       "kappa": 0.05000000000000001
      }
     ],
     "objective_minus_U": [
      -2.9665879117455916,
      -1.3737057253165403,
      -1.4824631985611632,
      -7.3259334504036815,
      -7.400164782215143
     ],
     "prior_only_objective_minus_U": [
      -2.410896924418921,
      -1.1000673161033774,
      -1.2867606028739829,
      -0.888026756074396,
      -2.5084987679801998
     ]
    }
   }
  },
  "c_decay06": {
   "scenario": "c_decay06",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.20894222981459804,
   "mean_memory_truth": 0.002638647080044494,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2426,
    "persons_with_full": 148,
    "empty": 1684,
    "partial": 10690,
    "full_fresh_start": 119
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12833859022558275,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.1602520101059142,
     "mean_minus_memory_mean": 0.03810363613026903,
     "uncentered_pehe_memory": 0.1338756170011477,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7894471431188733,
     "sd_ratio": 0.7669680286656823,
     "minus_zero": -0.08060363958901529,
     "minus_zero_ci95": [
      -0.09172702046735004,
      -0.06887606975402745
     ],
     "interval_coverage_memory_route": {
      "80": 0.785,
      "95": 0.94
     }
    },
    "M": {
     "centered_pehe": 0.2099870062012776,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.01699620985209114,
     "mean_minus_memory_mean": 0.03756600021572348,
     "uncentered_pehe_memory": 0.21332076116867557,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": -0.020952795566354578,
     "sd_ratio": 0.08134406274486727,
     "minus_zero": 0.0010447763866795745,
     "minus_zero_ci95": [
      -0.0005828125832311841,
      0.002693619831734584
     ]
    },
    "D": {
     "centered_pehe": 0.2674012711748839,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.167249124924337,
     "mean_minus_memory_mean": 0.046409451944704194,
     "uncentered_pehe_memory": 0.2713987418094483,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.0017983102723080075,
     "sd_ratio": 0.800456303509076,
     "minus_zero": 0.058459041360285846,
     "minus_zero_ci95": [
      0.044548589614656665,
      0.07361332353523779
     ]
    },
    "L4": {
     "centered_pehe": 0.131719462284717,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.15053046768198336,
     "mean_minus_memory_mean": 0.037433977840174326,
     "uncentered_pehe_memory": 0.13693545721073724,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7784241581379232,
     "sd_ratio": 0.7204406108595398,
     "minus_zero": -0.07722276752988103,
     "minus_zero_ci95": [
      -0.08806892584189097,
      -0.06594296309684408
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.95
     }
    },
    "L5": {
     "centered_pehe": 0.12969092742580055,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.16368460398036344,
     "mean_minus_memory_mean": 0.03840255840102186,
     "uncentered_pehe_memory": 0.13525713714369442,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.7840465858857076,
     "sd_ratio": 0.7833964638245063,
     "minus_zero": -0.07925130238879749,
     "minus_zero_ci95": [
      -0.09098061630279866,
      -0.06711191289673535
     ],
     "interval_coverage_memory_route": {
      "80": 0.73,
      "95": 0.8975
     }
    },
    "L2": {
     "centered_pehe": 0.20085863807192628,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.053148911820969355,
     "mean_minus_memory_mean": -0.14480998056389838,
     "uncentered_pehe_memory": 0.247616887467365,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.27633682659448294,
     "sd_ratio": 0.25437132487831826,
     "minus_zero": -0.008083591742671759,
     "minus_zero_ci95": [
      -0.012910964980628957,
      -0.003114605179080405
     ],
     "interval_coverage_memory_route": {
      "80": 0.115,
      "95": 0.195
     }
    },
    "L1": {
     "centered_pehe": 0.14455984660181942,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.146063858528992,
     "mean_minus_memory_mean": -0.12677296065800364,
     "uncentered_pehe_memory": 0.19227306832611085,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.722403902697504,
     "sd_ratio": 0.6990633662644441,
     "minus_zero": -0.06438238321277862,
     "minus_zero_ci95": [
      -0.0753899679158238,
      -0.052866738170541515
     ],
     "interval_coverage_memory_route": {
      "80": 0.6325,
      "95": 0.845
     }
    },
    "L0": {
     "centered_pehe": 0.2907773772737976,
     "zero_centered_pehe": 0.20894222981459804,
     "sd": 0.3110416054715018,
     "mean_minus_memory_mean": -0.1517711935483622,
     "uncentered_pehe_memory": 0.3280030157259577,
     "zero_uncentered_pehe_memory": 0.2089588903548,
     "correlation": 0.429700627401643,
     "sd_ratio": 1.4886488277046732,
     "minus_zero": 0.08183514745919956,
     "minus_zero_ci95": [
      0.056931406271220536,
      0.10789713744798259
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.6243043749587711,
     "kappa": 1.0704362989110368
    },
    {
     "lag": 2,
     "lam": 0.6067070867330535,
     "kappa": 1.0947178756819222
    },
    {
     "lag": 2,
     "lam": 0.6037006988979028,
     "kappa": 0.7989493534223063
    },
    {
     "lag": 2,
     "lam": 0.6237226057366253,
     "kappa": 1.1576606150212418
    },
    {
     "lag": 2,
     "lam": 0.6050207875332313,
     "kappa": 0.7134588650291128
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.6,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.6187893980184437,
     "kappa": 1.034814035990288
    },
    {
     "lag": 2,
     "lam": 0.6032298287462817,
     "kappa": 1.0853706525783717
    },
    {
     "lag": 2,
     "lam": 0.6033652100725538,
     "kappa": 0.808453232623946
    },
    {
     "lag": 2,
     "lam": 0.6225079635216393,
     "kappa": 1.1840129572529405
    },
    {
     "lag": 2,
     "lam": 0.6002035380025941,
     "kappa": 0.7153058761922604
    }
   ],
   "tail_decays": [
    0.9278750407631968,
    0.5,
    0.616698945045859,
    0.9017848016485027,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0009748890556468548,
    -0.004113315767290335,
    -0.003698613768885823,
    -0.003197497117147133,
    -0.005465068010441748
   ],
   "common_window_effect": [
    -0.15145724698506577,
    -0.1594524999685991,
    -0.14854221492788205,
    -0.18032146459342846,
    -0.12781228833322766
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    7,
    5,
    8,
    5
   ],
   "joint_gain_nats": [
    7.454558441386325,
    6.569903047507978,
    8.333600441153976,
    9.062305334897246,
    6.6780998959438875
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35907008618197944,
    0.32600926015451087,
    0.3284726390796845,
    0.3509593866380252,
    0.28939829449429677
   ],
   "loadings_fold0": [
    0.1702,
    0.0133,
    0.0254,
    0.3591,
    0.0433,
    0.0523,
    -0.0043,
    0.1035,
    0.0375,
    0.0098,
    -0.0445,
    0.0264
   ],
   "slope_variance_p": [
    5.207501570465573e-19,
    4.312004976459093e-11,
    6.433070852714401e-16,
    4.786360809282488e-13,
    1.1419201883763566e-16
   ],
   "slope_variance_lr": [
    77.97884505152433,
    42.110923780119265,
    63.933947233825165,
    50.92983913675016,
    67.34098421993076
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.6267740688944539,
     "kappa": 0.9873314180983594
    },
    {
     "lag": 2,
     "lam": 0.6090238190855972,
     "kappa": 1.145272215446937
    },
    {
     "lag": 2,
     "lam": 0.600370752044259,
     "kappa": 1.1141422432630679
    },
    {
     "lag": 2,
     "lam": 0.6376996997898292,
     "kappa": 1.2405384327409128
    },
    {
     "lag": 2,
     "lam": 0.35958423738904094,
     "kappa": 0.11914187276073962
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -64.99199858215482,
      "lam": 0.8633007959570304,
      "kappa": 14.757012124865971,
      "grid_nll": -47.18754708131132,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -79.39868732959457,
      "lam": 0.8172535244700343,
      "kappa": 7.357749621062171,
      "grid_nll": -64.64699410267052,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -132.35510655211328,
      "lam": 0.6243043749587711,
      "kappa": 1.0704362989110368,
      "grid_nll": -114.40197897843805,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -69.25579511369088,
      "lam": 0.6437547869792457,
      "kappa": 5.8407537495272495,
      "grid_nll": -56.59582251521505,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -37.15601967573811,
      "lam": 0.7213208604359219,
      "kappa": 29.41948102790588,
      "grid_nll": -28.102350058964273,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -26.48801122077151,
      "lam": 0.8174591801146549,
      "kappa": 49.99999999999999,
      "grid_nll": -19.398642266255415,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -24.598071983921503,
      "lam": 0.8121268715483432,
      "kappa": 9.391870314788424,
      "grid_nll": -20.072818183800145,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.55398692863535,
      "lam": 0.8472369980570932,
      "kappa": 9.95220476562157,
      "grid_nll": -42.19282025049225,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -68.24248329404067,
      "lam": 0.8034481594768343,
      "kappa": 6.759086607092989,
      "grid_nll": -52.411087953422246,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.5148719859429,
      "lam": 0.6067070867330535,
      "kappa": 1.0947178756819222,
      "grid_nll": -86.1650912815522,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -55.43489567826724,
      "lam": 0.6323759595382552,
      "kappa": 6.637485967024742,
      "grid_nll": -41.90960020985506,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -28.988873401258537,
      "lam": 0.6911207015778745,
      "kappa": 25.945797259601754,
      "grid_nll": -19.588228218487455,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -18.609973889759537,
      "lam": 0.4567579075729775,
      "kappa": 1.3639942791168602,
      "grid_nll": -14.378433925103218,
      "grid_lam": 0.5,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -21.91656301005534,
      "lam": 0.9391376270090529,
      "kappa": 0.05000000000000001,
      "grid_nll": -19.546254243481535,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.0435617646603,
      "lam": 0.8560570408510783,
      "kappa": 11.538640454359426,
      "grid_nll": -49.82767672526965,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -87.85356009354261,
      "lam": 0.8046913957339451,
      "kappa": 4.9173476578603665,
      "grid_nll": -70.1502104730941,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -133.53695240806093,
      "lam": 0.6037006988979028,
      "kappa": 0.7989493534223063,
      "grid_nll": -111.0215900911098,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -69.09322038686139,
      "lam": 0.6357321200458242,
      "kappa": 4.136246440501856,
      "grid_nll": -54.077991807068514,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -41.257172195462594,
      "lam": 0.6578193457672652,
      "kappa": 5.862666730631316,
      "grid_nll": -30.808998983932202,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -25.278681730063983,
      "lam": 0.7344143458567587,
      "kappa": 49.99999999999999,
      "grid_nll": -16.569892292563612,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -23.37757925279074,
      "lam": 0.75885675140133,
      "kappa": 49.99999999999999,
      "grid_nll": -17.59326846672169,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -77.40544130788165,
      "lam": 0.8692157502413448,
      "kappa": 13.165298407143252,
      "grid_nll": -46.4839338454914,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -93.49339263562032,
      "lam": 0.8249346531955057,
      "kappa": 7.853486814496987,
      "grid_nll": -61.73787229455692,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -145.94560931181158,
      "lam": 0.6237226057366253,
      "kappa": 1.1576606150212418,
      "grid_nll": -102.95536972661387,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -77.77984123854907,
      "lam": 0.6808812497747864,
      "kappa": 4.208427489949999,
      "grid_nll": -51.163778443361,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -46.689623780885896,
      "lam": 0.7761823731808172,
      "kappa": 11.313375245943545,
      "grid_nll": -29.670390615415677,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -35.128112928575895,
      "lam": 0.826528537749814,
      "kappa": 49.99999999999999,
      "grid_nll": -22.349460065511394,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -31.368793145208027,
      "lam": 0.8193404909115175,
      "kappa": 49.99999999999999,
      "grid_nll": -22.21546991913833,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.65107104715822,
      "lam": 0.8537952962340073,
      "kappa": 11.126287144097788,
      "grid_nll": -42.39677991610687,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -67.80569310236304,
      "lam": 0.809785091262137,
      "kappa": 5.363103892141858,
      "grid_nll": -54.42089494839412,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -106.49503844121534,
      "lam": 0.6050207875332313,
      "kappa": 0.7134588650291128,
      "grid_nll": -88.39030360465247,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -51.484034669219,
      "lam": 0.68985834691476,
      "kappa": 6.8936917882344915,
      "grid_nll": -39.63077712845249,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -31.993276391407704,
      "lam": 0.726339811379686,
      "kappa": 47.58744442227839,
      "grid_nll": -23.020816657042147,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -24.30763207815992,
      "lam": 0.7717866003886361,
      "kappa": 49.99999999999999,
      "grid_nll": -17.689693487095674,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -24.397568603964732,
      "lam": 0.7723493826709064,
      "kappa": 10.04850538348366,
      "grid_nll": -19.208192181338315,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.31597112631359847,
      0.28895966682173807,
      0.3127521354223905,
      0.29253293300675337,
      0.2936334259400305
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10849823591371838,
      0.09985738128161885,
      0.09492561410407159,
      0.08823284474406885,
      0.08996867947691548
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.10678356308127468,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2433813319926732,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14815183914818017,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.3336844863603255,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1394378292825154,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_lag3": {
   "scenario": "c_lag3",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.20448636890044256,
   "mean_memory_truth": 0.0027233719874895632,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2675,
    "persons_with_full": 168,
    "empty": 1812,
    "partial": 10313,
    "full_fresh_start": 138
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12405755899265733,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.1564356130524462,
     "mean_minus_memory_mean": 0.04176028580955404,
     "uncentered_pehe_memory": 0.13089766771838335,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7955324790366359,
     "sd_ratio": 0.7650173157928651,
     "minus_zero": -0.08042880990778523,
     "minus_zero_ci95": [
      -0.09156872305935343,
      -0.06937530033075864
     ],
     "interval_coverage_memory_route": {
      "80": 0.755,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.2046340297814012,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.007197268123048432,
     "mean_minus_memory_mean": 0.04107331740765274,
     "uncentered_pehe_memory": 0.20871536490504283,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": -0.002925241954307038,
     "sd_ratio": 0.03519681121900373,
     "minus_zero": 0.00014766088095863328,
     "minus_zero_ci95": [
      -0.0005873835199269762,
      0.0008585113997809306
     ]
    },
    "D": {
     "centered_pehe": 0.26435665259984165,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.16962541881409474,
     "mean_minus_memory_mean": 0.03918259817459356,
     "uncentered_pehe_memory": 0.267244673985292,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.010134005907012961,
     "sd_ratio": 0.8295194429154326,
     "minus_zero": 0.05987028369939909,
     "minus_zero_ci95": [
      0.04495121143679171,
      0.07421445761980434
     ]
    },
    "L4": {
     "centered_pehe": 0.12727963979644555,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.14582611611383983,
     "mean_minus_memory_mean": 0.04098944751045361,
     "uncentered_pehe_memory": 0.13371702028509744,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7860611081559226,
     "sd_ratio": 0.7131336768214491,
     "minus_zero": -0.07720672910399701,
     "minus_zero_ci95": [
      -0.08785392067631036,
      -0.06673884910252527
     ],
     "interval_coverage_memory_route": {
      "80": 0.775,
      "95": 0.935
     }
    },
    "L5": {
     "centered_pehe": 0.12457843699663125,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.15967282445688644,
     "mean_minus_memory_mean": 0.04296668183892004,
     "uncentered_pehe_memory": 0.13177982665328788,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.7930910550312855,
     "sd_ratio": 0.7808482556342212,
     "minus_zero": -0.0799079319038113,
     "minus_zero_ci95": [
      -0.0915635548718692,
      -0.0683546679753422
     ],
     "interval_coverage_memory_route": {
      "80": 0.72,
      "95": 0.885
     }
    },
    "L2": {
     "centered_pehe": 0.19969070164386646,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.04232858447479043,
     "mean_minus_memory_mean": -0.12174953405278159,
     "uncentered_pehe_memory": 0.2338788690007909,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.2154674324829442,
     "sd_ratio": 0.20699954086132155,
     "minus_zero": -0.004795667256576097,
     "minus_zero_ci95": [
      -0.008582893581636745,
      -0.0008762263023351467
     ],
     "interval_coverage_memory_route": {
      "80": 0.0975,
      "95": 0.145
     }
    },
    "L1": {
     "centered_pehe": 0.15516332702495989,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.12607781021361178,
     "mean_minus_memory_mean": -0.10910487939841666,
     "uncentered_pehe_memory": 0.18968271603390147,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.6523094265988149,
     "sd_ratio": 0.6165585065232136,
     "minus_zero": -0.04932304187548267,
     "minus_zero_ci95": [
      -0.05989779962654195,
      -0.03890616154503282
     ],
     "interval_coverage_memory_route": {
      "80": 0.6125,
      "95": 0.84
     }
    },
    "L0": {
     "centered_pehe": 0.28879851266368434,
     "zero_centered_pehe": 0.20448636890044256,
     "sd": 0.3225565633653576,
     "mean_minus_memory_mean": -0.1685241914726873,
     "uncentered_pehe_memory": 0.33437252283684915,
     "zero_uncentered_pehe_memory": 0.2045045031804193,
     "correlation": 0.4734257607556148,
     "sd_ratio": 1.5773988510813617,
     "minus_zero": 0.08431214376324178,
     "minus_zero_ci95": [
      0.06009219738359041,
      0.10874775660442887
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 3,
     "lam": 0.802944919034892,
     "kappa": 0.8668683139993978
    },
    {
     "lag": 3,
     "lam": 0.7854304874741564,
     "kappa": 0.6735119842953535
    },
    {
     "lag": 3,
     "lam": 0.7948241874148628,
     "kappa": 0.8060202120369632
    },
    {
     "lag": 3,
     "lam": 0.8081451538272896,
     "kappa": 0.8616110601185745
    },
    {
     "lag": 3,
     "lam": 0.8035710134438772,
     "kappa": 0.8355608290848611
    }
   ],
   "grid_kernels": [
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 3,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 3,
     "lam": 0.8004648464580109,
     "kappa": 0.8173489040477471
    },
    {
     "lag": 3,
     "lam": 0.7798067230024364,
     "kappa": 0.6197080779619569
    },
    {
     "lag": 3,
     "lam": 0.7917752403524294,
     "kappa": 0.7650527847304771
    },
    {
     "lag": 3,
     "lam": 0.8057832259592956,
     "kappa": 0.8185914925648837
    },
    {
     "lag": 3,
     "lam": 0.797484804900397,
     "kappa": 0.759086339909264
    }
   ],
   "tail_decays": [
    0.9797421087474738,
    0.9298422062021559,
    0.8124064848515159,
    0.9495122496602795,
    0.7343819511537351
   ],
   "tail_gamma_hr": [
    -0.0002189233032532864,
    -0.0022215409107600656,
    -4.660439602348701e-05,
    -0.0018412978900790578,
    -0.006396011716314464
   ],
   "common_window_effect": [
    -0.1413570826668908,
    -0.14197826199899147,
    -0.12081693489682777,
    -0.13737566529841516,
    -0.13224080306952854
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    4,
    5,
    5
   ],
   "joint_gain_nats": [
    12.85078634013189,
    9.964607414833154,
    12.27125149773201,
    13.073480512553942,
    12.35438790693297
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.32817467237983233,
    0.27040978928559767,
    0.32567288248587034,
    0.31707149891662323,
    0.3181871381685567
   ],
   "loadings_fold0": [
    0.1839,
    -0.0282,
    0.0102,
    0.3282,
    0.0239,
    -0.0038,
    -0.0304,
    0.124,
    0.0457,
    0.0103,
    -0.0048,
    0.0364
   ],
   "slope_variance_p": [
    4.015847994473755e-15,
    5.4606117651280485e-09,
    5.1252206866343265e-15,
    9.627115407416521e-11,
    3.956099615985848e-15
   ],
   "slope_variance_lr": [
    60.32751115071369,
    32.66995786296866,
    59.84740502474051,
    40.54090881386401,
    60.35701705603424
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 3,
     "lam": 0.7914268779297546,
     "kappa": 0.8137800344633628
    },
    {
     "lag": 3,
     "lam": 0.7587631905096451,
     "kappa": 0.39540001082967996
    },
    {
     "lag": 3,
     "lam": 0.7832449596944874,
     "kappa": 0.5438908986259346
    },
    {
     "lag": 3,
     "lam": 0.8078426583485643,
     "kappa": 0.9417348921345418
    },
    {
     "lag": 3,
     "lam": 0.7851768288892751,
     "kappa": 0.9241153156406418
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -74.35594473053459,
      "lam": 0.9131889122954161,
      "kappa": 7.953877868526144,
      "grid_nll": -44.98848243151148,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -83.92016587887417,
      "lam": 0.9024928582529398,
      "kappa": 6.058222774423547,
      "grid_nll": -55.34635329785669,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -101.38350160509273,
      "lam": 0.8751964850401671,
      "kappa": 3.4469317075596684,
      "grid_nll": -69.87493103490722,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -145.95510170158366,
      "lam": 0.802944919034892,
      "kappa": 0.8668683139993978,
      "grid_nll": -109.8387297831909,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -98.02039713385936,
      "lam": 0.8011960133683034,
      "kappa": 1.0442413237085117,
      "grid_nll": -69.5738782772587,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -70.95471446947704,
      "lam": 0.7941739492365875,
      "kappa": 1.0385147900701444,
      "grid_nll": -47.91395733953351,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.74558403301074,
      "lam": 0.832557967608877,
      "kappa": 2.626144194391922,
      "grid_nll": -29.634987502672203,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -57.801120774908235,
      "lam": 0.9081746342522122,
      "kappa": 5.694364813047776,
      "grid_nll": -31.1804774765359,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -62.268343387837646,
      "lam": 0.896740032060277,
      "kappa": 4.684516402199056,
      "grid_nll": -35.2838493557491,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -74.0454467677155,
      "lam": 0.8689219642261091,
      "kappa": 2.7142943467456497,
      "grid_nll": -42.96881329519802,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -114.65772551223301,
      "lam": 0.7854304874741564,
      "kappa": 0.6735119842953535,
      "grid_nll": -79.73981968337833,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -76.6306148971384,
      "lam": 0.7723046246953493,
      "kappa": 0.680337107317833,
      "grid_nll": -49.35307479920134,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -46.19790183992016,
      "lam": 0.790585531360109,
      "kappa": 0.8857713179875502,
      "grid_nll": -25.602457338101473,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -37.43861972323709,
      "lam": 0.7809405483423496,
      "kappa": 0.4233630380681396,
      "grid_nll": -22.193653171451007,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.36323783309903,
      "lam": 0.9114883077730062,
      "kappa": 8.862866440133983,
      "grid_nll": -40.026051172888344,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -77.07325935161818,
      "lam": 0.8981948961138498,
      "kappa": 6.252023396860367,
      "grid_nll": -50.79505755794596,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -96.98335742206078,
      "lam": 0.8656728547742201,
      "kappa": 2.8698230622159056,
      "grid_nll": -66.06679469622213,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -143.52246597650463,
      "lam": 0.7948241874148628,
      "kappa": 0.8060202120369632,
      "grid_nll": -110.86984449480573,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -97.3402123909941,
      "lam": 0.7923016281144176,
      "kappa": 0.9770848744333247,
      "grid_nll": -70.23542809969993,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -69.51073458541147,
      "lam": 0.7802207173725161,
      "kappa": 0.9244012279767557,
      "grid_nll": -47.10021903667965,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.69717865694257,
      "lam": 0.8142238640060672,
      "kappa": 1.653309435903234,
      "grid_nll": -29.865431885498435,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -78.78053386466323,
      "lam": 0.9155413340541149,
      "kappa": 8.006213172514537,
      "grid_nll": -46.45768724075333,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.59346252504136,
      "lam": 0.9066184919459235,
      "kappa": 6.754406810271969,
      "grid_nll": -53.897105000902144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.60344726829496,
      "lam": 0.8789274768170605,
      "kappa": 3.512316498435526,
      "grid_nll": -69.74627440658097,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -145.71538156912558,
      "lam": 0.8081451538272896,
      "kappa": 0.8616110601185745,
      "grid_nll": -106.04475983333758,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -100.46625202892453,
      "lam": 0.7938591711730292,
      "kappa": 0.7814174802271774,
      "grid_nll": -69.12478250145872,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -66.51081415511649,
      "lam": 0.826379565255093,
      "kappa": 1.4193378343508516,
      "grid_nll": -41.52795603272959,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -47.31500808854818,
      "lam": 0.8520136854378758,
      "kappa": 2.9457210333571986,
      "grid_nll": -25.44603730991843,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.72387068714896,
      "lam": 0.9072523947452747,
      "kappa": 7.191573548792141,
      "grid_nll": -44.313112320231,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.34608895054556,
      "lam": 0.8955784379258445,
      "kappa": 5.7031675310706,
      "grid_nll": -51.66716452167028,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -95.91368704847874,
      "lam": 0.8717943162011554,
      "kappa": 3.538449960126097,
      "grid_nll": -60.469670165083514,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -140.2893441059499,
      "lam": 0.8035710134438772,
      "kappa": 0.8355608290848611,
      "grid_nll": -101.97960565262106,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -100.11118949815992,
      "lam": 0.7954500072035076,
      "kappa": 0.9478071258901578,
      "grid_nll": -67.23493719340112,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -73.23601911417552,
      "lam": 0.7815070210113024,
      "kappa": 0.8792831976640632,
      "grid_nll": -46.04897333419754,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -48.05880016424601,
      "lam": 0.8073586263987564,
      "kappa": 1.424171449931912,
      "grid_nll": -27.406761507662893,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.28498696606373514,
      0.2456075401274445,
      0.2911729971484589,
      0.27817983401171026,
      0.2792204540316683
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.07921033317111528,
      0.077662253594195,
      0.07664082195076931,
      0.07258553852560409,
      0.07752932203999974
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.206793507139698,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.29688143175243104,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14919144534585602,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23022598925906027,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2153827682896937,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_f_linear": {
   "scenario": "c_f_linear",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 0.22681656338832046,
   "mean_memory_truth": 0.0030340730441075635,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2774,
    "persons_with_full": 157,
    "empty": 1736,
    "partial": 10290,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13826576389114942,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17468760047264606,
     "mean_minus_memory_mean": 0.026293916720340274,
     "uncentered_pehe_memory": 0.14074370863700897,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7930445758135726,
     "sd_ratio": 0.7701712690777913,
     "minus_zero": -0.08855079949717104,
     "minus_zero_ci95": [
      -0.10175213419592781,
      -0.076335784888207
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.9425
     }
    },
    "M": {
     "centered_pehe": 0.22867523876384144,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.018160061777990903,
     "mean_minus_memory_mean": 0.02643514559426933,
     "uncentered_pehe_memory": 0.23019813584451568,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.0627364895460126,
     "sd_ratio": 0.08006497191697608,
     "minus_zero": 0.0018586753755209795,
     "minus_zero_ci95": [
      7.562406400882655e-05,
      0.003705143416141641
     ]
    },
    "D": {
     "centered_pehe": 0.29384035270164827,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.18882895204328815,
     "mean_minus_memory_mean": 0.03476154845266872,
     "uncentered_pehe_memory": 0.2958893680527509,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.008872075070273827,
     "sd_ratio": 0.8325183541380275,
     "minus_zero": 0.06702378931332781,
     "minus_zero_ci95": [
      0.05037702055900099,
      0.08333335044279787
     ]
    },
    "L4": {
     "centered_pehe": 0.14103018979056203,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1645950859043349,
     "mean_minus_memory_mean": 0.027112351765695635,
     "uncentered_pehe_memory": 0.14361265282219657,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7854706476317272,
     "sd_ratio": 0.725674895367057,
     "minus_zero": -0.08578637359775843,
     "minus_zero_ci95": [
      -0.09804805513361581,
      -0.0740117924254938
     ],
     "interval_coverage_memory_route": {
      "80": 0.8025,
      "95": 0.9575
     }
    },
    "L5": {
     "centered_pehe": 0.141175326751635,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17985554446342208,
     "mean_minus_memory_mean": 0.027104164173990097,
     "uncentered_pehe_memory": 0.14375363855917356,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7827494053685033,
     "sd_ratio": 0.7929559542593945,
     "minus_zero": -0.08564123663668546,
     "minus_zero_ci95": [
      -0.09934286560036262,
      -0.07312318648092252
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9
     }
    },
    "L2": {
     "centered_pehe": 0.2271647073302033,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.008772109291873258,
     "mean_minus_memory_mean": -0.013032312885010415,
     "uncentered_pehe_memory": 0.2275382285145723,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.020380602869707682,
     "sd_ratio": 0.038674906103991186,
     "minus_zero": 0.0003481439418828447,
     "minus_zero_ci95": [
      -0.00040194819178838645,
      0.0011219304436176866
     ],
     "interval_coverage_memory_route": {
      "80": 0.0075,
      "95": 0.0225
     }
    },
    "L1": {
     "centered_pehe": 0.14748743288052923,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.175247931233316,
     "mean_minus_memory_mean": -0.0011368435641045695,
     "uncentered_pehe_memory": 0.14749181425075042,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7598284874085662,
     "sd_ratio": 0.7726416828443142,
     "minus_zero": -0.07932913050779122,
     "minus_zero_ci95": [
      -0.09257327346579347,
      -0.0667289846037252
     ],
     "interval_coverage_memory_route": {
      "80": 0.8,
      "95": 0.945
     }
    },
    "L0": {
     "centered_pehe": 0.2826756709624867,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.3156852618548692,
     "mean_minus_memory_mean": -0.002490693877169884,
     "uncentered_pehe_memory": 0.28268664367118906,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.49717019410481866,
     "sd_ratio": 1.3918086807196768,
     "minus_zero": 0.055859107574166234,
     "minus_zero_ci95": [
      0.03166601717560805,
      0.07924162192723595
     ]
    },
    "R": {
     "centered_pehe": 0.13798126360428659,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17396048841664288,
     "mean_minus_memory_mean": 0.027976919111185473,
     "uncentered_pehe_memory": 0.1407889807789993,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7941428013057792,
     "sd_ratio": 0.7669655417484413,
     "minus_zero": -0.08883529978403387,
     "minus_zero_ci95": [
      -0.10201436475417947,
      -0.0766272345411247
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.945
     }
    },
    "PO_R": {
     "centered_pehe": 0.13792151470630076,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1754770326831859,
     "mean_minus_memory_mean": 0.02650958704107574,
     "uncentered_pehe_memory": 0.14044608369039244,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7941439076765986,
     "sd_ratio": 0.7736517565640085,
     "minus_zero": -0.0888950486820197,
     "minus_zero_ci95": [
      -0.10225481883476353,
      -0.07661665087185415
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.945
     }
    },
    "M_R": {
     "centered_pehe": 0.2277298548013197,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.0317486603101805,
     "mean_minus_memory_mean": 0.028208653071229228,
     "uncentered_pehe_memory": 0.22947029192451712,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.041163313786017904,
     "sd_ratio": 0.1399750522444224,
     "minus_zero": 0.0009132914129992287,
     "minus_zero_ci95": [
      -0.0022433342842401913,
      0.003940931230219774
     ]
    },
    "D_R": {
     "centered_pehe": 0.28414750695002733,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.19185097018846,
     "mean_minus_memory_mean": 0.0346083279253899,
     "uncentered_pehe_memory": 0.28624734421074927,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.08632363928076757,
     "sd_ratio": 0.8458419760994362,
     "minus_zero": 0.05733094356170687,
     "minus_zero_ci95": [
      0.04086292109513535,
      0.07355055689687681
     ]
    },
    "P": {
     "centered_pehe": 0.09036271423705906,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.20767927379903167,
     "mean_minus_memory_mean": 0.028886234564020716,
     "uncentered_pehe_memory": 0.09486745844374678,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.9172150742820407,
     "sd_ratio": 0.9156265781325464,
     "minus_zero": -0.1364538491512614,
     "minus_zero_ci95": [
      -0.1500210428724207,
      -0.12301447837340151
     ],
     "interval_coverage_memory_route": {
      "80": 0.7675,
      "95": 0.92
     }
    },
    "PO_P": {
     "centered_pehe": 0.11367090035247879,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.236110692214334,
     "mean_minus_memory_mean": 0.026081594187222112,
     "uncentered_pehe_memory": 0.11662471068470051,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8801701375744541,
     "sd_ratio": 1.0409764114541387,
     "minus_zero": -0.11314566303584167,
     "minus_zero_ci95": [
      -0.1274819579866618,
      -0.09909125981031401
     ],
     "interval_coverage_memory_route": {
      "80": 0.875,
      "95": 0.975
     }
    },
    "M_P": {
     "centered_pehe": 0.10562183992470855,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.2027579726170574,
     "mean_minus_memory_mean": 0.029380472886088013,
     "uncentered_pehe_memory": 0.1096320448413278,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8850030662529205,
     "sd_ratio": 0.8939293038750719,
     "minus_zero": -0.1211947234636119,
     "minus_zero_ci95": [
      -0.13437605974329103,
      -0.10772404915738666
     ]
    },
    "D_P": {
     "centered_pehe": 0.13404131411290116,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.19110717118114828,
     "mean_minus_memory_mean": 0.031285037574374584,
     "uncentered_pehe_memory": 0.13764384281595549,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.8074584906408118,
     "sd_ratio": 0.8425626785199278,
     "minus_zero": -0.0927752492754193,
     "minus_zero_ci95": [
      -0.10637873072838384,
      -0.07867714824027244
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7780021282767194,
     "kappa": 0.944242563420516
    },
    {
     "lag": 2,
     "lam": 0.7715035454270114,
     "kappa": 0.7075849664615509
    },
    {
     "lag": 2,
     "lam": 0.7910790008867192,
     "kappa": 0.7100898222706946
    },
    {
     "lag": 2,
     "lam": 0.7817706199737628,
     "kappa": 0.738299022555846
    },
    {
     "lag": 2,
     "lam": 0.7848556002944522,
     "kappa": 0.7042259578893102
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7708292016880721,
     "kappa": 0.9239805387795968
    },
    {
     "lag": 2,
     "lam": 0.7569378901447991,
     "kappa": 0.7089218652140475
    },
    {
     "lag": 2,
     "lam": 0.7862487825933192,
     "kappa": 0.7275581350236743
    },
    {
     "lag": 2,
     "lam": 0.7752876558329184,
     "kappa": 0.7761726632185042
    },
    {
     "lag": 2,
     "lam": 0.7805746092839158,
     "kappa": 0.7231683936243565
    }
   ],
   "tail_decays": [
    0.9291946085357321,
    0.6165106752288098,
    0.8461292846886678,
    0.8861753596107426,
    0.8809411224561013
   ],
   "tail_gamma_hr": [
    0.011266345450373649,
    0.024950612816312973,
    0.015242538052617202,
    0.012546950408721419,
    0.016745132531675533
   ],
   "common_window_effect": [
    0.022815892193844084,
    -0.015199557056403848,
    0.006375218014910246,
    -0.006617965270050807,
    -0.0024997339056568647
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    5,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    11.420815078934538,
    9.942967248280183,
    11.029776691779261,
    11.865169171462185,
    10.637687612179434
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3512687150581031,
    0.28819858265850834,
    0.3163997270336828,
    0.3160886981852567,
    0.3092841564754448
   ],
   "loadings_fold0": [
    0.1386,
    -0.0275,
    0.0055,
    0.3513,
    0.006,
    0.0419,
    0.0246,
    0.1274,
    0.0459,
    -0.0256,
    -0.0121,
    0.0171
   ],
   "slope_variance_p": [
    1.0429518081753328e-17,
    9.633873361548343e-12,
    4.798871090734087e-15,
    9.49954740128015e-14,
    2.3599807865104813e-18
   ],
   "slope_variance_lr": [
    72.06153445725795,
    45.043788331660835,
    59.97689621441168,
    54.10568322185645,
    74.99462975644747
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7790413000610411,
     "kappa": 1.054092454697248
    },
    {
     "lag": 2,
     "lam": 0.7885002839865606,
     "kappa": 0.7802037191167572
    },
    {
     "lag": 2,
     "lam": 0.8054531580525711,
     "kappa": 0.934342413448277
    },
    {
     "lag": 2,
     "lam": 0.786591540094265,
     "kappa": 0.7713017732800039
    },
    {
     "lag": 2,
     "lam": 0.8336791073739466,
     "kappa": 1.2278792728269436
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -85.59378283458332,
      "lam": 0.8861610137848263,
      "kappa": 4.796689963425154,
      "grid_nll": -60.921280225817,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.13270755309655,
      "lam": 0.8634029488219273,
      "kappa": 3.2056102882949804,
      "grid_nll": -70.3565590614342,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -130.15780552997995,
      "lam": 0.7780021282767194,
      "kappa": 0.944242563420516,
      "grid_nll": -103.3236968330487,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.33024732863657,
      "lam": 0.8087719624631216,
      "kappa": 1.623512386700724,
      "grid_nll": -60.10762005628504,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.516532757442384,
      "lam": 0.7986318108529091,
      "kappa": 1.335257944813388,
      "grid_nll": -44.112412381691726,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.408249596348526,
      "lam": 0.7392968033968875,
      "kappa": 0.6562070383887686,
      "grid_nll": -32.36069639189307,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.10428326034587,
      "lam": 0.7399215206375058,
      "kappa": 0.9424649798273923,
      "grid_nll": -18.76236128745779,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.50132047633176,
      "lam": 0.8853033076331783,
      "kappa": 3.8997394265346634,
      "grid_nll": -41.82869384563618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.90515093388078,
      "lam": 0.8595834247458596,
      "kappa": 2.660884497292674,
      "grid_nll": -48.24273075297023,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -104.62000518398204,
      "lam": 0.7715035454270114,
      "kappa": 0.7075849664615509,
      "grid_nll": -71.92128172586487,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -64.92890299885096,
      "lam": 0.810130003076273,
      "kappa": 1.2865424148673605,
      "grid_nll": -41.999710545561626,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -55.30279114740499,
      "lam": 0.7892061566751203,
      "kappa": 1.1757400145635286,
      "grid_nll": -33.261808020586216,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.754517289411424,
      "lam": 0.7413894454681974,
      "kappa": 0.37874001784150013,
      "grid_nll": -22.902585550699044,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -26.790390318601,
      "lam": 0.7473335960498628,
      "kappa": 0.6967576634199942,
      "grid_nll": -15.795903918179356,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.44963375274101,
      "lam": 0.8972031490472206,
      "kappa": 5.20698524115048,
      "grid_nll": -55.84426291717163,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.0250733908758,
      "lam": 0.8710573891508092,
      "kappa": 2.8807270510085763,
      "grid_nll": -67.41711203239834,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.25554651863223,
      "lam": 0.7910790008867192,
      "kappa": 0.7100898222706946,
      "grid_nll": -96.42349466376282,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -81.31028955640413,
      "lam": 0.8155565128914559,
      "kappa": 1.031253331748868,
      "grid_nll": -58.96349524152937,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.96682052950838,
      "lam": 0.793911618291339,
      "kappa": 0.7358834332907529,
      "grid_nll": -47.09563980568076,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -49.76497646445898,
      "lam": 0.768233569882711,
      "kappa": 0.7057426660199562,
      "grid_nll": -31.037812388238766,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.296701056952635,
      "lam": 0.770120241498339,
      "kappa": 0.6804213654896234,
      "grid_nll": -20.720316933283268,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -89.96263223127431,
      "lam": 0.8911376926958978,
      "kappa": 4.888348627762522,
      "grid_nll": -59.4315696233689,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.02292701895121,
      "lam": 0.8700621793177958,
      "kappa": 3.0444595240526526,
      "grid_nll": -65.04774018371836,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -131.00715804277576,
      "lam": 0.7817706199737628,
      "kappa": 0.738299022555846,
      "grid_nll": -95.54725147630955,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.72396281423862,
      "lam": 0.8183624293404845,
      "kappa": 1.282407823157641,
      "grid_nll": -58.147191944009165,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -68.77243468279961,
      "lam": 0.8028815672386957,
      "kappa": 0.9992925797640949,
      "grid_nll": -43.71033388184799,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.6827435832253,
      "lam": 0.7726622143837004,
      "kappa": 0.5697512506305497,
      "grid_nll": -29.34636035286016,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -33.911177878502215,
      "lam": 0.7743012203455938,
      "kappa": 0.88931186164624,
      "grid_nll": -16.974371697243246,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -81.02234806626167,
      "lam": 0.8894512766556115,
      "kappa": 5.355022850229637,
      "grid_nll": -56.36322755852241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.65364164773774,
      "lam": 0.8639986741157318,
      "kappa": 2.854321311600612,
      "grid_nll": -67.34140376849581,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.45162061413771,
      "lam": 0.7848556002944522,
      "kappa": 0.7042259578893102,
      "grid_nll": -94.21497995090579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -75.83358639658488,
      "lam": 0.8225602455817389,
      "kappa": 1.5774719194080173,
      "grid_nll": -54.6573243837703,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -65.2415864637715,
      "lam": 0.7943098854235979,
      "kappa": 0.9725790960805911,
      "grid_nll": -45.525774349279445,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -50.166905685376285,
      "lam": 0.7538019201118782,
      "kappa": 0.7499060671175612,
      "grid_nll": -32.465708201994374,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -32.31071432972835,
      "lam": 0.7733837346244142,
      "kappa": 0.906175336774666,
      "grid_nll": -19.01715072706967,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3601944134131518,
      0.314108233588717,
      0.3450316918139462,
      0.3393683114549436,
      0.34109167067420193
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.013815381490560033,
      0.007234900055724502,
      0.005713448545260052,
      0.0015018886411171583,
      0.006883875078177029
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.002409738900579512,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2541900576080771,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.11008565046398933,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.18972805777418794,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10687206224790756,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.7776778031536046,
       "kappa": 0.9396393593667967
      },
      {
       "lag": 2,
       "lam": 0.7727680055464587,
       "kappa": 0.7199717590185278
      },
      {
       "lag": 2,
       "lam": 0.7907914620550524,
       "kappa": 0.7102492189096864
      },
      {
       "lag": 2,
       "lam": 0.7831706409857986,
       "kappa": 0.7312822101687078
      },
      {
       "lag": 2,
       "lam": 0.7863746606056145,
       "kappa": 0.7156166767037467
      }
     ],
     "objective_minus_U": [
      -1.4333894388546469,
      -1.358627898072882,
      -1.3576859587265062,
      -4.664710792385449,
      -2.317946321411
     ],
     "prior_only_objective_minus_U": [
      -1.406334992578195,
      -1.313593893268262,
      -1.3291037246235646,
      -4.540893877194321,
      -2.2601187910258886
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.769713996661651,
       "kappa": 0.841641124442995
      },
      {
       "lag": 2,
       "lam": 0.7773766769593249,
       "kappa": 0.9044799065124444
      },
      {
       "lag": 2,
       "lam": 0.7916627034403284,
       "kappa": 0.7216521699446654
      },
      {
       "lag": 2,
       "lam": 0.7671254776645475,
       "kappa": 0.7089734785070385
      },
      {
       "lag": 2,
       "lam": 0.771118884744054,
       "kappa": 0.7215195953158702
      }
     ],
     "objective_minus_U": [
      -130.41004999095458,
      -101.17699668255227,
      -112.43409849796444,
      -119.04436543903284,
      -115.93646459837328
     ],
     "prior_only_objective_minus_U": [
      -88.94404208721971,
      -74.78074771764659,
      -80.85655118129944,
      -83.6431774453813,
      -82.29798552535794
     ]
    }
   },
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 4,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 4
    }
   }
  },
  "d_f_linear": {
   "scenario": "d_f_linear",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2913,
    "persons_with_full": 167,
    "empty": 1527,
    "partial": 10360,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.005174130320313784,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005174130320313784,
     "mean_minus_memory_mean": 0.00027404552405354177,
     "uncentered_pehe_memory": 0.005181382587769813,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005174130320313784,
     "interval_coverage_memory_route": {
      "80": 0.98,
      "95": 1.0
     }
    },
    "M": {
     "centered_pehe": 0.0006118386038851404,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0006118386038851409,
     "mean_minus_memory_mean": 0.0004933677346284076,
     "uncentered_pehe_memory": 0.0007859759530523088,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0006118386038851409
    },
    "D": {
     "centered_pehe": 0.006594185082106033,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.006594185082106033,
     "mean_minus_memory_mean": 0.0006828399795516451,
     "uncentered_pehe_memory": 0.006629445477168044,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.006594185082106033
    },
    "L4": {
     "centered_pehe": 0.004577714367003844,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.004577714367003845,
     "mean_minus_memory_mean": 0.0003837695239006396,
     "uncentered_pehe_memory": 0.00459377272765516,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.004577714367003845,
     "interval_coverage_memory_route": {
      "80": 0.9875,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.00545822631435846,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00545822631435846,
     "mean_minus_memory_mean": 0.00029859439373433757,
     "uncentered_pehe_memory": 0.005466387574141146,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00545822631435846,
     "interval_coverage_memory_route": {
      "80": 0.9475,
      "95": 0.99
     }
    },
    "L2": {
     "centered_pehe": 0.003736235328539237,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.003736235328539237,
     "mean_minus_memory_mean": -0.00991243708919381,
     "uncentered_pehe_memory": 0.010593198925605512,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.003736235328539237,
     "interval_coverage_memory_route": {
      "80": 0.0075,
      "95": 0.0575
     }
    },
    "L1": {
     "centered_pehe": 0.002338792048351713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.002338792048351713,
     "mean_minus_memory_mean": -0.00919137019202691,
     "uncentered_pehe_memory": 0.009484262451678254,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.002338792048351713,
     "interval_coverage_memory_route": {
      "80": 0.0,
      "95": 0.0
     }
    },
    "L0": {
     "centered_pehe": 0.23570197946890548,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.23570197946890548,
     "mean_minus_memory_mean": 0.0038205098748333942,
     "uncentered_pehe_memory": 0.23573294089130617,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.23570197946890548
    },
    "R": {
     "centered_pehe": 0.005188681691659474,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005188681691659474,
     "mean_minus_memory_mean": 0.00032340998751057714,
     "uncentered_pehe_memory": 0.0051987509766658205,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005188681691659474,
     "interval_coverage_memory_route": {
      "80": 0.9725,
      "95": 0.9975
     }
    },
    "PO_R": {
     "centered_pehe": 0.005386212492477973,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005386212492477974,
     "mean_minus_memory_mean": 0.00018220520259365998,
     "uncentered_pehe_memory": 0.005389293436989489,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005386212492477974,
     "interval_coverage_memory_route": {
      "80": 0.9825,
      "95": 1.0
     }
    },
    "M_R": {
     "centered_pehe": 0.0038090297420064288,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0038090297420064288,
     "mean_minus_memory_mean": -3.226397887164216e-06,
     "uncentered_pehe_memory": 0.003809031108449088,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0038090297420064288
    },
    "D_R": {
     "centered_pehe": 0.006520725380297158,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.006520725380297158,
     "mean_minus_memory_mean": 0.0001686072391358922,
     "uncentered_pehe_memory": 0.006522904865651541,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.006520725380297158
    },
    "P": {
     "centered_pehe": 0.007275558705860839,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.00727555870586084,
     "mean_minus_memory_mean": 6.977102274993499e-05,
     "uncentered_pehe_memory": 0.007275893242622725,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.00727555870586084,
     "interval_coverage_memory_route": {
      "80": 0.9525,
      "95": 1.0
     }
    },
    "PO_P": {
     "centered_pehe": 0.00532979660847398,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005329796608473981,
     "mean_minus_memory_mean": 0.0002378356970760427,
     "uncentered_pehe_memory": 0.0053351005338704155,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005329796608473981,
     "interval_coverage_memory_route": {
      "80": 0.9675,
      "95": 1.0
     }
    },
    "M_P": {
     "centered_pehe": 0.005990390875826489,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005990390875826489,
     "mean_minus_memory_mean": 0.00014654739532529083,
     "uncentered_pehe_memory": 0.005992183156768647,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005990390875826489
    },
    "D_P": {
     "centered_pehe": 0.008326372056310212,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.008326372056310212,
     "mean_minus_memory_mean": 6.669223550756144e-05,
     "uncentered_pehe_memory": 0.008326639146401178,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.008326372056310212
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 0,
     "lam": 0.509520430731556,
     "kappa": 1.7744400557543887
    },
    {
     "lag": 6,
     "lam": 0.9649860471334955,
     "kappa": 0.2456523662481291
    },
    {
     "lag": 3,
     "lam": 0.9394901845423071,
     "kappa": 0.17886619954668265
    },
    {
     "lag": 6,
     "lam": 0.6837213068353508,
     "kappa": 1.8317389170320921
    },
    {
     "lag": 5,
     "lam": 0.2266895075341789,
     "kappa": 49.99999999999999
    }
   ],
   "grid_kernels": [
    {
     "lag": 0,
     "lam": 0.5,
     "kappa": 2.0
    },
    {
     "lag": 6,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 3,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 6,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 5,
     "lam": 0.5,
     "kappa": 4.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 0,
     "lam": 0.5066266379896777,
     "kappa": 1.7240252553754771
    },
    {
     "lag": 6,
     "lam": 0.9642658613184764,
     "kappa": 0.1502221619293487
    },
    {
     "lag": 3,
     "lam": 0.9401886891560961,
     "kappa": 0.14752735878651338
    },
    {
     "lag": 6,
     "lam": 0.6484233468018958,
     "kappa": 1.4938055346528394
    },
    {
     "lag": 5,
     "lam": 0.2312224479335251,
     "kappa": 49.99999999999999
    }
   ],
   "tail_decays": [
    0.9470141995512841,
    0.9240195815424641,
    0.9112694268184248,
    0.9293437903599725,
    0.9411130341173713
   ],
   "tail_gamma_hr": [
    0.010928978945373764,
    0.011623140755013944,
    0.013267907348606486,
    0.011098608235287383,
    0.010113648718669113
   ],
   "common_window_effect": [
    0.015179785912567384,
    0.02241537781602763,
    0.013424627911048431,
    0.01576828166305837,
    0.022888976700244503
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    2,
    3,
    2,
    2
   ],
   "joint_gain_nats": [
    0.3591140115313465,
    1.0700859907374252,
    1.2518473901145626,
    0.369250306248432,
    0.3387540663825348
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.026980271552149142,
    0.0039432769865751,
    0.025158582924222187,
    0.06331574377315236,
    0.27887632518137445
   ],
   "loadings_fold0": [
    -0.1386,
    -0.0459,
    0.0073,
    0.027,
    0.0022,
    0.0307,
    0.2489,
    0.088,
    0.1789,
    0.0752,
    0.1036,
    -0.0195
   ],
   "slope_variance_p": [
    0.4999313734399581,
    0.3477315856968618,
    0.49957641317251494,
    0.4998908919036084,
    0.49979406971222423
   ],
   "slope_variance_lr": [
    2.9591319616883993e-08,
    0.15323465841356665,
    1.1273659765720367e-06,
    7.479866326320916e-08,
    2.6645284378901124e-07
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.8097902844282856,
     "kappa": 49.99999999999999
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.7063890469515128
    },
    {
     "lag": 6,
     "lam": 0.1869803802464395,
     "kappa": 49.99999999999999
    },
    {
     "lag": 0,
     "lam": 0.22877321027307615,
     "kappa": 0.17110272880810826
    },
    {
     "lag": 1,
     "lam": 0.3242368318295327,
     "kappa": 0.2176578561701279
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -14.15907978097912,
      "lam": 0.509520430731556,
      "kappa": 1.7744400557543887,
      "grid_nll": -13.40883241978281,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -9.983403199807597,
      "lam": 0.31772073127306794,
      "kappa": 49.99999999999999,
      "grid_nll": -8.528491630558651,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -9.532874850149744,
      "lam": 0.02,
      "kappa": 49.99999999999999,
      "grid_nll": -7.770428862218639,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -9.537501346124627,
      "lam": 0.99,
      "kappa": 2.8514236410175005,
      "grid_nll": -8.443465436627221,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -9.312304214526092,
      "lam": 0.99,
      "kappa": 2.4510280500643677,
      "grid_nll": -8.687777736160267,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -9.79149409995949,
      "lam": 0.99,
      "kappa": 2.1494907618090404,
      "grid_nll": -8.732232929992259,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.144241658984464,
      "lam": 0.9824715978025668,
      "kappa": 0.5861934775735012,
      "grid_nll": -11.55027449099777,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.206574253260746,
      "lam": 0.5174346071153598,
      "kappa": 0.7245251735455802,
      "grid_nll": -12.95521161701758,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 1,
      "nll": -14.275128718858902,
      "lam": 0.9853091816716877,
      "kappa": 4.900167421693153,
      "grid_nll": -11.006380968880581,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -13.242158431922267,
      "lam": 0.12812638415603694,
      "kappa": 0.7818260979660145,
      "grid_nll": -11.86247351543414,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -14.929136834587506,
      "lam": 0.9748045731488487,
      "kappa": 1.7096500006187576,
      "grid_nll": -12.411314459490054,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -14.74194093950603,
      "lam": 0.99,
      "kappa": 1.6158211091255383,
      "grid_nll": -12.384844690109471,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -15.448646220699384,
      "lam": 0.9890566806131469,
      "kappa": 1.671941305155692,
      "grid_nll": -12.167692807247981,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -19.94842945958187,
      "lam": 0.9649860471334955,
      "kappa": 0.2456523662481291,
      "grid_nll": -17.055572302266786,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.697413198545568,
      "lam": 0.6505336625983436,
      "kappa": 9.792998967088565,
      "grid_nll": -13.210515354833076,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -14.051734983459157,
      "lam": 0.9839554460417134,
      "kappa": 4.011401491006291,
      "grid_nll": -10.35126482656319,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -17.347232366156224,
      "lam": 0.9674603644785867,
      "kappa": 1.0839751389076353,
      "grid_nll": -14.431326168571056,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -18.388184039727978,
      "lam": 0.9394901845423071,
      "kappa": 0.17886619954668265,
      "grid_nll": -15.011549821589623,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.8036401554224,
      "lam": 0.6276919072036349,
      "kappa": 49.99999999999999,
      "grid_nll": -10.41218507410035,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -11.867347251288534,
      "lam": 0.99,
      "kappa": 2.7844358682210286,
      "grid_nll": -8.805471952173725,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.624910340465599,
      "lam": 0.5435690868085941,
      "kappa": 3.4457375511987363,
      "grid_nll": -12.448776114088522,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.368400371951772,
      "lam": 0.42757837844701885,
      "kappa": 5.34062778486618,
      "grid_nll": -8.874722841922983,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -10.629991930427764,
      "lam": 0.9186029650205394,
      "kappa": 0.493047469106316,
      "grid_nll": -10.204922143048284,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -13.004719318538122,
      "lam": 0.7352167564639801,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.452609050441431,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -12.752084395462052,
      "lam": 0.5842302974309406,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.067195914753277,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -11.502832591320148,
      "lam": 0.5460792731409494,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.582287240885195,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -12.078927067689374,
      "lam": 0.32849539949075235,
      "kappa": 49.99999999999999,
      "grid_nll": -10.485596574092352,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -13.74998170500873,
      "lam": 0.6837213068353508,
      "kappa": 1.8317389170320921,
      "grid_nll": -12.956880487662048,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.727546494820627,
      "lam": 0.5624867051413269,
      "kappa": 6.434851586355169,
      "grid_nll": -9.506791642763224,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -11.211150970815796,
      "lam": 0.9898431804605998,
      "kappa": 13.351028650517424,
      "grid_nll": -9.46978229236514,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -11.74410846794913,
      "lam": 0.9841311083642718,
      "kappa": 8.455634233702172,
      "grid_nll": -10.476586318737796,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -10.655840282691926,
      "lam": 0.9825638242636275,
      "kappa": 7.0332710921088895,
      "grid_nll": -9.741533228763192,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -10.779791598994027,
      "lam": 0.6742324823869288,
      "kappa": 49.99999999999999,
      "grid_nll": -9.675984835380602,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -15.880950862018263,
      "lam": 0.2266895075341789,
      "kappa": 49.99999999999999,
      "grid_nll": -13.382757077891402,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.209821649742581,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.40134831554238,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      1.5979044503126682e-10,
      1.106815628329598e-10,
      2.8327769552885136e-11,
      4.2741571750980846e-10,
      1.5331730840814238e-09
     ],
     "boundary": [
      true,
      true,
      true,
      true,
      true
     ]
    },
    "L2": {
     "c_hr": [
      0.006597651091825096,
      0.005978977802908483,
      0.005811642144145264,
      0.0033625739391765844,
      0.006688054681973529
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.013618992586899187,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.09614820466568709,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20981210813394338,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.053326874497451805,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.007340320206864884,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {
    "R": {
     "kernels": [
      {
       "lag": 2,
       "lam": 0.47534893175714793,
       "kappa": 49.99999999999999
      },
      {
       "lag": 6,
       "lam": 0.9690653447757516,
       "kappa": 0.22166351561675915
      },
      {
       "lag": 3,
       "lam": 0.9144319900158545,
       "kappa": 0.057953833922119335
      },
      {
       "lag": 6,
       "lam": 0.11524012553532609,
       "kappa": 49.99999999999999
      },
      {
       "lag": 5,
       "lam": 0.1976050868367395,
       "kappa": 1.578884087672891
      }
     ],
     "objective_minus_U": [
      -5.184834185783984,
      -5.892059175952454,
      -2.6558717183070257,
      -6.422032161448442,
      -1.7794384455337422
     ],
     "prior_only_objective_minus_U": [
      -0.9037184789194725,
      -4.953360577630519,
      -1.9769243022528826,
      -2.7255380021670135,
      -1.0780738996254513
     ]
    },
    "P": {
     "kernels": [
      {
       "lag": 0,
       "lam": 0.4793398111398014,
       "kappa": 1.0813869039164348
      },
      {
       "lag": 6,
       "lam": 0.973023805269938,
       "kappa": 0.18209837331754708
      },
      {
       "lag": 3,
       "lam": 0.9233377241121207,
       "kappa": 0.05104274402851684
      },
      {
       "lag": 5,
       "lam": 0.7720460017854389,
       "kappa": 49.99999999999999
      },
      {
       "lag": 5,
       "lam": 0.5752838973522872,
       "kappa": 49.99999999999999
      }
     ],
     "objective_minus_U": [
      -0.8983334564327379,
      -2.4836332718696212,
      -3.9572679383854847,
      -5.744070421271317,
      -4.381831791004515
     ],
     "prior_only_objective_minus_U": [
      -0.6046710447117221,
      -2.238417425141961,
      -3.146245981930406,
      -3.36200306477258,
      -1.3891067010699771
     ]
    }
   }
  },
  "c_seed2": {
   "scenario": "c_seed2",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.21227734527376158,
   "mean_memory_truth": -0.0018753448816148926,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3048,
    "persons_with_full": 168,
    "empty": 1542,
    "partial": 10210,
    "full_fresh_start": 130
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13076741253981686,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.16659704231331618,
     "mean_minus_memory_mean": 0.03191210298626623,
     "uncentered_pehe_memory": 0.13460497204548097,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7877347603054371,
     "sd_ratio": 0.7848083934650012,
     "minus_zero": -0.08150993273394472,
     "minus_zero_ci95": [
      -0.09304004206735711,
      -0.0695543905313582
     ],
     "interval_coverage_memory_route": {
      "80": 0.7725,
      "95": 0.9525
     }
    },
    "M": {
     "centered_pehe": 0.2120150440980502,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.0047881322281742855,
     "mean_minus_memory_mean": 0.031228462084115848,
     "uncentered_pehe_memory": 0.21430257993789348,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.06602568793343498,
     "sd_ratio": 0.022556020860348115,
     "minus_zero": -0.00026230117571138245,
     "minus_zero_ci95": [
      -0.0007049062454598861,
      0.0001960053384769573
     ]
    },
    "D": {
     "centered_pehe": 0.26244256995563386,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.17606415201649933,
     "mean_minus_memory_mean": 0.019151088137927767,
     "uncentered_pehe_memory": 0.2631403935198556,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.09611055292868097,
     "sd_ratio": 0.829406226978389,
     "minus_zero": 0.05016522468187229,
     "minus_zero_ci95": [
      0.03563536797965679,
      0.0649485745445903
     ]
    },
    "L4": {
     "centered_pehe": 0.13255585689969904,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.15395637097605988,
     "mean_minus_memory_mean": 0.03126661702845717,
     "uncentered_pehe_memory": 0.13619345262830257,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7832146481060525,
     "sd_ratio": 0.7252604877713702,
     "minus_zero": -0.07972148837406254,
     "minus_zero_ci95": [
      -0.09053345137443423,
      -0.06845481248375647
     ],
     "interval_coverage_memory_route": {
      "80": 0.8225,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.13237131316689538,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.17006730268133174,
     "mean_minus_memory_mean": 0.03202901603493232,
     "uncentered_pehe_memory": 0.13619112459222238,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7819965242056628,
     "sd_ratio": 0.8011561594667861,
     "minus_zero": -0.0799060321068662,
     "minus_zero_ci95": [
      -0.09210436783603108,
      -0.06726705855457674
     ],
     "interval_coverage_memory_route": {
      "80": 0.7825,
      "95": 0.9225
     }
    },
    "L2": {
     "centered_pehe": 0.200978482842715,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.05293876291063664,
     "mean_minus_memory_mean": -0.1573926063747881,
     "uncentered_pehe_memory": 0.2552739373833695,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.33244495466838975,
     "sd_ratio": 0.24938489240274153,
     "minus_zero": -0.01129886243104658,
     "minus_zero_ci95": [
      -0.016802327620659457,
      -0.0060757831174424225
     ],
     "interval_coverage_memory_route": {
      "80": 0.125,
      "95": 0.215
     }
    },
    "L1": {
     "centered_pehe": 0.14213779233865875,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.1650620821459862,
     "mean_minus_memory_mean": -0.13941619354402135,
     "uncentered_pehe_memory": 0.19909803372512672,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.7435157766016339,
     "sd_ratio": 0.7775774750391539,
     "minus_zero": -0.07013955293510282,
     "minus_zero_ci95": [
      -0.08149737039320261,
      -0.058026065788948436
     ],
     "interval_coverage_memory_route": {
      "80": 0.62,
      "95": 0.825
     }
    },
    "L0": {
     "centered_pehe": 0.262291839259344,
     "zero_centered_pehe": 0.21227734527376158,
     "sd": 0.2984191911289481,
     "mean_minus_memory_mean": -0.19819622200526774,
     "uncentered_pehe_memory": 0.3287533290465831,
     "zero_uncentered_pehe_memory": 0.21228562889395217,
     "correlation": 0.5155573477858989,
     "sd_ratio": 1.405798582717786,
     "minus_zero": 0.05001449398558244,
     "minus_zero_ci95": [
      0.024811392313045754,
      0.07571118085008793
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7982813379162288,
     "kappa": 0.7190911269522486
    },
    {
     "lag": 2,
     "lam": 0.7960071874379895,
     "kappa": 0.7280462158140437
    },
    {
     "lag": 2,
     "lam": 0.8099836264538842,
     "kappa": 1.0063328012531372
    },
    {
     "lag": 2,
     "lam": 0.7733006714966192,
     "kappa": 0.575113760308079
    },
    {
     "lag": 2,
     "lam": 0.7993801742742748,
     "kappa": 0.6375921290470266
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7963742149763013,
     "kappa": 0.66634053261218
    },
    {
     "lag": 2,
     "lam": 0.7893996070573366,
     "kappa": 0.6388686646810063
    },
    {
     "lag": 2,
     "lam": 0.7988936480155209,
     "kappa": 0.8564254902883254
    },
    {
     "lag": 2,
     "lam": 0.7637279797964677,
     "kappa": 0.4884417818592115
    },
    {
     "lag": 2,
     "lam": 0.7924170317399833,
     "kappa": 0.5653284500446075
    }
   ],
   "tail_decays": [
    0.6955976349467518,
    0.7719904223306057,
    0.8259853238685789,
    0.8049209048510465,
    0.7980279225323644
   ],
   "tail_gamma_hr": [
    -0.0009126213588414589,
    0.0026373986258916154,
    -0.001774278829116814,
    0.001402270969490367,
    -0.0011384632656026433
   ],
   "common_window_effect": [
    -0.150898315949402,
    -0.1442242165734942,
    -0.17796197104337608,
    -0.16250296387214677,
    -0.14516015089985854
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    4,
    5,
    4,
    4
   ],
   "joint_gain_nats": [
    11.681120488021406,
    11.216846108669415,
    11.969895757894847,
    11.299876466815476,
    9.579967855665018
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.29886874256911194,
    0.29090249245455646,
    0.32413443256310354,
    0.2828787626368377,
    0.28155354757438766
   ],
   "loadings_fold0": [
    0.1354,
    0.0282,
    0.0023,
    0.2989,
    -0.0448,
    0.0053,
    0.0025,
    0.0937,
    -0.0231,
    -0.0166,
    -0.0284,
    -0.0244
   ],
   "slope_variance_p": [
    8.566624608699751e-19,
    1.0973102240559141e-14,
    5.407589483598863e-16,
    1.2386852671175307e-16,
    5.583038932895142e-16
   ],
   "slope_variance_lr": [
    76.99567796798328,
    58.34941369951048,
    64.2760624120765,
    67.18062359519354,
    64.21315364311886
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7724070783097703,
     "kappa": 0.3447813383377622
    },
    {
     "lag": 2,
     "lam": 0.7794868511300961,
     "kappa": 0.4961677788305893
    },
    {
     "lag": 2,
     "lam": 0.8335496894243422,
     "kappa": 1.0338879453988614
    },
    {
     "lag": 2,
     "lam": 0.8035788397899208,
     "kappa": 1.1867382476735817
    },
    {
     "lag": 2,
     "lam": 0.7620351060536871,
     "kappa": 0.6043990915406537
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -77.98023277134044,
      "lam": 0.898418795474298,
      "kappa": 4.010354446716764,
      "grid_nll": -51.147356224441275,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -83.70785855414175,
      "lam": 0.8800002042970295,
      "kappa": 3.454127389744112,
      "grid_nll": -56.35569955131113,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -118.46381014634636,
      "lam": 0.7982813379162288,
      "kappa": 0.7190911269522486,
      "grid_nll": -88.277208098412,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -86.01082932604163,
      "lam": 0.7492899997386583,
      "kappa": 0.4094036110034732,
      "grid_nll": -59.10558417405747,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -64.62565269981926,
      "lam": 0.7573655200391126,
      "kappa": 0.7801039925709073,
      "grid_nll": -42.76306801328366,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -51.047318899705175,
      "lam": 0.7914489393151118,
      "kappa": 2.3003118094173076,
      "grid_nll": -32.043841615937154,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -45.56665006797013,
      "lam": 0.7154405476009658,
      "kappa": 1.066289632730592,
      "grid_nll": -31.27366409320176,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.05431508319874,
      "lam": 0.9007622708458479,
      "kappa": 4.118642566040655,
      "grid_nll": -50.209877222431516,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -81.83042223181458,
      "lam": 0.8811931421643602,
      "kappa": 3.8113549558078286,
      "grid_nll": -55.33686882148071,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -114.60114751217137,
      "lam": 0.7960071874379895,
      "kappa": 0.7280462158140437,
      "grid_nll": -85.31509125738344,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.93019815347643,
      "lam": 0.7703993643952943,
      "kappa": 0.6331642564664259,
      "grid_nll": -53.89297541582617,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.73258195896627,
      "lam": 0.7613039473740121,
      "kappa": 0.7348164216448512,
      "grid_nll": -37.43358440502565,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -44.257487066001076,
      "lam": 0.7888604631802936,
      "kappa": 2.2513699064000536,
      "grid_nll": -26.18643233952845,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -40.996537587560425,
      "lam": 0.7041061344765682,
      "kappa": 0.8925054296827397,
      "grid_nll": -28.70878113385434,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -81.84057563550907,
      "lam": 0.9045761269531898,
      "kappa": 4.3571140975739775,
      "grid_nll": -51.61448851194524,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -88.58197789469375,
      "lam": 0.8847014859174106,
      "kappa": 3.6381368903989264,
      "grid_nll": -57.06659944014777,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -116.02290755274626,
      "lam": 0.8099836264538842,
      "kappa": 1.0063328012531372,
      "grid_nll": -83.01400074022355,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -86.46117885691564,
      "lam": 0.8071102461122496,
      "kappa": 1.1333272427784926,
      "grid_nll": -57.072890577387575,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -73.43074569625703,
      "lam": 0.7824941254695508,
      "kappa": 1.0606061159440725,
      "grid_nll": -47.13995199187609,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -53.03625061104661,
      "lam": 0.817452005681411,
      "kappa": 2.7350200723589464,
      "grid_nll": -29.425828471785,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.12103718704351,
      "lam": 0.7781458986058631,
      "kappa": 1.6673637441804992,
      "grid_nll": -25.420510719776463,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -73.65937194952363,
      "lam": 0.9006106075275313,
      "kappa": 4.543421015345054,
      "grid_nll": -47.09730336158016,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.11323443222437,
      "lam": 0.8762440672093343,
      "kappa": 3.922351462417734,
      "grid_nll": -55.860102205558746,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.03682302648913,
      "lam": 0.7733006714966192,
      "kappa": 0.575113760308079,
      "grid_nll": -92.93126063168278,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -87.312553964357,
      "lam": 0.7589237329766021,
      "kappa": 0.5880690695501,
      "grid_nll": -59.90295172177551,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.5695314035773,
      "lam": 0.7480205580356696,
      "kappa": 0.5551377992393263,
      "grid_nll": -43.73061124116257,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -46.7669081547116,
      "lam": 0.834408871249943,
      "kappa": 7.15619333230129,
      "grid_nll": -27.78112768850776,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.72411253048524,
      "lam": 0.8159465206360561,
      "kappa": 12.561822304157719,
      "grid_nll": -29.06746873710516,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.78899759537708,
      "lam": 0.9066139126559473,
      "kappa": 3.676864269829296,
      "grid_nll": -46.05491648829927,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.57892536354308,
      "lam": 0.8872506842581562,
      "kappa": 2.9819821636379875,
      "grid_nll": -52.26376408591274,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -101.56438282371839,
      "lam": 0.7993801742742748,
      "kappa": 0.6375921290470266,
      "grid_nll": -77.66267634234163,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -70.80198423013292,
      "lam": 0.7951083375523388,
      "kappa": 0.7029222387390561,
      "grid_nll": -49.859790937597566,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.36778919835356,
      "lam": 0.7630250377139692,
      "kappa": 0.561170996985086,
      "grid_nll": -38.222520754645714,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -41.47829400887554,
      "lam": 0.8072784762709098,
      "kappa": 1.904809446348582,
      "grid_nll": -25.580558860068457,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -39.07897777958071,
      "lam": 0.7003625777213778,
      "kappa": 0.7402408096458433,
      "grid_nll": -27.93657894156587,
      "grid_lam": 0.6,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3277546232383148,
      0.32166072554006864,
      0.32718908621433596,
      0.3246302981652319,
      0.31460913532110846
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.09701172884954548,
      0.09109074039930129,
      0.100890509519765,
      0.09757602013311285,
      0.09178393091642627
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.12596163283904754,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1372726873118615,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1638358232669101,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14763887307159937,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10342912882527779,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 3,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 3
    }
   }
  },
  "c30": {
   "scenario": "c30",
   "direct": "lag2",
   "query_row": 30,
   "sd_truth": 0.1466290954057913,
   "mean_memory_truth": -0.0019232623675113905,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2465,
    "persons_with_full": 151,
    "empty": 1800,
    "partial": 10535,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.11295417266927728,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.08545707196860042,
     "mean_minus_memory_mean": 0.028739580408545063,
     "uncentered_pehe_memory": 0.11655302915608899,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6402125376174723,
     "sd_ratio": 0.5828111517165179,
     "minus_zero": -0.033674922736514026,
     "minus_zero_ci95": [
      -0.04294833170761753,
      -0.024958518156949546
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.935
     }
    },
    "M": {
     "centered_pehe": 0.14818836265695473,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.012693151373267498,
     "mean_minus_memory_mean": 0.03287288588574549,
     "uncentered_pehe_memory": 0.15179070278975054,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": -0.08021316175462405,
     "sd_ratio": 0.08656638942045991,
     "minus_zero": 0.0015592672511634265,
     "minus_zero_ci95": [
      0.00022215470820160163,
      0.002921158750843164
     ]
    },
    "D": {
     "centered_pehe": 0.17780908755229446,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.10408496665004804,
     "mean_minus_memory_mean": 0.03670042352238317,
     "uncentered_pehe_memory": 0.1815571334398674,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.023512833085468695,
     "sd_ratio": 0.7098520683224312,
     "minus_zero": 0.03117999214650316,
     "minus_zero_ci95": [
      0.019224224522273098,
      0.04331179613407329
     ]
    },
    "L4": {
     "centered_pehe": 0.11493485234351314,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.07552872101902137,
     "mean_minus_memory_mean": 0.02970660157192506,
     "uncentered_pehe_memory": 0.11871184633463616,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6318297053202903,
     "sd_ratio": 0.5151005045076359,
     "minus_zero": -0.031694243062278166,
     "minus_zero_ci95": [
      -0.03978778685730566,
      -0.023992400869920893
     ],
     "interval_coverage_memory_route": {
      "80": 0.805,
      "95": 0.9525
     }
    },
    "L5": {
     "centered_pehe": 0.11348297682379548,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.08597808262826816,
     "mean_minus_memory_mean": 0.029565792209546363,
     "uncentered_pehe_memory": 0.11727114776349795,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.6351264353581169,
     "sd_ratio": 0.5863644073526239,
     "minus_zero": -0.03314611858199583,
     "minus_zero_ci95": [
      -0.042266860076975776,
      -0.024619997988698256
     ],
     "interval_coverage_memory_route": {
      "80": 0.7775,
      "95": 0.935
     }
    },
    "L2": {
     "centered_pehe": 0.13834767887164467,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.032048438998836325,
     "mean_minus_memory_mean": -0.08167763581739723,
     "uncentered_pehe_memory": 0.1606590067250856,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.36039002173753654,
     "sd_ratio": 0.21856807416115676,
     "minus_zero": -0.00828141653414663,
     "minus_zero_ci95": [
      -0.01166559785277187,
      -0.005031796299906275
     ],
     "interval_coverage_memory_route": {
      "80": 0.1425,
      "95": 0.2175
     }
    },
    "L1": {
     "centered_pehe": 0.11853354542876023,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.09071236773336157,
     "mean_minus_memory_mean": -0.07284477198902481,
     "uncentered_pehe_memory": 0.13912786276675487,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.58937442745048,
     "sd_ratio": 0.6186518949893131,
     "minus_zero": -0.02809554997703108,
     "minus_zero_ci95": [
      -0.03692995484634582,
      -0.019709999169884567
     ],
     "interval_coverage_memory_route": {
      "80": 0.735,
      "95": 0.9325
     }
    },
    "L0": {
     "centered_pehe": 0.15018620915492709,
     "zero_centered_pehe": 0.1466290954057913,
     "sd": 0.11827911375947459,
     "mean_minus_memory_mean": -0.0959031010479606,
     "uncentered_pehe_memory": 0.17819456279848395,
     "zero_uncentered_pehe_memory": 0.14664170811080637,
     "correlation": 0.37288888981765606,
     "sd_ratio": 0.8066551418880471,
     "minus_zero": 0.003557113749135782,
     "minus_zero_ci95": [
      -0.008896874707411321,
      0.016283465962437856
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7957016166712977,
     "kappa": 0.7088193188193048
    },
    {
     "lag": 2,
     "lam": 0.7657559463435768,
     "kappa": 0.5718549653984614
    },
    {
     "lag": 2,
     "lam": 0.7885590948695703,
     "kappa": 0.7168684254373301
    },
    {
     "lag": 2,
     "lam": 0.7993739724286505,
     "kappa": 0.8187839434903973
    },
    {
     "lag": 2,
     "lam": 0.7918925770805908,
     "kappa": 0.7315182046028763
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.79098048634171,
     "kappa": 0.696163583656826
    },
    {
     "lag": 2,
     "lam": 0.7604181128039691,
     "kappa": 0.5462108795655949
    },
    {
     "lag": 2,
     "lam": 0.7792115714872203,
     "kappa": 0.6862569671468857
    },
    {
     "lag": 2,
     "lam": 0.7946298250432887,
     "kappa": 0.7936023326155579
    },
    {
     "lag": 2,
     "lam": 0.7827361904590162,
     "kappa": 0.6769119580404297
    }
   ],
   "tail_decays": [
    0.99,
    0.6573160748155947,
    0.7362921132817855,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00023054312809675515,
    -0.009401094954230606,
    -0.006131048973146341,
    -0.011076325964718928,
    -0.015216741878747084
   ],
   "common_window_effect": [
    -0.17145575027329873,
    -0.16907452216974297,
    -0.1524290884178243,
    -0.16190516761252877,
    -0.15781891025041508
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    5,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    11.543022679863498,
    10.665517419256503,
    11.505563888291363,
    12.985236987180542,
    10.529685927700484
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.31617927669483165,
    0.2718813711966829,
    0.30505212515318586,
    0.32146216864136623,
    0.29795797585055805
   ],
   "loadings_fold0": [
    0.1289,
    -0.012,
    0.0266,
    0.3162,
    0.0224,
    0.029,
    -0.0075,
    0.1093,
    0.0391,
    0.0195,
    0.0096,
    -0.0041
   ],
   "slope_variance_p": [
    2.4825483666240653e-16,
    7.400339436913713e-10,
    6.09617211700269e-14,
    1.4487334692167634e-14,
    2.046056097217838e-16
   ],
   "slope_variance_lr": [
    65.81018585754646,
    36.56041831046605,
    54.977404987668706,
    57.80286978807817,
    66.1913172534878
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7961254774761709,
     "kappa": 1.0598879050374543
    },
    {
     "lag": 2,
     "lam": 0.7693496391006192,
     "kappa": 0.2981850026683739
    },
    {
     "lag": 2,
     "lam": 0.8228960727791429,
     "kappa": 1.2549615770396851
    },
    {
     "lag": 2,
     "lam": 0.790824154050384,
     "kappa": 0.4947578668718182
    },
    {
     "lag": 2,
     "lam": 0.818442111376111,
     "kappa": 0.8627611921476109
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -72.48535735050021,
      "lam": 0.899411674405036,
      "kappa": 4.447410118716192,
      "grid_nll": -47.045935180448055,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.27000190417675,
      "lam": 0.8803153334602549,
      "kappa": 2.804196613814899,
      "grid_nll": -62.11681795137564,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -127.19770149766785,
      "lam": 0.7957016166712977,
      "kappa": 0.7088193188193048,
      "grid_nll": -96.24721746653717,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -85.01654172616483,
      "lam": 0.8113341358737639,
      "kappa": 0.76903292028286,
      "grid_nll": -58.76470903244357,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -56.25603213362633,
      "lam": 0.8314129210472339,
      "kappa": 1.4696436476566233,
      "grid_nll": -33.88616843812997,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.589355960761154,
      "lam": 0.8101731485400386,
      "kappa": 1.2204802985994148,
      "grid_nll": -28.906250456327875,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.09498267290722,
      "lam": 0.815905287527555,
      "kappa": 1.4066722676704604,
      "grid_nll": -20.532058438328797,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.68241302950256,
      "lam": 0.8897711737583963,
      "kappa": 3.8339494654389332,
      "grid_nll": -39.64668560574551,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.95402489557611,
      "lam": 0.8677149235571556,
      "kappa": 2.5895228770993617,
      "grid_nll": -45.63840843673413,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -112.10784641590479,
      "lam": 0.7657559463435768,
      "kappa": 0.5718549653984614,
      "grid_nll": -74.36021816937685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -78.65172152036891,
      "lam": 0.7739815235839176,
      "kappa": 0.474296147424786,
      "grid_nll": -48.432140363213676,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -53.39137887421386,
      "lam": 0.7842914475259645,
      "kappa": 0.9237570372522405,
      "grid_nll": -28.709815522251557,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -39.89964436909894,
      "lam": 0.7716914578303438,
      "kappa": 0.7416057361188562,
      "grid_nll": -20.190873621840577,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.44175207912858,
      "lam": 0.786020053425188,
      "kappa": 0.5098240106743366,
      "grid_nll": -15.098527378010829,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.51003722532363,
      "lam": 0.8995267935496579,
      "kappa": 5.609948139415878,
      "grid_nll": -39.34884216155144,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.32542440056933,
      "lam": 0.8757948824328488,
      "kappa": 3.1853572657778058,
      "grid_nll": -53.61331273745618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.77274635597261,
      "lam": 0.7885590948695703,
      "kappa": 0.7168684254373301,
      "grid_nll": -89.82747807631085,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -89.01958454948398,
      "lam": 0.8038260484463954,
      "kappa": 0.8319074250557965,
      "grid_nll": -58.961166338484986,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -61.34801080782079,
      "lam": 0.8052625846434678,
      "kappa": 0.9866484729905833,
      "grid_nll": -36.36643246210579,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.858799374940745,
      "lam": 0.7903881540110405,
      "kappa": 0.9181404159529394,
      "grid_nll": -27.744334619128114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -34.14754055178289,
      "lam": 0.8104887037055268,
      "kappa": 1.1409401938311063,
      "grid_nll": -16.830457983540455,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -80.15824462017562,
      "lam": 0.9013356592664317,
      "kappa": 4.919158486667811,
      "grid_nll": -48.157567781724794,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.77317663372247,
      "lam": 0.8802760614115467,
      "kappa": 2.8653822706047363,
      "grid_nll": -63.40170148483128,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -136.6189055045482,
      "lam": 0.7993739724286505,
      "kappa": 0.8187839434903973,
      "grid_nll": -96.09521737375607,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.36501819219046,
      "lam": 0.798297965837376,
      "kappa": 0.6416711220265019,
      "grid_nll": -61.28979978080913,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.43288690137882,
      "lam": 0.8080654082646233,
      "kappa": 0.9059121189937389,
      "grid_nll": -34.27587866857428,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -45.25883825488485,
      "lam": 0.811092341945159,
      "kappa": 0.9171108972239976,
      "grid_nll": -22.484438161206214,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -31.893206436511118,
      "lam": 0.8223328898585845,
      "kappa": 1.0319719471811262,
      "grid_nll": -13.745156070741753,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -63.073173756455645,
      "lam": 0.8979073298843798,
      "kappa": 4.614334060701238,
      "grid_nll": -37.20545859607426,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -80.26136829481882,
      "lam": 0.8736019587451462,
      "kappa": 2.586500206100397,
      "grid_nll": -50.05246418645241,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.83428341602102,
      "lam": 0.7918925770805908,
      "kappa": 0.7315182046028763,
      "grid_nll": -79.05167437682843,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -76.95664934628127,
      "lam": 0.8114606886470841,
      "kappa": 0.8246070331997434,
      "grid_nll": -50.133520764042544,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.659003630856574,
      "lam": 0.8115993770302531,
      "kappa": 1.0163711429512392,
      "grid_nll": -32.09122377204924,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -42.18805597207612,
      "lam": 0.7807121276904716,
      "kappa": 0.6448926747885897,
      "grid_nll": -22.46285203489653,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.535752592726777,
      "lam": 0.7990488839305652,
      "kappa": 0.6368552362089415,
      "grid_nll": -13.231632087087666,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.34754318583498717,
      0.3099302337967828,
      0.3269014322133001,
      0.3358229375265735,
      0.3269758581703569
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10017690827743019,
      0.09395788753859083,
      0.09063641061361817,
      0.08816945587063409,
      0.09572373227098628
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.16298584895338128,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2921258046747843,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20756517106968245,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.24197233278440192,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2227036533471501,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_fix19": {
   "scenario": "c_fix19",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22689597754506027,
   "mean_memory_truth": 0.003042612596408916,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3200,
    "persons_with_full": 400,
    "empty": 7200,
    "partial": 4400,
    "full_fresh_start": 400
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1391673683635131,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.18083949736497087,
     "mean_minus_memory_mean": -0.03134142193510896,
     "uncentered_pehe_memory": 0.14265286939329427,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7898413406059013,
     "sd_ratio": 0.7970149992150353,
     "minus_zero": -0.08772860918154718,
     "minus_zero_ci95": [
      -0.1002931269320269,
      -0.07473863857036754
     ],
     "interval_coverage_memory_route": {
      "80": 0.7875,
      "95": 0.9525
     }
    },
    "M": {
     "centered_pehe": 0.22778740634307498,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.014310953343081233,
     "mean_minus_memory_mean": -0.031830338444729954,
     "uncentered_pehe_memory": 0.23000059333404166,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": -0.03087595328610557,
     "sd_ratio": 0.06307275033220525,
     "minus_zero": 0.0008914287980147095,
     "minus_zero_ci95": [
      -0.0004390871373755968,
      0.0022439339026805007
     ]
    },
    "D": {
     "centered_pehe": 0.29477255903769095,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.1917965839813169,
     "mean_minus_memory_mean": -0.024867723425987396,
     "uncentered_pehe_memory": 0.29581964983756637,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.01581939308429613,
     "sd_ratio": 0.8453062326467519,
     "minus_zero": 0.06787658149263068,
     "minus_zero_ci95": [
      0.05146210292885242,
      0.08426820209165868
     ]
    },
    "L4": {
     "centered_pehe": 0.142970540251905,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.16841391235479647,
     "mean_minus_memory_mean": -0.03320501786039489,
     "uncentered_pehe_memory": 0.14677584471237332,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7772921101934909,
     "sd_ratio": 0.7422516440219854,
     "minus_zero": -0.08392543729315527,
     "minus_zero_ci95": [
      -0.09594087978853394,
      -0.07181668845872297
     ],
     "interval_coverage_memory_route": {
      "80": 0.795,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.14198395519703594,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.18490960966009576,
     "mean_minus_memory_mean": -0.030926986674066972,
     "uncentered_pehe_memory": 0.1453131860435653,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7807593815082977,
     "sd_ratio": 0.8149532294964275,
     "minus_zero": -0.08491202234802434,
     "minus_zero_ci95": [
      -0.0981891861001572,
      -0.07151605729931386
     ],
     "interval_coverage_memory_route": {
      "80": 0.72,
      "95": 0.9
     }
    },
    "L2": {
     "centered_pehe": 0.22402852820061123,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.013516797985889967,
     "mean_minus_memory_mean": -0.1776573617085484,
     "uncentered_pehe_memory": 0.2859211772796378,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.2405855413583906,
     "sd_ratio": 0.05957266467276004,
     "minus_zero": -0.0028674493444490468,
     "minus_zero_ci95": [
      -0.004176005161425107,
      -0.001576600568289287
     ],
     "interval_coverage_memory_route": {
      "80": 0.0525,
      "95": 0.0775
     }
    },
    "L1": {
     "centered_pehe": 0.1501568599366511,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.17543865989132795,
     "mean_minus_memory_mean": -0.17560531592693857,
     "uncentered_pehe_memory": 0.2310504481013507,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.7500494402783858,
     "sd_ratio": 0.773211855888837,
     "minus_zero": -0.07673911760840918,
     "minus_zero_ci95": [
      -0.08939598794341504,
      -0.06408585259245124
     ],
     "interval_coverage_memory_route": {
      "80": 0.5225,
      "95": 0.8
     }
    },
    "L0": {
     "centered_pehe": 0.3608759537623446,
     "zero_centered_pehe": 0.22689597754506027,
     "sd": 0.402319292246472,
     "mean_minus_memory_mean": -0.1341729608216333,
     "uncentered_pehe_memory": 0.38501147699714794,
     "zero_uncentered_pehe_memory": 0.2269163769267003,
     "correlation": 0.45523076752252445,
     "sd_ratio": 1.7731442249414653,
     "minus_zero": 0.13397997621728433,
     "minus_zero_ci95": [
      0.10569059045322457,
      0.16207400553240686
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7592511660045071,
     "kappa": 0.3171207144492169
    },
    {
     "lag": 2,
     "lam": 0.7631922444799386,
     "kappa": 0.37742345410917166
    },
    {
     "lag": 2,
     "lam": 0.7939360796657963,
     "kappa": 0.6102401156966122
    },
    {
     "lag": 2,
     "lam": 0.791843244525195,
     "kappa": 0.4852964124876844
    },
    {
     "lag": 2,
     "lam": 0.7793051341721067,
     "kappa": 0.41641925437935534
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7267219034624188,
     "kappa": 0.16568986888287918
    },
    {
     "lag": 2,
     "lam": 0.744503396164831,
     "kappa": 0.24007251488459605
    },
    {
     "lag": 2,
     "lam": 0.7868648487147769,
     "kappa": 0.5160758077781739
    },
    {
     "lag": 2,
     "lam": 0.7841325777368127,
     "kappa": 0.3839444726520837
    },
    {
     "lag": 2,
     "lam": 0.7662042655228654,
     "kappa": 0.31202276770700477
    }
   ],
   "tail_decays": [
    0.652925561819939,
    0.5502867034212435,
    0.5,
    0.6923686155284084,
    0.7507155034840413
   ],
   "tail_gamma_hr": [
    0.0039912842909708285,
    0.01006214502390116,
    0.007731945575130711,
    0.005355462462604481,
    0.005032794582415363
   ],
   "common_window_effect": [
    -0.08813508667833625,
    -0.08522376007416434,
    -0.10166964915722736,
    -0.08650733012355573,
    -0.0744679110436363
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    5,
    4,
    3,
    3,
    5
   ],
   "joint_gain_nats": [
    19.76652088444098,
    11.323597409631475,
    16.820496466534678,
    14.341143062658375,
    18.12843503485783
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.29891383989806,
    0.2609441232080246,
    0.31948885142998257,
    0.2977006742822316,
    0.3049198234689619
   ],
   "loadings_fold0": [
    0.1472,
    -0.0039,
    -0.0236,
    0.2989,
    0.0117,
    0.0104,
    0.005,
    0.0885,
    -0.0282,
    -0.0168,
    0.0211,
    0.0133
   ],
   "slope_variance_p": [
    4.4821212466100956e-13,
    6.004071232169697e-08,
    3.4999759675505854e-10,
    2.252697525727365e-11,
    2.788517183279763e-22
   ],
   "slope_variance_lr": [
    51.05874970995865,
    28.019785135096754,
    38.02065847133781,
    43.381009359367454,
    92.87263422525757
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.6641521324536982,
     "kappa": 0.0565230186524891
    },
    {
     "lag": 2,
     "lam": 0.7697850372270383,
     "kappa": 0.28041707754287004
    },
    {
     "lag": 2,
     "lam": 0.7357101977670604,
     "kappa": 0.18475332352637297
    },
    {
     "lag": 2,
     "lam": 0.7672556122772693,
     "kappa": 0.18088429678168988
    },
    {
     "lag": 2,
     "lam": 0.8166713152797876,
     "kappa": 0.5813456684507424
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -115.44210792722215,
      "lam": 0.8898985058741525,
      "kappa": 5.719111501776979,
      "grid_nll": -63.80010883495545,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -130.47008974982379,
      "lam": 0.8580321764942789,
      "kappa": 2.5041188569935,
      "grid_nll": -72.33533056575482,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -152.78878937944376,
      "lam": 0.7592511660045071,
      "kappa": 0.3171207144492169,
      "grid_nll": -96.98131702712593,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -111.7821280960357,
      "lam": 0.7630908242477592,
      "kappa": 0.5132342925655752,
      "grid_nll": -62.5541807950691,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -84.63226184401474,
      "lam": 0.7741616431932156,
      "kappa": 0.9023729323331555,
      "grid_nll": -42.73598603826512,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -69.58857535525243,
      "lam": 0.7651593939197762,
      "kappa": 0.9454216479107571,
      "grid_nll": -34.667791617289225,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -59.12568170836177,
      "lam": 0.7412099308668071,
      "kappa": 0.9591608251563957,
      "grid_nll": -28.611978484669883,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -73.72014828900681,
      "lam": 0.8906862676642127,
      "kappa": 6.828810764361931,
      "grid_nll": -46.18549902979004,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.02940106658514,
      "lam": 0.8535789149575123,
      "kappa": 2.1094236961395265,
      "grid_nll": -54.99412590913165,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -94.4904735015557,
      "lam": 0.7631922444799386,
      "kappa": 0.37742345410917166,
      "grid_nll": -64.90859554645914,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -68.83156231176834,
      "lam": 0.7346565063612515,
      "kappa": 0.34448444351424723,
      "grid_nll": -42.61859206088063,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -47.56774842432285,
      "lam": 0.8016506953142666,
      "kappa": 1.7835684454229415,
      "grid_nll": -26.24546907467582,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -40.913723096073696,
      "lam": 0.7994672501948661,
      "kappa": 2.7891962004702875,
      "grid_nll": -21.845824550488267,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -37.88727864150364,
      "lam": 0.7742519575706807,
      "kappa": 2.534517750859538,
      "grid_nll": -20.384902153407598,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -102.63437103326454,
      "lam": 0.893814928807316,
      "kappa": 6.250409077112497,
      "grid_nll": -62.852403939639174,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -117.21383125553442,
      "lam": 0.8595803106142544,
      "kappa": 2.396984205405421,
      "grid_nll": -72.30634238901425,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -129.11296643964067,
      "lam": 0.7939360796657963,
      "kappa": 0.6102401156966122,
      "grid_nll": -88.01809964648947,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -100.27912342448516,
      "lam": 0.7734635252547719,
      "kappa": 0.549988255020798,
      "grid_nll": -62.99881576964084,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -77.73250127877068,
      "lam": 0.7656143987548499,
      "kappa": 0.6636115805110028,
      "grid_nll": -44.823378030693576,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -58.42514628463193,
      "lam": 0.7830006449677485,
      "kappa": 1.2417960700345887,
      "grid_nll": -30.49922847014908,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -52.324666162209915,
      "lam": 0.7445461418257251,
      "kappa": 0.9305260446102124,
      "grid_nll": -27.46507279107321,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -84.7610608519616,
      "lam": 0.8933847295545428,
      "kappa": 6.132931917613947,
      "grid_nll": -51.73826803269278,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.1561954397677,
      "lam": 0.8637638697216622,
      "kappa": 2.567036199530499,
      "grid_nll": -58.38000036961148,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.22356285712956,
      "lam": 0.791843244525195,
      "kappa": 0.4852964124876844,
      "grid_nll": -74.79060730066827,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -81.37272253596389,
      "lam": 0.7776775277300296,
      "kappa": 0.5553443013759507,
      "grid_nll": -50.32229059134262,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -61.95587335394731,
      "lam": 0.7933827713903507,
      "kappa": 0.8458540618907034,
      "grid_nll": -35.64583785506614,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.04483207099923,
      "lam": 0.808316772219711,
      "kappa": 1.8282843481711508,
      "grid_nll": -26.319404949513412,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.11942286634314,
      "lam": 0.7691049887390101,
      "kappa": 1.1203533721747874,
      "grid_nll": -24.815663108824005,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -104.21583525100868,
      "lam": 0.8924488866834771,
      "kappa": 6.10214098483699,
      "grid_nll": -57.44271857019378,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -116.84041835705014,
      "lam": 0.8612107068441285,
      "kappa": 2.5404925212085847,
      "grid_nll": -65.10298896472332,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -134.6777006159268,
      "lam": 0.7793051341721067,
      "kappa": 0.41641925437935534,
      "grid_nll": -85.37969665947247,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -99.21015851319197,
      "lam": 0.7622193086050126,
      "kappa": 0.4023795481456797,
      "grid_nll": -56.63943019785751,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -73.19347603392953,
      "lam": 0.7853795859039976,
      "kappa": 0.8062637021991982,
      "grid_nll": -36.868004357323755,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -58.73343743260115,
      "lam": 0.8058330974905346,
      "kappa": 1.6605899499874257,
      "grid_nll": -29.56354941152389,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -53.67886527891242,
      "lam": 0.7678980505053452,
      "kappa": 1.150988371208892,
      "grid_nll": -25.922062907648854,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.35778251906309244,
      0.3059141953528405,
      0.35088972490724385,
      0.3398655008593264,
      0.3517993206424527
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.034034178761355886,
      0.02687296332951429,
      0.0301878281014879,
      0.021770204434326416,
      0.031313158886134125
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": -0.18632384826411122,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.1390033321336004,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.07530634037670131,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.034793090945358526,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.1771262066226916,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 0,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 0
    }
   }
  },
  "c_decay073": {
   "scenario": "c_decay073",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.2207843031515414,
   "mean_memory_truth": 0.0028990389943606056,
   "hr_clipped_rows": 0,
   "support": {
    "full": 3042,
    "persons_with_full": 166,
    "empty": 1557,
    "partial": 10201,
    "full_fresh_start": 134
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13649851123580437,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.16219841073146415,
     "mean_minus_memory_mean": 0.020214104267165238,
     "uncentered_pehe_memory": 0.13798715005722395,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7877803623081103,
     "sd_ratio": 0.7346464781064386,
     "minus_zero": -0.08428579191573704,
     "minus_zero_ci95": [
      -0.09569632359826159,
      -0.07201858901012341
     ],
     "interval_coverage_memory_route": {
      "80": 0.775,
      "95": 0.935
     }
    },
    "M": {
     "centered_pehe": 0.22138786612022326,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.009437122158382568,
     "mean_minus_memory_mean": 0.01946511415856461,
     "uncentered_pehe_memory": 0.22224193558928487,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": -0.0426718578452518,
     "sd_ratio": 0.04274362816411427,
     "minus_zero": 0.0006035629686818589,
     "minus_zero_ci95": [
      -0.00030209545752428387,
      0.001491135210486935
     ]
    },
    "D": {
     "centered_pehe": 0.27366211503577803,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.17121655335841895,
     "mean_minus_memory_mean": 0.022408499213395355,
     "uncentered_pehe_memory": 0.27457802906068823,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.041927272925387664,
     "sd_ratio": 0.7754924191367887,
     "minus_zero": 0.052877811884236625,
     "minus_zero_ci95": [
      0.03806069171246764,
      0.06790243171170282
     ]
    },
    "L4": {
     "centered_pehe": 0.14013870491846234,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.14949561557974061,
     "mean_minus_memory_mean": 0.02085893162708711,
     "uncentered_pehe_memory": 0.14168257353975244,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7794847329258391,
     "sd_ratio": 0.6771116127632052,
     "minus_zero": -0.08064559823307907,
     "minus_zero_ci95": [
      -0.09126548219208884,
      -0.06938619921100653
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.9475
     }
    },
    "L5": {
     "centered_pehe": 0.13970285199895416,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.1605847031498174,
     "mean_minus_memory_mean": 0.02142160703283922,
     "uncentered_pehe_memory": 0.14133567173403563,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.7758696589045081,
     "sd_ratio": 0.7273375002551502,
     "minus_zero": -0.08108145115258725,
     "minus_zero_ci95": [
      -0.09238960387028822,
      -0.06906791773542095
     ],
     "interval_coverage_memory_route": {
      "80": 0.725,
      "95": 0.895
     }
    },
    "L2": {
     "centered_pehe": 0.20922642053549895,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.05826244021655954,
     "mean_minus_memory_mean": -0.1546891414933572,
     "uncentered_pehe_memory": 0.2602007408637595,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.32512805435229597,
     "sd_ratio": 0.26388850740249187,
     "minus_zero": -0.011557882616042459,
     "minus_zero_ci95": [
      -0.016954696115512563,
      -0.006092705662473872
     ],
     "interval_coverage_memory_route": {
      "80": 0.11,
      "95": 0.185
     }
    },
    "L1": {
     "centered_pehe": 0.1527591299036005,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.15977860195329552,
     "mean_minus_memory_mean": -0.1360165237268446,
     "uncentered_pehe_memory": 0.20453812968647284,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.722001948365674,
     "sd_ratio": 0.7236864200605198,
     "minus_zero": -0.06802517324794091,
     "minus_zero_ci95": [
      -0.08019216362311864,
      -0.05552488138440251
     ],
     "interval_coverage_memory_route": {
      "80": 0.6125,
      "95": 0.825
     }
    },
    "L0": {
     "centered_pehe": 0.33225690478806796,
     "zero_centered_pehe": 0.2207843031515414,
     "sd": 0.36276852769406,
     "mean_minus_memory_mean": -0.18518021391875472,
     "uncentered_pehe_memory": 0.3803766060187495,
     "zero_uncentered_pehe_memory": 0.2208033354485447,
     "correlation": 0.4366894820581367,
     "sd_ratio": 1.6430902130078686,
     "minus_zero": 0.11147260163652656,
     "minus_zero_ci95": [
      0.08340176919782455,
      0.14118406449096738
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7527224974884643,
     "kappa": 0.9583720797627205
    },
    {
     "lag": 2,
     "lam": 0.7624600448665328,
     "kappa": 1.157243636099943
    },
    {
     "lag": 2,
     "lam": 0.7571750216170529,
     "kappa": 1.0459969142036973
    },
    {
     "lag": 2,
     "lam": 0.7464692795249305,
     "kappa": 0.9701823452783676
    },
    {
     "lag": 2,
     "lam": 0.751398937563739,
     "kappa": 0.8643178077205906
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7471602114535624,
     "kappa": 0.9390246945313584
    },
    {
     "lag": 2,
     "lam": 0.7522975123896296,
     "kappa": 1.1212248218565009
    },
    {
     "lag": 2,
     "lam": 0.7488666648606216,
     "kappa": 1.0209489035838446
    },
    {
     "lag": 2,
     "lam": 0.7372200382791042,
     "kappa": 0.9474667450054578
    },
    {
     "lag": 2,
     "lam": 0.7466181065208011,
     "kappa": 0.8532783517144669
    }
   ],
   "tail_decays": [
    0.5,
    0.632748042550738,
    0.7773428171656162,
    0.7960495558961413,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0037671935979589066,
    -0.010782694582363375,
    -0.007947129085338012,
    -0.007361131822876413,
    -0.006397068267794383
   ],
   "common_window_effect": [
    -0.13824812465879052,
    -0.13351673218624796,
    -0.13024654394719012,
    -0.1406561888187728,
    -0.12482004030216526
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    8.323008212959394,
    6.236107468852424,
    11.327448649099097,
    8.525006318872329,
    8.499247501342325
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.32202313576815567,
    0.3053791956700178,
    0.34705181995503664,
    0.31584496681036645,
    0.300461654116693
   ],
   "loadings_fold0": [
    0.1842,
    -0.0526,
    0.0153,
    0.322,
    0.0171,
    0.0211,
    -0.038,
    0.0908,
    0.0839,
    0.0039,
    0.031,
    0.0312
   ],
   "slope_variance_p": [
    5.647445661204082e-14,
    5.651383388049051e-08,
    3.23474759140636e-12,
    6.812644945134909e-10,
    1.2083478593087014e-18
   ],
   "slope_variance_lr": [
    55.12768189307826,
    28.13694227932865,
    47.181904930135715,
    36.721719763985675,
    76.31639145033114
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7248953588776341,
     "kappa": 0.7471185965159258
    },
    {
     "lag": 2,
     "lam": 0.8070692964098972,
     "kappa": 1.106795274786717
    },
    {
     "lag": 2,
     "lam": 0.7501795112557389,
     "kappa": 1.227555008055541
    },
    {
     "lag": 2,
     "lam": 0.7598319440756821,
     "kappa": 0.9308093759723524
    },
    {
     "lag": 2,
     "lam": 0.7433129360248859,
     "kappa": 0.5483992407978231
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -62.956715260206366,
      "lam": 0.8767250050598444,
      "kappa": 5.559481462057498,
      "grid_nll": -44.93287639142004,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -75.67851246527138,
      "lam": 0.8578000473498109,
      "kappa": 3.5494103379439434,
      "grid_nll": -54.76271739862141,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -120.79697760313243,
      "lam": 0.7527224974884643,
      "kappa": 0.9583720797627205,
      "grid_nll": -101.16042033578461,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -77.37363036050053,
      "lam": 0.7763415461270187,
      "kappa": 1.6072748095843608,
      "grid_nll": -61.31069260927788,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -51.492639012342885,
      "lam": 0.8029009485381863,
      "kappa": 2.47482243031246,
      "grid_nll": -38.62670703172346,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.54789818365793,
      "lam": 0.7480653575477586,
      "kappa": 1.5294629258220787,
      "grid_nll": -30.511210960021337,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -27.807799111459158,
      "lam": 0.7716954236354445,
      "kappa": 2.882360192879078,
      "grid_nll": -19.4918502301808,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -49.60362036760344,
      "lam": 0.871309867041867,
      "kappa": 4.269865904568776,
      "grid_nll": -34.79229963984618,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -53.9942890925264,
      "lam": 0.854332307369334,
      "kappa": 3.006494894372763,
      "grid_nll": -38.17949628651747,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -77.98506241016824,
      "lam": 0.7624600448665328,
      "kappa": 1.157243636099943,
      "grid_nll": -61.480970304553765,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -56.92897086977382,
      "lam": 0.7768504962363365,
      "kappa": 1.3876757677415241,
      "grid_nll": -43.24639746758505,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -35.64906626863349,
      "lam": 0.8027831907240477,
      "kappa": 2.2850182661200287,
      "grid_nll": -24.978403340527038,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -28.784862718712446,
      "lam": 0.7336411660059644,
      "kappa": 1.158548140803896,
      "grid_nll": -20.258422149928847,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -19.56268714557212,
      "lam": 0.8211921391901169,
      "kappa": 5.10748150703334,
      "grid_nll": -11.823108897343364,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -84.0893185805528,
      "lam": 0.8729585460175023,
      "kappa": 7.012236304739015,
      "grid_nll": -55.286679259256786,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -94.20169710943283,
      "lam": 0.8544198053819596,
      "kappa": 3.8717892235550604,
      "grid_nll": -65.54067474654207,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -140.8814607684709,
      "lam": 0.7571750216170529,
      "kappa": 1.0459969142036973,
      "grid_nll": -112.05565518777661,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -94.6883928648335,
      "lam": 0.7771221530154557,
      "kappa": 1.685665557324601,
      "grid_nll": -71.17991668672012,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -66.01764436390039,
      "lam": 0.7845900233574349,
      "kappa": 1.7166790503055978,
      "grid_nll": -46.40276032656495,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -51.33535094821731,
      "lam": 0.7567379402307328,
      "kappa": 1.270518073764508,
      "grid_nll": -33.83796015734046,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.566299573724024,
      "lam": 0.792967449466158,
      "kappa": 1.9514845570158876,
      "grid_nll": -22.338973054039926,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.80950066941122,
      "lam": 0.8759155803362555,
      "kappa": 5.009136244961491,
      "grid_nll": -46.45317857629886,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.48488444180902,
      "lam": 0.8622739722967993,
      "kappa": 3.736896321981864,
      "grid_nll": -51.24563540572056,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -118.51420664361954,
      "lam": 0.7464692795249305,
      "kappa": 0.9701823452783676,
      "grid_nll": -93.13310040082612,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -77.67952378824664,
      "lam": 0.780400219095645,
      "kappa": 1.6602021022835531,
      "grid_nll": -58.75276049279088,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -55.56217446907416,
      "lam": 0.7934641823784979,
      "kappa": 1.766413426569449,
      "grid_nll": -40.99624267504801,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -38.665486438856064,
      "lam": 0.7833126331215219,
      "kappa": 1.6269896090768137,
      "grid_nll": -25.375253836404873,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -27.06682754873893,
      "lam": 0.8184739488171194,
      "kappa": 2.7216172345751666,
      "grid_nll": -16.700566233465356,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -66.8803561485973,
      "lam": 0.8700779935579828,
      "kappa": 4.491320563787191,
      "grid_nll": -47.18943246105996,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -76.76473110757311,
      "lam": 0.848514426226465,
      "kappa": 3.0361949053106043,
      "grid_nll": -56.385696279676694,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -115.15055756953757,
      "lam": 0.751398937563739,
      "kappa": 0.8643178077205906,
      "grid_nll": -93.63637496416317,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -74.52590745662211,
      "lam": 0.7676053101388801,
      "kappa": 1.0752858389656965,
      "grid_nll": -56.96313315381938,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -52.017348298881174,
      "lam": 0.7559634249982563,
      "kappa": 1.3529244181902045,
      "grid_nll": -38.24167421423141,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -40.32591562235868,
      "lam": 0.6947104343226115,
      "kappa": 1.2550422714223997,
      "grid_nll": -29.23288255621157,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -28.724777122060285,
      "lam": 0.7516093509076451,
      "kappa": 1.5401162858078055,
      "grid_nll": -19.100480086364957,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3304816485974107,
      0.297884108818158,
      0.3406465375832208,
      0.3171944087993718,
      0.31394075077691963
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.11558441433315951,
      0.10081403124279499,
      0.10978289962339927,
      0.09616463123520183,
      0.09757925130329394
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.04008224422629271,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1164184511241546,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08505484682080797,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.17999846643545442,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.10736551343344627,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.73,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   }
  },
  "c_t3": {
   "scenario": "c_t3",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681926163032864,
   "mean_memory_truth": 0.003040209868944439,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2854,
    "persons_with_full": 165,
    "empty": 1821,
    "partial": 10125,
    "full_fresh_start": 141
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1455918262781173,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.1897447037738811,
     "mean_minus_memory_mean": 0.012136776944497331,
     "uncentered_pehe_memory": 0.14609682143564234,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.7697085073354839,
     "sd_ratio": 0.836545813658137,
     "minus_zero": -0.08122743535221136,
     "minus_zero_ci95": [
      -0.09355047446021039,
      -0.06712764589450863
     ],
     "interval_coverage_memory_route": {
      "80": 0.7875,
      "95": 0.9325
     }
    },
    "M": {
     "centered_pehe": 0.22714456060289073,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.009262567281914593,
     "mean_minus_memory_mean": 0.012520711034844147,
     "uncentered_pehe_memory": 0.22748938352437104,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": -0.014726538110217364,
     "sd_ratio": 0.04083677556895842,
     "minus_zero": 0.00032529897256208806,
     "minus_zero_ci95": [
      -0.0005539029982590676,
      0.0012219790431350617
     ]
    },
    "D": {
     "centered_pehe": 0.2905756294667525,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.19098426252184772,
     "mean_minus_memory_mean": 0.01117770142711016,
     "uncentered_pehe_memory": 0.29079053878899347,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.04025689456623697,
     "sd_ratio": 0.8420107761091075,
     "minus_zero": 0.06375636783642388,
     "minus_zero_ci95": [
      0.04739259217012126,
      0.07927931843892531
     ]
    },
    "L4": {
     "centered_pehe": 0.1379196526817385,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.17372654788811182,
     "mean_minus_memory_mean": 0.01100360298834326,
     "uncentered_pehe_memory": 0.13835790499489523,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.794401868943182,
     "sd_ratio": 0.7659250217084842,
     "minus_zero": -0.08889960894859014,
     "minus_zero_ci95": [
      -0.10070311823806845,
      -0.07640992915987495
     ],
     "interval_coverage_memory_route": {
      "80": 0.835,
      "95": 0.975
     }
    },
    "L5": {
     "centered_pehe": 0.14419660829718994,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.191854059731896,
     "mean_minus_memory_mean": 0.011117709696226514,
     "uncentered_pehe_memory": 0.14462456676962873,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.7751400831941269,
     "sd_ratio": 0.84584553513176,
     "minus_zero": -0.0826226533331387,
     "minus_zero_ci95": [
      -0.09555954444110568,
      -0.06822723359729485
     ],
     "interval_coverage_memory_route": {
      "80": 0.7825,
      "95": 0.925
     }
    },
    "L2": {
     "centered_pehe": 0.21380754016053638,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.056674732561583056,
     "mean_minus_memory_mean": -0.15676951068971212,
     "uncentered_pehe_memory": 0.26512326135477277,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.34793440321510843,
     "sd_ratio": 0.24986737084944693,
     "minus_zero": -0.013011721469792265,
     "minus_zero_ci95": [
      -0.018133770426982138,
      -0.007793741503028508
     ],
     "interval_coverage_memory_route": {
      "80": 0.14,
      "95": 0.215
     }
    },
    "L1": {
     "centered_pehe": 0.16586397246199475,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.19483057513432567,
     "mean_minus_memory_mean": -0.12188186083291544,
     "uncentered_pehe_memory": 0.20583013715432324,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.700307922635296,
     "sd_ratio": 0.8589683862557567,
     "minus_zero": -0.0609552891683339,
     "minus_zero_ci95": [
      -0.07584173733943474,
      -0.04523772703484975
     ],
     "interval_coverage_memory_route": {
      "80": 0.65,
      "95": 0.84
     }
    },
    "L0": {
     "centered_pehe": 0.27698565191736274,
     "zero_centered_pehe": 0.22681926163032864,
     "sd": 0.3338876350356322,
     "mean_minus_memory_mean": -0.1771019073483609,
     "uncentered_pehe_memory": 0.3287645615855119,
     "zero_uncentered_pehe_memory": 0.22683963569573704,
     "correlation": 0.5691564447731253,
     "sd_ratio": 1.4720426855978581,
     "minus_zero": 0.050166390287034096,
     "minus_zero_ci95": [
      0.024458579640689152,
      0.07533099090848451
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.8166770042629854,
     "kappa": 1.3586217060832741
    },
    {
     "lag": 2,
     "lam": 0.8164319782815203,
     "kappa": 1.3046674926918624
    },
    {
     "lag": 2,
     "lam": 0.8022894043012172,
     "kappa": 1.069003664035722
    },
    {
     "lag": 2,
     "lam": 0.8136004561034779,
     "kappa": 1.1595307749390409
    },
    {
     "lag": 2,
     "lam": 0.7893246616601612,
     "kappa": 0.7363151952232877
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.8131933267324382,
     "kappa": 1.3042189743930879
    },
    {
     "lag": 2,
     "lam": 0.8123379906430175,
     "kappa": 1.2523654230563992
    },
    {
     "lag": 2,
     "lam": 0.8004387229987451,
     "kappa": 1.0535339783297426
    },
    {
     "lag": 2,
     "lam": 0.812955145050544,
     "kappa": 1.12263893182757
    },
    {
     "lag": 2,
     "lam": 0.785708078087927,
     "kappa": 0.7060377974980333
    }
   ],
   "tail_decays": [
    0.8894599051344919,
    0.99,
    0.7413085124350303,
    0.99,
    0.5
   ],
   "tail_gamma_hr": [
    -0.003444922212325875,
    -0.002163646785478276,
    -0.006617532346658159,
    -0.0012808101091182703,
    -0.006791191013644282
   ],
   "common_window_effect": [
    -0.1261504832961395,
    -0.13007218863056327,
    -0.11389222473720224,
    -0.1556651333262038,
    -0.09897558337275512
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    3,
    3,
    4,
    2
   ],
   "joint_gain_nats": [
    14.517255154249142,
    12.006015724371537,
    14.603338752145646,
    14.41239173852955,
    13.04658248492342
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.395188269985109,
    0.34506973537603697,
    0.36519327885520414,
    0.3596273634971255,
    0.3238934584872412
   ],
   "loadings_fold0": [
    0.1836,
    0.0387,
    -0.0259,
    0.3952,
    -0.0194,
    -0.02,
    0.0156,
    0.0586,
    -0.0563,
    -0.0041,
    0.0243,
    0.0376
   ],
   "slope_variance_p": [
    1.5508546233908698e-23,
    2.204610794431351e-18,
    5.182240037627919e-21,
    1.3520143969718587e-15,
    7.700938057422786e-18
   ],
   "slope_variance_lr": [
    98.59263322587867,
    75.12908827115098,
    87.09092943943506,
    62.47095796260146,
    72.66007291593996
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.8357703008684413,
     "kappa": 1.9306146446198402
    },
    {
     "lag": 2,
     "lam": 0.7657736623585017,
     "kappa": 0.5763198081852662
    },
    {
     "lag": 2,
     "lam": 0.8108958014235657,
     "kappa": 2.434009919425334
    },
    {
     "lag": 2,
     "lam": 0.812192832658911,
     "kappa": 1.7618184059872195
    },
    {
     "lag": 2,
     "lam": 0.750939963616908,
     "kappa": 0.345366542931361
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -88.08692640914902,
      "lam": 0.9027943559477538,
      "kappa": 11.225430422789135,
      "grid_nll": -55.893541819378115,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -106.47236498589598,
      "lam": 0.8729222247016922,
      "kappa": 4.6540082685936905,
      "grid_nll": -72.0323061071074,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -142.35846603191496,
      "lam": 0.8166770042629854,
      "kappa": 1.3586217060832741,
      "grid_nll": -108.72721153873763,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -109.91221865150345,
      "lam": 0.8199684524696205,
      "kappa": 1.7679116754196675,
      "grid_nll": -81.10202464136108,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -77.71472171834617,
      "lam": 0.8247242254476184,
      "kappa": 4.99916000926447,
      "grid_nll": -53.86810400069403,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -57.63173938916161,
      "lam": 0.8276793189356269,
      "kappa": 15.8653694536803,
      "grid_nll": -35.59045832117532,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -43.142165071945136,
      "lam": 0.8373099832488867,
      "kappa": 22.807760404246167,
      "grid_nll": -25.508171106478418,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.84176723604347,
      "lam": 0.8987536986337152,
      "kappa": 7.164738812848952,
      "grid_nll": -57.61818258332629,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -91.95409138691952,
      "lam": 0.8764544115188292,
      "kappa": 4.439462905919642,
      "grid_nll": -64.56362745910896,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -122.46500036736273,
      "lam": 0.8164319782815203,
      "kappa": 1.3046674926918624,
      "grid_nll": -94.56104280474494,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -90.13608782693824,
      "lam": 0.8195254936933861,
      "kappa": 1.626765424889349,
      "grid_nll": -66.02166088199638,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.31688501106565,
      "lam": 0.8099246178699154,
      "kappa": 2.270036018603149,
      "grid_nll": -47.94372602726443,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -50.77277483615548,
      "lam": 0.8235325456634965,
      "kappa": 15.058456303413207,
      "grid_nll": -33.55037865902963,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -41.01581742295068,
      "lam": 0.8096588810149972,
      "kappa": 7.320513681293993,
      "grid_nll": -27.494075535096542,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -100.06568919513374,
      "lam": 0.8967807939300643,
      "kappa": 8.510314367442401,
      "grid_nll": -68.70291417872363,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -122.45227318096724,
      "lam": 0.8592604892342016,
      "kappa": 3.4729847923126544,
      "grid_nll": -85.7740510377198,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -152.24224189362116,
      "lam": 0.8022894043012172,
      "kappa": 1.069003664035722,
      "grid_nll": -118.58994863833354,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -109.262336633355,
      "lam": 0.8116316969756908,
      "kappa": 1.6205297743756761,
      "grid_nll": -80.92229295484228,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -76.62523498744008,
      "lam": 0.8102484888665561,
      "kappa": 2.8522038031826487,
      "grid_nll": -53.42934184710996,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -56.704782997148186,
      "lam": 0.83085911354032,
      "kappa": 6.2066551876842855,
      "grid_nll": -37.30824664091262,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -45.894621243299525,
      "lam": 0.8468966436431398,
      "kappa": 17.94434495295207,
      "grid_nll": -28.61080066831774,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -99.36341863728111,
      "lam": 0.897320705407691,
      "kappa": 7.415037764803309,
      "grid_nll": -66.68441479126236,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -117.78655801444205,
      "lam": 0.8644177308056112,
      "kappa": 3.1130741749801234,
      "grid_nll": -80.83566169067709,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -145.75607226042393,
      "lam": 0.8136004561034779,
      "kappa": 1.1595307749390409,
      "grid_nll": -110.18625124506572,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -111.38825660963502,
      "lam": 0.8003270707680712,
      "kappa": 1.0490340818609871,
      "grid_nll": -82.23032679647572,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -75.05230036244863,
      "lam": 0.7958635183606023,
      "kappa": 1.9964614100803666,
      "grid_nll": -51.64971233842375,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.84871060216159,
      "lam": 0.8209003791720603,
      "kappa": 6.613670838501899,
      "grid_nll": -30.47651800153593,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -35.352472066858624,
      "lam": 0.8191686296697163,
      "kappa": 4.803359443246426,
      "grid_nll": -20.760971879760202,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -87.13096597960046,
      "lam": 0.8985136357424067,
      "kappa": 8.887415601902791,
      "grid_nll": -58.6606810992181,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -106.10637676780844,
      "lam": 0.8610661416643609,
      "kappa": 3.1045523192099815,
      "grid_nll": -73.83972007306988,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -140.65831528856125,
      "lam": 0.7893246616601612,
      "kappa": 0.7363151952232877,
      "grid_nll": -110.7356125590146,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -106.01265573026966,
      "lam": 0.8015567547460326,
      "kappa": 1.130325442207515,
      "grid_nll": -79.90442179377659,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -71.14293758319016,
      "lam": 0.818535768448082,
      "kappa": 4.210667485985052,
      "grid_nll": -50.451705740355116,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -52.1279049951241,
      "lam": 0.8300323539265738,
      "kappa": 11.732450149306576,
      "grid_nll": -33.96316694581779,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -39.46976938667852,
      "lam": 0.8404278066891534,
      "kappa": 29.391271776067235,
      "grid_nll": -23.33379739364448,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.382556283433413,
      0.3399853720783351,
      0.3768196424456095,
      0.36745740327673104,
      0.35815681863775
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10674374038966239,
      0.10458733913868783,
      0.10063694633548138,
      0.10177958035748445,
      0.09259214151589468
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.030694715659677577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08540825407417947,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.058552687419863456,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.13156316052917016,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.022685583125529592,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_level_shift": {
   "scenario": "c_level_shift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681982570300951,
   "mean_memory_truth": 0.003037635834453685,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2855,
    "persons_with_full": 161,
    "empty": 1701,
    "partial": 10244,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.14574856123862764,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.1726373493701235,
     "mean_minus_memory_mean": 0.02259096353341849,
     "uncentered_pehe_memory": 0.1474889647956695,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7662405924566602,
     "sd_ratio": 0.7611210741170802,
     "minus_zero": -0.08107126446438187,
     "minus_zero_ci95": [
      -0.09391992224817566,
      -0.06792831441447393
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.955
     }
    },
    "M": {
     "centered_pehe": 0.22757413170469168,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.009421577942450231,
     "mean_minus_memory_mean": 0.02176851351927301,
     "uncentered_pehe_memory": 0.22861289027957965,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": -0.059425802300021445,
     "sd_ratio": 0.041537717936467065,
     "minus_zero": 0.0007543060016821646,
     "minus_zero_ci95": [
      -0.00010644238571671586,
      0.0016229427104301924
     ]
    },
    "D": {
     "centered_pehe": 0.2890838501795763,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.18344648281627676,
     "mean_minus_memory_mean": 0.029532464910608097,
     "uncentered_pehe_memory": 0.29058843562389747,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.01838979485644906,
     "sd_ratio": 0.8087762268915399,
     "minus_zero": 0.06226402447656676,
     "minus_zero_ci95": [
      0.047598384902511406,
      0.07723848381926318
     ]
    },
    "L4": {
     "centered_pehe": 0.14768927012962682,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.1585856908363597,
     "mean_minus_memory_mean": 0.021670016073512835,
     "uncentered_pehe_memory": 0.14927059358108075,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7615228982224984,
     "sd_ratio": 0.6991703231621677,
     "minus_zero": -0.0791305555733827,
     "minus_zero_ci95": [
      -0.09091050623203868,
      -0.0665362772629652
     ],
     "interval_coverage_memory_route": {
      "80": 0.815,
      "95": 0.955
     }
    },
    "L5": {
     "centered_pehe": 0.1469379842978662,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.17553464440885852,
     "mean_minus_memory_mean": 0.02460448640682168,
     "uncentered_pehe_memory": 0.14898373059117376,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7618896591605007,
     "sd_ratio": 0.773894627000983,
     "minus_zero": -0.07988184140514332,
     "minus_zero_ci95": [
      -0.09311525630409463,
      -0.06592314628015773
     ],
     "interval_coverage_memory_route": {
      "80": 0.78,
      "95": 0.9175
     }
    },
    "L2": {
     "centered_pehe": 0.21529102548571694,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.05116609722651719,
     "mean_minus_memory_mean": -0.14482571472068007,
     "uncentered_pehe_memory": 0.2594700624331205,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.3323849461374303,
     "sd_ratio": 0.22558035686665417,
     "minus_zero": -0.011528800217292579,
     "minus_zero_ci95": [
      -0.015893161117508554,
      -0.006909042511953116
     ],
     "interval_coverage_memory_route": {
      "80": 0.1325,
      "95": 0.175
     }
    },
    "L1": {
     "centered_pehe": 0.15546249500317907,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.16575257161591095,
     "mean_minus_memory_mean": -0.12694563400382075,
     "uncentered_pehe_memory": 0.20070819949679558,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.7281706236727814,
     "sd_ratio": 0.730767564529134,
     "minus_zero": -0.07135733069983044,
     "minus_zero_ci95": [
      -0.08333683562927223,
      -0.05845352199685503
     ],
     "interval_coverage_memory_route": {
      "80": 0.6875,
      "95": 0.895
     }
    },
    "L0": {
     "centered_pehe": 0.33339862420198013,
     "zero_centered_pehe": 0.22681982570300951,
     "sd": 0.3770624735167545,
     "mean_minus_memory_mean": -0.16168036243694048,
     "uncentered_pehe_memory": 0.3705336451896286,
     "zero_uncentered_pehe_memory": 0.22684016523403958,
     "correlation": 0.4821307445974138,
     "sd_ratio": 1.662387634538031,
     "minus_zero": 0.10657879849897062,
     "minus_zero_ci95": [
      0.07989469191988635,
      0.1353784500356705
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7750694715257906,
     "kappa": 0.8519569643436138
    },
    {
     "lag": 2,
     "lam": 0.7618802568591317,
     "kappa": 0.6784281613339929
    },
    {
     "lag": 2,
     "lam": 0.785173235894238,
     "kappa": 0.7578929515938657
    },
    {
     "lag": 2,
     "lam": 0.788474096755804,
     "kappa": 0.8234073342686165
    },
    {
     "lag": 2,
     "lam": 0.7890241050428082,
     "kappa": 0.651106333556299
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7712436572865307,
     "kappa": 0.8336193955656753
    },
    {
     "lag": 2,
     "lam": 0.752201976380474,
     "kappa": 0.6469920131074933
    },
    {
     "lag": 2,
     "lam": 0.7812860843999,
     "kappa": 0.7570349870396005
    },
    {
     "lag": 2,
     "lam": 0.7838573681687613,
     "kappa": 0.8155355010912414
    },
    {
     "lag": 2,
     "lam": 0.7871420858412688,
     "kappa": 0.6628502817898476
    }
   ],
   "tail_decays": [
    0.99,
    0.99,
    0.99,
    0.99,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0019871429766603194,
    -0.0023784072436520975,
    -0.002267120852634995,
    -0.0016675983881117226,
    -0.005116761169215611
   ],
   "common_window_effect": [
    -0.13441252439485407,
    -0.14781631434432682,
    -0.14078094324252818,
    -0.15610889967585287,
    -0.12224189143823667
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    4,
    4,
    3
   ],
   "joint_gain_nats": [
    5.666018535543117,
    4.592064897355158,
    6.429920116861467,
    5.448507936438546,
    5.138024622807279
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.34716137503610606,
    0.2875979563367756,
    0.3306189044748357,
    0.31975116563197675,
    0.30535526362115734
   ],
   "loadings_fold0": [
    0.2065,
    -0.0567,
    -0.0085,
    0.3472,
    0.0218,
    0.0066,
    -0.0095,
    0.0784,
    0.0381,
    -0.0355,
    -0.0174,
    0.0212
   ],
   "slope_variance_p": [
    2.8570691413381135e-13,
    2.7852316369262754e-08,
    1.9462071936266053e-12,
    1.2765078028873453e-05,
    2.981600170076922e-13
   ],
   "slope_variance_lr": [
    51.94279367394847,
    29.507364611228695,
    48.17794729656816,
    17.724615018232726,
    51.85902318524495
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7628883882511216,
     "kappa": 0.9460767681786512
    },
    {
     "lag": 2,
     "lam": 0.7195543558582967,
     "kappa": 0.9313859239806397
    },
    {
     "lag": 2,
     "lam": 0.8021716877579843,
     "kappa": 1.1169638407179554
    },
    {
     "lag": 2,
     "lam": 0.802284795449466,
     "kappa": 0.7369216834647196
    },
    {
     "lag": 2,
     "lam": 0.8465865369866384,
     "kappa": 0.7572487044227371
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -46.352726624909295,
      "lam": 0.9053485591404218,
      "kappa": 6.687335974538901,
      "grid_nll": -37.21311719493973,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -62.53624128575259,
      "lam": 0.8804811530080813,
      "kappa": 4.286763906696982,
      "grid_nll": -51.48936635977715,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -106.84949016107765,
      "lam": 0.7750694715257906,
      "kappa": 0.8519569643436138,
      "grid_nll": -93.98529011422886,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -61.88830923121749,
      "lam": 0.7939803245601442,
      "kappa": 1.1289412769655838,
      "grid_nll": -52.00621963870709,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.85462426289609,
      "lam": 0.8324843754066915,
      "kappa": 3.2527513279556572,
      "grid_nll": -26.95768341019586,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -29.35153143081273,
      "lam": 0.7973549711753798,
      "kappa": 2.346731819193307,
      "grid_nll": -23.034530930498875,
      "grid_lam": 0.6,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -35.60072208505645,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -17.282494048723482,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -36.90266998157189,
      "lam": 0.9071426066960256,
      "kappa": 5.368500481292719,
      "grid_nll": -28.231256212325306,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -45.7953482719738,
      "lam": 0.8798636826305906,
      "kappa": 3.779877504947534,
      "grid_nll": -35.72424332661972,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -80.73886719194891,
      "lam": 0.7618802568591317,
      "kappa": 0.6784281613339929,
      "grid_nll": -67.92534993802369,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -47.142439363215296,
      "lam": 0.8149015549709493,
      "kappa": 1.074535825062705,
      "grid_nll": -38.96750722860946,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -36.539291412902585,
      "lam": 0.99,
      "kappa": 4.0515544241287325,
      "grid_nll": -24.713275244946292,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -36.119769422967096,
      "lam": 0.99,
      "kappa": 24.526012510148774,
      "grid_nll": -25.888685423140213,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -36.579384905988,
      "lam": 0.99,
      "kappa": 38.92676071314457,
      "grid_nll": -23.97320619546074,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -48.90325773558065,
      "lam": 0.9093658247442924,
      "kappa": 5.912165697049138,
      "grid_nll": -36.8215857340454,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -65.02550857538444,
      "lam": 0.8823473844944815,
      "kappa": 3.697923154842321,
      "grid_nll": -51.14844680252871,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -110.0450106797478,
      "lam": 0.785173235894238,
      "kappa": 0.7578929515938657,
      "grid_nll": -93.11979906547869,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -63.34909605746619,
      "lam": 0.8009333875534902,
      "kappa": 1.0983132894772258,
      "grid_nll": -51.71813291829527,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.54631119481073,
      "lam": 0.8261020137043291,
      "kappa": 1.9924882834135258,
      "grid_nll": -25.40998925853341,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -28.524644520395093,
      "lam": 0.99,
      "kappa": 2.1146359775040544,
      "grid_nll": -23.693526700742293,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -27.809264339419595,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -17.23841926362872,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -40.16850992037491,
      "lam": 0.9144273024068973,
      "kappa": 7.388786149813934,
      "grid_nll": -30.732120624357098,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -53.33915940118378,
      "lam": 0.8907052362802618,
      "kappa": 4.072076546339231,
      "grid_nll": -42.73774781009611,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -93.96826775517164,
      "lam": 0.788474096755804,
      "kappa": 0.8234073342686165,
      "grid_nll": -79.55948499868222,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -58.551955170524046,
      "lam": 0.8166258251379548,
      "kappa": 1.449558301694149,
      "grid_nll": -47.9290959368951,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -35.65334020120625,
      "lam": 0.8381276538485523,
      "kappa": 2.7784040095954086,
      "grid_nll": -27.78170184886502,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -33.40818557445382,
      "lam": 0.99,
      "kappa": 3.3576217761486937,
      "grid_nll": -22.481256607317917,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -32.73166578302953,
      "lam": 0.99,
      "kappa": 4.017326456191771,
      "grid_nll": -20.540920302041837,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -36.70569369268523,
      "lam": 0.9029557847285621,
      "kappa": 5.963388385552658,
      "grid_nll": -27.9885645136032,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -51.07062548315649,
      "lam": 0.8781863466789112,
      "kappa": 3.673799235648168,
      "grid_nll": -40.80618438989815,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -91.53925020125337,
      "lam": 0.7890241050428082,
      "kappa": 0.651106333556299,
      "grid_nll": -78.94865920411479,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -53.08930294834991,
      "lam": 0.8140525216117971,
      "kappa": 1.0603523573087632,
      "grid_nll": -44.02609325617909,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -34.52783647432692,
      "lam": 0.8145642399231741,
      "kappa": 1.541142938209749,
      "grid_nll": -27.30423436380589,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -29.54467452543311,
      "lam": 0.99,
      "kappa": 0.22872954501097262,
      "grid_nll": -24.72977544172141,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -31.912889199363867,
      "lam": 0.99,
      "kappa": 20.10554106190124,
      "grid_nll": -19.05446122784251,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3618445038813231,
      0.3263535339336366,
      0.3525068045192059,
      0.3410868958322079,
      0.3327028213070509
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.1043612139986876,
      0.10488549370420776,
      0.09188407664259077,
      0.09652906018743802,
      0.0874639739584392
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.03758595264821613,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14536527919379577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1276499392176611,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1526882029357115,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08339737934859023,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_ar2_drift": {
   "scenario": "c_ar2_drift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.22681768248035822,
   "mean_memory_truth": 0.003041948136331242,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2754,
    "persons_with_full": 158,
    "empty": 1819,
    "partial": 10227,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13647788905687533,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1503327113728741,
     "mean_minus_memory_mean": 0.046008374869844,
     "uncentered_pehe_memory": 0.1440242505954635,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8126544154447116,
     "sd_ratio": 0.6627909681860562,
     "minus_zero": -0.09033979342348289,
     "minus_zero_ci95": [
      -0.100411826147697,
      -0.0794125039413695
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.22744926502647184,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.008221286528498925,
     "mean_minus_memory_mean": 0.04691234786534494,
     "uncentered_pehe_memory": 0.23223681134419957,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": -0.05880667758480027,
     "sd_ratio": 0.03624623282715564,
     "minus_zero": 0.0006315825461136182,
     "minus_zero_ci95": [
      -0.00013037111936555558,
      0.001387629649961862
     ]
    },
    "D": {
     "centered_pehe": 0.2669499031238417,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1521322035256759,
     "mean_minus_memory_mean": 0.0451887518163505,
     "uncentered_pehe_memory": 0.2707476206147492,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.048226268554664574,
     "sd_ratio": 0.6707246183897067,
     "minus_zero": 0.040132220643483485,
     "minus_zero_ci95": [
      0.02664332320456607,
      0.053740131234877885
     ]
    },
    "L4": {
     "centered_pehe": 0.14172044596123143,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.1380428260375754,
     "mean_minus_memory_mean": 0.045762320000237784,
     "uncentered_pehe_memory": 0.1489257356377818,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8051182723901599,
     "sd_ratio": 0.6086069856988752,
     "minus_zero": -0.08509723651912679,
     "minus_zero_ci95": [
      -0.09419215681960993,
      -0.07540993592876952
     ],
     "interval_coverage_memory_route": {
      "80": 0.75,
      "95": 0.9275
     }
    },
    "L5": {
     "centered_pehe": 0.13560022897654542,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.152734015593544,
     "mean_minus_memory_mean": 0.044487562168926825,
     "uncentered_pehe_memory": 0.14271147566410236,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.8138279593583316,
     "sd_ratio": 0.6733779038888219,
     "minus_zero": -0.0912174535038128,
     "minus_zero_ci95": [
      -0.10086134855919608,
      -0.08008061590142135
     ],
     "interval_coverage_memory_route": {
      "80": 0.7125,
      "95": 0.8725
     }
    },
    "L2": {
     "centered_pehe": 0.21622140396997666,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.0505314697109398,
     "mean_minus_memory_mean": -0.14571293858860415,
     "uncentered_pehe_memory": 0.2607373314408088,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.31619066919525607,
     "sd_ratio": 0.22278452525550202,
     "minus_zero": -0.010596278510381557,
     "minus_zero_ci95": [
      -0.01488222910339214,
      -0.005919376020805187
     ],
     "interval_coverage_memory_route": {
      "80": 0.12,
      "95": 0.16
     }
    },
    "L1": {
     "centered_pehe": 0.14636853400064812,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.15052968520191312,
     "mean_minus_memory_mean": -0.12330826421849506,
     "uncentered_pehe_memory": 0.19138619534876877,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.7714907417880855,
     "sd_ratio": 0.6636593917890355,
     "minus_zero": -0.0804491484797101,
     "minus_zero_ci95": [
      -0.09098502739574567,
      -0.06890995778998715
     ],
     "interval_coverage_memory_route": {
      "80": 0.6225,
      "95": 0.8575
     }
    },
    "L0": {
     "centered_pehe": 0.2222604907157034,
     "zero_centered_pehe": 0.22681768248035822,
     "sd": 0.2625679715412516,
     "mean_minus_memory_mean": -0.17619112517196195,
     "uncentered_pehe_memory": 0.28362481965185493,
     "zero_uncentered_pehe_memory": 0.22683807999148803,
     "correlation": 0.5959903026204791,
     "sd_ratio": 1.1576168518695154,
     "minus_zero": -0.004557191764654828,
     "minus_zero_ci95": [
      -0.026193764802884007,
      0.017099781751634912
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7656340392084214,
     "kappa": 0.600371642084897
    },
    {
     "lag": 2,
     "lam": 0.7808182557680632,
     "kappa": 0.6913735629200973
    },
    {
     "lag": 2,
     "lam": 0.7798187991171818,
     "kappa": 0.8427692460311776
    },
    {
     "lag": 2,
     "lam": 0.7778885087777635,
     "kappa": 0.7238576919033035
    },
    {
     "lag": 2,
     "lam": 0.756419107738827,
     "kappa": 0.5127496152874801
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7558333588748519,
     "kappa": 0.5805544631923407
    },
    {
     "lag": 2,
     "lam": 0.7731034411255855,
     "kappa": 0.6659545307005793
    },
    {
     "lag": 2,
     "lam": 0.7682837331017776,
     "kappa": 0.8314659123726608
    },
    {
     "lag": 2,
     "lam": 0.7713848298537079,
     "kappa": 0.7168208455971813
    },
    {
     "lag": 2,
     "lam": 0.7509622925001199,
     "kappa": 0.5075003469967045
    }
   ],
   "tail_decays": [
    0.9176946933114718,
    0.7450438309302571,
    0.7592007608412975,
    0.99,
    0.99
   ],
   "tail_gamma_hr": [
    -0.003977652507189073,
    -0.006736462610758817,
    -0.009657795645815162,
    -0.0023527331305080237,
    -0.0017317964994916883
   ],
   "common_window_effect": [
    -0.15327085868817397,
    -0.15066721962035776,
    -0.14875754990070697,
    -0.15129184990033326,
    -0.14781536402501885
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    5,
    6,
    6,
    5,
    5
   ],
   "joint_gain_nats": [
    7.741878815810196,
    7.947300096311665,
    10.292901542648906,
    8.769148226900143,
    7.923334966544644
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.27228364167877595,
    0.2597880453917677,
    0.30000678216754273,
    0.28209349153027086,
    0.2557176618445234
   ],
   "loadings_fold0": [
    0.1314,
    0.0174,
    -0.0013,
    0.2723,
    -0.0129,
    -0.0134,
    -0.0067,
    0.123,
    0.0076,
    0.0137,
    0.0041,
    0.0275
   ],
   "slope_variance_p": [
    1.882343181915134e-09,
    0.0007071299551369994,
    5.354024541512627e-14,
    3.00903832763028e-06,
    9.297566093109697e-12
   ],
   "slope_variance_lr": [
    34.74176066541622,
    10.187107450721669,
    55.23255434244129,
    20.482442440119485,
    45.113372061710834
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7762507728894655,
     "kappa": 0.749436343098911
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 31.294402341871788
    },
    {
     "lag": 2,
     "lam": 0.7714310343484927,
     "kappa": 0.9308160782098163
    },
    {
     "lag": 2,
     "lam": 0.7497603002059361,
     "kappa": 0.6030791122296295
    },
    {
     "lag": 2,
     "lam": 0.7704450647455483,
     "kappa": 0.721073445491121
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -69.36052988941165,
      "lam": 0.8911045688067399,
      "kappa": 3.7090811445759164,
      "grid_nll": -50.44974147763527,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.8796162975872,
      "lam": 0.870603534653415,
      "kappa": 2.842498073885749,
      "grid_nll": -53.41531061664415,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -103.88663307061998,
      "lam": 0.7656340392084214,
      "kappa": 0.600371642084897,
      "grid_nll": -80.54917881409746,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -61.76773434102854,
      "lam": 0.8156759168060399,
      "kappa": 1.6077450234614,
      "grid_nll": -43.832215636393116,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -54.666793217773275,
      "lam": 0.99,
      "kappa": 7.1079152137454145,
      "grid_nll": -29.041017328531954,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -53.50588663077944,
      "lam": 0.99,
      "kappa": 7.837268213002007,
      "grid_nll": -26.931271783577166,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -54.32857011660909,
      "lam": 0.99,
      "kappa": 9.139816180969865,
      "grid_nll": -26.71449209534454,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -62.86246771461157,
      "lam": 0.8878661496306045,
      "kappa": 3.0431377637978088,
      "grid_nll": -40.19773361019759,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -70.96342274777298,
      "lam": 0.8640117573297269,
      "kappa": 2.3117989984435363,
      "grid_nll": -44.14140454184352,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -91.61264900402901,
      "lam": 0.7808182557680632,
      "kappa": 0.6913735629200973,
      "grid_nll": -63.38872214531064,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -60.16967963537786,
      "lam": 0.810181685829351,
      "kappa": 1.0985378525355967,
      "grid_nll": -38.511491801238705,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -44.67415660298239,
      "lam": 0.8132336396806709,
      "kappa": 0.9194469849886818,
      "grid_nll": -24.130443893229927,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.090095661002785,
      "lam": 0.99,
      "kappa": 7.338544084803482,
      "grid_nll": -24.922242034307395,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -47.71909325249467,
      "lam": 0.99,
      "kappa": 10.958908985611048,
      "grid_nll": -23.17461628392416,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -83.9203644258873,
      "lam": 0.8941654830370737,
      "kappa": 4.179256919253953,
      "grid_nll": -52.329018519780405,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -95.68990902604259,
      "lam": 0.871207924660706,
      "kappa": 3.2169042732281805,
      "grid_nll": -59.88837368043555,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -126.80751545083075,
      "lam": 0.7798187991171818,
      "kappa": 0.8427692460311776,
      "grid_nll": -88.19744501463016,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.58336170861352,
      "lam": 0.8175349770910411,
      "kappa": 1.543726115746538,
      "grid_nll": -54.52544817038293,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -59.375113341000876,
      "lam": 0.8369187810804494,
      "kappa": 2.013630690255619,
      "grid_nll": -32.27829363220008,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -51.12655410417522,
      "lam": 0.8206194884992867,
      "kappa": 2.0069631564636263,
      "grid_nll": -28.06646347979389,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -53.07037735795417,
      "lam": 0.99,
      "kappa": 10.65901266394872,
      "grid_nll": -27.715318213405197,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -67.3416148896759,
      "lam": 0.8883196122295581,
      "kappa": 3.8454821691821643,
      "grid_nll": -46.34585855603814,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.94806337050295,
      "lam": 0.8640038800299588,
      "kappa": 3.1449039114680066,
      "grid_nll": -52.71682369598115,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.5408858814461,
      "lam": 0.7778885087777635,
      "kappa": 0.7238576919033035,
      "grid_nll": -78.09235722746939,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -66.21283210328303,
      "lam": 0.8100063830558594,
      "kappa": 1.296285200735408,
      "grid_nll": -46.17130112861847,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -49.04845625047909,
      "lam": 0.811199133661722,
      "kappa": 0.9660516777536388,
      "grid_nll": -30.828545831376527,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -48.923987726511875,
      "lam": 0.99,
      "kappa": 6.122995001689183,
      "grid_nll": -28.800365830719915,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -49.027278364363895,
      "lam": 0.99,
      "kappa": 9.598430228346722,
      "grid_nll": -25.08341145894915,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -66.69629893010523,
      "lam": 0.8882819484350487,
      "kappa": 3.391219478121124,
      "grid_nll": -45.997692046679504,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -74.98274238085274,
      "lam": 0.8613573936030238,
      "kappa": 2.171323702730692,
      "grid_nll": -49.31166726302777,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -99.22608652136861,
      "lam": 0.756419107738827,
      "kappa": 0.5127496152874801,
      "grid_nll": -73.26090905769107,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -58.87228524128432,
      "lam": 0.810616282129826,
      "kappa": 1.4618993058899619,
      "grid_nll": -39.46137005268394,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -41.77261860659599,
      "lam": 0.8331238879412933,
      "kappa": 2.6099262574709012,
      "grid_nll": -24.748323985863504,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -36.33067645989348,
      "lam": 0.8188926679674668,
      "kappa": 3.1647719557264504,
      "grid_nll": -21.857741446529896,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -48.35623202921254,
      "lam": 0.99,
      "kappa": 49.99999999999999,
      "grid_nll": -21.30833245150903,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3148001956496486,
      0.29583670822579844,
      0.3139695269974564,
      0.31086748822370014,
      0.2917276734576728
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10313011088241711,
      0.09566216821695808,
      0.08621494873447542,
      0.08828043023478804,
      0.07870861602102631
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.19434582313903417,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2951327950732976,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.29452302156173615,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2278546531360577,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.22699093585750127,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_clipped_prior": {
   "scenario": "c_clipped_prior",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.19877880699145592,
   "mean_memory_truth": 0.021611447048641774,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2411,
    "persons_with_full": 160,
    "empty": 1713,
    "partial": 10676,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13289484216401226,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.13948549939576382,
     "mean_minus_memory_mean": 0.05506719597479286,
     "uncentered_pehe_memory": 0.14385212944660905,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.7449153425230739,
     "sd_ratio": 0.7017121266944686,
     "minus_zero": -0.06588396482744366,
     "minus_zero_ci95": [
      -0.07699354521090622,
      -0.05531795807797788
     ],
     "interval_coverage_memory_route": {
      "80": 0.7425,
      "95": 0.9125
     }
    },
    "M": {
     "centered_pehe": 0.19896887823433895,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.008940868076419757,
     "mean_minus_memory_mean": 0.054823249226046755,
     "uncentered_pehe_memory": 0.2063836310406725,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.0012206253059525811,
     "sd_ratio": 0.04497898046447205,
     "minus_zero": 0.00019007124288303312,
     "minus_zero_ci95": [
      -0.0007845741630326281,
      0.0011601849097446345
     ]
    },
    "D": {
     "centered_pehe": 0.2465624396929801,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.1509272182546099,
     "mean_minus_memory_mean": 0.05624759741262847,
     "uncentered_pehe_memory": 0.25289687400608096,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.02498243453481643,
     "sd_ratio": 0.7592721806661068,
     "minus_zero": 0.04778363270152419,
     "minus_zero_ci95": [
      0.033500070930437324,
      0.061840446620523834
     ]
    },
    "L4": {
     "centered_pehe": 0.13564694130516383,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.12934101867425307,
     "mean_minus_memory_mean": 0.05474818370749443,
     "uncentered_pehe_memory": 0.14627869395341248,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.7359324695364494,
     "sd_ratio": 0.6506781111721458,
     "minus_zero": -0.06313186568629209,
     "minus_zero_ci95": [
      -0.07321727893207129,
      -0.053295943512269184
     ],
     "interval_coverage_memory_route": {
      "80": 0.7625,
      "95": 0.9325
     }
    },
    "L5": {
     "centered_pehe": 0.13480589096806744,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.14499225228865564,
     "mean_minus_memory_mean": 0.05542543848304286,
     "uncentered_pehe_memory": 0.14575529997475925,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.734925407849954,
     "sd_ratio": 0.7294150442048273,
     "minus_zero": -0.06397291602338848,
     "minus_zero_ci95": [
      -0.07548754627693036,
      -0.05291920130438784
     ],
     "interval_coverage_memory_route": {
      "80": 0.6275,
      "95": 0.825
     }
    },
    "L2": {
     "centered_pehe": 0.19026278990356593,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.045153966312167934,
     "mean_minus_memory_mean": -0.1400408210031026,
     "uncentered_pehe_memory": 0.2362442819818323,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.2981379974647058,
     "sd_ratio": 0.2271568433052764,
     "minus_zero": -0.008516017087889988,
     "minus_zero_ci95": [
      -0.012666028469455899,
      -0.004397277842785636
     ],
     "interval_coverage_memory_route": {
      "80": 0.1025,
      "95": 0.1725
     }
    },
    "L1": {
     "centered_pehe": 0.14406184208811645,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.12922566481632733,
     "mean_minus_memory_mean": -0.12398018298873387,
     "uncentered_pehe_memory": 0.19006551533547933,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.6901939828654365,
     "sd_ratio": 0.6500977985137109,
     "minus_zero": -0.054716964903339466,
     "minus_zero_ci95": [
      -0.06510657568821784,
      -0.044872173978931805
     ],
     "interval_coverage_memory_route": {
      "80": 0.6225,
      "95": 0.8375
     }
    },
    "L0": {
     "centered_pehe": 0.29023391215006566,
     "zero_centered_pehe": 0.19877880699145592,
     "sd": 0.3216565192016883,
     "mean_minus_memory_mean": -0.16381853319080292,
     "uncentered_pehe_memory": 0.33327501493319034,
     "zero_uncentered_pehe_memory": 0.19995016567255636,
     "correlation": 0.45934927684220456,
     "sd_ratio": 1.6181630429823135,
     "minus_zero": 0.09145510515860975,
     "minus_zero_ci95": [
      0.06757580961263315,
      0.11555141200132342
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.8257199857052311,
     "kappa": 1.5523463771105188
    },
    {
     "lag": 2,
     "lam": 0.7958156305023854,
     "kappa": 1.061925177208525
    },
    {
     "lag": 2,
     "lam": 0.7952156524126236,
     "kappa": 1.0172204643375908
    },
    {
     "lag": 2,
     "lam": 0.8246792437970829,
     "kappa": 1.529931907435649
    },
    {
     "lag": 2,
     "lam": 0.8312488623277827,
     "kappa": 1.4198942925347113
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.823997879602216,
     "kappa": 1.5191448673604078
    },
    {
     "lag": 2,
     "lam": 0.7832758935948898,
     "kappa": 0.8639637063824321
    },
    {
     "lag": 2,
     "lam": 0.7911164978537751,
     "kappa": 0.990051737543473
    },
    {
     "lag": 2,
     "lam": 0.8191832946023135,
     "kappa": 1.4535980941145024
    },
    {
     "lag": 2,
     "lam": 0.8229082108995442,
     "kappa": 1.3246977614914486
    }
   ],
   "tail_decays": [
    0.9823273318709009,
    0.9337490433315264,
    0.8714988018766592,
    0.9603712086387813,
    0.9370451170589097
   ],
   "tail_gamma_hr": [
    -0.00046783244965058896,
    -0.0017753227519933315,
    -0.0015375406107870637,
    -0.0012557284198828067,
    -0.0014288851037401046
   ],
   "common_window_effect": [
    -0.16745992644881458,
    -0.17899216074114685,
    -0.14394689968635946,
    -0.15651312732947434,
    -0.15431055746222377
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    6,
    8,
    6,
    7,
    7
   ],
   "joint_gain_nats": [
    10.994412373212981,
    11.95529567329504,
    11.874925668395008,
    11.58655794999504,
    9.990132159815403
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3202456866426036,
    0.2627925621267664,
    0.2941624116327279,
    0.32683242427658094,
    0.2979883231230171
   ],
   "loadings_fold0": [
    0.189,
    -0.0486,
    0.0194,
    0.3202,
    0.0653,
    0.05,
    -0.0259,
    0.113,
    0.0577,
    0.01,
    0.0185,
    0.0297
   ],
   "slope_variance_p": [
    9.308052943748099e-07,
    0.00040544796135700623,
    1.0462275131782487e-09,
    7.251310519951402e-07,
    6.956221441309576e-10
   ],
   "slope_variance_lr": [
    22.732819614582695,
    11.216126025274207,
    35.88563740823156,
    23.212834377070976,
    36.681062100218696
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.8004271406298752,
     "kappa": 1.6748572943796665
    },
    {
     "lag": 2,
     "lam": 0.7957307814401197,
     "kappa": 0.5917788222873803
    },
    {
     "lag": 2,
     "lam": 0.7886446391558607,
     "kappa": 0.8741252102818168
    },
    {
     "lag": 2,
     "lam": 0.8094495959376559,
     "kappa": 1.0400974855736038
    },
    {
     "lag": 2,
     "lam": 0.8309164679029534,
     "kappa": 1.6027367207581917
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -77.00131337725597,
      "lam": 0.899455987500085,
      "kappa": 8.131885113121935,
      "grid_nll": -40.95797820530385,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -84.53877643879164,
      "lam": 0.8856677928347939,
      "kappa": 5.041574599611704,
      "grid_nll": -47.6799090567109,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -115.51019309384981,
      "lam": 0.8257199857052311,
      "kappa": 1.5523463771105188,
      "grid_nll": -71.85515421507651,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -87.60939197370611,
      "lam": 0.8340349689116399,
      "kappa": 1.9698746199531862,
      "grid_nll": -49.98839094387256,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -68.37294127067365,
      "lam": 0.826516371917681,
      "kappa": 2.3590974030630787,
      "grid_nll": -38.107344368901,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -56.459019025964125,
      "lam": 0.8092238160520923,
      "kappa": 1.907319175690441,
      "grid_nll": -32.12190905043456,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -43.70058749209156,
      "lam": 0.8237021039319874,
      "kappa": 3.6399416928841815,
      "grid_nll": -24.55930375906024,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -70.68860621242032,
      "lam": 0.8927974552947252,
      "kappa": 5.702659610930973,
      "grid_nll": -26.79050399860929,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -78.58758766775487,
      "lam": 0.8755544626642289,
      "kappa": 4.210297448635218,
      "grid_nll": -30.22895907975369,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -108.8439032369939,
      "lam": 0.7958156305023854,
      "kappa": 1.061925177208525,
      "grid_nll": -50.59462120589811,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.32858287718545,
      "lam": 0.8126458482231069,
      "kappa": 1.3484181172764693,
      "grid_nll": -36.44804813909196,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -62.74252925184376,
      "lam": 0.793090997046589,
      "kappa": 1.089817291151438,
      "grid_nll": -23.501164637218693,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -47.73433588933315,
      "lam": 0.7595831902715696,
      "kappa": 0.6017688104298183,
      "grid_nll": -17.122482850061346,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -35.747373220136296,
      "lam": 0.7987614965069958,
      "kappa": 0.8928216675361934,
      "grid_nll": -14.347947167733142,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -79.82238416113049,
      "lam": 0.8896100626675902,
      "kappa": 7.424184848619681,
      "grid_nll": -40.98593187746621,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -86.09927872156835,
      "lam": 0.8723469019465921,
      "kappa": 4.682609738303729,
      "grid_nll": -45.153131841298176,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.09282818672062,
      "lam": 0.7952156524126236,
      "kappa": 1.0172204643375908,
      "grid_nll": -75.13163035014237,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -95.76929419479615,
      "lam": 0.8039226266704506,
      "kappa": 1.350825275182692,
      "grid_nll": -57.93881697325501,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -74.6773492266739,
      "lam": 0.777753527569797,
      "kappa": 0.942517387921287,
      "grid_nll": -41.80831889412939,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -57.46036240834502,
      "lam": 0.7719181789815973,
      "kappa": 1.020762806076646,
      "grid_nll": -31.264060453962436,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -40.0056065087287,
      "lam": 0.8150995440331199,
      "kappa": 2.5021367792300833,
      "grid_nll": -20.62607732903927,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.39892277940235,
      "lam": 0.9030630654739967,
      "kappa": 8.233411480194446,
      "grid_nll": -43.09136727911648,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -92.05772554250231,
      "lam": 0.8877379296641312,
      "kappa": 5.047002958625054,
      "grid_nll": -50.247934553150856,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -124.69317824547484,
      "lam": 0.8246792437970829,
      "kappa": 1.529931907435649,
      "grid_nll": -76.33900690246313,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -98.67339168233354,
      "lam": 0.8246482083212565,
      "kappa": 1.4673227705446332,
      "grid_nll": -57.270851379025885,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -77.98474116291676,
      "lam": 0.7894573300086426,
      "kappa": 0.8753670793293311,
      "grid_nll": -43.672694691470944,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -55.5944954972784,
      "lam": 0.8183953931743982,
      "kappa": 1.5270260728276472,
      "grid_nll": -27.665804833976985,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -41.62800887192519,
      "lam": 0.8426763031509905,
      "kappa": 3.6282617293178934,
      "grid_nll": -18.50666465619114,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -69.4365517264646,
      "lam": 0.9013810506011039,
      "kappa": 5.569471018470413,
      "grid_nll": -33.93459989559436,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -76.62125965632237,
      "lam": 0.8850535690149285,
      "kappa": 3.649944075605775,
      "grid_nll": -39.00954792237414,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -104.55919160464231,
      "lam": 0.8312488623277827,
      "kappa": 1.4198942925347113,
      "grid_nll": -61.25560303645471,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -83.24393268011359,
      "lam": 0.8377457868583233,
      "kappa": 1.533748182708663,
      "grid_nll": -46.20177384582114,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -67.78009244838333,
      "lam": 0.8143767088157886,
      "kappa": 1.2520182880279622,
      "grid_nll": -36.73272551854227,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.19883372278147,
      "lam": 0.7933382188837103,
      "kappa": 1.1595466853351402,
      "grid_nll": -25.738841216116768,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -36.08616313761064,
      "lam": 0.8219122067020148,
      "kappa": 1.5173925101081696,
      "grid_nll": -16.31147991223819,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.28277687165184223,
      0.2626062751305753,
      0.2880806613499072,
      0.285456237164452,
      0.26719577691862195
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.08422803209984217,
      0.08566156013295326,
      0.07775986557982685,
      0.07674809942043681,
      0.0851758969491489
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.36354124898016704,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.5315437387259425,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.35035656181494274,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.3741286869866933,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.37792466650329815,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_hill2": {
   "scenario": "c_hill2",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.2567092195531802,
   "mean_memory_truth": 0.0038142777104258484,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2525,
    "persons_with_full": 151,
    "empty": 1614,
    "partial": 10661,
    "full_fresh_start": 119
   },
   "arms": {
    "U": {
     "centered_pehe": 0.13908959868914886,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21651357836131568,
     "mean_minus_memory_mean": 0.011000016562680494,
     "uncentered_pehe_memory": 0.13952389339424173,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.840501099540661,
     "sd_ratio": 0.843419565289366,
     "minus_zero": -0.11761962086403135,
     "minus_zero_ci95": [
      -0.13149114105470525,
      -0.10324733606859911
     ],
     "interval_coverage_memory_route": {
      "80": 0.8325,
      "95": 0.9475
     }
    },
    "M": {
     "centered_pehe": 0.25769606001204354,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.015193699135029222,
     "mean_minus_memory_mean": 0.01047114273635126,
     "uncentered_pehe_memory": 0.25790871287324857,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": -0.03548227097925739,
     "sd_ratio": 0.05918641785236574,
     "minus_zero": 0.000986840458863325,
     "minus_zero_ci95": [
      -0.00047712718493909885,
      0.0024381717140295254
     ]
    },
    "D": {
     "centered_pehe": 0.34017554925893073,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.2262670106688983,
     "mean_minus_memory_mean": 0.014294878167929723,
     "uncentered_pehe_memory": 0.34047576691366915,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.011853174581819921,
     "sd_ratio": 0.8814136518459732,
     "minus_zero": 0.08346632970575052,
     "minus_zero_ci95": [
      0.0639586174915546,
      0.1039670191789664
     ]
    },
    "L4": {
     "centered_pehe": 0.14159574970444042,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.20472979405384875,
     "mean_minus_memory_mean": 0.010206509100101383,
     "uncentered_pehe_memory": 0.14196312606579567,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8349618769275938,
     "sd_ratio": 0.7975163276573971,
     "minus_zero": -0.1151134698487398,
     "minus_zero_ci95": [
      -0.12794339509424246,
      -0.10104674247635101
     ],
     "interval_coverage_memory_route": {
      "80": 0.855,
      "95": 0.9675
     }
    },
    "L5": {
     "centered_pehe": 0.13876007891425948,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21322791619999318,
     "mean_minus_memory_mean": 0.011279815345354167,
     "uncentered_pehe_memory": 0.13921779244951704,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8413910670591572,
     "sd_ratio": 0.8306204061199314,
     "minus_zero": -0.11794914063892073,
     "minus_zero_ci95": [
      -0.1318622428506847,
      -0.10331759377231116
     ],
     "interval_coverage_memory_route": {
      "80": 0.79,
      "95": 0.935
     }
    },
    "L2": {
     "centered_pehe": 0.2412691011259935,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.06362801867809109,
     "mean_minus_memory_mean": -0.16267736975617486,
     "uncentered_pehe_memory": 0.29098918500338133,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.3592947707847329,
     "sd_ratio": 0.24786027860175794,
     "minus_zero": -0.015440118427186705,
     "minus_zero_ci95": [
      -0.021021737049569226,
      -0.009457149423478799
     ],
     "interval_coverage_memory_route": {
      "80": 0.1075,
      "95": 0.1725
     }
    },
    "L1": {
     "centered_pehe": 0.15426134591247376,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.21429692253484753,
     "mean_minus_memory_mean": -0.12998485005592875,
     "uncentered_pehe_memory": 0.20172412866781744,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.8000639714136594,
     "sd_ratio": 0.8347846754699572,
     "minus_zero": -0.10244787364070645,
     "minus_zero_ci95": [
      -0.11697655396546448,
      -0.08735457512216113
     ],
     "interval_coverage_memory_route": {
      "80": 0.665,
      "95": 0.8725
     }
    },
    "L0": {
     "centered_pehe": 0.2952539683117659,
     "zero_centered_pehe": 0.2567092195531802,
     "sd": 0.3558975512123778,
     "mean_minus_memory_mean": -0.1600363753358574,
     "uncentered_pehe_memory": 0.3358370843645542,
     "zero_uncentered_pehe_memory": 0.25673755494289324,
     "correlation": 0.5767582469301157,
     "sd_ratio": 1.386383986643883,
     "minus_zero": 0.03854474875858571,
     "minus_zero_ci95": [
      0.011968217727350247,
      0.06610960476622321
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7746443280267646,
     "kappa": 1.138085347028754
    },
    {
     "lag": 2,
     "lam": 0.7558244243366474,
     "kappa": 1.0340076832669056
    },
    {
     "lag": 2,
     "lam": 0.7678805872563556,
     "kappa": 1.1356235859293393
    },
    {
     "lag": 2,
     "lam": 0.7807722350583189,
     "kappa": 1.2281483711930201
    },
    {
     "lag": 2,
     "lam": 0.7867789217443389,
     "kappa": 0.9569724704023905
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.7,
     "kappa": 0.5
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7696567724865955,
     "kappa": 1.0953039045910031
    },
    {
     "lag": 2,
     "lam": 0.7529462914506162,
     "kappa": 1.0198718333249508
    },
    {
     "lag": 2,
     "lam": 0.7634602491071764,
     "kappa": 1.0955727829817095
    },
    {
     "lag": 2,
     "lam": 0.7781673286384555,
     "kappa": 1.2395942408332603
    },
    {
     "lag": 2,
     "lam": 0.7844101982135088,
     "kappa": 0.9447297801672221
    }
   ],
   "tail_decays": [
    0.906063645943034,
    0.5,
    0.5,
    0.8582745455920744,
    0.5
   ],
   "tail_gamma_hr": [
    -0.0003751258443908112,
    0.0029348748853783788,
    0.0012921108050307321,
    -0.0020118039994946463,
    -0.0025281381160132677
   ],
   "common_window_effect": [
    -0.12827214112532495,
    -0.1307918721891572,
    -0.12462740777525944,
    -0.15183639940578708,
    -0.11497380026149284
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    3,
    2,
    5,
    3
   ],
   "joint_gain_nats": [
    19.8534059895901,
    13.421145221756888,
    18.421306910313433,
    17.411145006059087,
    17.358359319609008
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.4273847375459471,
    0.373823719887499,
    0.422226518897234,
    0.41019562454703007,
    0.38308507264572006
   ],
   "loadings_fold0": [
    0.2194,
    -0.0273,
    0.0011,
    0.4274,
    0.0205,
    0.0259,
    0.031,
    0.1301,
    0.0242,
    -0.0012,
    -0.0402,
    0.0019
   ],
   "slope_variance_p": [
    1.10683999381611e-27,
    2.8907306435681277e-15,
    5.748029295246375e-25,
    3.0825848833344907e-18,
    5.657253792542014e-26
   ],
   "slope_variance_lr": [
    117.51545854400501,
    60.97464565742666,
    105.11996789879959,
    74.46727907809691,
    109.71495370414414
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7804567036444212,
     "kappa": 1.2813983658798802
    },
    {
     "lag": 2,
     "lam": 0.7540448057421708,
     "kappa": 1.0791725978682527
    },
    {
     "lag": 2,
     "lam": 0.7862308254594214,
     "kappa": 1.762960456796784
    },
    {
     "lag": 2,
     "lam": 0.7862222561100274,
     "kappa": 1.2959681703622867
    },
    {
     "lag": 2,
     "lam": 0.7926819207806461,
     "kappa": 0.9729221134050103
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -118.68500339558997,
      "lam": 0.8921232016484962,
      "kappa": 7.0079153196940895,
      "grid_nll": -78.37850561207244,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -148.10352446305725,
      "lam": 0.8612143788706875,
      "kappa": 3.5357581327619,
      "grid_nll": -99.99549415052093,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -211.8902162766262,
      "lam": 0.7746443280267646,
      "kappa": 1.138085347028754,
      "grid_nll": -164.28075318746585,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -145.01260047900675,
      "lam": 0.7714363278502703,
      "kappa": 1.41640208527153,
      "grid_nll": -104.85559352011865,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -90.9680432820474,
      "lam": 0.8015859603704029,
      "kappa": 3.2889926747879596,
      "grid_nll": -61.57097412284605,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -76.36497015026225,
      "lam": 0.7840212463120909,
      "kappa": 2.8120847813186085,
      "grid_nll": -50.41338515089875,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -63.3054749340775,
      "lam": 0.8030803505063702,
      "kappa": 6.433697256115742,
      "grid_nll": -41.77505965140319,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -90.84205879830708,
      "lam": 0.8862127153258794,
      "kappa": 6.1044918548292415,
      "grid_nll": -63.40642098401373,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -109.12321662629333,
      "lam": 0.8539654152601305,
      "kappa": 3.5295131861727076,
      "grid_nll": -77.74024740486735,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -155.80512427009666,
      "lam": 0.7558244243366474,
      "kappa": 1.0340076832669056,
      "grid_nll": -122.7960891410699,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -100.68364140206523,
      "lam": 0.756624993882746,
      "kappa": 1.163889110667546,
      "grid_nll": -75.6059643410199,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -57.67540304551419,
      "lam": 0.7987944664835193,
      "kappa": 4.26276464564166,
      "grid_nll": -39.89666206969143,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -47.3289458362046,
      "lam": 0.7823194946100868,
      "kappa": 3.6657957845010913,
      "grid_nll": -31.79065733887691,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -36.924147211736326,
      "lam": 0.813785823690763,
      "kappa": 10.594956264959615,
      "grid_nll": -23.904225410214977,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -115.62805680693832,
      "lam": 0.8902955427914879,
      "kappa": 7.296365205700936,
      "grid_nll": -77.4674552124223,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -145.72395827376386,
      "lam": 0.8542146903192803,
      "kappa": 3.1503743440628424,
      "grid_nll": -101.34390882585109,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -198.37911860582722,
      "lam": 0.7678805872563556,
      "kappa": 1.1356235859293393,
      "grid_nll": -154.17024936083567,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -134.1767896151007,
      "lam": 0.7652485804226988,
      "kappa": 1.490145778396171,
      "grid_nll": -97.66610505386478,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -86.99497419568769,
      "lam": 0.7657982397606411,
      "kappa": 1.8141880775670718,
      "grid_nll": -58.56376837115715,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -63.71952692428215,
      "lam": 0.7976947842189684,
      "kappa": 4.549699546973778,
      "grid_nll": -40.92302745799107,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -55.47789447459451,
      "lam": 0.8112890584875737,
      "kappa": 14.54512724271155,
      "grid_nll": -35.843842965408506,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -115.5400706146028,
      "lam": 0.8951178165244654,
      "kappa": 5.922080743390805,
      "grid_nll": -76.91139878853193,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -144.10894633801337,
      "lam": 0.8641201278677931,
      "kappa": 3.121500213684975,
      "grid_nll": -98.02389829141973,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -193.73072324132656,
      "lam": 0.7807722350583189,
      "kappa": 1.2281483711930201,
      "grid_nll": -146.43290214358416,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -135.72310186873594,
      "lam": 0.7725881936760985,
      "kappa": 1.2640992483180047,
      "grid_nll": -98.22946143055283,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -84.09199975195803,
      "lam": 0.8090269551783115,
      "kappa": 2.6338281109172343,
      "grid_nll": -56.155354254402944,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -66.10724793125017,
      "lam": 0.8295900434319944,
      "kappa": 5.251811928234421,
      "grid_nll": -41.26189860607818,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -58.58945792965244,
      "lam": 0.8271523616289316,
      "kappa": 8.15986531556877,
      "grid_nll": -36.80735890527542,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -98.87220534657791,
      "lam": 0.8941482386042752,
      "kappa": 6.0623079386262155,
      "grid_nll": -65.23036452443799,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -126.6929457082381,
      "lam": 0.8641267388372277,
      "kappa": 2.835016578834404,
      "grid_nll": -86.53196983151675,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -181.04087694141325,
      "lam": 0.7867789217443389,
      "kappa": 0.9569724704023905,
      "grid_nll": -140.07900865240748,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -122.62289635722499,
      "lam": 0.7873338392704106,
      "kappa": 1.1269774036317155,
      "grid_nll": -88.66101144321381,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -74.86060046011424,
      "lam": 0.8091775056777667,
      "kappa": 2.9137925874608466,
      "grid_nll": -49.30562841889956,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -67.5032623208245,
      "lam": 0.776790369716683,
      "kappa": 2.36798382779917,
      "grid_nll": -43.46032061724195,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -55.08493429155167,
      "lam": 0.79990462350527,
      "kappa": 3.9669310107709226,
      "grid_nll": -35.32867412511557,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.4131666931345775,
      0.37394071721430044,
      0.40379178825815415,
      0.38953061172155634,
      0.3878706738324865
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.1316741243262875,
      0.11385617541002449,
      0.11092064927471548,
      0.10961880330919553,
      0.10137377675209576
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": -0.014675622554741663,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08450680601600329,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0036079292976842407,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.14690018653823875,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.05655485185572264,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_two_compartment": {
   "scenario": "c_two_compartment",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.15747349235142583,
   "mean_memory_truth": -0.0006717374211892402,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2650,
    "persons_with_full": 149,
    "empty": 1984,
    "partial": 10166,
    "full_fresh_start": 127
   },
   "arms": {
    "U": {
     "centered_pehe": 0.12090124955097947,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09036662253654434,
     "mean_minus_memory_mean": 0.027400740792391923,
     "uncentered_pehe_memory": 0.12396738578739194,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6446404395562783,
     "sd_ratio": 0.5738529144630743,
     "minus_zero": -0.03657224280044635,
     "minus_zero_ci95": [
      -0.04335036212480042,
      -0.02958043278684435
     ],
     "interval_coverage_memory_route": {
      "80": 0.7425,
      "95": 0.925
     }
    },
    "M": {
     "centered_pehe": 0.15881076155459217,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.011490474332548064,
     "mean_minus_memory_mean": 0.026286771131283287,
     "uncentered_pehe_memory": 0.16097158855542804,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": -0.08039099619092013,
     "sd_ratio": 0.07296767323166581,
     "minus_zero": 0.001337269203166347,
     "minus_zero_ci95": [
      0.0002349494639623466,
      0.0023728740379409777
     ]
    },
    "D": {
     "centered_pehe": 0.19172930238151303,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.10524164022317875,
     "mean_minus_memory_mean": 0.029424842843836663,
     "uncentered_pehe_memory": 0.19397408787795895,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": -0.026743321573079272,
     "sd_ratio": 0.6683133691371763,
     "minus_zero": 0.03425581003008721,
     "minus_zero_ci95": [
      0.023895899186350794,
      0.04407563071452312
     ]
    },
    "L4": {
     "centered_pehe": 0.12397947577174531,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.0810325551592071,
     "mean_minus_memory_mean": 0.027495263159965637,
     "uncentered_pehe_memory": 0.12699173165553948,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6266718046390051,
     "sd_ratio": 0.5145790186603009,
     "minus_zero": -0.03349401657968051,
     "minus_zero_ci95": [
      -0.039782413130759815,
      -0.027023384561636554
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9275
     }
    },
    "L5": {
     "centered_pehe": 0.12041757747616948,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09414085977721383,
     "mean_minus_memory_mean": 0.02864119828829041,
     "uncentered_pehe_memory": 0.12377686053789878,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.6462195619848644,
     "sd_ratio": 0.5978203592965622,
     "minus_zero": -0.03705591487525635,
     "minus_zero_ci95": [
      -0.04423700344065672,
      -0.029790316414673036
     ],
     "interval_coverage_memory_route": {
      "80": 0.765,
      "95": 0.9175
     }
    },
    "L2": {
     "centered_pehe": 0.15758954992371804,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.043736123309640836,
     "mean_minus_memory_mean": -0.1268213869421555,
     "uncentered_pehe_memory": 0.20228230380112827,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.13621364375324232,
     "sd_ratio": 0.2777364155488283,
     "minus_zero": 0.00011605757229221636,
     "minus_zero_ci95": [
      -0.003930488646922091,
      0.003997893892131706
     ],
     "interval_coverage_memory_route": {
      "80": 0.1025,
      "95": 0.1825
     }
    },
    "L1": {
     "centered_pehe": 0.12853798320024734,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.09352953438140951,
     "mean_minus_memory_mean": -0.1241633390421308,
     "uncentered_pehe_memory": 0.17871359178103435,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.5779186999033743,
     "sd_ratio": 0.5939382748474534,
     "minus_zero": -0.028935509151178485,
     "minus_zero_ci95": [
      -0.03637803255956292,
      -0.021264907353411376
     ],
     "interval_coverage_memory_route": {
      "80": 0.5575,
      "95": 0.8175
     }
    },
    "L0": {
     "centered_pehe": 0.2902028311959909,
     "zero_centered_pehe": 0.15747349235142583,
     "sd": 0.2904264184561489,
     "mean_minus_memory_mean": -0.16380616941860107,
     "uncentered_pehe_memory": 0.3332418706791873,
     "zero_uncentered_pehe_memory": 0.15747492506592153,
     "correlation": 0.27252667678024567,
     "sd_ratio": 1.844287658319145,
     "minus_zero": 0.13272933884456506,
     "minus_zero_ci95": [
      0.11072058996327067,
      0.1564962662813328
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.9173094569435288,
     "kappa": 3.0189073649721374
    },
    {
     "lag": 0,
     "lam": 0.945451916470909,
     "kappa": 4.768032825929801
    },
    {
     "lag": 2,
     "lam": 0.9158602058805869,
     "kappa": 1.9247247125117988
    },
    {
     "lag": 2,
     "lam": 0.9202639318375193,
     "kappa": 3.2810594642359403
    },
    {
     "lag": 2,
     "lam": 0.9107581726261008,
     "kappa": 2.849395567875787
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 1,
     "lam": 0.95,
     "kappa": 4.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.9,
     "kappa": 2.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.9184775729648677,
     "kappa": 3.176338846575276
    },
    {
     "lag": 1,
     "lam": 0.9473677550946847,
     "kappa": 4.614455860861621
    },
    {
     "lag": 2,
     "lam": 0.9126406882219983,
     "kappa": 1.881503398556753
    },
    {
     "lag": 2,
     "lam": 0.923294857053521,
     "kappa": 3.7465267830133024
    },
    {
     "lag": 2,
     "lam": 0.9112131787120644,
     "kappa": 2.978586501905145
    }
   ],
   "tail_decays": [
    0.5,
    0.5,
    0.99,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00026400448862896886,
    -0.00010347533514473706,
    -0.0010795865565227797,
    0.0009019929755402639,
    -0.0033586909325465444
   ],
   "common_window_effect": [
    -0.11336434955480773,
    -0.12839538678472212,
    -0.133740629327478,
    -0.10324836539279819,
    -0.12831719553542412
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    3,
    5,
    5,
    3,
    5
   ],
   "joint_gain_nats": [
    3.411352809664095,
    2.911362975501106,
    5.982777695797267,
    3.658999900027993,
    4.407239916283288
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.3175736019601863,
    0.2977322531668019,
    0.2820786170122022,
    0.32384458907941877,
    0.3048586396861092
   ],
   "loadings_fold0": [
    0.18,
    -0.0505,
    0.0497,
    0.3176,
    0.0039,
    0.017,
    0.0082,
    0.1,
    0.0456,
    -0.042,
    0.0328,
    0.04
   ],
   "slope_variance_p": [
    2.8127736541464626e-05,
    0.19820480886629432,
    4.909541186266987e-07,
    2.0651873491438163e-06,
    0.007203501453146211
   ],
   "slope_variance_lr": [
    16.224712287488728,
    0.719190349267592,
    23.963276675260204,
    21.20337072045004,
    5.987574033646524
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.9077355701991511,
     "kappa": 3.5204331398931408
    },
    {
     "lag": 1,
     "lam": 0.877581592574139,
     "kappa": 1.243020056005818
    },
    {
     "lag": 2,
     "lam": 0.904983017895727,
     "kappa": 1.8854943004101206
    },
    {
     "lag": 2,
     "lam": 0.9029381904869831,
     "kappa": 1.542915097101198
    },
    {
     "lag": 0,
     "lam": 0.9242914849757207,
     "kappa": 0.5533720285017955
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -38.265539364922745,
      "lam": 0.9458589910978348,
      "kappa": 8.846578222982806,
      "grid_nll": -27.760727428813077,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -41.96886834505778,
      "lam": 0.9359596437948338,
      "kappa": 4.778625550133547,
      "grid_nll": -32.570937115035015,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -45.06106412368563,
      "lam": 0.9173094569435288,
      "kappa": 3.0189073649721374,
      "grid_nll": -36.592348650365906,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -34.92307485476647,
      "lam": 0.9253676152005247,
      "kappa": 4.614055154737276,
      "grid_nll": -27.267869125816155,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -32.9371651150294,
      "lam": 0.9130184472614558,
      "kappa": 3.5337368855761513,
      "grid_nll": -26.354686921545195,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -30.471372160867418,
      "lam": 0.8768823929683187,
      "kappa": 1.7422792627976056,
      "grid_nll": -24.133826065281742,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -19.576315755934143,
      "lam": 0.36915646677011943,
      "kappa": 49.99999999999999,
      "grid_nll": -17.86677967157385,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -31.483280934365823,
      "lam": 0.945451916470909,
      "kappa": 4.768032825929801,
      "grid_nll": -22.278959981678362,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -31.024117602081468,
      "lam": 0.9402531117994762,
      "kappa": 3.8579964818192836,
      "grid_nll": -22.74716163389263,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -30.894737789933323,
      "lam": 0.925999824340671,
      "kappa": 2.750472347093627,
      "grid_nll": -22.333307286300354,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -25.146329462105463,
      "lam": 0.9297634884330184,
      "kappa": 2.8267248231719986,
      "grid_nll": -18.980978964612703,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -22.810388792534553,
      "lam": 0.9131190848450119,
      "kappa": 2.1281213486778823,
      "grid_nll": -16.06996386523398,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -19.84267073239058,
      "lam": 0.8850561211932698,
      "kappa": 1.0288384770808212,
      "grid_nll": -14.448286568450333,
      "grid_lam": 0.9,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -15.517460078054443,
      "lam": 0.10711615937762106,
      "kappa": 49.99999999999999,
      "grid_nll": -10.875468071186972,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -52.607902319674366,
      "lam": 0.9462613759549139,
      "kappa": 7.3391249257781865,
      "grid_nll": -31.648110601753576,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -55.64981068422369,
      "lam": 0.9345936567516209,
      "kappa": 3.71434185172736,
      "grid_nll": -35.335393381520376,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -57.801811199046355,
      "lam": 0.9158602058805869,
      "kappa": 1.9247247125117988,
      "grid_nll": -37.981935946051934,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -47.22359706044577,
      "lam": 0.9208564689180908,
      "kappa": 3.0474327847764493,
      "grid_nll": -29.910666116473223,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -42.45958451393237,
      "lam": 0.9125796140738789,
      "kappa": 2.690724767902671,
      "grid_nll": -26.274954488373368,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -37.369740157493084,
      "lam": 0.8989928906689092,
      "kappa": 2.1864374580329646,
      "grid_nll": -22.20534583840854,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -31.423498756609355,
      "lam": 0.9032805256825788,
      "kappa": 2.5429413778673338,
      "grid_nll": -19.293476038714854,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -39.743090946280546,
      "lam": 0.9474053404232369,
      "kappa": 8.90591752771629,
      "grid_nll": -29.20735343688506,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -43.752984381820895,
      "lam": 0.9376462940682218,
      "kappa": 4.974342360450419,
      "grid_nll": -33.92243679434483,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -48.90567902031911,
      "lam": 0.9202639318375193,
      "kappa": 3.2810594642359403,
      "grid_nll": -39.119062573205355,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -41.49669666689094,
      "lam": 0.9174896086624391,
      "kappa": 3.7804747820841436,
      "grid_nll": -33.31680123583358,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -36.55453490220522,
      "lam": 0.9090539897679554,
      "kappa": 3.421533456337022,
      "grid_nll": -29.473588794672068,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -29.804693755276798,
      "lam": 0.9029157159101593,
      "kappa": 2.7886167676700704,
      "grid_nll": -23.551149827917904,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -23.559851857237096,
      "lam": 0.9252964755972031,
      "kappa": 9.248681229400884,
      "grid_nll": -18.56301430521293,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -40.423546338137605,
      "lam": 0.9415996504952232,
      "kappa": 6.862513516311802,
      "grid_nll": -26.001219830592742,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -45.26778621987441,
      "lam": 0.9281999815230713,
      "kappa": 3.874285527685406,
      "grid_nll": -30.341218681317283,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -47.941545462420265,
      "lam": 0.9107581726261008,
      "kappa": 2.849395567875787,
      "grid_nll": -34.14390802493701,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -40.21259067390352,
      "lam": 0.9131490581983912,
      "kappa": 3.8240772067564133,
      "grid_nll": -28.361650293920405,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 4,
      "nll": -37.02814458375013,
      "lam": 0.8982996625757697,
      "kappa": 2.596325766269071,
      "grid_nll": -25.634841438719086,
      "grid_lam": 0.9,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -33.97171031295006,
      "lam": 0.8384858399763454,
      "kappa": 0.9783634853774016,
      "grid_nll": -23.42887081782382,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -22.734309493590622,
      "lam": 0.8859613164284574,
      "kappa": 1.7421943465720522,
      "grid_nll": -15.207854247410182,
      "grid_lam": 0.9,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.2347680760486077,
      0.2129741760825143,
      0.23719777012595822,
      0.22366178871471293,
      0.22493826894569452
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.08613954465331251,
      0.08076508724246334,
      0.08211279057612092,
      0.07431161641953317,
      0.08108416618116378
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.07228567676273827,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23278071274776735,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.26117001477550666,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.0926448208465055,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19821928715362544,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_gain_drift": {
   "scenario": "c_gain_drift",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.19545137425463044,
   "mean_memory_truth": 0.00965718801920843,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2857,
    "persons_with_full": 160,
    "empty": 1687,
    "partial": 10256,
    "full_fresh_start": 123
   },
   "arms": {
    "U": {
     "centered_pehe": 0.183267296641905,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1647018968241133,
     "mean_minus_memory_mean": 0.009848913893544167,
     "uncentered_pehe_memory": 0.18353174963290259,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.49300803619178074,
     "sd_ratio": 0.8426745396506791,
     "minus_zero": -0.012184077612725441,
     "minus_zero_ci95": [
      -0.02589275868613633,
      0.0022839293646597075
     ],
     "interval_coverage_memory_route": {
      "80": 0.635,
      "95": 0.8425
     }
    },
    "M": {
     "centered_pehe": 0.19521250385351135,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.012484034821515605,
     "mean_minus_memory_mean": 0.008875105368168532,
     "uncentered_pehe_memory": 0.19541414778887756,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.051058799261687896,
     "sd_ratio": 0.06387284238406855,
     "minus_zero": -0.00023887040111908453,
     "minus_zero_ci95": [
      -0.0014302563646599064,
      0.0009556427351670809
     ]
    },
    "D": {
     "centered_pehe": 0.2666706106360682,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1755061856339491,
     "mean_minus_memory_mean": 0.010619229067782798,
     "uncentered_pehe_memory": 0.26688196380236623,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": -0.030748889090550097,
     "sd_ratio": 0.8979531932341539,
     "minus_zero": 0.07121923638143773,
     "minus_zero_ci95": [
      0.05691676430551673,
      0.08417866142522333
     ]
    },
    "L4": {
     "centered_pehe": 0.17956521375272447,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.15311769065976338,
     "mean_minus_memory_mean": 0.010443381195422576,
     "uncentered_pehe_memory": 0.17986864707573283,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.4912376607066976,
     "sd_ratio": 0.7834055464879182,
     "minus_zero": -0.01588616050190597,
     "minus_zero_ci95": [
      -0.028993656863314416,
      -0.0029786245041168173
     ],
     "interval_coverage_memory_route": {
      "80": 0.69,
      "95": 0.875
     }
    },
    "L5": {
     "centered_pehe": 0.18547786641307934,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.1638697437298088,
     "mean_minus_memory_mean": 0.012138086990727753,
     "uncentered_pehe_memory": 0.1858746138797404,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.47851803753005195,
     "sd_ratio": 0.838416943113034,
     "minus_zero": -0.0099735078415511,
     "minus_zero_ci95": [
      -0.023707632452124792,
      0.004595598626495701
     ],
     "interval_coverage_memory_route": {
      "80": 0.6075,
      "95": 0.79
     }
    },
    "L2": {
     "centered_pehe": 0.1920137925268508,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.053846650949180244,
     "mean_minus_memory_mean": -0.1524752354141937,
     "uncentered_pehe_memory": 0.24518971009232482,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.20102828765289302,
     "sd_ratio": 0.2754989631284445,
     "minus_zero": -0.0034375817277796372,
     "minus_zero_ci95": [
      -0.008409329620301297,
      0.0015524754981144158
     ],
     "interval_coverage_memory_route": {
      "80": 0.16,
      "95": 0.24
     }
    },
    "L1": {
     "centered_pehe": 0.18786629596170074,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.16256688145741013,
     "mean_minus_memory_mean": -0.13295305685392325,
     "uncentered_pehe_memory": 0.23015268950236467,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.46162835947162684,
     "sd_ratio": 0.8317510279852062,
     "minus_zero": -0.007585078292929703,
     "minus_zero_ci95": [
      -0.022056403818645758,
      0.0067578776037826565
     ],
     "interval_coverage_memory_route": {
      "80": 0.595,
      "95": 0.7775
     }
    },
    "L0": {
     "centered_pehe": 0.304667333803266,
     "zero_centered_pehe": 0.19545137425463044,
     "sd": 0.3100033094276205,
     "mean_minus_memory_mean": -0.16061266291811313,
     "uncentered_pehe_memory": 0.34441052796980254,
     "zero_uncentered_pehe_memory": 0.19568980805975042,
     "correlation": 0.342306610710223,
     "sd_ratio": 1.5860891774736459,
     "minus_zero": 0.10921595954863555,
     "minus_zero_ci95": [
      0.08392865004571888,
      0.13392330341475245
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7984813427906043,
     "kappa": 1.2871484924057426
    },
    {
     "lag": 2,
     "lam": 0.7784896288831744,
     "kappa": 1.15030072404537
    },
    {
     "lag": 2,
     "lam": 0.792283966496133,
     "kappa": 1.1595366165427272
    },
    {
     "lag": 2,
     "lam": 0.8010945895869146,
     "kappa": 1.5231338107596566
    },
    {
     "lag": 2,
     "lam": 0.7902682235384271,
     "kappa": 1.0838610629973071
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 2.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7956201900146749,
     "kappa": 1.3314732277085537
    },
    {
     "lag": 2,
     "lam": 0.7740381394624498,
     "kappa": 1.2005398007513028
    },
    {
     "lag": 2,
     "lam": 0.7892921787306336,
     "kappa": 1.1995108528561103
    },
    {
     "lag": 2,
     "lam": 0.7972971573663953,
     "kappa": 1.6445321818554324
    },
    {
     "lag": 2,
     "lam": 0.7880601180831013,
     "kappa": 1.112829514235345
    }
   ],
   "tail_decays": [
    0.99,
    0.5,
    0.8019353418117059,
    0.7881346358525928,
    0.5
   ],
   "tail_gamma_hr": [
    0.000886301509874135,
    -0.0018059771611394215,
    -0.0026840318845774702,
    -0.006093945645963772,
    -0.002658958156974034
   ],
   "common_window_effect": [
    -0.11887464319169488,
    -0.12240665279004871,
    -0.10138751873839374,
    -0.12357331050509673,
    -0.10723156529988194
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    2,
    4,
    2,
    5,
    3
   ],
   "joint_gain_nats": [
    10.342253642360447,
    8.195531425459194,
    10.698241970239906,
    10.138704704673728,
    9.47028086343198
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35269898608538996,
    0.3104817582384564,
    0.33770944725775665,
    0.3582178587908778,
    0.3194972817030709
   ],
   "loadings_fold0": [
    0.1972,
    -0.0321,
    0.0174,
    0.3527,
    0.0291,
    0.0231,
    -0.0237,
    0.1125,
    0.0906,
    0.0013,
    0.0154,
    0.0402
   ],
   "slope_variance_p": [
    2.3150566014449154e-16,
    2.0863798370665306e-09,
    5.7600119325939834e-12,
    7.008976529961865e-12,
    9.16020081305795e-18
   ],
   "slope_variance_lr": [
    65.94785811007205,
    34.541423859876886,
    46.051239502061435,
    45.666787499470956,
    72.3176230242916
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7739279060540832,
     "kappa": 1.1859851754958575
    },
    {
     "lag": 2,
     "lam": 0.8125715558136073,
     "kappa": 1.0316060009260883
    },
    {
     "lag": 2,
     "lam": 0.7744142086970501,
     "kappa": 1.400725167343607
    },
    {
     "lag": 2,
     "lam": 0.7901903188066506,
     "kappa": 1.0981515837422466
    },
    {
     "lag": 2,
     "lam": 0.8299365061919519,
     "kappa": 1.0568957601501578
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -79.52245944473931,
      "lam": 0.8903866269520513,
      "kappa": 6.35968631917639,
      "grid_nll": -57.91426201963088,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -90.91440062886409,
      "lam": 0.8713497335240745,
      "kappa": 3.3339254721394105,
      "grid_nll": -67.7635548262848,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -121.4260752233915,
      "lam": 0.7984813427906043,
      "kappa": 1.2871484924057426,
      "grid_nll": -97.60132508428144,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -90.62958955027574,
      "lam": 0.8048375545109785,
      "kappa": 1.4916918343819912,
      "grid_nll": -69.61213838821757,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -64.16844677412506,
      "lam": 0.8248764940533492,
      "kappa": 2.6888560781116095,
      "grid_nll": -46.8050915832593,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -53.667271345470766,
      "lam": 0.7882047713174548,
      "kappa": 2.535046422819558,
      "grid_nll": -39.096438146226504,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -41.85393813432821,
      "lam": 0.7656472311944623,
      "kappa": 2.3898029728670815,
      "grid_nll": -30.397978665537497,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -62.3746028480103,
      "lam": 0.8799408795351424,
      "kappa": 4.757180544165809,
      "grid_nll": -44.14666509517037,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -69.95396081869066,
      "lam": 0.8565026273086175,
      "kappa": 2.6218382900555204,
      "grid_nll": -49.213158634306645,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -88.72653294535021,
      "lam": 0.7784896288831744,
      "kappa": 1.15030072404537,
      "grid_nll": -67.67962132968304,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -67.72135294449693,
      "lam": 0.7787729208793559,
      "kappa": 0.9372222908045341,
      "grid_nll": -50.57844859982059,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -42.65169757511746,
      "lam": 0.8044585246091195,
      "kappa": 3.6672038991899893,
      "grid_nll": -29.477423944099968,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -34.41893328729509,
      "lam": 0.7835533664059381,
      "kappa": 3.235377849728038,
      "grid_nll": -23.157392879195935,
      "grid_lam": 0.7,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -26.52816970246255,
      "lam": 0.7915091787423955,
      "kappa": 2.7087141119865006,
      "grid_nll": -17.615812921886523,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -76.82582356082628,
      "lam": 0.8806350361614321,
      "kappa": 5.8613214150178825,
      "grid_nll": -53.49027851674873,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -85.91273504900506,
      "lam": 0.8635843085432342,
      "kappa": 3.099708810395404,
      "grid_nll": -60.58094563447601,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -119.47855825509771,
      "lam": 0.792283966496133,
      "kappa": 1.1595366165427272,
      "grid_nll": -94.9829578715195,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -92.84143147983461,
      "lam": 0.7853999409075484,
      "kappa": 1.1053649872292346,
      "grid_nll": -70.73153167917681,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -65.1569069237502,
      "lam": 0.7910863780536851,
      "kappa": 1.571032399448531,
      "grid_nll": -47.27790628370944,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.26518635508849,
      "lam": 0.7814454972891325,
      "kappa": 1.7933515768056596,
      "grid_nll": -33.35899917927736,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -37.854085970339966,
      "lam": 0.7826672392996371,
      "kappa": 1.4819199580597895,
      "grid_nll": -25.934803627057487,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -78.29040199835708,
      "lam": 0.8927087811778401,
      "kappa": 6.068540423453132,
      "grid_nll": -55.327574381425116,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -89.96107255347387,
      "lam": 0.8740983133997079,
      "kappa": 3.616530356725705,
      "grid_nll": -64.76703725652796,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -119.4677628849554,
      "lam": 0.8010945895869146,
      "kappa": 1.5231338107596566,
      "grid_nll": -92.4358606650165,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -92.99547994726711,
      "lam": 0.798091435303304,
      "kappa": 1.3675504943450771,
      "grid_nll": -69.95844859880523,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.17405551961603,
      "lam": 0.8217747781196268,
      "kappa": 2.33250747517991,
      "grid_nll": -45.069722214846095,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -45.64838222215121,
      "lam": 0.8234443756517564,
      "kappa": 3.695134658133392,
      "grid_nll": -30.443545549488288,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -36.41085087783371,
      "lam": 0.8244427411631061,
      "kappa": 3.3511628919964616,
      "grid_nll": -23.346427290550455,
      "grid_lam": 0.8,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -71.81440612464722,
      "lam": 0.87998670684936,
      "kappa": 4.004063207597368,
      "grid_nll": -52.050574137656255,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -79.74438093668375,
      "lam": 0.861953521454589,
      "kappa": 2.7397313812395145,
      "grid_nll": -57.31758826422864,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -109.40247147342153,
      "lam": 0.7902682235384271,
      "kappa": 1.0838610629973071,
      "grid_nll": -87.38575361827787,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -84.66511045094562,
      "lam": 0.7764368321714776,
      "kappa": 0.7649644687291695,
      "grid_nll": -65.66873764367354,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -57.21399733232549,
      "lam": 0.7914817464993574,
      "kappa": 1.3037495874741216,
      "grid_nll": -41.116161574398575,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -44.27973632640821,
      "lam": 0.7566024903060409,
      "kappa": 1.7679649105768223,
      "grid_nll": -30.988283294906964,
      "grid_lam": 0.7,
      "grid_kappa": 2.0
     },
     {
      "lag": 6,
      "nll": -33.400621830062164,
      "lam": 0.7564193518683932,
      "kappa": 1.3243886941946454,
      "grid_nll": -22.815131309883405,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.33629513969666536,
      0.31024027173081303,
      0.3257904391154397,
      0.3227616295895989,
      0.3164820664075607
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10755364807071623,
      0.09700799688256322,
      0.09507933914222452,
      0.09318825827228078,
      0.09115918376975181
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.03697461928754746,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.152619540498702,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.018673246744783285,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.1632405159610847,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.06412348243070272,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  },
  "c_linear_route": {
   "scenario": "c_linear_route",
   "direct": "lag2",
   "query_row": 90,
   "sd_truth": 0.25216822694072305,
   "mean_memory_truth": 0.0022829649511301466,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2459,
    "persons_with_full": 151,
    "empty": 1794,
    "partial": 10547,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.14588786964762815,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19618445969945972,
     "mean_minus_memory_mean": 0.05143666511072631,
     "uncentered_pehe_memory": 0.15469001592874812,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8165702176559395,
     "sd_ratio": 0.7779903998197862,
     "minus_zero": -0.1062803572930949,
     "minus_zero_ci95": [
      -0.12337218219837112,
      -0.09028885695043594
     ],
     "interval_coverage_memory_route": {
      "80": 0.77,
      "95": 0.93
     }
    },
    "M": {
     "centered_pehe": 0.25283469314255086,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.009002763213205594,
     "mean_minus_memory_mean": 0.05071901273193745,
     "uncentered_pehe_memory": 0.25787167411135,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": -0.056276189950671844,
     "sd_ratio": 0.03570141774967496,
     "minus_zero": 0.0006664662018278089,
     "minus_zero_ci95": [
      -0.0002579776715402271,
      0.0015941497639088474
     ]
    },
    "D": {
     "centered_pehe": 0.3303356045511538,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.21348768002897672,
     "mean_minus_memory_mean": 0.048810800354729796,
     "uncentered_pehe_memory": 0.3339223051331635,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.00041044603495865963,
     "sd_ratio": 0.8466081655844813,
     "minus_zero": 0.07816737761043074,
     "minus_zero_ci95": [
      0.05865436716664753,
      0.09808820254199266
     ]
    },
    "L4": {
     "centered_pehe": 0.14961388825639127,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.18391436277890336,
     "mean_minus_memory_mean": 0.05119946522582626,
     "uncentered_pehe_memory": 0.1581319094889027,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8088967757549161,
     "sd_ratio": 0.7293320217623449,
     "minus_zero": -0.10255433868433178,
     "minus_zero_ci95": [
      -0.11835676019869448,
      -0.08764932520407345
     ],
     "interval_coverage_memory_route": {
      "80": 0.7975,
      "95": 0.94
     }
    },
    "L5": {
     "centered_pehe": 0.14888559028284032,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19391668672136672,
     "mean_minus_memory_mean": 0.05116066466634594,
     "uncentered_pehe_memory": 0.15743040558599883,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.8080386479115189,
     "sd_ratio": 0.76899730419626,
     "minus_zero": -0.10328263665788273,
     "minus_zero_ci95": [
      -0.12008532135100938,
      -0.0879674451955483
     ],
     "interval_coverage_memory_route": {
      "80": 0.7525,
      "95": 0.905
     }
    },
    "L2": {
     "centered_pehe": 0.23773760470333632,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.05488443318341528,
     "mean_minus_memory_mean": -0.14927130523006188,
     "uncentered_pehe_memory": 0.2807153206634189,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.3642292888818798,
     "sd_ratio": 0.21765007371970344,
     "minus_zero": -0.014430622237386725,
     "minus_zero_ci95": [
      -0.01934961636904394,
      -0.009388114343950572
     ],
     "interval_coverage_memory_route": {
      "80": 0.1125,
      "95": 0.1775
     }
    },
    "L1": {
     "centered_pehe": 0.16050973584090178,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.19220321172385219,
     "mean_minus_memory_mean": -0.12530720685790922,
     "uncentered_pehe_memory": 0.203630232014421,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.7713152882723642,
     "sd_ratio": 0.7622023363357082,
     "minus_zero": -0.09165849109982127,
     "minus_zero_ci95": [
      -0.10901949093833457,
      -0.07616227592499544
     ],
     "interval_coverage_memory_route": {
      "80": 0.66,
      "95": 0.865
     }
    },
    "L0": {
     "centered_pehe": 0.305874596131096,
     "zero_centered_pehe": 0.25216822694072305,
     "sd": 0.3469995214253675,
     "mean_minus_memory_mean": -0.17472041668824928,
     "uncentered_pehe_memory": 0.35225912701600304,
     "zero_uncentered_pehe_memory": 0.25217856095908725,
     "correlation": 0.5167764816671735,
     "sd_ratio": 1.3760636129108221,
     "minus_zero": 0.05370636919037297,
     "minus_zero_ci95": [
      0.02543463901140448,
      0.08179866882821876
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7940837600891475,
     "kappa": 0.9283741225008606
    },
    {
     "lag": 2,
     "lam": 0.7700895670991472,
     "kappa": 0.733562922349094
    },
    {
     "lag": 2,
     "lam": 0.78894629915463,
     "kappa": 0.9461713864666693
    },
    {
     "lag": 2,
     "lam": 0.7955322401534617,
     "kappa": 1.0319528144924885
    },
    {
     "lag": 2,
     "lam": 0.7897986625210879,
     "kappa": 0.9619666293244099
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7877817281759434,
     "kappa": 0.9077948527047933
    },
    {
     "lag": 2,
     "lam": 0.765501949300595,
     "kappa": 0.7119808328692521
    },
    {
     "lag": 2,
     "lam": 0.7794174460131096,
     "kappa": 0.9133465551175884
    },
    {
     "lag": 2,
     "lam": 0.789543480883701,
     "kappa": 1.0068512644088188
    },
    {
     "lag": 2,
     "lam": 0.7809214793454029,
     "kappa": 0.9136693826760317
    }
   ],
   "tail_decays": [
    0.99,
    0.6700066154405548,
    0.7561797499462296,
    0.5,
    0.5
   ],
   "tail_gamma_hr": [
    -0.00019829942866318728,
    -0.009851303278783103,
    -0.0059480250615735475,
    -0.011216539930637134,
    -0.015044397155905317
   ],
   "common_window_effect": [
    -0.17436774821340315,
    -0.17580282769112646,
    -0.15679841586449053,
    -0.16737642956733556,
    -0.16111827464389375
   ],
   "true_direct_window_effect": -0.10083333333333333,
   "joint_sweeps": [
    4,
    6,
    5,
    5,
    5
   ],
   "joint_gain_nats": [
    16.285604604156106,
    13.502044954220764,
    16.077887677311082,
    17.471101289323997,
    14.36693326596287
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.37571395032879307,
    0.3128534013940631,
    0.3624604082576352,
    0.37901618950147187,
    0.3547752426373261
   ],
   "loadings_fold0": [
    0.16,
    -0.0141,
    0.0214,
    0.3757,
    0.0225,
    0.0282,
    -0.0066,
    0.1252,
    0.0354,
    0.0139,
    0.0138,
    -0.0029
   ],
   "slope_variance_p": [
    3.2557891746293574e-22,
    1.7688059301606688e-13,
    9.88745042942122e-20,
    2.439887834892952e-20,
    7.414807182930583e-23
   ],
   "slope_variance_lr": [
    92.56602389601721,
    52.88443880595332,
    81.26142551483645,
    84.0273481963668,
    95.49458800276443
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7945727177277394,
     "kappa": 1.2454456837404024
    },
    {
     "lag": 2,
     "lam": 0.7795631035716664,
     "kappa": 0.4269839081426924
    },
    {
     "lag": 2,
     "lam": 0.811765232703085,
     "kappa": 1.4076956417133197
    },
    {
     "lag": 2,
     "lam": 0.7979660690600872,
     "kappa": 0.7279451096734518
    },
    {
     "lag": 2,
     "lam": 0.8142880102185462,
     "kappa": 1.0163437973957778
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -101.60785062608001,
      "lam": 0.8972816528398186,
      "kappa": 5.384159223682473,
      "grid_nll": -64.43931868603211,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -124.91982096688866,
      "lam": 0.8767875270430697,
      "kappa": 3.4156341729575628,
      "grid_nll": -84.1905218834416,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -172.05426228970782,
      "lam": 0.7940837600891475,
      "kappa": 0.9283741225008606,
      "grid_nll": -129.50766402304447,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -116.21597240377027,
      "lam": 0.8061486426060117,
      "kappa": 0.9324758053044827,
      "grid_nll": -79.25092782700038,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -77.13077224553268,
      "lam": 0.8240128897886807,
      "kappa": 1.5748002909939263,
      "grid_nll": -45.50838231844341,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -63.247496212855665,
      "lam": 0.8047817496333264,
      "kappa": 1.3134054626797047,
      "grid_nll": -36.607574133019284,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.40445697256543,
      "lam": 0.814383386765033,
      "kappa": 1.5774789457126603,
      "grid_nll": -24.61973075468403,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -89.44514729292932,
      "lam": 0.88867012489316,
      "kappa": 4.520768890598762,
      "grid_nll": -51.02524530322389,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -103.29960129448887,
      "lam": 0.8653160061114886,
      "kappa": 3.0058468738218322,
      "grid_nll": -59.46468192457516,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -143.57780593322585,
      "lam": 0.7700895670991472,
      "kappa": 0.733562922349094,
      "grid_nll": -95.54099727440297,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -102.21042329104898,
      "lam": 0.7739563140135716,
      "kappa": 0.5863105051281947,
      "grid_nll": -63.168757831314394,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -69.42913352882961,
      "lam": 0.7802535483860096,
      "kappa": 1.023327395096925,
      "grid_nll": -37.024174504462856,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.066978182099916,
      "lam": 0.7714759586378966,
      "kappa": 0.8574238386339339,
      "grid_nll": -25.323229345312136,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -38.02892469907557,
      "lam": 0.784676326797569,
      "kappa": 0.6362893779469515,
      "grid_nll": -17.443667570275952,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -98.45955066905961,
      "lam": 0.8972507039960962,
      "kappa": 6.477785513540378,
      "grid_nll": -55.02293758375443,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -121.00890603491425,
      "lam": 0.872453647873588,
      "kappa": 3.6948348623638356,
      "grid_nll": -73.93873256604381,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -168.78305532926183,
      "lam": 0.78894629915463,
      "kappa": 0.9461713864666693,
      "grid_nll": -120.6612693029415,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -121.44510954524716,
      "lam": 0.799990423267675,
      "kappa": 1.00841720135491,
      "grid_nll": -79.76686790159383,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -84.20750813880761,
      "lam": 0.8025654317272405,
      "kappa": 1.1560873466225956,
      "grid_nll": -48.92006451226633,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -65.82186937851833,
      "lam": 0.7893176856618139,
      "kappa": 1.0794947966384383,
      "grid_nll": -35.90144819895649,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -45.65191230969928,
      "lam": 0.8106793025361809,
      "kappa": 1.3752669019553905,
      "grid_nll": -21.21417545553816,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -109.52882383539401,
      "lam": 0.8990718894591213,
      "kappa": 5.741951176520666,
      "grid_nll": -64.80767287564602,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -135.30847794750514,
      "lam": 0.8765975818057923,
      "kappa": 3.4268903872561824,
      "grid_nll": -85.16331923506087,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -181.64085004283675,
      "lam": 0.7955322401534617,
      "kappa": 1.0319528144924885,
      "grid_nll": -127.477282637729,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -126.41594529348147,
      "lam": 0.7950209400153242,
      "kappa": 0.7998831404083624,
      "grid_nll": -80.69080028642712,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -82.38729812153576,
      "lam": 0.8044966734046609,
      "kappa": 1.0404375934437624,
      "grid_nll": -45.43893115657549,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -59.93521337552527,
      "lam": 0.8096075871445527,
      "kappa": 1.0801746004848503,
      "grid_nll": -29.070720075062454,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -41.908565656424976,
      "lam": 0.8224249441928566,
      "kappa": 1.2223883848801091,
      "grid_nll": -17.200550103920577,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -88.27052744861788,
      "lam": 0.8947323240672611,
      "kappa": 5.455798882791692,
      "grid_nll": -52.27155784505291,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -110.7666656606302,
      "lam": 0.8696596720325216,
      "kappa": 3.1480784576868492,
      "grid_nll": -69.33319527050509,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -150.36652025061557,
      "lam": 0.7897986625210879,
      "kappa": 0.9619666293244099,
      "grid_nll": -107.96070892992714,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -103.52913366864735,
      "lam": 0.8060468104828985,
      "kappa": 1.015680850122876,
      "grid_nll": -68.04630966837134,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -73.5625250551303,
      "lam": 0.8039713690234885,
      "kappa": 1.1606066302382751,
      "grid_nll": -43.09201427319533,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -55.34984224843497,
      "lam": 0.7782095202511079,
      "kappa": 0.7752799457927428,
      "grid_nll": -29.14874605917609,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -35.41212692540921,
      "lam": 0.797928116976769,
      "kappa": 0.7432968389391857,
      "grid_nll": -15.815859602811889,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3857522636127623,
      0.3374673406783315,
      0.3630221249713222,
      0.3715123950226423,
      0.361780799572673
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.10767842264959017,
      0.09882744691487555,
      0.09600587810937271,
      0.09356717493814694,
      0.10108978156236582
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.15059259944085462,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.2892822174646246,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19919789895575907,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23264838499947613,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20792526462733624,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   }
  },
  "c_f_linear_all": {
   "scenario": "c_f_linear_all",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 0.22681656338832046,
   "mean_memory_truth": 0.0030340730441075635,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2774,
    "persons_with_full": 157,
    "empty": 1736,
    "partial": 10290,
    "full_fresh_start": 128
   },
   "arms": {
    "U": {
     "centered_pehe": 0.1381733166529431,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17471896604589368,
     "mean_minus_memory_mean": 0.027630217191097428,
     "uncentered_pehe_memory": 0.14090881568199237,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7933629217516738,
     "sd_ratio": 0.7703095551569871,
     "minus_zero": -0.08864324673537735,
     "minus_zero_ci95": [
      -0.10191091091202356,
      -0.07652398121688861
     ],
     "interval_coverage_memory_route": {
      "80": 0.7925,
      "95": 0.945
     }
    },
    "M": {
     "centered_pehe": 0.2287025837638629,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.017941130462915785,
     "mean_minus_memory_mean": 0.027905646071031815,
     "uncentered_pehe_memory": 0.2303987779978627,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": -0.0660099054557382,
     "sd_ratio": 0.07909973678685775,
     "minus_zero": 0.0018860203755424465,
     "minus_zero_ci95": [
      0.00022439146740664553,
      0.003583797867693765
     ]
    },
    "D": {
     "centered_pehe": 0.29379041809651324,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1887950933386637,
     "mean_minus_memory_mean": 0.0361986460901182,
     "uncentered_pehe_memory": 0.29601208040227295,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.009066993293689346,
     "sd_ratio": 0.83236907621882,
     "minus_zero": 0.06697385470819278,
     "minus_zero_ci95": [
      0.0504863735525543,
      0.08310815396997528
     ]
    },
    "L4": {
     "centered_pehe": 0.1409407507196071,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.16461795051492298,
     "mean_minus_memory_mean": 0.02842283183121553,
     "uncentered_pehe_memory": 0.14377813666448733,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7858000637799291,
     "sd_ratio": 0.7257757019847331,
     "minus_zero": -0.08587581266871336,
     "minus_zero_ci95": [
      -0.09808541903199847,
      -0.0740810598302215
     ],
     "interval_coverage_memory_route": {
      "80": 0.8075,
      "95": 0.9525
     }
    },
    "L5": {
     "centered_pehe": 0.14118286960149565,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.1798698223946884,
     "mean_minus_memory_mean": 0.028451739301241216,
     "uncentered_pehe_memory": 0.14402119336465283,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7827241161146428,
     "sd_ratio": 0.7930189035037223,
     "minus_zero": -0.08563369378682481,
     "minus_zero_ci95": [
      -0.09935800005153525,
      -0.07319875122198091
     ],
     "interval_coverage_memory_route": {
      "80": 0.77,
      "95": 0.9075
     }
    },
    "L2": {
     "centered_pehe": 0.1373937577456332,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.17687492456605908,
     "mean_minus_memory_mean": 0.0007261258845946122,
     "uncentered_pehe_memory": 0.13739567651955434,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7958172017097725,
     "sd_ratio": 0.7798148509253313,
     "minus_zero": -0.08942280564268726,
     "minus_zero_ci95": [
      -0.10236538681574801,
      -0.07729813371678693
     ],
     "interval_coverage_memory_route": {
      "80": 0.8175,
      "95": 0.95
     }
    },
    "L1": {
     "centered_pehe": 0.14748743288052923,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.175247931233316,
     "mean_minus_memory_mean": -0.0011368435641045695,
     "uncentered_pehe_memory": 0.14749181425075042,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.7598284874085662,
     "sd_ratio": 0.7726416828443142,
     "minus_zero": -0.07932913050779122,
     "minus_zero_ci95": [
      -0.09257327346579347,
      -0.0667289846037252
     ],
     "interval_coverage_memory_route": {
      "80": 0.8,
      "95": 0.945
     }
    },
    "L0": {
     "centered_pehe": 0.2826756709624867,
     "zero_centered_pehe": 0.22681656338832046,
     "sd": 0.3156852618548692,
     "mean_minus_memory_mean": -0.002490693877169884,
     "uncentered_pehe_memory": 0.28268664367118906,
     "zero_uncentered_pehe_memory": 0.22683685552953023,
     "correlation": 0.49717019410481866,
     "sd_ratio": 1.3918086807196768,
     "minus_zero": 0.055859107574166234,
     "minus_zero_ci95": [
      0.03166601717560805,
      0.07924162192723595
     ]
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 2,
     "lam": 0.7781440124461556,
     "kappa": 0.9469486372593177
    },
    {
     "lag": 2,
     "lam": 0.7643724826294586,
     "kappa": 0.6851863848575636
    },
    {
     "lag": 2,
     "lam": 0.7897759715224221,
     "kappa": 0.7032513570189947
    },
    {
     "lag": 2,
     "lam": 0.7817206863891858,
     "kappa": 0.7357138002880788
    },
    {
     "lag": 2,
     "lam": 0.7840938142659127,
     "kappa": 0.6984265954983675
    }
   ],
   "grid_kernels": [
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    },
    {
     "lag": 2,
     "lam": 0.8,
     "kappa": 1.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 2,
     "lam": 0.7707810856157461,
     "kappa": 0.9218210603882533
    },
    {
     "lag": 2,
     "lam": 0.7555403405777334,
     "kappa": 0.7040125599249287
    },
    {
     "lag": 2,
     "lam": 0.7851437662434347,
     "kappa": 0.7243456385607556
    },
    {
     "lag": 2,
     "lam": 0.774422670902103,
     "kappa": 0.7679858057005877
    },
    {
     "lag": 2,
     "lam": 0.7798726539109903,
     "kappa": 0.7198919104505221
    }
   ],
   "tail_decays": [
    0.9202100267352239,
    0.9203491286461067,
    0.9229635082551167,
    0.9238534794916333,
    0.9176137103143149
   ],
   "tail_gamma_hr": [
    0.012124272050370345,
    0.010418991289890281,
    0.00995649235927179,
    0.009450988061898577,
    0.013282674167246517
   ],
   "common_window_effect": [
    0.02134180370319701,
    -0.006300447779085325,
    0.009053945207608416,
    -0.005942639474951772,
    -0.0002771307724981677
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    5,
    4,
    5,
    4
   ],
   "joint_gain_nats": [
    11.27582065356546,
    9.828894629827118,
    11.395431528566405,
    12.317084700640407,
    10.935693194944179
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.35133656032742294,
    0.2860460651780859,
    0.31632667255459446,
    0.31666659934290314,
    0.3093103580924655
   ],
   "loadings_fold0": [
    0.1387,
    -0.0279,
    0.0053,
    0.3513,
    0.0061,
    0.0424,
    0.0241,
    0.1276,
    0.0455,
    -0.0258,
    -0.0131,
    0.0174
   ],
   "slope_variance_p": [
    1.0125847711097837e-17,
    7.274804961701828e-12,
    4.8443454010385e-15,
    9.570753097495514e-14,
    1.9047260825549246e-18
   ],
   "slope_variance_lr": [
    72.11984410220248,
    45.5938714436561,
    59.95833335297175,
    54.09100976859736,
    75.41777437050587
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 2,
     "lam": 0.7787706653426746,
     "kappa": 1.0388908136747332
    },
    {
     "lag": 2,
     "lam": 0.7780075083955323,
     "kappa": 0.7460512579951589
    },
    {
     "lag": 2,
     "lam": 0.8044075567160641,
     "kappa": 0.9346600197731781
    },
    {
     "lag": 2,
     "lam": 0.7824433599196587,
     "kappa": 0.7466991829276802
    },
    {
     "lag": 2,
     "lam": 0.819704153060033,
     "kappa": 1.170136408105897
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -85.46536795646048,
      "lam": 0.8862047809708957,
      "kappa": 4.8005064406038525,
      "grid_nll": -61.05544614108609,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -99.04296823941047,
      "lam": 0.8634389792599371,
      "kappa": 3.2075640006086865,
      "grid_nll": -70.50337895001417,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -130.0423030855253,
      "lam": 0.7781440124461556,
      "kappa": 0.9469486372593177,
      "grid_nll": -103.5294334060658,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.3057158902323,
      "lam": 0.8085812465654664,
      "kappa": 1.617926555980859,
      "grid_nll": -60.269218352566014,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -63.378988077301806,
      "lam": 0.798683329158928,
      "kappa": 1.3354926229703854,
      "grid_nll": -44.198888141829116,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -48.280378110169025,
      "lam": 0.7387962575103821,
      "kappa": 0.654337660893662,
      "grid_nll": -32.47384458326936,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -30.03532084540656,
      "lam": 0.73945734765515,
      "kappa": 0.9431220153110899,
      "grid_nll": -18.837645953978146,
      "grid_lam": 0.7,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -68.69524016872177,
      "lam": 0.879081764379073,
      "kappa": 3.8517438822387406,
      "grid_nll": -41.9103011185066,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -77.36739040840784,
      "lam": 0.8534309917219262,
      "kappa": 2.6218506358133373,
      "grid_nll": -48.86979179063441,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -103.41916103431446,
      "lam": 0.7643724826294586,
      "kappa": 0.6851863848575636,
      "grid_nll": -72.21778651159838,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -63.82130131923908,
      "lam": 0.8027553827911341,
      "kappa": 1.267803419449555,
      "grid_nll": -42.26475655842174,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -54.43455325492084,
      "lam": 0.781052260037193,
      "kappa": 1.2097327003650482,
      "grid_nll": -33.58855294429179,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     },
     {
      "lag": 5,
      "nll": -41.160265846538394,
      "lam": 0.7309712993170623,
      "kappa": 0.3804789736122683,
      "grid_nll": -23.331431816522667,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -26.433137909977,
      "lam": 0.7288028957470983,
      "kappa": 0.7306370308642727,
      "grid_nll": -15.995867838031831,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.16679868679489,
      "lam": 0.8957384328848931,
      "kappa": 5.2519683032129905,
      "grid_nll": -56.13823410187838,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -96.80418198097118,
      "lam": 0.8696959512006962,
      "kappa": 2.9011807402234906,
      "grid_nll": -67.75218565309301,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -126.53628919007258,
      "lam": 0.7897759715224221,
      "kappa": 0.7032513570189947,
      "grid_nll": -97.09195944859036,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -82.91688504665498,
      "lam": 0.8143286697067459,
      "kappa": 1.0324793941904675,
      "grid_nll": -59.4018805420256,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -69.51388381937838,
      "lam": 0.7923991716491768,
      "kappa": 0.7375937785381144,
      "grid_nll": -47.451443433177076,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.36573480305573,
      "lam": 0.7672226103887804,
      "kappa": 0.713563879010525,
      "grid_nll": -31.403745590791736,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.66850827051128,
      "lam": 0.7695418102541155,
      "kappa": 0.7086874303102548,
      "grid_nll": -20.955124895556807,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -92.3530800403075,
      "lam": 0.890378085060992,
      "kappa": 4.927268515982289,
      "grid_nll": -59.700570933347336,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -101.5203204595042,
      "lam": 0.8693098196603795,
      "kappa": 3.0595634895651997,
      "grid_nll": -65.31155190175716,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -133.942078908896,
      "lam": 0.7817206863891858,
      "kappa": 0.7357138002880788,
      "grid_nll": -96.07422336609685,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -86.88251756827003,
      "lam": 0.8181367252086573,
      "kappa": 1.3048139924623217,
      "grid_nll": -58.41704734877644,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -70.80596074310859,
      "lam": 0.8023478954564364,
      "kappa": 1.0067000712237197,
      "grid_nll": -43.89748627901608,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -53.467835911686024,
      "lam": 0.7726809304761452,
      "kappa": 0.587452798676662,
      "grid_nll": -29.458312005237257,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -35.56188190059956,
      "lam": 0.7749434536654642,
      "kappa": 0.9197019999310242,
      "grid_nll": -17.024810624213963,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -82.57266575241822,
      "lam": 0.8882251594889016,
      "kappa": 5.3436352622073615,
      "grid_nll": -56.649082330238784,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -97.24885262167282,
      "lam": 0.862943671297363,
      "kappa": 2.8543014513842997,
      "grid_nll": -67.65187652308074,
      "grid_lam": 0.9,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -123.32861921928637,
      "lam": 0.7840938142659127,
      "kappa": 0.6984265954983675,
      "grid_nll": -94.75557838559725,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 3,
      "nll": -77.18754228899807,
      "lam": 0.8217978135132846,
      "kappa": 1.5813820769914897,
      "grid_nll": -55.041693327666536,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -66.42643692377092,
      "lam": 0.7938014672217968,
      "kappa": 0.9820076776897967,
      "grid_nll": -45.72965166204435,
      "grid_lam": 0.8,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -51.44285219842082,
      "lam": 0.7534531685903222,
      "kappa": 0.7500954142016452,
      "grid_nll": -32.786238160998465,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 6,
      "nll": -33.36495579481689,
      "lam": 0.7721819745712227,
      "kappa": 0.933008911986005,
      "grid_nll": -19.16482988692473,
      "grid_lam": 0.8,
      "grid_kappa": 2.0
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      0.3601944134131518,
      0.314108233588717,
      0.3450316918139462,
      0.3393683114549436,
      0.34109167067420193
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    },
    "L2": {
     "c_hr": [
      0.3557206988785136,
      0.31112108410391465,
      0.34154572205072153,
      0.33677085573585863,
      0.3339057714666985
     ],
     "boundary": [
      false,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.0003906164247658485,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.23951364991790516,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.12714743183751576,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.20649587612007547,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.12058682211056422,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {},
   "kernel_recovery_descriptive": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 2,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 2
    }
   }
  },
  "d_f_linear_all": {
   "scenario": "d_f_linear_all",
   "direct": "f_linear",
   "query_row": 90,
   "sd_truth": 1.3877787807814457e-17,
   "mean_memory_truth": 0.0,
   "hr_clipped_rows": 0,
   "support": {
    "full": 2913,
    "persons_with_full": 167,
    "empty": 1527,
    "partial": 10360,
    "full_fresh_start": 131
   },
   "arms": {
    "U": {
     "centered_pehe": 0.0042494894119786,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0042494894119786,
     "mean_minus_memory_mean": 2.8792336034320366e-05,
     "uncentered_pehe_memory": 0.004249586951826323,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0042494894119786,
     "interval_coverage_memory_route": {
      "80": 0.975,
      "95": 1.0
     }
    },
    "M": {
     "centered_pehe": 0.0005291244482238739,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.0005291244482238739,
     "mean_minus_memory_mean": 0.00022598122190367015,
     "uncentered_pehe_memory": 0.0005753609252993244,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.0005291244482238739
    },
    "D": {
     "centered_pehe": 0.005428439405632201,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.005428439405632201,
     "mean_minus_memory_mean": 0.0004499620410397792,
     "uncentered_pehe_memory": 0.00544705610573245,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.005428439405632201
    },
    "L4": {
     "centered_pehe": 0.003778466949315441,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.003778466949315441,
     "mean_minus_memory_mean": 9.691918490987436e-05,
     "uncentered_pehe_memory": 0.0037797097528081084,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.003778466949315441,
     "interval_coverage_memory_route": {
      "80": 0.9825,
      "95": 1.0
     }
    },
    "L5": {
     "centered_pehe": 0.004616122051133943,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.004616122051133943,
     "mean_minus_memory_mean": 1.7726759280301114e-05,
     "uncentered_pehe_memory": 0.004616156088019514,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.004616122051133943,
     "interval_coverage_memory_route": {
      "80": 0.94,
      "95": 0.9875
     }
    },
    "L2": {
     "centered_pehe": 0.014665607962688655,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.014665607962688655,
     "mean_minus_memory_mean": -0.004327098134003829,
     "uncentered_pehe_memory": 0.015290645348597172,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.014665607962688655,
     "interval_coverage_memory_route": {
      "80": 0.795,
      "95": 0.8
     }
    },
    "L1": {
     "centered_pehe": 0.002338792048351713,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.002338792048351713,
     "mean_minus_memory_mean": -0.00919137019202691,
     "uncentered_pehe_memory": 0.009484262451678254,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.002338792048351713,
     "interval_coverage_memory_route": {
      "80": 0.0,
      "95": 0.0
     }
    },
    "L0": {
     "centered_pehe": 0.23570197946890548,
     "zero_centered_pehe": 1.3877787807814457e-17,
     "sd": 0.23570197946890548,
     "mean_minus_memory_mean": 0.0038205098748333942,
     "uncentered_pehe_memory": 0.23573294089130617,
     "zero_uncentered_pehe_memory": 0.0,
     "spurious_sd": 0.23570197946890548
    }
   },
   "dropped_arms": [],
   "kernels": [
    {
     "lag": 0,
     "lam": 0.5106550451720008,
     "kappa": 1.8536219423988116
    },
    {
     "lag": 6,
     "lam": 0.9663277126910238,
     "kappa": 0.23626801738666625
    },
    {
     "lag": 3,
     "lam": 0.9390007676886798,
     "kappa": 0.17868071133803853
    },
    {
     "lag": 6,
     "lam": 0.45804225331572024,
     "kappa": 0.18987606259145223
    },
    {
     "lag": 5,
     "lam": 0.2313709957817517,
     "kappa": 49.99999999999999
    }
   ],
   "grid_kernels": [
    {
     "lag": 0,
     "lam": 0.5,
     "kappa": 2.0
    },
    {
     "lag": 6,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 3,
     "lam": 0.95,
     "kappa": 0.5
    },
    {
     "lag": 6,
     "lam": 0.6,
     "kappa": 1.0
    },
    {
     "lag": 5,
     "lam": 0.5,
     "kappa": 4.0
    }
   ],
   "two_stage_kernels": [
    {
     "lag": 0,
     "lam": 0.507708575842312,
     "kappa": 1.791431761434402
    },
    {
     "lag": 6,
     "lam": 0.9653169812021192,
     "kappa": 0.1411455000745823
    },
    {
     "lag": 3,
     "lam": 0.9398534784594892,
     "kappa": 0.1527945251732768
    },
    {
     "lag": 6,
     "lam": 0.4464811359760077,
     "kappa": 0.16998358703522176
    },
    {
     "lag": 5,
     "lam": 0.23644466449307128,
     "kappa": 49.99999999999999
    }
   ],
   "tail_decays": [
    0.9306492556522158,
    0.929375452457848,
    0.9301977146043859,
    0.9324695530268029,
    0.9280633017976541
   ],
   "tail_gamma_hr": [
    0.012820857888737755,
    0.011094832874109672,
    0.011365812136177517,
    0.010777062437611892,
    0.011323371610063096
   ],
   "common_window_effect": [
    0.009961651503578,
    0.023616210875454374,
    0.017517877388601066,
    0.017140020750289756,
    0.019492042851323575
   ],
   "true_direct_window_effect": 0.04602180036393486,
   "joint_sweeps": [
    2,
    2,
    3,
    2,
    2
   ],
   "joint_gain_nats": [
    0.36336658940126654,
    1.0403261850588024,
    1.2061381616804283,
    0.25462860833795276,
    0.35081008564156946
   ],
   "stop_reasons": [
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance",
    "tolerance"
   ],
   "boundary": [
    false,
    false,
    false,
    false,
    false
   ],
   "c_hr": [
    0.027537086851953434,
    0.003215748312881008,
    0.023888913727138035,
    0.025461077071376004,
    0.29115826434213216
   ],
   "loadings_fold0": [
    -0.1429,
    -0.0484,
    0.0072,
    0.0275,
    0.0014,
    0.0303,
    0.2551,
    0.0871,
    0.1826,
    0.0775,
    0.1048,
    -0.0198
   ],
   "slope_variance_p": [
    0.49994307815090105,
    0.3475654683327107,
    0.4995491603850653,
    0.4998947806913488,
    0.4997983025611471
   ],
   "slope_variance_lr": [
    2.0358129404485226e-08,
    0.15358684718376026,
    1.2770979083143175e-06,
    6.956179277040064e-08,
    2.5561166694387794e-07
   ],
   "slope_variance_kernel_half_a": [
    {
     "lag": 0,
     "lam": 0.8092914688036134,
     "kappa": 49.99999999999999
    },
    {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.6892879030911483
    },
    {
     "lag": 6,
     "lam": 0.21361753223026178,
     "kappa": 49.99999999999999
    },
    {
     "lag": 0,
     "lam": 0.23009650131559167,
     "kappa": 0.17854501185932925
    },
    {
     "lag": 1,
     "lam": 0.32620375883523894,
     "kappa": 0.22566162043251317
    }
   ],
   "lambda_at_upper_bound": [
    false,
    false,
    false,
    false,
    false
   ],
   "half_a_lambda_at_upper_bound": [
    false,
    true,
    false,
    false,
    false
   ],
   "lag_profiles": [
    [
     {
      "lag": 0,
      "nll": -14.244194571815296,
      "lam": 0.5106550451720008,
      "kappa": 1.8536219423988116,
      "grid_nll": -13.489603463408578,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     },
     {
      "lag": 1,
      "nll": -10.069388528867458,
      "lam": 0.3207960245655974,
      "kappa": 49.99999999999999,
      "grid_nll": -8.59223848955801,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -9.360779588972793,
      "lam": 0.02,
      "kappa": 49.99999999999999,
      "grid_nll": -7.732295822448945,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -9.498312898479014,
      "lam": 0.99,
      "kappa": 2.7926255961254904,
      "grid_nll": -8.408078157344445,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 4,
      "nll": -9.282600461917937,
      "lam": 0.99,
      "kappa": 2.3898631888049833,
      "grid_nll": -8.676143937044689,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 5,
      "nll": -9.780406383557462,
      "lam": 0.99,
      "kappa": 2.1140339477702295,
      "grid_nll": -8.756570318485512,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.134389105005903,
      "lam": 0.9828428749893805,
      "kappa": 0.5743733775395875,
      "grid_nll": -11.530759572829982,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.302441821782777,
      "lam": 0.5207676210177344,
      "kappa": 0.7351619253063587,
      "grid_nll": -13.049379115986145,
      "grid_lam": 0.5,
      "grid_kappa": 0.5
     },
     {
      "lag": 1,
      "nll": -14.182317922006632,
      "lam": 0.9859081141544237,
      "kappa": 4.870774079346179,
      "grid_nll": -10.99616663673046,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 2,
      "nll": -13.445243996617467,
      "lam": 0.10302929507424263,
      "kappa": 0.5512138727109193,
      "grid_nll": -11.927097073794855,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 3,
      "nll": -14.803052117641991,
      "lam": 0.9748426111119702,
      "kappa": 1.655006948920938,
      "grid_nll": -12.42470667001619,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -14.692659176981717,
      "lam": 0.99,
      "kappa": 1.5881637596965188,
      "grid_nll": -12.402376639852417,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -15.354101174702723,
      "lam": 0.99,
      "kappa": 1.6629383045512076,
      "grid_nll": -12.122245083697205,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -19.873793471437928,
      "lam": 0.9663277126910238,
      "kappa": 0.23626801738666625,
      "grid_nll": -17.015389329972095,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ],
    [
     {
      "lag": 0,
      "nll": -13.928401207286523,
      "lam": 0.6521390117955244,
      "kappa": 9.709249503199423,
      "grid_nll": -13.43507204788051,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -13.963349153383195,
      "lam": 0.9851392842822293,
      "kappa": 4.216703518167138,
      "grid_nll": -10.243131321800773,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 2,
      "nll": -17.15580073724105,
      "lam": 0.9676939374134649,
      "kappa": 1.0908135554055967,
      "grid_nll": -14.346141080520919,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -18.220180665751716,
      "lam": 0.9390007676886798,
      "kappa": 0.17868071133803853,
      "grid_nll": -14.936404784755743,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -12.784331548435983,
      "lam": 0.6309472323695641,
      "kappa": 49.99999999999999,
      "grid_nll": -10.420015997432486,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -11.945771874394936,
      "lam": 0.99,
      "kappa": 2.8086635266904123,
      "grid_nll": -8.876950380524121,
      "grid_lam": 0.95,
      "grid_kappa": 1.0
     },
     {
      "lag": 6,
      "nll": -12.600401844039348,
      "lam": 0.5334635082251805,
      "kappa": 2.0104518786841683,
      "grid_nll": -12.43832562881494,
      "grid_lam": 0.5,
      "grid_kappa": 2.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.49040937742694,
      "lam": 0.4321274204191851,
      "kappa": 4.582603918837673,
      "grid_nll": -9.016230920199424,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -10.604256355747667,
      "lam": 0.9190097736388476,
      "kappa": 0.4956648206973653,
      "grid_nll": -10.218801557917155,
      "grid_lam": 0.9,
      "grid_kappa": 0.5
     },
     {
      "lag": 2,
      "nll": -12.888047271250851,
      "lam": 0.7341039945741706,
      "kappa": 0.05000000000000001,
      "grid_nll": -10.48602577854452,
      "grid_lam": 0.8,
      "grid_kappa": 0.5
     },
     {
      "lag": 3,
      "nll": -12.525622930063262,
      "lam": 0.5848325547487613,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.116118980700698,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 4,
      "nll": -11.33345400844192,
      "lam": 0.5477840719544201,
      "kappa": 0.05000000000000001,
      "grid_nll": -9.647829132199128,
      "grid_lam": 0.7,
      "grid_kappa": 0.5
     },
     {
      "lag": 5,
      "nll": -12.030528033716035,
      "lam": 0.32943314419820313,
      "kappa": 49.99999999999999,
      "grid_nll": -10.53697949586899,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -13.5118161395634,
      "lam": 0.45804225331572024,
      "kappa": 0.18987606259145223,
      "grid_nll": -12.961982179854036,
      "grid_lam": 0.6,
      "grid_kappa": 1.0
     }
    ],
    [
     {
      "lag": 0,
      "nll": -9.723662849296106,
      "lam": 0.5524313223251482,
      "kappa": 7.579863922038684,
      "grid_nll": -9.481558541831287,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 1,
      "nll": -11.444595834916848,
      "lam": 0.9896962867637171,
      "kappa": 14.20187971572578,
      "grid_nll": -9.60942806652055,
      "grid_lam": 0.95,
      "grid_kappa": 4.0
     },
     {
      "lag": 2,
      "nll": -11.931496771706906,
      "lam": 0.9848584630610312,
      "kappa": 9.339124227032164,
      "grid_nll": -10.549770443363336,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 3,
      "nll": -10.839673929599321,
      "lam": 0.9844104756335791,
      "kappa": 8.218994947386808,
      "grid_nll": -9.863446871148595,
      "grid_lam": 0.95,
      "grid_kappa": 2.0
     },
     {
      "lag": 4,
      "nll": -10.707406164069509,
      "lam": 0.6734356036475648,
      "kappa": 49.99999999999999,
      "grid_nll": -9.635636375845069,
      "grid_lam": 0.6,
      "grid_kappa": 4.0
     },
     {
      "lag": 5,
      "nll": -16.219528309534294,
      "lam": 0.2313709957817517,
      "kappa": 49.99999999999999,
      "grid_nll": -13.645285434719865,
      "grid_lam": 0.5,
      "grid_kappa": 4.0
     },
     {
      "lag": 6,
      "nll": -12.076964301642535,
      "lam": 0.99,
      "kappa": 0.05000000000000001,
      "grid_nll": -11.324031132578408,
      "grid_lam": 0.95,
      "grid_kappa": 0.5
     }
    ]
   ],
   "known_rungs": {
    "L1": {
     "c_hr": [
      1.5979044503126682e-10,
      1.106815628329598e-10,
      2.8327769552885136e-11,
      4.2741571750980846e-10,
      1.5331730840814238e-09
     ],
     "boundary": [
      true,
      true,
      true,
      true,
      true
     ]
    },
    "L2": {
     "c_hr": [
      4.533949610539553e-06,
      0.04937022548108428,
      0.041488133077549096,
      0.059257655563267765,
      0.05673462570568435
     ],
     "boundary": [
      true,
      false,
      false,
      false,
      false
     ]
    }
   },
   "l5_grid": [
    {
     "center": 0.009509252156642086,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.08799153751997728,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": 0.19918461387312028,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.008584098683248697,
     "edge_weights": [
      0.0,
      0.0
     ]
    },
    {
     "center": -0.007370439990595544,
     "edge_weights": [
      0.0,
      0.0
     ]
    }
   ],
   "conditioned": {}
  }
 },
 "gates": {
  "c": {
   "criteria": {
    "correlation": {
     "value": 0.7856598717517254,
     "threshold": 0.75,
     "passed": true
    },
    "centered_pehe": {
     "value": 0.1406258578522465,
     "threshold": 0.15,
     "passed": true
    },
    "kernel_continuous": {
     "target": [
      2,
      0.8,
      1.0
     ],
     "folds_recovered": 4,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 4
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     2,
     0.8,
     1.0
    ],
    "folds_recovered": 1,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 1
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "d": {
   "criteria": {
    "spurious_sd": {
     "value": 0.021089871399264045,
     "threshold": 0.05,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_decay06": {
   "criteria": {
    "kernel_continuous": {
     "target": [
      2,
      0.6,
      1.0
     ],
     "folds_recovered": 5,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 5
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     2,
     0.6,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     2,
     0.6,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_lag3": {
   "criteria": {
    "kernel_continuous": {
     "target": [
      3,
      0.8,
      1.0
     ],
     "folds_recovered": 4,
     "threshold": 4,
     "passed": true,
     "by_component": {
      "lag": 5,
      "lam": 5,
      "kappa": 4
     }
    }
   },
   "probe_grid_statistic": {
    "target": [
     3,
     0.8,
     1.0
    ],
    "folds_recovered": 5,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 5
    }
   },
   "two_stage_estimate": {
    "target": [
     3,
     0.8,
     1.0
    ],
    "folds_recovered": 4,
    "by_component": {
     "lag": 5,
     "lam": 5,
     "kappa": 4
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "c_f_linear": {
   "criteria": {
    "correlation": {
     "value": 0.7930445758135726,
     "threshold": 0.75,
     "passed": true
    },
    "centered_pehe": {
     "value": 0.13826576389114942,
     "threshold": 0.15,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  },
  "d_f_linear": {
   "criteria": {
    "spurious_sd": {
     "value": 0.005174130320313784,
     "threshold": 0.05,
     "passed": true
    }
   },
   "passed": true,
   "waived_criteria": [],
   "failed_unwaived_criteria": []
  }
 },
 "waivers": {
  "c/kernel_continuous": {
   "decision": "Lead decision 1 (2026-09-28), written for the 1-of-5 kappa result of the pre-tail core: if gate (c)'s kernel sub-criterion fails as registered, gate (c) is recorded as FAILED on it, with the waiver applied. Whether or not it fails, kappa is weakly identified and pseudo-true under the generator's tanh route and is never interpreted; K1 reads the lag, not kappa. The probe's grid statistic is not adopted and no threshold or tolerance is changed. Not applied when the criterion passes (the WP0a registry then lists no waiver).",
   "applied": false
  }
 },
 "source_sha256": {
  "icare_dt/revision_v3_washout_response_hybrid_core_v1.py": "9589b6201234c9be9bfb250539d2988300ec9e67ece38f05b8e9839eb1379256",
  "icare_dt/revision_v3_washout_response_hybrid_panel_v1.py": "5b9a5713dcc34ad8e28161496043c910c277e9ecf31990c78a3d69421ef27738",
  "icare_dt/test_revision_v3_washout_response_hybrid_synthetic_v1.py": "351f46f46ca435b2b67a1e30cd13b0d0f89a8b55bcb4f89b5923159ca4d1e0d2",
  "icare_dt/test_revision_v3_washout_standard_cate_synthetic_v1.py": "00bfa6f413cab9a14548dffbfbedea437ecb112591f366f93d664f67d3106171",
  "icare_dt/revision_v3_washout_standard_cate_dlm_v1.py": "bb18cca06fb63cde1c4265ace2f0136f8b8e1564fd03189871eeaea1cf6f8196",
  "icare_dt/revision_v3_washout_standard_cate_units_v1.py": "1c22d99a0236b5b96e32a62dc5aff027450c4c45ce84db0285dba39dfe7a310d",
  "icare_dt/revision_v3_washout_standard_cate_failure_v1.py": "12cdb6c872c240b7386315509478c38635f30ec4768a201e411642e352306ee2",
  "icare_dt/revision_v3_washout_factual_response_core_v1.py": "fa1f5867408328507eda3af56924d0fa1b4f1b12fbeb3ab7cb90561615db4ba8",
  "icare_dt/revision_v3_washout_response_controls_core_v1.py": "de353747f8eaa1df577621dec843fb5743dda22c045c3564e5e01de3fce2fceb",
  "icare_dt/revision_v3_g2_washout_occupancy_benchmark_v1.py": "a9d84760ce5c430c6184092ff9b7025df3f308f714c00704f380f7a82a190f42",
  "icare_dt/generate_semisynth.py": "5f7692cc791bff3044a862be32b977c6fc9b13f7b4e78596ade32482a097f383"
 },
 "kernel_tolerance": {
  "lam": 0.05,
  "kappa_factor": 1.4142135623730951
 },
 "gate_definitions": {
  "c": {
   "min_correlation": 0.75,
   "max_centered_pehe": 0.15,
   "kernel": [
    2,
    0.8,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "d": {
   "max_spurious_sd": 0.05
  },
  "c_decay06": {
   "kernel": [
    2,
    0.6,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "c_lag3": {
   "kernel": [
    3,
    0.8,
    1.0
   ],
   "min_kernel_folds": 4
  },
  "c_f_linear": {
   "min_correlation": 0.75,
   "max_centered_pehe": 0.15
  },
  "d_f_linear": {
   "max_spurious_sd": 0.05
  }
 },
 "descriptive_kernels": {
  "c_seed2": [
   2,
   0.8,
   1.0
  ],
  "c_fix19": [
   2,
   0.8,
   1.0
  ],
  "c_linear_route": [
   2,
   0.8,
   1.0
  ],
  "c_f_linear": [
   2,
   0.8,
   1.0
  ],
  "c_decay073": [
   2,
   0.73,
   1.0
  ],
  "c_f_linear_all": [
   2,
   0.8,
   1.0
  ]
 },
 "bootstrap": {
  "draws": 2000,
  "seed": 7,
  "kind": "descriptive local person bootstrap of U minus zero (numpy default_rng); not Phase A's bootstrap_deltas"
 },
 "core_configuration": {
  "schema_version": "washout_response_hybrid_core_v1",
  "rungs": [
   "L0",
   "L1",
   "L2",
   "L3",
   "L4",
   "L5"
  ],
  "unconditioned_arms": [
   "U",
   "M",
   "D"
  ],
  "conditioned_arms": "each conditioning entry X gives X, M_X and D_X, and the descriptive PO_X (U's likelihood parameters held, only the prior map refitted); an (S, N, p) entry is an S-component ensemble (outputs averaged over components); identical components are fitted once",
  "lambda_upper_bound_flag": {
   "tolerance": 1e-06,
   "rule": "lam >= LAMBDA_BOUNDS[1] - tolerance: the drift-absorbing corner (flag only), for U's kernel and K1's half-A kernel"
  },
  "draw_rule": "F _observed_draws (row 0 and every value change), per channel",
  "train_rows": "0..89 of outer-TRAIN persons",
  "query_rows": "0..query_row-1 of the query person only",
  "baseline": "random intercept + Ornstein-Uhlenbeck at draw times + white noise, per channel; exact Kalman filter; started by ML at b = 0 (beta by GLS, profiled), then refitted at the full type-II likelihood (joint ascent); L-BFGS-B numeric gradient",
  "baseline_start": [
   -1.2039728043259361,
   -1.2039728043259361,
   1.0,
   -1.6094379124341003
  ],
  "baseline_bounds": [
   [
    -6.0,
    2.0
   ],
   [
    -6.0,
    2.0
   ],
   [
    -6.0,
    6.0
   ],
   [
    -6.0,
    2.0
   ]
  ],
  "baseline_maxiter": 200,
  "estimation": {
   "objective": "full type-II likelihood over baseline, fixed effects, tail decay, kernel, loadings and prior map (b integrated out), plus the prior-map ridge",
   "method": "block coordinate ascent: sweep 0 = two-stage (stage-1 baseline and tail at b = 0, stage 2 from the fixed grid); each later sweep refits every channel's baseline and beta (beta_k profiled in closed form), then the tail decay (every beta profiled jointly, exactly), then the response warm-started per lag; each block accepts only improvements",
   "tolerance_nats": 0.05,
   "max_sweeps": 12,
   "stop_reasons": [
    "tolerance",
    "no_improvement",
    "max_sweeps"
   ],
   "rungs": "L1, L2, L3 (arm U) each jointly; conditioned arms: the joint estimator warm-started from U's joint fit (baseline and response)"
  },
  "common_route": {
   "L3": {
    "fir": "12-lag FIR fixed effects + intercept",
    "tail": "gamma_k T_t, T_t = lambda_c T_{t-1} + A_{t-13}; one learned lambda_c shared by the channels, separate from the response kernel",
    "tail_start": 0.9,
    "tail_bounds": [
     0.5,
     0.99
    ],
    "tail_grid": [
     0.5,
     0.6,
     0.7,
     0.8,
     0.85,
     0.9,
     0.93,
     0.95,
     0.97,
     0.99
    ],
    "tail_xatol": 0.0001,
    "tail_search": "fixed grid, then bounded Brent between the best grid point's neighbours, and the current value"
   },
   "L1_L2": "F's known linear action contribution subtracted (original._action_contribution), intercept only"
  },
  "kernel": {
   "form": "e_t = lam e_{t-1} + A_{t-lag}, e_0 = 0; phi = e / (kappa + e)",
   "lags": [
    0,
    1,
    2,
    3,
    4,
    5,
    6
   ],
   "lambda_bounds": [
    0.02,
    0.99
   ],
   "kappa_bounds": [
    0.05000000000000001,
    49.99999999999999
   ],
   "start_grid": {
    "lam": [
     0.5,
     0.6,
     0.7,
     0.8,
     0.9,
     0.95
    ],
    "kappa": [
     0.5,
     1.0,
     2.0,
     4.0
    ]
   },
   "known": {
    "lag": 2,
    "lam": 0.8,
    "kappa": 1.0
   },
   "known_source": "units.LAG, units.DECAY, units.occupancy"
  },
  "response": "type-II ML (b integrated out, rank-one Woodbury) at the current baseline; lag profiled; lambda, log kappa, loadings by L-BFGS-B with analytic gradients from the best grid start (sweep 0) or the previous solution of that lag (later sweeps, conditioned arms); prior map profiled in closed form; a channel with zero TRAIN response information keeps loading 0",
  "loading_starts": [
   0.05,
   0.3,
   1.0
  ],
  "response_maxiter": 500,
  "prior": {
   "variance": 1.0,
   "mean": "a0 + w' PCA(s), at most 4 unit-variance TRAIN scores",
   "ridge_penalty": 1.0,
   "standardization": "TRAIN mean/SD; NaN -> TRAIN mean",
   "no_variation": "zero scores: the prior mean is a0 alone (U's model)"
  },
  "prediction": "tau = c_HR E[b | own rows < query row] D_i (memory route); D_i sustained 12 h contrast continuing factual memory",
  "intervals": [
   0.8,
   0.95
  ],
  "boundary_flag": {
   "loading": 0.0001,
   "prior_intercept": 1000.0
  },
  "slope_variance_lrt": {
   "split_seed": "2026092801 + outer fold",
   "half_a": "first floor(n/2) of the seeded permutation of outer-TRAIN positions: L3 joint fit profiles the kernel",
   "half_b": "null: HR baseline + common route + fixed slope on phi (own maximum); alternative: HR-only joint fit at the fixed kernel",
   "reference": "50:50 chi-bar(0, 1) mixture",
   "lr_zero": 1e-08
  },
  "L0": "dlm.fit_predict_rs_dlm(mech=True, dq_query=units.dq); a declared LearnerFailure drops L0 for the panel",
  "L4": {
   "likelihood": "Huber on Kalman-whitened innovations of L3",
   "delta": 1.345,
   "quadrature": "uniform grid, prior mean +/- 8, 321 points, trapezoid"
  },
  "L5": {
   "prior": "grid NPMLE on L3's Gaussian likelihood factors",
   "grid": "U's prior intercept a0 + offsets",
   "offsets": [
    -8.0,
    8.0,
    321
   ],
   "em_iterations": 500
  },
  "donors": {
   "U": "controls.donor_assignments (seed 2026092110 + outer fold; query rows in increasing order): a random TRAIN donor",
   "conditioned": "nearest outer-TRAIN row in the conditioning score space"
  },
  "target_supervised": false,
  "identity_arguments": false,
  "generator_constants": {
   "U": false,
   "M": false,
   "D": false,
   "P": false,
   "R": false,
   "R6": false,
   "P13": false,
   "L3": false,
   "L4": false,
   "L5": false,
   "L0": "F's registered kernel and known linear route",
   "L1": "F's registered kernel and known linear route",
   "L2": "F's registered kernel and known linear route"
  },
  "generator_constants_note": "M_X, D_X and PO_X follow their arm X (no generator constant); L1 and L2, like F (decision S6), are descriptive only and never enter a Holm family",
  "descriptive_only_rungs": [
   "L1",
   "L2"
  ]
 },
 "versions": {
  "python": "3.10.19",
  "numpy": "2.1.3",
  "scipy": "1.15.2"
 },
 "threads": {
  "OMP_NUM_THREADS": "1",
  "MKL_NUM_THREADS": "1",
  "OPENBLAS_NUM_THREADS": "1"
 },
 "label_free": true,
 "clinical_panels_read": false,
 "size_check": {
  "definition": {
   "scenario": "d",
   "n_panels": 24,
   "seed_offset": 1000,
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "max_rejection_rate": 0.1,
   "seeds": "GENERATOR_SEED + seed_offset + k, k = 0..n_panels-1",
   "statistic": "rejection rate at alpha over all panel x fold tests"
  },
  "n_panels": 24,
  "n_tests": 120,
  "rejections": 5,
  "rejection_rate": 0.041666666666666664,
  "fold0_rejections": 1,
  "fold0_n": 24,
  "fold0_rejection_rate": 0.041666666666666664,
  "k1_p_count_rule_false_pass_rate": 0.0,
  "p_at_one": 12,
  "half_a_lambda_at_upper_bound": 4,
  "half_a_lags": {
   "0": 12,
   "1": 15,
   "2": 21,
   "3": 15,
   "4": 18,
   "5": 15,
   "6": 24
  },
  "u_lags": {
   "0": 18,
   "1": 7,
   "2": 17,
   "3": 19,
   "4": 24,
   "5": 18,
   "6": 17
  },
  "u_lambda_at_upper_bound": 3,
  "k1_lag_criterion_false_pass_rate": 0.2916666666666667,
  "k1_rule_false_pass_rate": 0.0,
  "u_spurious_sd": {
   "mean": 0.014579170353948822,
   "median": 0.013842724576021407,
   "max": 0.025768666341420762,
   "per_panel": [
    0.012719044331198127,
    0.010925085157115471,
    0.02190291949328582,
    0.014278247415049477,
    0.0068695599153756875,
    0.004789307343011295,
    0.010231553417595539,
    0.011006009262531743,
    0.020610018532002627,
    0.022244502641101817,
    0.017889769407594364,
    0.01552459693419422,
    0.012273332661473553,
    0.009561855670412104,
    0.013825371503916538,
    0.023969762034578363,
    0.009730173491765755,
    0.0034545000169843767,
    0.022034272181937636,
    0.025768666341420762,
    0.006507260164453493,
    0.013860077648126275,
    0.020452787944227432,
    0.01947141498541925
   ]
  },
  "k2_absolute_stop_rate": 0.0,
  "required_max": 0.1,
  "passed": true,
  "k1_p_count_rule": "p < 0.05 in at least 3 of 5 folds of a null panel",
  "tests": [
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 0,
    "lr": 8.077295206021518e-07,
    "p_value": 0.4996414555658321,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 1.1032603835302777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5161392725516464,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 1,
    "lr": 2.598426362965256e-08,
    "p_value": 0.4999356919603514,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7976598920834564,
     "kappa": 0.07759282533451464
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.433805055698576e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5471878107901885,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 2,
    "lr": 0.49385373227778473,
    "p_value": 0.24110663026098977,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.35417860088035724,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.050723695051251586,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.46596317123610936,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 3,
    "lr": 1.976532075786963e-07,
    "p_value": 0.4998226374252229,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.4386863327353358,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.210303775315692e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.4968802097820195,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 4,
    "lr": 1.2689270079135895e-08,
    "p_value": 0.49995506048455113,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5736762504861722,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.910483309772554e-13,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8979110990840546,
     "kappa": 0.26567236485405943
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 0,
    "lr": 3.034056135220453e-07,
    "p_value": 0.499780253559141,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8789124735457072,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0444646241336943e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.48092996185745823,
     "kappa": 0.47169406189847485
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 1,
    "lr": 1.722219167277217e-08,
    "p_value": 0.4999476454689653,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5992413437394504,
     "kappa": 44.3676384091066
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.919257890203577e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5325159392731326,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 2,
    "lr": 1.151292963186279e-07,
    "p_value": 0.4998646360612991,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.3569117994060862,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.561235211232443e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7657666171067482,
     "kappa": 0.38350273789545297
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 3,
    "lr": 3.8800499169155955e-07,
    "p_value": 0.499751498683333,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7165297543707356,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3702227977245736e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6042714254176322,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 4,
    "lr": 1.6888952814042568e-07,
    "p_value": 0.4998360500023581,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5660589545201886,
     "kappa": 15.88898199992491
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4230643834895233e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.512123005768862,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 0,
    "lr": 7.076669135130942e-07,
    "p_value": 0.49966439806201346,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3578230448503546,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.94092835615634e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6949718233759522,
     "kappa": 0.12579890753264558
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 1,
    "lr": 1.459896219193979,
    "p_value": 0.11347331704065293,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.06433180518140494
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.061295661733783445,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8654517645975817,
     "kappa": 1.9544129534018413
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 2,
    "lr": 0.40419970826405915,
    "p_value": 0.2624641419987887,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.025051296840911084,
     "kappa": 0.06720690072261237
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0434245400688696,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.10990591251978604,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 3,
    "lr": 4.465732987084266,
    "p_value": 0.017290624803403997,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.16005963005947818,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08650456343570168,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8965530623074723,
     "kappa": 4.411089230233506
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 4,
    "lr": 0.09071290766587481,
    "p_value": 0.38163639504180785,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8668268478392879,
     "kappa": 11.419440833863456
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15779850789931918,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.3628740650965185,
     "kappa": 0.05003029472024231
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 0,
    "lr": 0.4132977897861565,
    "p_value": 0.26015020279719026,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.43110924932915545,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04919496553854301,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.4229082413738329,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 1,
    "lr": 1.2999807950109243e-06,
    "p_value": 0.4995451392742873,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8596778774801028,
     "kappa": 1.96763690172176
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.31250602878275e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.11439624569119677,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 2,
    "lr": 6.391874194378033e-07,
    "p_value": 0.4996810488819727,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.53512654795746,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.8273612453065007e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.4164353806480772,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 3,
    "lr": 3.4247932489961386e-08,
    "p_value": 0.4999261709563638,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.5113659853958932,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.6585349013066418e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9331192491885583,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 4,
    "lr": 0.1410574317615101,
    "p_value": 0.35361601844898694,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7340765998270051,
     "kappa": 0.1459095217043639
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0436686224220373,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.41479961785513875,
     "kappa": 0.05000707729934205
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 0,
    "lr": 0.018869552533942624,
    "p_value": 0.445370558571958,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9472012989952402,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.027035825160387272,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.36910914190135136,
     "kappa": 0.4870109646590048
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 1,
    "lr": 5.167385097593069e-08,
    "p_value": 0.49990931290792096,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.4154115818816683,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.5068830562097475e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.517109037402361,
     "kappa": 1.3298196633204011
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 2,
    "lr": 0.6955299604906031,
    "p_value": 0.20214489053540008,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.333134827503628,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.457057671448456,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6669285086719597,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.548971397326645e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.49820617973308023,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 4,
    "lr": 2.2364474716596305e-07,
    "p_value": 0.49981133584242227,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3459293955382436,
     "kappa": 0.1010207915967699
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.1290537093815e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.2310741748973394,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.16950793166608186,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.17211191406035228,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 1,
    "lr": 8.032657206058502e-08,
    "p_value": 0.49988693200867285,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8793901797359776,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.554286880244437e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6019846275979535,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 2,
    "lr": 0.03485026505040878,
    "p_value": 0.42595488422664335,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.06972458979852843,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02405699462389473,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8599288094873475,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 3,
    "lr": 2.8295544325374067e-06,
    "p_value": 0.49932892835707754,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8508944947822656,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.20375960944135e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.42716522571308596,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 4,
    "lr": 4.1733073885552585e-08,
    "p_value": 0.4999185013809509,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.934472326849878,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.431372776390804e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.3981896591818151,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 0,
    "lr": 0.8735728689971438,
    "p_value": 0.17498404141121876,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5931440303659292,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06591481343463827,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.9898982221263007,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 1,
    "lr": 2.201954213594945,
    "p_value": 0.06891794929296988,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9611060058891945,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.560145517617565,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.45696832288465017,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 2,
    "lr": 3.2742232647215133,
    "p_value": 0.03518811658201679,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3841269865068786,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08625297586253733,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.4108449560601467,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 3,
    "lr": 1.4275428839027882e-07,
    "p_value": 0.49984926828613807,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6422308276629012,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.0330021843765744e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9603480621162208,
     "kappa": 1.560859143967706
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 4,
    "lr": 1.937119762375005,
    "p_value": 0.08199080367300227,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9466976115304914,
     "kappa": 0.12984885357723713
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0897389694422923,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.9781026420369479,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 0,
    "lr": 1.7627826309762895e-06,
    "p_value": 0.4994703251898913,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8488400982596082,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9312377604107576e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8362239103519712,
     "kappa": 0.26170795203558667
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 1,
    "lr": 6.78248397889547e-07,
    "p_value": 0.4996714477807663,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7858765125505278,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.062131383776704e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8580593848274218,
     "kappa": 0.21486994049098723
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 2,
    "lr": 0.27505773964730906,
    "p_value": 0.29997949998447004,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7568837831654978,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.049546487907483144,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7610869284198127,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 3,
    "lr": 0.12116776153015962,
    "p_value": 0.3638856965279344,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.43066485544143346,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03631600813288862,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.285741560656212,
     "kappa": 0.0955062862266901
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 4,
    "lr": 1.9026592781301588e-06,
    "p_value": 0.49944971149650275,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9162789562721924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.234776171032197e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.6804517935268407,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 0,
    "lr": 1.8050195649266243e-07,
    "p_value": 0.49983050729548123,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.5519354825440628,
     "kappa": 0.204508611033207
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1009416057037336e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.851001939961523,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 1,
    "lr": 1.7978458561428852,
    "p_value": 0.08998656934088793,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.5061254924520685,
     "kappa": 1.9679790263033206
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15928186726043211,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7760291718409057,
     "kappa": 5.655930606453764
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 2,
    "lr": 6.516711437143385e-08,
    "p_value": 0.499898158612765,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6127643367824042,
     "kappa": 14.289687724430234
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.5730185182397777e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.024962604238942507,
     "kappa": 49.54135651409846
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.5503566232182207,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.2792058635855064e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.16477024192195946,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 4,
    "lr": 1.4766192180104554e-07,
    "p_value": 0.49984669923808295,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.16371713450553557,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4211052734930683e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.761746647521955,
     "kappa": 1.7972610538450569
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 0,
    "lr": 1.0299081623088568e-06,
    "p_value": 0.49959513592566185,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8956679526179677,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.344071394337521e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 4.250392985730739
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 1,
    "lr": 0.12443011535651749,
    "p_value": 0.3621392359512454,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.46423610129208415,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03675164098602138,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.39971436207809796,
     "kappa": 1.3531825032823528
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8271170947766336,
     "kappa": 2.1346052197265726
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.022338731710227e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.23937678848685257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 3,
    "lr": 1.003188554510416,
    "p_value": 0.1582700995520549,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7805573598451887,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06981573800853677,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8651313656310065,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 4,
    "lr": 4.031426215078682e-08,
    "p_value": 0.49991989872652587,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.40894673919961916,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.3903310359432656e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.06588402436845076
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 0,
    "lr": 0.05511397310328903,
    "p_value": 0.4071960897591858,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9340205644228033,
     "kappa": 0.6486952585685664
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.044038632847864176,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.35660428237573316,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 1,
    "lr": 1.8318296497454867e-06,
    "p_value": 0.49946005133055144,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.4705348725893356
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3552158588662122e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.464652398780051,
     "kappa": 0.18222292689593814
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 2,
    "lr": 3.1448339285252587,
    "p_value": 0.038083877104788603,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5946139120368459,
     "kappa": 13.36523677363512
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6747316683802983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.18578265190724752,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 3,
    "lr": 1.609805622138083e-08,
    "p_value": 0.4999493829553603,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5856126150957031,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.902028716540635e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.21688432258787393,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 4,
    "lr": 3.916813511750661e-06,
    "p_value": 0.4992104561964799,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7098588141005348,
     "kappa": 2.475879296250236
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1754183937448304e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.2470475389029701,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 0,
    "lr": 0.15611959109992313,
    "p_value": 0.34637726896435717,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8893538598589381,
     "kappa": 0.8958538659870263
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06099260334413494,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7067227640951265,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 1,
    "lr": 9.662398952059448e-07,
    "p_value": 0.4996078497660276,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.770185746191599e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.2566813813660756
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 2,
    "lr": 4.773437467520125e-06,
    "p_value": 0.49912838370845997,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6339237629095178,
     "kappa": 0.457724914159473
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.854644669187452e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8468278419251775,
     "kappa": 1.314586556701942
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 3,
    "lr": 0.8408657335621683,
    "p_value": 0.17957464397242745,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6776967025438951,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.064093288365752,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.327017409835673,
     "kappa": 0.4772280286016957
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6944700773912447,
     "kappa": 0.5112528995025228
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.796571650889217e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7260631021304025,
     "kappa": 1.5233225842198983
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 0,
    "lr": 0.9254361009971035,
    "p_value": 0.16802583311679167,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.4591276593557276,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06105420486599647,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.07901388287565166,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 1,
    "lr": 6.604204827453941e-07,
    "p_value": 0.49967579456943273,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.670573600843371,
     "kappa": 2.004021171935465
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7372086218190297e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.48487211068777447,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 2,
    "lr": 2.937777026090771e-07,
    "p_value": 0.49978376825172566,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6469601870299023,
     "kappa": 4.587673218679501
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.700765473870659e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.5834370158210754,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.2647574359444045,
     "kappa": 0.3937013119861251
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.484861788001565e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.3645254009391902,
     "kappa": 2.7515210397705476
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 4,
    "lr": 2.4195469450205564e-07,
    "p_value": 0.4998037647265945,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6189369309208854,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7849579114695364e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.4731252637537297,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.0727940242809416,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.973470276152663e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5946470935967729,
     "kappa": 4.544578809154046
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 1,
    "lr": 0.3655294263317046,
    "p_value": 0.2727256279244449,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7708947356249878,
     "kappa": 0.876105377752868
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07377981367563577,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.92018866184069,
     "kappa": 2.212394207912395
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3630522618686717,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.6367365617015355e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6016702564201676,
     "kappa": 2.596415980551271
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 3,
    "lr": 3.364039002917707e-08,
    "p_value": 0.4999268287330939,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.6703460057484625,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.241359125628293e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6468787282059889,
     "kappa": 0.8299618038427802
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 4,
    "lr": 0.05175255557151104,
    "p_value": 0.4100206411870249,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9256095415893284,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2881129580755723,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5524398343395688,
     "kappa": 0.39533126968236787
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 0,
    "lr": 1.221105776494369e-07,
    "p_value": 0.4998605923199904,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8610825736173044,
     "kappa": 0.19371744678704922
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.8155648716446776e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.17485520582289876,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 1,
    "lr": 4.44216129835695e-06,
    "p_value": 0.49915917250176467,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8917603858097077,
     "kappa": 0.20129877349794847
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.73897274584415e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7944962824488574,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 2,
    "lr": 0.6885621852707118,
    "p_value": 0.20332693287451498,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6316103829126153,
     "kappa": 0.5212141024505064
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07607875569726255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8204552310738802,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 3,
    "lr": 5.772817530669272e-07,
    "p_value": 0.4996968874353022,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6960388984710243,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7971571943677593e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7857688640996964,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 4,
    "lr": 0.0011495535090944031,
    "p_value": 0.4864764266635173,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 0.641370016344408
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.014768516848743344,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7677635563016602,
     "kappa": 0.4768985058934339
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 0,
    "lr": 2.5200287766183465,
    "p_value": 0.056204266665965584,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.03787582385196128,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07433527474042297,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7849971163594943,
     "kappa": 0.12014035293532306
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 1,
    "lr": 4.849500328418799e-06,
    "p_value": 0.4991214667330461,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.553900199678815,
     "kappa": 0.05000008249525226
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.392954403775736e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.31771379272274286,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 2,
    "lr": 0.1497866415666067,
    "p_value": 0.3493696673342579,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8215315003948792,
     "kappa": 0.25617466020510915
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04937118477100011,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7731108815332635,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 3,
    "lr": 2.038086677202955e-07,
    "p_value": 0.49981989682204636,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.3739428501131871,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.673475352156382e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.7865414031591794,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 4,
    "lr": 0.6735017607279588,
    "p_value": 0.2059166957253598,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.42663155063462316,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.055046379525850786,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.48021914245468006,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 0,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9088113498668687,
     "kappa": 4.553492756910984
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.5127570029613603e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.11127670642206752,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 1,
    "lr": 0.0825536093689152,
    "p_value": 0.3869331041906487,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.05161878173894407,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03029432004043941,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.5074795806739496,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 2,
    "lr": 5.847505235578865e-07,
    "p_value": 0.49969493292842443,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 0.10262577292107652
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.790824277170964e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 3,
    "lr": 4.721678124042228e-07,
    "p_value": 0.4997258689556333,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.851699887433113,
     "kappa": 35.04933500866716
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3525924286245865e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 4,
    "lr": 1.892733052955009e-06,
    "p_value": 0.499451148807711,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.5373756040865016,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.3510626040282136e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5824289177542332,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 0,
    "lr": 1.1600801560307445,
    "p_value": 0.14072445869965386,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.895132084978414,
     "kappa": 1.6315254701163242
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10460228630534951,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8235080230396338,
     "kappa": 0.6111353827718065
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 1,
    "lr": 0.31128920066475985,
    "p_value": 0.28844507787899787,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7792002373821216,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05249225099238496,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.7744057546822052,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 2,
    "lr": 8.455845090793446e-06,
    "p_value": 0.4988399199376922,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0005343690215840324,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7010517151408041,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 3,
    "lr": 1.9542603695299476e-06,
    "p_value": 0.49944229936768186,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9672587803132665,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1502993175929559e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.96258906903914,
     "kappa": 13.981667929803328
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 4,
    "lr": 1.0679286788217723e-08,
    "p_value": 0.49995877305159253,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9606744645675034,
     "kappa": 9.066641794387692
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0450150091479511e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8798273993657405,
     "kappa": 2.45349859566077
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 0,
    "lr": 3.5962148103863e-07,
    "p_value": 0.499760760518542,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.47209385291661393,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.444918679536949e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 1,
    "lr": 0.43105453751559253,
    "p_value": 0.2557359779743844,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9017828014502891,
     "kappa": 2.9729107116445914
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10300973034398928,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.6300998584998425,
     "kappa": 0.24429480208724694
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 2,
    "lr": 0.8278870073154394,
    "p_value": 0.18144211765378937,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9265831237388945,
     "kappa": 0.18697651596910847
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07853771269417564,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.853975799725419,
     "kappa": 0.6285763475663319
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 3,
    "lr": 8.34315869724378e-07,
    "p_value": 0.4996356026100007,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.874244734662807,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.7729368350731337e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.3085968186205663,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 4,
    "lr": 1.1146165479567571,
    "p_value": 0.14554030530601697,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8987144960575392,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07810661692623601,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8390302892874602,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 0,
    "lr": 0.30562304849445354,
    "p_value": 0.29018928026113644,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6518211130371006,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05013085205713715,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8198907339766465,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 1,
    "lr": 0.066804877593313,
    "p_value": 0.39802349026328643,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9614992081390269,
     "kappa": 1.8305389847650493
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.053149825145885544,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8309103236436954,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 2,
    "lr": 0.772330774267175,
    "p_value": 0.18974848654067983,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.842309371752487,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06957929008143664,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8067568423319216,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 3,
    "lr": 1.3673363355337642e-05,
    "p_value": 0.4985248140970904,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.582737021444437,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.0415771972873455e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8305198050650933,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 4,
    "lr": 2.511020135745639,
    "p_value": 0.056526363688559976,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8427297401662642,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09416119424513145,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.851944135867432,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 0,
    "lr": 1.605703801033087e-06,
    "p_value": 0.49949447496571026,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 7.728537836532275
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 3.429138533819296e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6707367998100023,
     "kappa": 2.2823512148781187
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 1,
    "lr": 7.915696187410504e-08,
    "p_value": 0.49988775820105685,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9259534874871501,
     "kappa": 22.082979258477813
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.483622418843537e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.4598845382606694,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 2,
    "lr": 3.7382706068456173e-06,
    "p_value": 0.49922866122597387,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.847889805221268,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.712484714720234e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.32583339737769323,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 3,
    "lr": 7.87609678809531e-07,
    "p_value": 0.49964594923993855,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7096574551144404,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.738955957742646e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.3908568860385964,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 4,
    "lr": 5.109987227289821,
    "p_value": 0.011894247667601984,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.09060410073560603,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0903315569113423,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.6585579596273669,
     "kappa": 1.122591216227344
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 0,
    "lr": 3.0598781518747273,
    "p_value": 0.04012384338910232,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.987003126171268,
     "kappa": 2.235962537033714
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14266087735618796,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5002154005939548,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 1,
    "lr": 2.2540916688740253e-08,
    "p_value": 0.49994010427155566,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8345087721021606,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.0523936101232033e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7943623843037357,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 2,
    "lr": 2.1924824977759272e-07,
    "p_value": 0.4998131994642241,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8583310807107831,
     "kappa": 4.346036080294486
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.8978354614599682e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8572174699086932,
     "kappa": 2.8396408940490714
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 3,
    "lr": 0.3376210493988765,
    "p_value": 0.28060281326380243,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9638146030200162,
     "kappa": 1.7324722037572693
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08146878305725859,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.9425373056233493,
     "kappa": 6.406980335892049
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 4,
    "lr": 9.86241502687335e-07,
    "p_value": 0.49960381171315493,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8789221612476026,
     "kappa": 2.486795982592666
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.772990192604208e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8464345394505284,
     "kappa": 2.515144799140984
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 0,
    "lr": 2.3049013939707947,
    "p_value": 0.06448323236676297,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8723297433840381,
     "kappa": 4.857979591860328
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19448088772557173,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.1225576579447939,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 1,
    "lr": 2.147424036702432,
    "p_value": 0.07140465848266202,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7960256023686166,
     "kappa": 0.3731709436801945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09809211603661747,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.47425735097206717,
     "kappa": 0.4109116678694576
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 2,
    "lr": 2.8266549634281546e-07,
    "p_value": 0.49978789717883615,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.13962621331457112,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.492336686621852e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.12068924303347124,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 3,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8869290892053013,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7457707144314978,
     "kappa": 0.2954718007176727
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.2032724757453966,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4465697485598064e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5555800883852966,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 0,
    "lr": 0.18668988276840537,
    "p_value": 0.33284299905418846,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.04666120715527608,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8673265183087167,
     "kappa": 4.588965537940515
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 1,
    "lr": 1.683511072769761e-07,
    "p_value": 0.4998363115477667,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.3166029446942874,
     "kappa": 21.713391899490656
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4366635255465476e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8363983636758949,
     "kappa": 2.4913046946569986
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 2,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5243235785088907,
     "kappa": 0.22463438794146723
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.215064525579687e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5484359460521688,
     "kappa": 1.1379331024623323
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 3,
    "lr": 6.376274541253224e-06,
    "p_value": 0.49899262050108195,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.02,
     "kappa": 0.06573377137477804
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.6148466095533352e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6995874353448587,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 4,
    "lr": 3.342229319969192e-07,
    "p_value": 0.49976936343352396,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9033358076619206,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.527074505201236e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8637873506158886,
     "kappa": 2.855753005094275
    },
    "u_lambda_at_upper_bound": false
   }
  ]
 },
 "size_check_out_of_family": {
  "definition": {
   "variants": [
    "c_ar2_drift",
    "c_level_shift"
   ],
   "gain": 0.0,
   "n_panels_per_variant": 20,
   "seed_offsets": {
    "c_ar2_drift": 3000,
    "c_level_shift": 4000
   },
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "max_rejection_rate": 0.1,
   "seeds": "GENERATOR_SEED + seed_offsets[variant] + k",
   "statistic": "rejection rate at alpha over all panel x fold tests, both variants",
   "status": "proposed to the lead as decision 2a (second fix pass, 2026-09-29), fixed in code before its first run; the correctness review had measured the test on other panels of the same variants"
  },
  "n_panels": 40,
  "n_tests": 200,
  "rejections": 199,
  "rejection_rate": 0.995,
  "fold0_rejections": 40,
  "fold0_n": 40,
  "fold0_rejection_rate": 1.0,
  "k1_p_count_rule_false_pass_rate": 1.0,
  "p_at_one": 0,
  "half_a_lambda_at_upper_bound": 200,
  "half_a_lags": {
   "0": 8,
   "1": 9,
   "2": 7,
   "3": 7,
   "4": 15,
   "5": 35,
   "6": 119
  },
  "u_lags": {
   "0": 0,
   "1": 3,
   "2": 3,
   "3": 6,
   "4": 13,
   "5": 22,
   "6": 153
  },
  "u_lambda_at_upper_bound": 200,
  "k1_lag_criterion_false_pass_rate": 0.0,
  "k1_rule_false_pass_rate": 0.0,
  "u_spurious_sd": {
   "mean": 0.011981146350165334,
   "median": 0.01213372839632684,
   "max": 0.02178003497772296,
   "per_panel": [
    0.012210717638492373,
    0.005186648872419597,
    0.01296896665307005,
    0.012442244726493674,
    0.01470765111684657,
    0.014887992487810066,
    0.0038002986782006516,
    0.014222139026770084,
    0.00919883071730256,
    0.009218550663724632,
    0.015231948515739552,
    0.01062618114238467,
    0.0077642961829611406,
    0.013054036924924227,
    0.00906959594978851,
    0.013273694612977546,
    0.015132187130048741,
    0.01795815635338281,
    0.011064886021265395,
    0.011857994557731307,
    0.012652580994814535,
    0.010966324333749361,
    0.009549412025129744,
    0.010070129094889772,
    0.012056739154161307,
    0.00838609143283764,
    0.02178003497772296,
    0.004892939943330715,
    0.018325282192508816,
    0.020493315453276654,
    0.01431772881829692,
    0.018095999459372052,
    0.007746857281299171,
    0.00529365729961078,
    0.007727188077126465,
    0.019235960947347686,
    0.0034784236861242195,
    0.006289065450046971,
    0.019717657431197154,
    0.014293447981436237
   ]
  },
  "k2_absolute_stop_rate": 0.0,
  "required_max": 0.1,
  "passed": false,
  "by_variant": {
   "c_ar2_drift": {
    "n_panels": 20,
    "n_tests": 100,
    "rejections": 100,
    "rejection_rate": 1.0,
    "fold0_rejections": 20,
    "fold0_n": 20,
    "fold0_rejection_rate": 1.0,
    "k1_p_count_rule_false_pass_rate": 1.0,
    "p_at_one": 0,
    "half_a_lambda_at_upper_bound": 100,
    "half_a_lags": {
     "0": 0,
     "1": 1,
     "2": 0,
     "3": 2,
     "4": 3,
     "5": 16,
     "6": 78
    },
    "u_lags": {
     "0": 0,
     "1": 0,
     "2": 0,
     "3": 0,
     "4": 3,
     "5": 7,
     "6": 90
    },
    "u_lambda_at_upper_bound": 100,
    "k1_lag_criterion_false_pass_rate": 0.0,
    "k1_rule_false_pass_rate": 0.0,
    "u_spurious_sd": {
     "mean": 0.011693850898616708,
     "median": 0.012326481182493024,
     "max": 0.01795815635338281,
     "per_panel": [
      0.012210717638492373,
      0.005186648872419597,
      0.01296896665307005,
      0.012442244726493674,
      0.01470765111684657,
      0.014887992487810066,
      0.0038002986782006516,
      0.014222139026770084,
      0.00919883071730256,
      0.009218550663724632,
      0.015231948515739552,
      0.01062618114238467,
      0.0077642961829611406,
      0.013054036924924227,
      0.00906959594978851,
      0.013273694612977546,
      0.015132187130048741,
      0.01795815635338281,
      0.011064886021265395,
      0.011857994557731307
     ]
    },
    "k2_absolute_stop_rate": 0.0
   },
   "c_level_shift": {
    "n_panels": 20,
    "n_tests": 100,
    "rejections": 99,
    "rejection_rate": 0.99,
    "fold0_rejections": 20,
    "fold0_n": 20,
    "fold0_rejection_rate": 1.0,
    "k1_p_count_rule_false_pass_rate": 1.0,
    "p_at_one": 0,
    "half_a_lambda_at_upper_bound": 100,
    "half_a_lags": {
     "0": 8,
     "1": 8,
     "2": 7,
     "3": 5,
     "4": 12,
     "5": 19,
     "6": 41
    },
    "u_lags": {
     "0": 0,
     "1": 3,
     "2": 3,
     "3": 6,
     "4": 10,
     "5": 15,
     "6": 63
    },
    "u_lambda_at_upper_bound": 100,
    "k1_lag_criterion_false_pass_rate": 0.0,
    "k1_rule_false_pass_rate": 0.0,
    "u_spurious_sd": {
     "mean": 0.012268441801713957,
     "median": 0.011511531743955333,
     "max": 0.02178003497772296,
     "per_panel": [
      0.012652580994814535,
      0.010966324333749361,
      0.009549412025129744,
      0.010070129094889772,
      0.012056739154161307,
      0.00838609143283764,
      0.02178003497772296,
      0.004892939943330715,
      0.018325282192508816,
      0.020493315453276654,
      0.01431772881829692,
      0.018095999459372052,
      0.007746857281299171,
      0.00529365729961078,
      0.007727188077126465,
      0.019235960947347686,
      0.0034784236861242195,
      0.006289065450046971,
      0.019717657431197154,
      0.014293447981436237
     ]
    },
    "k2_absolute_stop_rate": 0.0
   }
  },
  "tests": [
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 0,
    "lr": 31.72377611378215,
    "p_value": 8.886647859506826e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.645753428781932
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.43024036872941107,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.52909340278541
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 1,
    "lr": 28.851366564411364,
    "p_value": 3.90753708805534e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 20.95476768738509
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5075487357260773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.693975018821219
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 2,
    "lr": 39.030448728639385,
    "p_value": 2.086234175249297e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.840613221781448
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35830580938753587,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.029815367209636
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 3,
    "lr": 43.70451615330239,
    "p_value": 1.9094475391292723e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 29.33226092610568
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.618244327639239,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.622513453127068
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 0,
    "seed": 2026095431,
    "outer_fold": 4,
    "lr": 51.96288637750149,
    "p_value": 2.827982081277002e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 23.960606745343437
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6073099319926396,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.134719584123097
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 0,
    "lr": 12.406376393661048,
    "p_value": 0.00021393516111304066,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.671623170230085
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2753918122009834,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.92879473534046
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 1,
    "lr": 16.729624899904593,
    "p_value": 2.1551330911543468e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 5.454413098885366
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2451763190298893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.018334173106416
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 2,
    "lr": 31.50494057110882,
    "p_value": 9.946672675909464e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.043826970056328
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32488119907144514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.338441661113896
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 3,
    "lr": 22.81015012671196,
    "p_value": 8.940939951831921e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.789938315377186
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2745588804411299,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.64965436163375
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 1,
    "seed": 2026095432,
    "outer_fold": 4,
    "lr": 8.67162136576917,
    "p_value": 0.0016160175288405468,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 32.87627028761433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4387362262279532,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.453397347156292
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 0,
    "lr": 25.148464663556297,
    "p_value": 2.654094882270679e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.9818022142949285
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2794747857795938,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.01242477549992
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 1,
    "lr": 47.45533560106924,
    "p_value": 2.8135786435607433e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.976217173667534
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42395446430746025,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.954797825961617
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 2,
    "lr": 28.589877415897718,
    "p_value": 4.472428459920251e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.544192161054777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2832044088862301,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.208033774365356
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 3,
    "lr": 45.969095853706676,
    "p_value": 6.00666020511814e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.969914429817374
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4396347402007742,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.627468385170706
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 2,
    "seed": 2026095433,
    "outer_fold": 4,
    "lr": 32.0296519936328,
    "p_value": 7.591858891462974e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.876274804098017
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2793844905456776,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.171391917302259
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 0,
    "lr": 39.22529719341219,
    "p_value": 1.888079129472146e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.268133828566204
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27055931399408495,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.762042835649256
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 1,
    "lr": 56.17761622057151,
    "p_value": 3.3105522397572185e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.699826098124997
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36709843683983967,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.817449187476017
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 2,
    "lr": 36.62152084348054,
    "p_value": 7.171967839683025e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.9597503474329314
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2615885724186585,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.756357199948893
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 3,
    "lr": 48.115837606370405,
    "p_value": 2.0088409768557275e-12,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 14.149550974937636
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.45269561304221256,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.343317376042968
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 3,
    "seed": 2026095434,
    "outer_fold": 4,
    "lr": 51.22023939206338,
    "p_value": 4.128149002179056e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.518339338736318
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3810173221455117,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.37560260483184
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 0,
    "lr": 57.08865307481574,
    "p_value": 2.0830119485675812e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.755218058194227
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.49211406906916666,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.9347556174776
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 1,
    "lr": 56.79703565725504,
    "p_value": 2.4159710697718762e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 31.0680839445956
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7707793361546629,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.12285781314188
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 2,
    "lr": 62.173759790526674,
    "p_value": 1.5722505528520877e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.759159822231375
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6391539524098323,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.122511140850463
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 3,
    "lr": 51.68674554417157,
    "p_value": 3.2550378785997694e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 37.59830343667294
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8120882510598155,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.646411039730243
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 4,
    "seed": 2026095435,
    "outer_fold": 4,
    "lr": 69.9041211463591,
    "p_value": 3.112912042539972e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.0431128890443804,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.757720568275996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 0,
    "lr": 55.07421491846071,
    "p_value": 5.803178657067442e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.983822101534987
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30596876541604257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.93794728740282
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 1,
    "lr": 44.84289924708901,
    "p_value": 1.0674683619307045e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.129845167116422
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3923208808525818,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.943298910974907
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 2,
    "lr": 56.518581710684884,
    "p_value": 2.7834903640921223e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 23.176746252354878
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6159528983419066,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.675182389091617
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 3,
    "lr": 49.40238418038098,
    "p_value": 1.0424605216864355e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.886693330006684
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38139740088526947,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.551567208579462
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 5,
    "seed": 2026095436,
    "outer_fold": 4,
    "lr": 58.40298128343602,
    "p_value": 1.067835656465748e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.503356660185385
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36045070734434437,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.111268109824387
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 0,
    "lr": 19.322069013272994,
    "p_value": 5.521133778033381e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7458471388895593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.7296958870680506
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 1,
    "lr": 17.258762787179876,
    "p_value": 1.6309484393142604e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.675205305473683,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.42941550737056
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 2,
    "lr": 34.96945109336957,
    "p_value": 1.674594432757772e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.05618566703663
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37612124377598655,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.010500255645088
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 3,
    "lr": 7.311595309060067,
    "p_value": 0.003425553900084916,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 1.0526625122557434
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.13793084187940707,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.469358712985436
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 6,
    "seed": 2026095437,
    "outer_fold": 4,
    "lr": 14.226859226997476,
    "p_value": 8.102053822738708e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.8843976409728
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2855975475019379,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 28.446102974698253
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 0,
    "lr": 41.54766495208423,
    "p_value": 5.7515897679208924e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 30.03561663058641
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6602588181458304,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.841667720596915
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 1,
    "lr": 50.29481356688302,
    "p_value": 6.614936664735485e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.221480885562748
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4003719938332769,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.409427036267449
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 2,
    "lr": 40.63852528543612,
    "p_value": 9.15798303183168e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.556339401408357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3730375699702696,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.567764487933882
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 3,
    "lr": 61.9445444038447,
    "p_value": 1.7663359081044905e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.141869295089565
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4084665207886885,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.308458758253623
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 7,
    "seed": 2026095438,
    "outer_fold": 4,
    "lr": 38.066363480980726,
    "p_value": 3.418941440493162e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.788465201642376
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3490600246551321,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.71589664938803
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 0,
    "lr": 22.819945616640325,
    "p_value": 8.895486034525524e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6987088504977593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.0713332959791355
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 1,
    "lr": 21.450069618978887,
    "p_value": 1.8158141809400145e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.54176790090125
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3065757807242576,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.764640843868926
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 2,
    "lr": 43.65750222215138,
    "p_value": 1.9558734198207853e-11,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.264517104419516
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.33181115917873844,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 9.099885781223549
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 3,
    "lr": 30.86101628317556,
    "p_value": 1.3859209245452368e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.076324215507544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.23921281315788692,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.7018107905116775
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 8,
    "seed": 2026095439,
    "outer_fold": 4,
    "lr": 26.6093848774417,
    "p_value": 1.2451556713236215e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.489652091873015
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.31728918922378363,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.890875256473346
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 0,
    "lr": 37.4260709173941,
    "p_value": 4.747222578221183e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.382941672249322
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3478553068442494,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.26819053251788
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 1,
    "lr": 40.740420316747986,
    "p_value": 8.692681316226715e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 41.81903955855264
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7283640118274466,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.337837540052242
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 2,
    "lr": 33.51230833954105,
    "p_value": 3.5407220036962445e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.293702553183983
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2860263152710877,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.31228560540867
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 3,
    "lr": 20.64648169231441,
    "p_value": 2.761929987992333e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 22.311668743022587
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.43059103833317786,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.48615240354728
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 9,
    "seed": 2026095440,
    "outer_fold": 4,
    "lr": 27.802569554512957,
    "p_value": 6.717378018330943e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 35.64979765081064
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6419466144636939,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.59628100087327
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 0,
    "lr": 38.373596811106836,
    "p_value": 2.9208717851976213e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.313183207936953
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35439252603270094,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.46152200402302
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 1,
    "lr": 57.73860815310036,
    "p_value": 1.4968440555236048e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.740771702005327
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39747738379534797,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.702382567940996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 2,
    "lr": 46.71080246224665,
    "p_value": 4.1137114115801475e-12,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.354286788414143
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2900390082235454,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.131506698291682
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 3,
    "lr": 44.14687918067284,
    "p_value": 1.5231854785855622e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.975622430792095
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44911407582065405,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.058937075635066
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 10,
    "seed": 2026095441,
    "outer_fold": 4,
    "lr": 59.403052516190655,
    "p_value": 6.4234826197629484e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.098544380847947
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3980074901926308,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.93675184017635
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 0,
    "lr": 63.08390933955525,
    "p_value": 9.904284793993795e-16,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.967014610972766
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4914944629140245,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.740568267036274
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 1,
    "lr": 31.51831342893638,
    "p_value": 9.878406294017274e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.491313751407706
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2993858082619961,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.752524545770646
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 2,
    "lr": 32.907258373985314,
    "p_value": 4.833084746409522e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.29903218740829
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.462753867587372,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.77076287702693
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 3,
    "lr": 13.905383048184376,
    "p_value": 9.612353974007939e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.264653881499637
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29719937474137187,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.775702707728128
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 11,
    "seed": 2026095442,
    "outer_fold": 4,
    "lr": 19.15389800823141,
    "p_value": 6.029549119214103e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.815514386825237
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3317778022069979,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.017385068515015
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 0,
    "lr": 36.63205818251117,
    "p_value": 7.133303923523221e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.270039219830254
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34157576077368285,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.606040481007502
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 1,
    "lr": 36.21623568466566,
    "p_value": 8.829659831767771e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 20.181356326428777
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5156267447406727,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.8139134862137634
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 2,
    "lr": 43.51798066030824,
    "p_value": 2.10040863137394e-11,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.887343528236604
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42723138755021933,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.8008059745206255
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 3,
    "lr": 32.36076716681055,
    "p_value": 6.402286981933221e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.899711349860555
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28527746122071407,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.640084079317315
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 12,
    "seed": 2026095443,
    "outer_fold": 4,
    "lr": 27.543977972592984,
    "p_value": 7.678137433545018e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.705471454238715
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3923548559910843,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.515090309693512
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 0,
    "lr": 40.0104774480933,
    "p_value": 1.263021469132345e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.01367619492351
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.31046889190301025,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.416678950243664
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 1,
    "lr": 36.72784797521308,
    "p_value": 6.791262918818864e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.078157354919747
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28768647116930257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.926797454328128
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 2,
    "lr": 46.54429728441028,
    "p_value": 4.47852724081356e-12,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 12.316421773183542
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4686088507959319,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.509414094600169
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 3,
    "lr": 70.20233720924989,
    "p_value": 2.676149320750625e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.402502004406304
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3198423707775051,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.917286570803864
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 13,
    "seed": 2026095444,
    "outer_fold": 4,
    "lr": 68.70801109661261,
    "p_value": 5.708808331446078e-17,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.954774452775096
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5070430804373495,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.795865100954459
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 0,
    "lr": 17.346964629325157,
    "p_value": 1.5569761207096087e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.864017841221212
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.25140700267048655,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.5545445287832296
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 1,
    "lr": 19.691862174855487,
    "p_value": 4.549400552054126e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.090243821534804
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.28947336585733235,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.812233591080331
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 2,
    "lr": 27.931074515616274,
    "p_value": 6.285726695231429e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.626936366918791
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3375565990735414,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.848099089511238
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 3,
    "lr": 23.929907877211008,
    "p_value": 4.995376858978729e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.5353082175538
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.22074971864341766,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.272670488516468
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 14,
    "seed": 2026095445,
    "outer_fold": 4,
    "lr": 27.38437843828251,
    "p_value": 8.338651299640907e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.173678161199286
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.20220849332810542,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.7420717726236323
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 0,
    "lr": 62.5130507367885,
    "p_value": 1.3234241870238062e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.650799525074045
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3514159130203921,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.274251435009855
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 1,
    "lr": 26.95330554800421,
    "p_value": 1.0421519148336675e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 4.513630536299833
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27184682708589186,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.136821423322915
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 2,
    "lr": 43.20215459071551,
    "p_value": 2.4683144792351748e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.378363895078927
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36059186378327945,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.257490163714392
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 3,
    "lr": 57.14269155024158,
    "p_value": 2.026556152091829e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.0121781624191986
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2850056468736451,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.598740472842005
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 15,
    "seed": 2026095446,
    "outer_fold": 4,
    "lr": 51.256998739052506,
    "p_value": 4.051566289109428e-13,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.338880651489145
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3869526752325038,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.275428646247418
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 0,
    "lr": 55.07415601848152,
    "p_value": 5.803352562739893e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.868373833460433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4241718829961761,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.25117207343195
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 1,
    "lr": 22.99244086185172,
    "p_value": 8.131982247504569e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.16243384595906
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5021983528319464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.42295047295908
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 2,
    "lr": 33.657311243494405,
    "p_value": 3.286368589837564e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.991148369364552
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6005266963515536,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.328582103751007
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 3,
    "lr": 50.28085449052378,
    "p_value": 6.662158383762684e-13,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 15.41967046957402
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5293552628001805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 12.648096086908815
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 16,
    "seed": 2026095447,
    "outer_fold": 4,
    "lr": 29.672887780918245,
    "p_value": 2.5572583649291094e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 17.161270550339058
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4373648496771599,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 19.267034416261883
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 0,
    "lr": 58.89551162515272,
    "p_value": 8.313553304882958e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.224287056986775
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.49021642043555236,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.676957174315296
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 1,
    "lr": 48.74616991505172,
    "p_value": 1.4566346090383554e-12,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.7570443266025078
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.292839478865608,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.411956284042269
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 2,
    "lr": 79.42680679678779,
    "p_value": 2.5021248816865397e-19,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.255519918794354
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5163822448114607,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.620676010338789
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 3,
    "lr": 74.88275590188277,
    "p_value": 2.49756968276342e-18,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.598525458119438
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4402162608926084,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.164292426948398
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 17,
    "seed": 2026095448,
    "outer_fold": 4,
    "lr": 59.07727390853506,
    "p_value": 7.580002628585158e-15,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.982317712716338
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6386253271562552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.079326418419614
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 0,
    "lr": 36.85715899409115,
    "p_value": 6.355424774291471e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.511084987270357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.33633744680235694,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.31838276263182
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 1,
    "lr": 21.66567310008395,
    "p_value": 1.6227366438344805e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.773463777105682
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2500619767699208,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.317515251497202
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 2,
    "lr": 44.95829414297987,
    "p_value": 1.0063793732580342e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.578142350197074
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3311742529299675,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.540665052594677
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 3,
    "lr": 35.91522828660891,
    "p_value": 1.0304582161329477e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.622165736814467
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.26144035567833634,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.348612200216397
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 18,
    "seed": 2026095449,
    "outer_fold": 4,
    "lr": 38.726441039361816,
    "p_value": 2.4377974557888246e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.594149411601492
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37717752666655013,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.503588966575105
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 0,
    "lr": 27.20265251498313,
    "p_value": 9.160357511325217e-08,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 2.2255931239661977
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.21992420682993677,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.047819625851208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 1,
    "lr": 25.196201024155016,
    "p_value": 2.5892051183420537e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.5114534408368705
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30186328847710264,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.488031321645536
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 2,
    "lr": 20.651137506605664,
    "p_value": 2.7552219380988137e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8533411351395893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.437695238133069
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 3,
    "lr": 30.301337418035473,
    "p_value": 1.849353920650098e-08,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 7.825444545046397
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3334813734348745,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.009246662650382
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_ar2_drift",
    "panel": 19,
    "seed": 2026095450,
    "outer_fold": 4,
    "lr": 30.71448807680281,
    "p_value": 1.4946236953571004e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.6640963380313805
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3189027309482635,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.798467391072036
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 0,
    "lr": 19.368421758634213,
    "p_value": 5.388726288373327e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.1783112763454415
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3319271795000898,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.941538231590027
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 1,
    "lr": 13.026843960717088,
    "p_value": 0.00015352879283738437,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 29.28625028015732
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7139250671792082,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.312099125750763
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 2,
    "lr": 13.357575902031385,
    "p_value": 0.0001286903884527788,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 6.796444345561497
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.35254827037684044,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.918455051216837
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 3,
    "lr": 8.669306565554507,
    "p_value": 0.0016180715509696618,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.685545604869433
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2336545432909763,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.37644907755475
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 0,
    "seed": 2026096431,
    "outer_fold": 4,
    "lr": 13.107396237051944,
    "p_value": 0.0001470661042113346,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.870068576530105
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5392245964784658,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 9.458198812744243
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 0,
    "lr": 24.961956295504933,
    "p_value": 2.923639213932994e-07,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.794145367514114
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34443914652782803,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.0660956828490775
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 1,
    "lr": 21.13378971664133,
    "p_value": 2.141544589400122e-06,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 5.851835048706734
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3720185457560146,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.727489415525572
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 2,
    "lr": 11.809225174440144,
    "p_value": 0.00029468977691957056,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.7087412915110604
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2066887401619148,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 22.079871206201208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 3,
    "lr": 16.831221127313256,
    "p_value": 2.0427796453810695e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.56822526985037
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5919959501614045,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 17.521881830506313
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 1,
    "seed": 2026096432,
    "outer_fold": 4,
    "lr": 13.406508849060629,
    "p_value": 0.00012537633663692007,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.18949247280872
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4891272505341164,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.532067646708878
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 0,
    "lr": 8.795393330565275,
    "p_value": 0.0015099606398984073,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 7.337951412055544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29714316526311774,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.569720913234166
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 1,
    "lr": 38.423026954651505,
    "p_value": 2.847818450536754e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.156064802982916
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.47702347501700626,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.532823821967046
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 2,
    "lr": 6.344157125560741,
    "p_value": 0.00588842774335186,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 2.3456912458851398
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.20867325491720237,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.212037142404913
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 3,
    "lr": 26.06120489253408,
    "p_value": 1.6538184781834888e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.828348511770924
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44617254297845604,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 8.895009730007425
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 2,
    "seed": 2026096433,
    "outer_fold": 4,
    "lr": 20.487106329055678,
    "p_value": 3.001715133500133e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.071468564910049
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32831574654934587,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.577914361869556
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 0,
    "lr": 32.332236210153496,
    "p_value": 6.496983294871388e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.335781797065847
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5345419271088466,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 6.0121336573629165
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 1,
    "lr": 29.69721770486467,
    "p_value": 2.5253630073140468e-08,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 12.45463367848808
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5787074003163197,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.441238066664051
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 2,
    "lr": 21.71617616574622,
    "p_value": 1.5805721377552203e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 6.369971957935605
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39560469244238206,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 5.489475016757109
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 3,
    "lr": 23.27210101725359,
    "p_value": 7.031256720012623e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.114227521572985
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.25807531040427645,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 4.516945571563062
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 3,
    "seed": 2026096434,
    "outer_fold": 4,
    "lr": 11.176752667064648,
    "p_value": 0.00041414307141682336,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 2.817430993470013
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2627836812625568,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.640563041370322
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 0,
    "lr": 11.23232009770436,
    "p_value": 0.00040192546656664895,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 8.607633575154335
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3655499015066983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 15.07376860160903
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 1,
    "lr": 16.270264168626454,
    "p_value": 2.7459536221565573e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 1.5346313704023447
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2630756718658908,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.5284387411724945
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 2,
    "lr": 18.968765327239453,
    "p_value": 6.643796834071741e-06,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 23.99348900751184
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6651648558910415,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.570031015950718
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 3,
    "lr": 6.3803281259060896,
    "p_value": 0.0057696048120387975,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 16.718678048447664
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39798399265423123,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 16.213538094788547
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 4,
    "seed": 2026096435,
    "outer_fold": 4,
    "lr": 23.401534256512605,
    "p_value": 6.573681802578137e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 21.35131536013034
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6613377952213916,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 35.969641269727845
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 0,
    "lr": 33.52848561561041,
    "p_value": 3.511394815314371e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.876997681752284
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4133948999411859,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 4.166012438852055
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 1,
    "lr": 21.59018531392576,
    "p_value": 1.6878743502586757e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.731940110261357
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38474636664868966,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 6.919868356912333
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 2,
    "lr": 30.016082254240246,
    "p_value": 2.142389424142287e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 18.23147324341397
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6504715065781419,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.913689896983069
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 3,
    "lr": 31.01691007460795,
    "p_value": 1.27895069964685e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.5409762801131563
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3473519141976525,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.75052849896343
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 5,
    "seed": 2026096436,
    "outer_fold": 4,
    "lr": 32.399266041411465,
    "p_value": 6.2766939797627606e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.183208940068057
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32755304011744174,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.005068814486085
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 0,
    "lr": 58.011813823373814,
    "p_value": 1.3027417540245764e-14,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.733446148424041
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5317051623400426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.94081009450968
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 1,
    "lr": 38.829097063635345,
    "p_value": 2.312904550632044e-10,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 5.418442814818741
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4511240707527569,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.986402754330186
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 2,
    "lr": 34.280502869161865,
    "p_value": 2.385690051835969e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.751448730776957
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6038518314510846,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.436957026733559
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 3,
    "lr": 47.519944223789935,
    "p_value": 2.7223586623933553e-12,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 17.469727208113824
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7088977849495955,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.327223777219428
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 6,
    "seed": 2026096437,
    "outer_fold": 4,
    "lr": 51.96656874914697,
    "p_value": 2.8226835414002324e-13,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.952495201082186
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4437347739705914,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.401556303862051
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 0,
    "lr": 20.021682668753783,
    "p_value": 3.828450249196838e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 35.12473251250544
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7504091962341247,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 12.072620334915996
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 1,
    "lr": 6.7909903803411,
    "p_value": 0.004580953314988617,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.899824394943786
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.249184725939545,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.62250541447914
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 2,
    "lr": 17.187166119569156,
    "p_value": 1.6935847012380105e-05,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 4.488718157670912
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.30946808739344156,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 13.852991114831582
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 3,
    "lr": 20.679003175613616,
    "p_value": 2.715413790476074e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.295802403648733
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32509670083616554,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 11.628707123053148
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 7,
    "seed": 2026096438,
    "outer_fold": 4,
    "lr": 22.40557269780402,
    "p_value": 1.103663116978242e-06,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 8.696774615511096
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4406591924759855,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 22.778458077379334
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 0,
    "lr": 40.0917191782155,
    "p_value": 1.211569982466025e-10,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 2.754961534628726
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3676128720702509,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.990843046458618
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 1,
    "lr": 3.3614245234639384,
    "p_value": 0.033370156402359,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.12961964207796287,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 22.409715711515993
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 2,
    "lr": 42.66570859830426,
    "p_value": 3.2470405808211364e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.2649683182785008,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 34.467896571747154
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 3,
    "lr": 16.580561428494548,
    "p_value": 2.33132416907236e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 4.258279908145971
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3078942341357383,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.957357454863257
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 8,
    "seed": 2026096439,
    "outer_fold": 4,
    "lr": 24.260115980818227,
    "p_value": 4.208194231505831e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.524329353590744
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5855432173415692,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.501875800753352
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 0,
    "lr": 14.711980208892783,
    "p_value": 6.262398611832495e-05,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 3.0889981707279985
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.29418292096069243,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 33.36594749430577
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 1,
    "lr": 37.32245189665264,
    "p_value": 5.006262542956352e-10,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.333604957187921,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 11.496886983962355
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 2,
    "lr": 17.413518045264937,
    "p_value": 1.5033997107556715e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 15.998755048859035
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5182057202631642,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 20.57148865067438
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 3,
    "lr": 25.666136931904475,
    "p_value": 2.0294357955417994e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 19.54618525712771
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5874620527157512,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.783462244788982
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 9,
    "seed": 2026096440,
    "outer_fold": 4,
    "lr": 32.2331490790275,
    "p_value": 6.836891858338406e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.927937351530424
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.8447587254555373,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.637405130304316
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 0,
    "lr": 18.717563221067394,
    "p_value": 7.578994539299735e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 5.683211608103916
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.39710652793868045,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 6.7697988647214045
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 1,
    "lr": 10.036869770337944,
    "p_value": 0.0007671885991644222,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 10.234185692021219
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38942204402697755,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 8.952029826939091
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 2,
    "lr": 34.64993307702571,
    "p_value": 1.973260689703484e-09,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.3923983592523637,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 15.914718827736769
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 3,
    "lr": 21.9548075508701,
    "p_value": 1.3957337698919403e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.1746657290810487,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.289727776696273
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 10,
    "seed": 2026096441,
    "outer_fold": 4,
    "lr": 16.85952508703849,
    "p_value": 2.012540831622216e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.577007367767912
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3302919177946426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.570968523513562
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 0,
    "lr": 30.72145229736634,
    "p_value": 1.4892690083472008e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.849813990137125
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.44150065711015446,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.126179911307082
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 1,
    "lr": 19.4682667497309,
    "p_value": 5.114246432137297e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 6.1930590440528
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3652811952118293,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.4086753861451
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 2,
    "lr": 32.794366795700626,
    "p_value": 5.1220639330460474e-09,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 5.038086319576135
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.37457794757741736,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 8.300639379169978
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 3,
    "lr": 35.450850059321965,
    "p_value": 1.3078410332971266e-09,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 1.2714593451253462,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 5.371026562271237
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 11,
    "seed": 2026096442,
    "outer_fold": 4,
    "lr": 15.663290781736578,
    "p_value": 3.783942987784452e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.761682930755004
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.42026299659192956,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.451879694470218
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 0,
    "lr": 7.950480303255972,
    "p_value": 0.002403730809267164,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 2.61245661047156
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2130867209126686,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.509121731213613
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 1,
    "lr": 23.89128799117134,
    "p_value": 5.096600700703884e-07,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.481230836814778
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4872505621059442,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.063795710658537
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 2,
    "lr": 15.08208901582293,
    "p_value": 5.1467674095198776e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.5390523782718875
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3396041427210333,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.518159911847537
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 3,
    "lr": 20.234643347535894,
    "p_value": 3.425056270806857e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 12.17774448180097
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.48064089953434597,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.423965154605438
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 12,
    "seed": 2026096443,
    "outer_fold": 4,
    "lr": 2.549055725505241,
    "p_value": 0.05518009812097808,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 22.387022042782014
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3748826769124434,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.916388784606399
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 0,
    "lr": 10.399233979429482,
    "p_value": 0.0006303380037858869,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.94806914981455
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3485706589426532,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.5835099988639945
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 1,
    "lr": 27.16076085189343,
    "p_value": 9.361010325959722e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.170358512311684
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4265190950374556,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.561551335291789
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 2,
    "lr": 6.256433998571083,
    "p_value": 0.0061871519446555,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.600552039412525
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2955644984856441,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 30.26080901218249
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 3,
    "lr": 19.273332688449955,
    "p_value": 5.66387503290807e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 35.486081831128594
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.746658208814966,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.712687378434529
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 13,
    "seed": 2026096444,
    "outer_fold": 4,
    "lr": 4.844009116610323,
    "p_value": 0.013871163438824996,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.8912658979119157
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.19205411482874707,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.499638368664814
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 0,
    "lr": 22.617250317312937,
    "p_value": 9.88507628475959e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 5.549924589423381
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3864222299969284,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 25.676975858762805
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 1,
    "lr": 28.653021185598845,
    "p_value": 4.328940526292598e-08,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 27.149784318415204
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.7547624156118854,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.873697419513175
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 2,
    "lr": 15.869618481034195,
    "p_value": 3.392969074696738e-05,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.758415910401136
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3386396356566078,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 2.148295680143643
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 3,
    "lr": 26.46319561949349,
    "p_value": 1.3430364893436528e-07,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 6.936588320050582
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4005670823841342,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.863368850196214
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 14,
    "seed": 2026096445,
    "outer_fold": 4,
    "lr": 9.776089700262673,
    "p_value": 0.0008839795410288962,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.928839981472676
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.27471605657752063,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.999968509081672
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 0,
    "lr": 42.40104784560208,
    "p_value": 3.7175097824860534e-11,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 14.613110306503721
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.6081206699484893,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 24.274180253273816
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 1,
    "lr": 39.75868122635802,
    "p_value": 1.4368023983069244e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.550388773144102
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5206572142835552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.819704734388284
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 2,
    "lr": 32.619398102817286,
    "p_value": 5.604521253895826e-09,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 4.600320404125611
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3455238201675619,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.447538499441615
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 3,
    "lr": 26.5695017534199,
    "p_value": 1.2711272369142766e-07,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 7.271663426654354
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4288133792218427,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 13.19432538338105
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 15,
    "seed": 2026096446,
    "outer_fold": 4,
    "lr": 16.661467742462264,
    "p_value": 2.2339688334391605e-05,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.638499957509802
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3030453254014835,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.4926056150323666
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 0,
    "lr": 8.948377083608648,
    "p_value": 0.0013885810114674547,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 3.4697806583454605
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.22692083833521634,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.964522585827289
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 1,
    "lr": 12.141044121312007,
    "p_value": 0.00024662076876594654,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.337012459868731
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.34085835376296564,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.741265408056765
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 2,
    "lr": 13.87963446658432,
    "p_value": 9.744948798239426e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.779217711105414
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3908283128495593,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.7341199300396335
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 3,
    "lr": 7.5904220186930615,
    "p_value": 0.0029339605724275093,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 0.7147053314959947
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.16543336609611314,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 3.9799033487294886
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 16,
    "seed": 2026096447,
    "outer_fold": 4,
    "lr": 12.295672188456592,
    "p_value": 0.00022700491354967438,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.532700487317143
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2576410449154549,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.4051468705199
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 0,
    "lr": 8.080284300012863,
    "p_value": 0.002237471236156587,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 0.5969392115265367
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.1745727660541523,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 2.5092247107055887
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 1,
    "lr": 8.213150781251898,
    "p_value": 0.0020793937531071796,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 1.4292913700189893
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.19345357621278572,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.814932826422061
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 2,
    "lr": 37.686126675544074,
    "p_value": 4.154671331290427e-10,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.5698821306814095
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.48312205462656016,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 11.233550578388993
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 3,
    "lr": 19.364586553088884,
    "p_value": 5.399559574847404e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 5.639296681503917
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3742533346332931,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.8033969337663116
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 17,
    "seed": 2026096448,
    "outer_fold": 4,
    "lr": 20.06736943225951,
    "p_value": 3.738070840689255e-06,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.876097101291251
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.32719502634402337,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.566003689248919
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 0,
    "lr": 28.58524340306758,
    "p_value": 4.483144615007401e-08,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 9.94753887428094
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4971480414015039,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.725843265133474
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 1,
    "lr": 18.933973741661248,
    "p_value": 6.766061927663682e-06,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.736008325485718
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4174691148069866,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 7.002623424116239
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 2,
    "lr": 41.46657275353755,
    "p_value": 5.99518722247421e-11,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.99,
     "kappa": 3.426947012354556
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.38077184846886897,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 6.932682062614832
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 3,
    "lr": 30.332669893763523,
    "p_value": 1.8197204379772846e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 1.6704755866921803
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.3084019342516627,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 7.116527135223208
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 18,
    "seed": 2026096449,
    "outer_fold": 4,
    "lr": 35.984076931919844,
    "p_value": 9.946829453462703e-10,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.99,
     "kappa": 10.607802205314373
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5842993736376317,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 9.352026485195253
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 0,
    "lr": 28.787160249874432,
    "p_value": 4.039245298761168e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 4.465741263334467
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.36810151338216107,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 16.41553137196498
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 1,
    "lr": 28.23037201414263,
    "p_value": 5.3850622955165076e-08,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 7.744280801321418
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.4570076053127322,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 8.326389308836609
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 2,
    "lr": 13.291957909968914,
    "p_value": 0.00013327349082177076,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 10.350830257471584
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.46468246349375975,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 21.081879103677927
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 3,
    "lr": 21.33876171250813,
    "p_value": 1.9243515250296576e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.99,
     "kappa": 18.357915329790593
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.5713008516090681,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.99,
     "kappa": 10.066086138132738
    },
    "u_lambda_at_upper_bound": true
   },
   {
    "variant": "c_level_shift",
    "panel": 19,
    "seed": 2026096450,
    "outer_fold": 4,
    "lr": 17.773943179432536,
    "p_value": 1.2438347282156611e-05,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 3.652144400209253
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.2984415063878425,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.99,
     "kappa": 5.589065686585075
    },
    "u_lambda_at_upper_bound": true
   }
  ]
 },
 "size_check_f_linear_descriptive": {
  "definition": {
   "scenario": "d",
   "direct": "f_linear",
   "n_panels": 24,
   "seed_offset": 1000,
   "folds": [
    0
   ],
   "alpha": 0.05,
   "role": "descriptive; never gating"
  },
  "n_panels": 24,
  "n_tests": 24,
  "rejections": 1,
  "rejection_rate": 0.041666666666666664,
  "fold0_rejections": 1,
  "fold0_n": 24,
  "fold0_rejection_rate": 0.041666666666666664,
  "k1_p_count_rule_false_pass_rate": null,
  "p_at_one": 0,
  "half_a_lambda_at_upper_bound": 1,
  "half_a_lags": {
   "0": 5,
   "1": 1,
   "2": 3,
   "3": 2,
   "4": 3,
   "5": 3,
   "6": 7
  },
  "tests": [
   {
    "panel": 0,
    "seed": 2026093431,
    "outer_fold": 0,
    "lr": 8.376664482057095e-07,
    "p_value": 0.49963487164083215,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.5774685361876924,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.446444234562728e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 1,
    "seed": 2026093432,
    "outer_fold": 0,
    "lr": 0.7589695527130971,
    "p_value": 0.19182559548418265,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.436948009409013,
    "hr_clipped_rows": 0
   },
   {
    "panel": 2,
    "seed": 2026093433,
    "outer_fold": 0,
    "lr": 0.10263745621523412,
    "p_value": 0.3743436251224217,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6072602080144002,
     "kappa": 14.668787784567112
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.29497534193938696,
    "hr_clipped_rows": 0
   },
   {
    "panel": 3,
    "seed": 2026093434,
    "outer_fold": 0,
    "lr": 2.44488546741195e-07,
    "p_value": 0.49980273987333457,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8056565912349347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.5193571896591565e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 4,
    "seed": 2026093435,
    "outer_fold": 0,
    "lr": 0.3496767948727211,
    "p_value": 0.2771480728414891,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7277055676085049,
     "kappa": 0.1073216369988783
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05279792006576291,
    "hr_clipped_rows": 0
   },
   {
    "panel": 5,
    "seed": 2026093436,
    "outer_fold": 0,
    "lr": 4.3278487282805145e-07,
    "p_value": 0.4997375503060218,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9133874620633585,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.3334819058977586e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 6,
    "seed": 2026093437,
    "outer_fold": 0,
    "lr": 1.2385862646624446e-07,
    "p_value": 0.4998595980347972,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6226645590551556,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.515943262353809e-05,
    "hr_clipped_rows": 0
   },
   {
    "panel": 7,
    "seed": 2026093438,
    "outer_fold": 0,
    "lr": 0.0007661936651857104,
    "p_value": 0.48895860649046646,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 0.13788133461702015
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.009661494279420858,
    "hr_clipped_rows": 0
   },
   {
    "panel": 8,
    "seed": 2026093439,
    "outer_fold": 0,
    "lr": 9.308860171586275e-07,
    "p_value": 0.4996150908352428,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.02,
     "kappa": 49.13527427986257
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.00010549418936502738,
    "hr_clipped_rows": 0
   },
   {
    "panel": 9,
    "seed": 2026093440,
    "outer_fold": 0,
    "lr": 1.241736754309386e-06,
    "p_value": 0.4995554457730868,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7177526654623502,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 9.171635848533437e-11,
    "hr_clipped_rows": 0
   },
   {
    "panel": 10,
    "seed": 2026093441,
    "outer_fold": 0,
    "lr": 0.25786817188054556,
    "p_value": 0.3057942732418406,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.22837317007155095,
     "kappa": 0.05660430913632996
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04149697181070315,
    "hr_clipped_rows": 0
   },
   {
    "panel": 11,
    "seed": 2026093442,
    "outer_fold": 0,
    "lr": 1.6850681276991963e-06,
    "p_value": 0.4994821324770443,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8276052243959042,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 6.765033711820425e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 12,
    "seed": 2026093443,
    "outer_fold": 0,
    "lr": 8.224378689192235e-08,
    "p_value": 0.4998855906259802,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.04871482850421924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.382801249027977e-10,
    "hr_clipped_rows": 0
   },
   {
    "panel": 13,
    "seed": 2026093444,
    "outer_fold": 0,
    "lr": 4.832145350519568e-08,
    "p_value": 0.4999123039450211,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8690964772361647,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.677296923141145e-10,
    "hr_clipped_rows": 0
   },
   {
    "panel": 14,
    "seed": 2026093445,
    "outer_fold": 0,
    "lr": 0.3069009245464258,
    "p_value": 0.28979407874646634,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8257290947567055,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.053823994137510336,
    "hr_clipped_rows": 0
   },
   {
    "panel": 15,
    "seed": 2026093446,
    "outer_fold": 0,
    "lr": 0.2310466930939583,
    "p_value": 0.3153744025715678,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7301095317411298,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04660832340646103,
    "hr_clipped_rows": 0
   },
   {
    "panel": 16,
    "seed": 2026093447,
    "outer_fold": 0,
    "lr": 4.881076165474951e-08,
    "p_value": 0.499911861053631,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9018196107674,
     "kappa": 1.5846357209724269
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.933863346271933e-08,
    "hr_clipped_rows": 0
   },
   {
    "panel": 17,
    "seed": 2026093448,
    "outer_fold": 0,
    "lr": 6.742702680639923e-07,
    "p_value": 0.4996724127260975,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.33347648812453184,
     "kappa": 3.4177759862109283
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.247041965716413e-09,
    "hr_clipped_rows": 0
   },
   {
    "panel": 18,
    "seed": 2026093449,
    "outer_fold": 0,
    "lr": 1.7345277465574327,
    "p_value": 0.09391684691615904,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.08225661536816825,
    "hr_clipped_rows": 0
   },
   {
    "panel": 19,
    "seed": 2026093450,
    "outer_fold": 0,
    "lr": 5.867367922450285,
    "p_value": 0.007712048262639408,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.887197991932875,
     "kappa": 0.6983839281002285
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14499287611807646,
    "hr_clipped_rows": 0
   },
   {
    "panel": 20,
    "seed": 2026093451,
    "outer_fold": 0,
    "lr": 2.797105480567552e-06,
    "p_value": 0.4993327873288699,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6330249961644625,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0
   },
   {
    "panel": 21,
    "seed": 2026093452,
    "outer_fold": 0,
    "lr": 3.653622115962207e-08,
    "p_value": 0.49992374437641307,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.9413578699237676,
     "kappa": 0.7450390640221545
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.5301870555616558e-11,
    "hr_clipped_rows": 0
   },
   {
    "panel": 22,
    "seed": 2026093453,
    "outer_fold": 0,
    "lr": 2.2381186362272274,
    "p_value": 0.0673223581385171,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.7686173912221057,
     "kappa": 5.698635394363787
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25705954250200125,
    "hr_clipped_rows": 0
   },
   {
    "panel": 23,
    "seed": 2026093454,
    "outer_fold": 0,
    "lr": 5.622205208055675e-07,
    "p_value": 0.49970086765767524,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.11879857541518486,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1388319866561386e-07,
    "hr_clipped_rows": 0
   }
  ]
 },
 "k1_power_descriptive": {
  "definition": {
   "scenarios": [
    "c",
    "c_f_linear"
   ],
   "cap_factors": [
    0.44,
    0.66
   ],
   "n_panels": 10,
   "seed_offset": 2000,
   "folds": [
    0,
    1,
    2,
    3,
    4
   ],
   "alpha": 0.05,
   "min_folds_p": 3,
   "lag_range": [
    1,
    3
   ],
   "lag_stop_folds": 3,
   "role": "descriptive; never gating",
   "rule": "STOP if p < alpha in fewer than min_folds_p folds, or U's lag outside lag_range in at least lag_stop_folds folds",
   "scoring": "U's out-of-fold predictions (row 90) against the truth, centered; 'U beats zero' is U's centered PEHE below SD(truth) on the panel"
  },
  "cells": {
   "c@0.44": {
    "scenario": "c",
    "cap_factor": 0.44,
    "n_panels": 10,
    "sd_truth_mean": 0.0954974476850325,
    "fold_rejection_rate": 0.2,
    "p_count_pass_rate": 0.1,
    "lag_criterion_pass_rate": 0.4,
    "k1_pass_rate": 0.1,
    "u_correlation_mean": 0.20488975091574094,
    "u_minus_zero_mean": -0.0013115884706294463,
    "panels_u_beats_zero": 8,
    "k1_stops_when_u_beats_zero": 8,
    "lag_criterion_stops_when_u_beats_zero": 6,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.09439894898198258,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49994531410682375,
       1.0,
       0.49930332773414376,
       0.49943086918503177,
       0.030361411057693074
      ],
      "u_lags": [
       4,
       0,
       1,
       0,
       0
      ],
      "u_lambdas": [
       0.802652645396753,
       0.8207725546153339,
       0.7969735951673297,
       0.8132245179186687,
       0.6352133024099091
      ],
      "half_a_lags": [
       1,
       0,
       3,
       2,
       1
      ],
      "u_correlation": 0.23458443701619183,
      "u_centered_pehe": 0.09185502223586316,
      "u_minus_zero": -0.002543926746119418
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.09450958862230292,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.4998506556096062,
       0.4994023719097365,
       0.21628925573837438,
       0.013224935933785154,
       0.0798343201895895
      ],
      "u_lags": [
       6,
       0,
       6,
       4,
       6
      ],
      "u_lambdas": [
       0.8103481316150185,
       0.9540662997999236,
       0.7161400442906567,
       0.8361866409092281,
       0.8024661300475664
      ],
      "half_a_lags": [
       3,
       4,
       2,
       5,
       6
      ],
      "u_correlation": 0.1363201284629951,
      "u_centered_pehe": 0.0940094710034734,
      "u_minus_zero": -0.0005001176188295237
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.09814020594163514,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.0551952133640132,
       0.4999224269961126,
       0.49921726099420743,
       0.4993531351140291,
       0.0644170501160103
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7943287256799401,
       0.7798706790671884,
       0.772848441187593,
       0.04217246735091997,
       0.7478391872817945
      ],
      "half_a_lags": [
       0,
       6,
       0,
       6,
       2
      ],
      "u_correlation": 0.40771570381493355,
      "u_centered_pehe": 0.09107246136011868,
      "u_minus_zero": -0.007067744581516461
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.10026450589572487,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.30080641826658594,
       0.1316781073132935,
       0.49935441748049614,
       0.0021990439336853447,
       0.1648202685215413
      ],
      "u_lags": [
       5,
       5,
       5,
       5,
       0
      ],
      "u_lambdas": [
       0.8996493071427379,
       0.7092218841996852,
       0.29697882792204366,
       0.5615352116102265,
       0.8338119092603808
      ],
      "half_a_lags": [
       3,
       6,
       5,
       6,
       4
      ],
      "u_correlation": 0.19986115915306463,
      "u_centered_pehe": 0.09831795232043956,
      "u_minus_zero": -0.0019465535752853091
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.09460878189227924,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.12048587972186728,
       0.006085858862633811,
       0.2249970881631544,
       0.3239821721135712,
       0.49964476761676013
      ],
      "u_lags": [
       1,
       1,
       1,
       1,
       0
      ],
      "u_lambdas": [
       0.7617710377884036,
       0.5798334064098688,
       0.6667635660740785,
       0.9038793903999861,
       0.6396941528982668
      ],
      "half_a_lags": [
       1,
       1,
       3,
       1,
       1
      ],
      "u_correlation": 0.14543811695170955,
      "u_centered_pehe": 0.09360597978412949,
      "u_minus_zero": -0.0010028021081497501
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.09475163012544636,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 1,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0843509483560004,
       0.06698033660586311,
       0.020126773309016566,
       0.000638282743288892,
       0.02986793942852937
      ],
      "u_lags": [
       5,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.733263276548353,
       0.8312254904520832,
       0.7180825061978083,
       0.6691433183757016,
       0.7180445792805451
      ],
      "half_a_lags": [
       5,
       5,
       2,
       2,
       0
      ],
      "u_correlation": 0.2608597140451611,
      "u_centered_pehe": 0.09643211434454238,
      "u_minus_zero": 0.001680484219096015
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.09521852537351196,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.15667301267412903,
       0.24724209151935672,
       0.17465125324294978,
       0.49973944283217725,
       0.11902686125477266
      ],
      "u_lags": [
       6,
       6,
       6,
       6,
       2
      ],
      "u_lambdas": [
       0.7250830500446352,
       0.49756810519328,
       0.02,
       0.7733888564777072,
       0.7452366380470914
      ],
      "half_a_lags": [
       2,
       2,
       2,
       3,
       1
      ],
      "u_correlation": 0.1319276747315134,
      "u_centered_pehe": 0.09439927289622625,
      "u_minus_zero": -0.0008192524772857035
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.09404187405310589,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 4,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.3192455192787593,
       0.004532258341959196,
       0.14543690765608314,
       0.42743310231184006,
       0.08838805912412104
      ],
      "u_lags": [
       3,
       0,
       4,
       0,
       0
      ],
      "u_lambdas": [
       0.49354759809632054,
       0.8611997286785302,
       0.5268867601689375,
       0.45269435067045366,
       0.8851228999607005
      ],
      "half_a_lags": [
       1,
       3,
       4,
       0,
       0
      ],
      "u_correlation": 0.2506611360909461,
      "u_centered_pehe": 0.0936885702139581,
      "u_minus_zero": -0.0003533038391477922
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.09767210697238925,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 3,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.10880731972420946,
       0.22888041077325927,
       0.007952572018066942,
       0.4989926742424277,
       0.04901648052949446
      ],
      "u_lags": [
       1,
       0,
       6,
       1,
       4
      ],
      "u_lambdas": [
       0.4976711869447423,
       0.8821669280759413,
       0.1799496524549834,
       0.6200243819959921,
       0.17804161850181285
      ],
      "half_a_lags": [
       2,
       0,
       1,
       0,
       2
      ],
      "u_correlation": 0.16111035127851533,
      "u_centered_pehe": 0.09664468451011685,
      "u_minus_zero": -0.001027422462272401
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.0913683089919467,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.31712281923039104,
       0.15926343920329677,
       0.4993797605858614,
       0.28144594285642693,
       0.0795272461274264
      ],
      "u_lags": [
       5,
       2,
       2,
       3,
       2
      ],
      "u_lambdas": [
       0.6903134055194877,
       0.847221371654812,
       0.5998963263469893,
       0.4046691036354248,
       0.5640538334023305
      ],
      "half_a_lags": [
       3,
       6,
       4,
       4,
       2
      ],
      "u_correlation": 0.12041908761237909,
      "u_centered_pehe": 0.09183306347516258,
      "u_minus_zero": 0.00046475448321588175
     }
    ]
   },
   "c@0.66": {
    "scenario": "c",
    "cap_factor": 0.66,
    "n_panels": 10,
    "sd_truth_mean": 0.1432445592806882,
    "fold_rejection_rate": 0.8,
    "p_count_pass_rate": 0.8,
    "lag_criterion_pass_rate": 1.0,
    "k1_pass_rate": 0.8,
    "u_correlation_mean": 0.5839288089860577,
    "u_minus_zero_mean": -0.02684947953364496,
    "panels_u_beats_zero": 10,
    "k1_stops_when_u_beats_zero": 2,
    "lag_criterion_stops_when_u_beats_zero": 0,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.14159682524969505,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.49967927208300744,
       0.00029258051647382244,
       0.24453916387113794,
       0.08305779622213008,
       0.0008676866175754758
      ],
      "u_lags": [
       1,
       1,
       1,
       2,
       1
      ],
      "u_lambdas": [
       0.7757419565973042,
       0.7623229704705587,
       0.8225429266941042,
       0.5941692182256431,
       0.8163417240433791
      ],
      "half_a_lags": [
       2,
       2,
       3,
       2,
       2
      ],
      "u_correlation": 0.5183623712045481,
      "u_centered_pehe": 0.12115995888331689,
      "u_minus_zero": -0.020436866366378162
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.14175929532347695,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.11410849597417769,
       9.366639606144768e-07,
       0.15430276109050597,
       0.0017113330219457985,
       0.00018142998280929606
      ],
      "u_lags": [
       3,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8051064410588953,
       0.838774177171675,
       0.8218288019811615,
       0.8522111180337962,
       0.833379656101497
      ],
      "half_a_lags": [
       5,
       2,
       2,
       3,
       2
      ],
      "u_correlation": 0.5475876986006398,
      "u_centered_pehe": 0.11872896618348415,
      "u_minus_zero": -0.023030329139992797
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.1472086519748995,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       1.4216350349212312e-06,
       1.9462544179945843e-10,
       4.6407909361574774e-07,
       3.3456337343834774e-09,
       4.109821544484494e-09
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7866320225815563,
       0.789931486547265,
       0.7930118721513446,
       0.780896179615815,
       0.7775556754698744
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.6566180083015567,
      "u_centered_pehe": 0.1123903890646712,
      "u_minus_zero": -0.034818262910228284
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.15039427905336347,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.6643870699928905e-05,
       0.0006110713637884576,
       0.016954880657519513,
       2.4901586199440486e-08,
       4.0261458245344604e-07
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7796508221294212,
       0.7918494468082224,
       0.8822266780762236,
       0.8626713421719581,
       0.7693213283376645
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.5909868239541594,
      "u_centered_pehe": 0.12132547172924095,
      "u_minus_zero": -0.029068807324122523
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.14191186915592977,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.0019268704979431958,
       0.002465315631219779,
       0.49974151491103663,
       0.211416073734096,
       0.15334034265528815
      ],
      "u_lags": [
       2,
       2,
       2,
       3,
       2
      ],
      "u_lambdas": [
       0.8538695466770053,
       0.7825951365960997,
       0.8764531655172345,
       0.32855361360710694,
       0.8237798172644644
      ],
      "half_a_lags": [
       3,
       2,
       0,
       2,
       3
      ],
      "u_correlation": 0.5240380489007117,
      "u_centered_pehe": 0.1215671488542169,
      "u_minus_zero": -0.02034472030171286
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.1421241522385047,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00015042995250646847,
       0.009336277537238606,
       1.4622671792931403e-05,
       0.0009713897229987855,
       0.013910947215202106
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.794755321384146,
       0.7918902933238634,
       0.7431778776998924,
       0.7420020384259236,
       0.7311910604404747
      ],
      "half_a_lags": [
       2,
       0,
       2,
       0,
       0
      ],
      "u_correlation": 0.5767221396772727,
      "u_centered_pehe": 0.11652004361175745,
      "u_minus_zero": -0.025604108626747238
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.142829577531672,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       3.631540192785433e-05,
       0.000240236606360447,
       1.5218588336347348e-06,
       0.0004096610630563906,
       0.0004232583971880067
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.793047950147165,
       0.7416528628263697,
       0.8255601679480303,
       0.809341344886983,
       0.8134691023440213
      ],
      "half_a_lags": [
       2,
       2,
       3,
       2,
       4
      ],
      "u_correlation": 0.6651974674257057,
      "u_centered_pehe": 0.10669981578492577,
      "u_minus_zero": -0.03612976174674623
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.1410613807209126,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0026659665839359344,
       5.926087745313092e-07,
       0.0007663658087304816,
       0.0018218773907133197,
       0.00046399124853088594
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.803844603908009,
       0.8289596273205738,
       0.813767115936516,
       0.8272787819688843,
       0.822048565044614
      ],
      "half_a_lags": [
       0,
       2,
       4,
       2,
       2
      ],
      "u_correlation": 0.5844075399408427,
      "u_centered_pehe": 0.115781802473571,
      "u_minus_zero": -0.02527957824734159
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.14650636991547464,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.086468893314238e-06,
       0.00010010516834486877,
       0.0003472991189117211,
       0.051679566647295026,
       9.625372911755727e-06
      ],
      "u_lags": [
       2,
       2,
       1,
       2,
       2
      ],
      "u_lambdas": [
       0.7900237693911925,
       0.803761775543249,
       0.6985784477052105,
       0.7961308238119067,
       0.8042281145518793
      ],
      "half_a_lags": [
       3,
       2,
       1,
       2,
       2
      ],
      "u_correlation": 0.6288844031038249,
      "u_centered_pehe": 0.11424097112187234,
      "u_minus_zero": -0.032265398793602296
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.13705319164295307,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.881860976330381e-05,
       0.499295965111327,
       0.01221773189608369,
       0.000824810733521667,
       0.0006725201343472903
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.6670470506466587,
       0.7084885137947586,
       0.7162480253986194,
       0.7392945219941633,
       0.7462332375347304
      ],
      "half_a_lags": [
       2,
       5,
       2,
       2,
       2
      ],
      "u_correlation": 0.5464835887513146,
      "u_centered_pehe": 0.11553622976337541,
      "u_minus_zero": -0.021516961879577662
     }
    ]
   },
   "c_f_linear@0.44": {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "n_panels": 10,
    "sd_truth_mean": 0.09549564129493675,
    "fold_rejection_rate": 0.2,
    "p_count_pass_rate": 0.1,
    "lag_criterion_pass_rate": 0.5,
    "k1_pass_rate": 0.1,
    "u_correlation_mean": 0.17490698063241839,
    "u_minus_zero_mean": -0.0010896483418114083,
    "panels_u_beats_zero": 5,
    "k1_stops_when_u_beats_zero": 4,
    "lag_criterion_stops_when_u_beats_zero": 1,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.09439687812878564,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49987900024188797,
       0.08825843954959256,
       0.31982986356898185,
       0.4998113381441542,
       0.4996508512462681
      ],
      "u_lags": [
       6,
       4,
       5,
       5,
       4
      ],
      "u_lambdas": [
       0.8571841211228626,
       0.8514486679814549,
       0.9347951504517453,
       0.9406890102479669,
       0.8456623958781883
      ],
      "half_a_lags": [
       1,
       3,
       5,
       2,
       3
      ],
      "u_correlation": -0.0002726311693410813,
      "u_centered_pehe": 0.09485134018390358,
      "u_minus_zero": 0.0004544620551179407
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.09450823728078336,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.4287129839461833,
       0.1364022427717892,
       0.49933973217460736,
       0.09562880268541114,
       1.0
      ],
      "u_lags": [
       6,
       6,
       4,
       4,
       6
      ],
      "u_lambdas": [
       0.7986352947814316,
       0.7414996453189882,
       0.8332232321467081,
       0.8698887300302564,
       0.8690190818002229
      ],
      "half_a_lags": [
       4,
       5,
       5,
       4,
       6
      ],
      "u_correlation": 0.1285783346523092,
      "u_centered_pehe": 0.09414882946784829,
      "u_minus_zero": -0.0003594078129350725
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.09813818942655055,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.12894167420643707,
       0.0710231286016274,
       0.49935700834533064,
       0.23493206225664448,
       0.1628401169287942
      ],
      "u_lags": [
       2,
       2,
       3,
       1,
       4
      ],
      "u_lambdas": [
       0.7693556673559631,
       0.8497783986905697,
       0.9422014165725954,
       0.7024578409882024,
       0.37715503333276323
      ],
      "half_a_lags": [
       0,
       0,
       6,
       2,
       2
      ],
      "u_correlation": 0.3399182036555144,
      "u_centered_pehe": 0.09270295029143269,
      "u_minus_zero": -0.005435239135117856
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.10026451821156623,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 3,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.0474175786043517,
       0.0700350180232553,
       0.1598997739982395,
       0.1851551774567644,
       0.12025345398396055
      ],
      "u_lags": [
       4,
       2,
       5,
       0,
       2
      ],
      "u_lambdas": [
       0.8429209710827891,
       0.8955120422518104,
       0.37063601804023316,
       0.8795010242226385,
       0.175091226953565
      ],
      "half_a_lags": [
       1,
       3,
       1,
       4,
       5
      ],
      "u_correlation": 0.1942798642750986,
      "u_centered_pehe": 0.10249797459398427,
      "u_minus_zero": 0.0022334563824180365
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.09460592934054317,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49908659053965254,
       6.474634848480085e-05,
       0.02367483679187443,
       0.4996321617407397,
       0.23740361083947353
      ],
      "u_lags": [
       6,
       6,
       6,
       6,
       6
      ],
      "u_lambdas": [
       0.5949376265326398,
       0.677902743819741,
       0.4185800610119166,
       0.5966457540529301,
       0.631451995976927
      ],
      "half_a_lags": [
       6,
       3,
       1,
       0,
       1
      ],
      "u_correlation": -0.01070303129417188,
      "u_centered_pehe": 0.09494333508039333,
      "u_minus_zero": 0.0003374057398501662
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.09474830890285058,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 5,
      "p_count_passes": false,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.2329210648337145,
       0.09740553869200326,
       0.09217419092065463,
       0.24539965598225394,
       0.009594511003211051
      ],
      "u_lags": [
       4,
       0,
       4,
       5,
       0
      ],
      "u_lambdas": [
       0.9515657732752394,
       0.9068023042310067,
       0.8023680493698306,
       0.920599332460692,
       0.9322363945864309
      ],
      "half_a_lags": [
       6,
       6,
       3,
       1,
       0
      ],
      "u_correlation": 0.1579996259585038,
      "u_centered_pehe": 0.0959805860912872,
      "u_minus_zero": 0.0012322771884366313
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.09521738679800872,
      "folds_p_below_alpha": 1,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.010362065189838288,
       1.0,
       0.27100779224779414,
       0.2334102753621331,
       0.1540924996904991
      ],
      "u_lags": [
       2,
       2,
       3,
       2,
       2
      ],
      "u_lambdas": [
       0.7360281243334865,
       0.7684416662972697,
       0.5304254665507012,
       0.6207395305206544,
       0.8241096202323906
      ],
      "half_a_lags": [
       2,
       0,
       1,
       2,
       6
      ],
      "u_correlation": 0.4186724780339683,
      "u_centered_pehe": 0.08892321347730715,
      "u_minus_zero": -0.006294173320701563
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.09404094701987617,
      "folds_p_below_alpha": 0,
      "folds_lag_outside": 2,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.49994213989860864,
       0.20657902210238638,
       0.2795411611342937,
       0.12720477827024596,
       0.4992513463663406
      ],
      "u_lags": [
       1,
       6,
       4,
       3,
       1
      ],
      "u_lambdas": [
       0.33845384213111224,
       0.5835211009520131,
       0.10391892944621674,
       0.38507440158636563,
       0.3846407840866819
      ],
      "half_a_lags": [
       6,
       3,
       5,
       4,
       1
      ],
      "u_correlation": 0.15456503949451866,
      "u_centered_pehe": 0.09322757093890281,
      "u_minus_zero": -0.0008133760809733576
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.09767001752134091,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 1,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.31153662724744935,
       0.019579769696512036,
       0.4998760035631717,
       0.004676225156519255,
       0.3683322834827728
      ],
      "u_lags": [
       0,
       2,
       2,
       3,
       1
      ],
      "u_lambdas": [
       0.6814461725939925,
       0.6418796320878354,
       0.4470143936072003,
       0.8958989992861205,
       0.8807109959658089
      ],
      "half_a_lags": [
       5,
       6,
       2,
       1,
       1
      ],
      "u_correlation": 0.04421383112866054,
      "u_centered_pehe": 0.0991071933960769,
      "u_minus_zero": 0.0014371758747359908
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.09136600031906214,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.16794497317411786,
       0.49979683739368524,
       0.01296600949448897,
       0.03120438644256901,
       0.01685338171923442
      ],
      "u_lags": [
       1,
       2,
       2,
       1,
       2
      ],
      "u_lambdas": [
       0.5780801679484444,
       0.7617529143737886,
       0.7677416241444305,
       0.8501054512867873,
       0.7538753610839861
      ],
      "half_a_lags": [
       2,
       1,
       2,
       2,
       1
      ],
      "u_correlation": 0.3218180915891232,
      "u_centered_pehe": 0.08767693601011714,
      "u_minus_zero": -0.0036890643089450004
     }
    ]
   },
   "c_f_linear@0.66": {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "n_panels": 10,
    "sd_truth_mean": 0.14324328539511097,
    "fold_rejection_rate": 0.84,
    "p_count_pass_rate": 0.9,
    "lag_criterion_pass_rate": 0.9,
    "k1_pass_rate": 0.8,
    "u_correlation_mean": 0.5927820888246162,
    "u_minus_zero_mean": -0.027683924813861904,
    "panels_u_beats_zero": 10,
    "k1_stops_when_u_beats_zero": 2,
    "lag_criterion_stops_when_u_beats_zero": 1,
    "panels": [
     {
      "panel": 0,
      "seed": 2026094431,
      "sd_truth": 0.14159736972517376,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.010774965667185261,
       0.004236205032942874,
       0.0017604366744624965,
       0.026901063026299188,
       0.0011716300810524288
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.788302028579218,
       0.7580799732694846,
       0.7852165281615944,
       0.7843361189077134,
       0.7878568732506757
      ],
      "half_a_lags": [
       3,
       2,
       2,
       1,
       2
      ],
      "u_correlation": 0.6013857464074597,
      "u_centered_pehe": 0.11384029690440173,
      "u_minus_zero": -0.027757072820772027
     },
     {
      "panel": 1,
      "seed": 2026094432,
      "sd_truth": 0.1417556618307364,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 3,
      "p_count_passes": true,
      "lag_criterion_passes": false,
      "k1_passes": false,
      "p_values": [
       0.49969718557130416,
       0.01806169763993994,
       0.009205575805429286,
       0.00040148318885118285,
       0.0013207997542106222
      ],
      "u_lags": [
       4,
       2,
       2,
       4,
       4
      ],
      "u_lambdas": [
       0.73760042708006,
       0.8454922492420341,
       0.7877627113114598,
       0.8347514009640185,
       0.8350793371631818
      ],
      "half_a_lags": [
       0,
       0,
       2,
       4,
       0
      ],
      "u_correlation": 0.4410033854625957,
      "u_centered_pehe": 0.12722886056603663,
      "u_minus_zero": -0.014526801264699768
     },
     {
      "panel": 2,
      "seed": 2026094433,
      "sd_truth": 0.14720763508098758,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00019265264104437202,
       8.530628006802689e-10,
       0.02926850081563448,
       0.0001788480946880818,
       3.9415194228699887e-07
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8488131753134295,
       0.8498916954181038,
       0.8302628571825105,
       0.8482300916841597,
       0.8422090562930432
      ],
      "half_a_lags": [
       2,
       2,
       5,
       0,
       2
      ],
      "u_correlation": 0.6473324446138051,
      "u_centered_pehe": 0.113869619119295,
      "u_minus_zero": -0.033338015961692585
     },
     {
      "panel": 3,
      "seed": 2026094434,
      "sd_truth": 0.1503966549224754,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       4.82092342755527e-07,
       1.1065338632249255e-08,
       0.04030779943294025,
       5.626704994990453e-07,
       0.0015189871305536222
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8124743611916057,
       0.836543487029092,
       0.8049028437469724,
       0.8260896917876518,
       0.7926963827510976
      ],
      "half_a_lags": [
       2,
       2,
       2,
       0,
       0
      ],
      "u_correlation": 0.6493099917093147,
      "u_centered_pehe": 0.11458630526642663,
      "u_minus_zero": -0.03581034965604876
     },
     {
      "panel": 4,
      "seed": 2026094435,
      "sd_truth": 0.1419118720379392,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.06766461325313021,
       3.3431679813531393e-06,
       0.036840690292335145,
       2.1382020040876075e-06,
       1.5024893509909621e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8512306444705726,
       0.8746127886767132,
       0.8508188485601017,
       0.8772595170462163,
       0.8662482791346157
      ],
      "half_a_lags": [
       5,
       2,
       1,
       1,
       2
      ],
      "u_correlation": 0.564301322954607,
      "u_centered_pehe": 0.11897143318823816,
      "u_minus_zero": -0.02294043884970104
     },
     {
      "panel": 5,
      "seed": 2026094436,
      "sd_truth": 0.1421232977275735,
      "folds_p_below_alpha": 2,
      "folds_lag_outside": 0,
      "p_count_passes": false,
      "lag_criterion_passes": true,
      "k1_passes": false,
      "p_values": [
       0.01045366773946455,
       0.05952161761016806,
       0.01173229521547238,
       0.4995190366065561,
       0.16557777583736744
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.8322752587093021,
       0.7911716065695085,
       0.7235455002987504,
       0.8045196671263597,
       0.7620173639683482
      ],
      "half_a_lags": [
       2,
       0,
       2,
       0,
       1
      ],
      "u_correlation": 0.6061985297864829,
      "u_centered_pehe": 0.11305895264112567,
      "u_minus_zero": -0.02906434508644784
     },
     {
      "panel": 6,
      "seed": 2026094437,
      "sd_truth": 0.1428285655574741,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00011675986709233933,
       2.080606527961213e-05,
       1.6860990479505788e-05,
       1.0480648173073074e-05,
       8.929383038262613e-08
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7680049840199857,
       0.7687374573059176,
       0.8363285103124376,
       0.831900051381247,
       0.8138705160739115
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.6175795622461343,
      "u_centered_pehe": 0.11421675672553933,
      "u_minus_zero": -0.028611808831934787
     },
     {
      "panel": 7,
      "seed": 2026094438,
      "sd_truth": 0.14106038097366508,
      "folds_p_below_alpha": 3,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.007821742581892232,
       1.1143447839269954e-08,
       0.0634407386109236,
       0.006749972992825583,
       0.4391750239905249
      ],
      "u_lags": [
       3,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7779721386722345,
       0.8341494805549363,
       0.7691731617865609,
       0.8159380272486733,
       0.8346110248922695
      ],
      "half_a_lags": [
       3,
       2,
       4,
       2,
       3
      ],
      "u_correlation": 0.618405929846673,
      "u_centered_pehe": 0.11086488485970296,
      "u_minus_zero": -0.03019549611396212
     },
     {
      "panel": 8,
      "seed": 2026094439,
      "sd_truth": 0.14650263955985274,
      "folds_p_below_alpha": 4,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.00012545867561724927,
       1.4419411781246344e-07,
       7.965089921984009e-06,
       0.06841076839231129,
       9.709329047940958e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.7851225485433432,
       0.7957147240482971,
       0.831448217473378,
       0.8128600450139318,
       0.8016593494537141
      ],
      "half_a_lags": [
       2,
       2,
       2,
       0,
       2
      ],
      "u_correlation": 0.6017114907245832,
      "u_centered_pehe": 0.11702590242939481,
      "u_minus_zero": -0.029476737130457925
     },
     {
      "panel": 9,
      "seed": 2026094440,
      "sd_truth": 0.13704877653523206,
      "folds_p_below_alpha": 5,
      "folds_lag_outside": 0,
      "p_count_passes": true,
      "lag_criterion_passes": true,
      "k1_passes": true,
      "p_values": [
       0.0040855575439893285,
       7.454674053478192e-05,
       1.4585042119290291e-05,
       3.7262896263359524e-06,
       1.7742273432594126e-05
      ],
      "u_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_lambdas": [
       0.758246370712231,
       0.7695450699000623,
       0.7596216709964471,
       0.8007537706307212,
       0.7653787341069681
      ],
      "half_a_lags": [
       2,
       2,
       2,
       2,
       2
      ],
      "u_correlation": 0.5805924844945062,
      "u_centered_pehe": 0.11193059411232989,
      "u_minus_zero": -0.025118182422902174
     }
    ]
   }
  },
  "tests": [
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 0,
    "lr": 1.8790160538628697e-08,
    "p_value": 0.49994531410682375,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8094196507207966,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.211090200485659e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.802652645396753,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 1,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7591217529514541,
     "kappa": 0.17324317703749947
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.3814160745709482e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8207725546153339,
     "kappa": 4.038082972493557
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 2,
    "lr": 3.049561200896278e-06,
    "p_value": 0.49930332773414376,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8489514816084814,
     "kappa": 0.5001452950916792
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.422058286408262e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7969735951673297,
     "kappa": 0.36897969393104824
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 3,
    "lr": 2.035187208093703e-06,
    "p_value": 0.49943086918503177,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5789786267228332,
     "kappa": 1.6995753721774927
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.1167794756699926e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8132245179186687,
     "kappa": 22.48963341488421
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439894898198258,
    "outer_fold": 4,
    "lr": 3.517531563562443,
    "p_value": 0.030361411057693074,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3942131230642016,
     "kappa": 0.05241377314572252
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08876496436008514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6352133024099091,
     "kappa": 0.14930233512277866
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 0,
    "lr": 1.4013858162797987e-07,
    "p_value": 0.4998506556096062,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9606093015412617,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.511459676486123e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8103481316150185,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 1,
    "lr": 2.244099960080348e-06,
    "p_value": 0.4994023719097365,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.2906592137138748,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 8.404456479650354e-07,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9540662997999236,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 2,
    "lr": 0.6158905067168234,
    "p_value": 0.21628925573837438,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.45183076042076475,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05461925571198158,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7161400442906567,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 3,
    "lr": 4.926366774408962,
    "p_value": 0.013224935933785154,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.1715096675547858,
     "kappa": 0.12052343575271894
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09867528942342256,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8361866409092281,
     "kappa": 0.39380379584775643
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450958862230292,
    "outer_fold": 4,
    "lr": 1.977361528761321,
    "p_value": 0.0798343201895895,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8063300199615868,
     "kappa": 0.6405503893166622
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11086632169216423,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8024661300475664,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 0,
    "lr": 2.548623032638716,
    "p_value": 0.0551952133640132,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.854369678384078,
     "kappa": 0.06617031054970945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10001082795461125,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7943287256799401,
     "kappa": 0.26279345692013295
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 1,
    "lr": 3.780951374210417e-08,
    "p_value": 0.4999224269961126,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 6.188921680911133e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7798706790671884,
     "kappa": 0.714469738485826
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 2,
    "lr": 3.849589120363817e-06,
    "p_value": 0.49921726099420743,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.13374923589647408,
     "kappa": 0.17939606599533695
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.1691286193461568e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.772848441187593,
     "kappa": 0.38681407667797857
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 3,
    "lr": 2.6291018002666533e-06,
    "p_value": 0.4993531351140291,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 6.336790405224577e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.04217246735091997,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09814020594163514,
    "outer_fold": 4,
    "lr": 2.306497048926758,
    "p_value": 0.0644170501160103,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.2196577853791049,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07743554470767264,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7478391872817945,
     "kappa": 0.6445608883382736
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 0,
    "lr": 0.2725702176558116,
    "p_value": 0.30080641826658594,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6465266550572312,
     "kappa": 0.5122789125557945
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06193221818582857,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.8996493071427379,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 1,
    "lr": 1.251028057818985,
    "p_value": 0.1316781073132935,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.6865623552549841,
     "kappa": 0.42610432238055646
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.0855208080486072,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.7092218841996852,
     "kappa": 0.4558166538557403
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 2,
    "lr": 2.6186880859313533e-06,
    "p_value": 0.49935441748049614,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.024799133247787014,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.8882262257484643e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.29697882792204366,
     "kappa": 0.20289404245679832
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 3,
    "lr": 8.111682833638042,
    "p_value": 0.0021990439336853447,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.7395886803660973,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12443282232075924,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.5615352116102265,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026450589572487,
    "outer_fold": 4,
    "lr": 0.9503094694428,
    "p_value": 0.1648202685215413,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.8274355798136079,
     "kappa": 2.326197252316049
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.13109471811949036,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8338119092603808,
     "kappa": 0.6241841964265924
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 0,
    "lr": 1.3749001010492066,
    "p_value": 0.12048587972186728,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.828979224555147,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08284534795851486,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7617710377884036,
     "kappa": 3.414680337607874
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 1,
    "lr": 6.285682779178387,
    "p_value": 0.006085858862633811,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8541258130620207,
     "kappa": 0.5671766253230895
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14338156959558962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.5798334064098688,
     "kappa": 8.677510255763002
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 2,
    "lr": 0.570666530778908,
    "p_value": 0.2249970881631544,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8720373631326906,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06571025538907932,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6667635660740785,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 3,
    "lr": 0.20847623691588524,
    "p_value": 0.3239821721135712,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8507310822649536,
     "kappa": 0.14312638059074784
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.052130834342193115,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.9038793903999861,
     "kappa": 0.4932408340345865
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460878189227924,
    "outer_fold": 4,
    "lr": 7.928756531327963e-07,
    "p_value": 0.49964476761676013,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9195332567208858,
     "kappa": 1.5377572147370864
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.2297374557137484e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6396941528982668,
     "kappa": 2.3233858749831553
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 0,
    "lr": 1.8944407634699019,
    "p_value": 0.0843509483560004,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8617330734016927,
     "kappa": 1.9464480073382417
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14160950547919943,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.733263276548353,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 1,
    "lr": 2.245995485143794,
    "p_value": 0.06698033660586311,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7566306448793549,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08808830103316452,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8312254904520832,
     "kappa": 3.42287440764934
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 2,
    "lr": 4.207165536721732,
    "p_value": 0.020126773309016566,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6804044198946707,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.1360499080477036,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7180825061978083,
     "kappa": 8.029910704863475
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 3,
    "lr": 10.376107487138142,
    "p_value": 0.000638282743288892,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6585321924093527,
     "kappa": 0.5582564317312365
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16070382274216968,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6691433183757016,
     "kappa": 2.5616560783794426
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09475163012544636,
    "outer_fold": 4,
    "lr": 3.5447024907971354,
    "p_value": 0.02986793942852937,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8941698247650375,
     "kappa": 2.817032183892471
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18432904396531552,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7180445792805451,
     "kappa": 6.751375062671331
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 0,
    "lr": 1.0165194713881647,
    "p_value": 0.15667301267412903,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.42316296647779295,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06464241729457659,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7250830500446352,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 1,
    "lr": 0.4667542156403215,
    "p_value": 0.24724209151935672,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.684294418173464,
     "kappa": 0.8313813790145961
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07836464556016255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.49756810519328,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 2,
    "lr": 0.8759894070171867,
    "p_value": 0.17465125324294978,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.759646337898513,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06991027598225388,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.02,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 3,
    "lr": 4.2656574805732816e-07,
    "p_value": 0.49973944283217725,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.797448224857845,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.165480209731121e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7733888564777072,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521852537351196,
    "outer_fold": 4,
    "lr": 1.3920825436634914,
    "p_value": 0.11902686125477266,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.880218331524717,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.8949982824247393,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7452366380470914,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 0,
    "lr": 0.22072108194697648,
    "p_value": 0.3192455192787593,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.02,
     "kappa": 49.45662764376267
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.7878934546817462,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.49354759809632054,
     "kappa": 0.07912736714991285
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 1,
    "lr": 6.810070877429098,
    "p_value": 0.004532258341959196,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7783633005337608,
     "kappa": 0.1313890517395516
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12258740143295145,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8611997286785302,
     "kappa": 2.6089740166805133
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 2,
    "lr": 1.1155724780037417,
    "p_value": 0.14543690765608314,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5396550865177988,
     "kappa": 1.9081535361136792
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1365458191751174,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.5268867601689375,
     "kappa": 0.5876039952584347
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 3,
    "lr": 0.03345720185825485,
    "p_value": 0.42743310231184006,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.06368648560640405,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02351488496629496,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.45269435067045366,
     "kappa": 1.3079117342496946
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404187405310589,
    "outer_fold": 4,
    "lr": 1.8245206003593921,
    "p_value": 0.08838805912412104,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8652556882808204,
     "kappa": 1.152561237258337
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11613294319759737,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8851228999607005,
     "kappa": 1.6965415024855837
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 0,
    "lr": 1.5200320747317164,
    "p_value": 0.10880731972420946,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.928798322360263,
     "kappa": 2.854547087779893
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1478842870290221,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.4976711869447423,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 1,
    "lr": 0.5513641911475133,
    "p_value": 0.22888041077325927,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7664611963371747,
     "kappa": 0.05935864569673536
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06188620671618263,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8821669280759413,
     "kappa": 0.6799107547162371
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 2,
    "lr": 5.813330559958558,
    "p_value": 0.007952572018066942,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.23777463535772111,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09656160631005097,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.1799496524549834,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 3,
    "lr": 6.375594239216298e-06,
    "p_value": 0.4989926742424277,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.02,
     "kappa": 49.22055492071344
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4226323851314277e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6200243819959921,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767210697238925,
    "outer_fold": 4,
    "lr": 2.7372561961674364,
    "p_value": 0.04901648052949446,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8226055612141655,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09716433020808773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.17804161850181285,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 0,
    "lr": 0.22634721893336973,
    "p_value": 0.31712281923039104,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.4177126682799965,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04378310348211525,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.6903134055194877,
     "kappa": 11.526111307666854
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 1,
    "lr": 0.9949856706771243,
    "p_value": 0.15926343920329677,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.291112962594242,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.3414515791337562,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.847221371654812,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 2,
    "lr": 2.4171240511350334e-06,
    "p_value": 0.4993797605858614,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.20963887486878816,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.7586498545681197e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5998963263469893,
     "kappa": 1.1265968349879887
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 3,
    "lr": 0.33472175668066484,
    "p_value": 0.28144594285642693,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.22498366313306026,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04633049652843691,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.4046691036354248,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.0913683089919467,
    "outer_fold": 4,
    "lr": 1.9831924515747232,
    "p_value": 0.0795272461274264,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.27283484812388603,
     "kappa": 0.0842619934457078
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07279002671663314,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5640538334023305,
     "kappa": 49.49370824216588
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 0,
    "lr": 6.463287718361244e-07,
    "p_value": 0.49967927208300744,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8727266195256246,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.5162803491385634e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7757419565973042,
     "kappa": 2.7348522695934787
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 1,
    "lr": 11.82259961366799,
    "p_value": 0.00029258051647382244,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.709069169478974,
     "kappa": 41.50689584050902
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.238818355708514,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7623229704705587,
     "kappa": 1.3635695787191693
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 2,
    "lr": 0.47855333587358473,
    "p_value": 0.24453916387113794,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7958182692095576,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.061457286965370235,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8225429266941042,
     "kappa": 2.330819380107385
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 3,
    "lr": 1.917653278571379,
    "p_value": 0.08305779622213008,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5000326569875979,
     "kappa": 1.132226231506953
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12733544330434876,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.5941692182256431,
     "kappa": 2.4721474251892124
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159682524969505,
    "outer_fold": 4,
    "lr": 9.810298645483272,
    "p_value": 0.0008676866175754758,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7980673341245472,
     "kappa": 1.3423904573317267
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19446246527896568,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8163417240433791,
     "kappa": 2.58917360747649
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 0,
    "lr": 1.4519395386723772,
    "p_value": 0.11410849597417769,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.43994810620201347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07236869154256141,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8051064410588953,
     "kappa": 1.1580932707221785
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 1,
    "lr": 22.72076240000206,
    "p_value": 9.366639606144768e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.843590335264725,
     "kappa": 0.9489024813035097
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21728935994849805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.838774177171675,
     "kappa": 1.3179230601213088
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 2,
    "lr": 1.0366343706627958,
    "p_value": 0.15430276109050597,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8038078620733129,
     "kappa": 0.28506722573671783
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08218958043332299,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8218288019811615,
     "kappa": 1.3795135624467438
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 3,
    "lr": 8.567234718544569,
    "p_value": 0.0017113330219457985,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7125450960743978,
     "kappa": 0.06062933643386898
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12562959463096796,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8522111180337962,
     "kappa": 1.5759076306536257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.14175929532347695,
    "outer_fold": 4,
    "lr": 12.714352190685531,
    "p_value": 0.00018142998280929606,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.834967162960618,
     "kappa": 1.292380526702993
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21204204432405876,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.833379656101497,
     "kappa": 1.511470008125206
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 0,
    "lr": 21.91952015832794,
    "p_value": 1.4216350349212312e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8519620374678282,
     "kappa": 0.382204390782208
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1986513211195255,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7866320225815563,
     "kappa": 0.4901086748941539
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 1,
    "lr": 39.16604658457436,
    "p_value": 1.9462544179945843e-10,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7798877363672202,
     "kappa": 0.3750179554558972
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2308806090704083,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.789931486547265,
     "kappa": 0.6135392982071428
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 2,
    "lr": 24.071670037243166,
    "p_value": 4.6407909361574774e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7778104068518622,
     "kappa": 0.47441456993341946
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.20426687565036347,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7930118721513446,
     "kappa": 0.5187537623048999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 3,
    "lr": 33.622544935755286,
    "p_value": 3.3456337343834774e-09,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7527894696890015,
     "kappa": 0.3101551534265963
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21216457970327962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.780896179615815,
     "kappa": 0.5495336606576622
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.1472086519748995,
    "outer_fold": 4,
    "lr": 33.22244137117741,
    "p_value": 4.109821544484494e-09,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6291887719911546,
     "kappa": 0.4975618523620852
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22402662953748936,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7775556754698744,
     "kappa": 0.6786729397257294
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 0,
    "lr": 15.267914306052262,
    "p_value": 4.6643870699928905e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8128633043054774,
     "kappa": 1.012822880604444
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21217838297317276,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7796508221294212,
     "kappa": 0.5273875186158212
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 1,
    "lr": 10.456565822012635,
    "p_value": 0.0006110713637884576,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7371443805500649,
     "kappa": 0.5544366851573923
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1648436053537143,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7918494468082224,
     "kappa": 0.8592482728122776
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 2,
    "lr": 4.499248078909659,
    "p_value": 0.016954880657519513,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8923520173256038,
     "kappa": 3.299918745658292
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2104683157458157,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8822266780762236,
     "kappa": 4.3057344792016
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 3,
    "lr": 29.724431813261617,
    "p_value": 2.4901586199440486e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8285666253668427,
     "kappa": 8.441526953855968
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6322355124467132,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8626713421719581,
     "kappa": 4.370681842473261
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.15039427905336347,
    "outer_fold": 4,
    "lr": 24.34530126615209,
    "p_value": 4.0261458245344604e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.48550575920723454,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15843663018619114,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7693213283376645,
     "kappa": 0.9295200484847137
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 0,
    "lr": 8.35147623771445,
    "p_value": 0.0019268704979431958,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6401773901787206,
     "kappa": 1.3498998087295315
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19797157227514728,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8538695466770053,
     "kappa": 2.708645639935289
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 1,
    "lr": 7.904707538697039,
    "p_value": 0.002465315631219779,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7766589840183543,
     "kappa": 1.7386345082289008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19884616003511346,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7825951365960997,
     "kappa": 2.66116347617456
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 2,
    "lr": 4.198082024231553e-07,
    "p_value": 0.49974151491103663,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9737137909905047,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.287905517101311e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8764531655172345,
     "kappa": 2.20018289560428
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 3,
    "lr": 0.6424302187042485,
    "p_value": 0.211416073734096,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.780373887535108,
     "kappa": 2.4475495801275295
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11703017195856032,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.32855361360710694,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.14191186915592977,
    "outer_fold": 4,
    "lr": 1.0449168852592265,
    "p_value": 0.15334034265528815,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.35781052589323165,
     "kappa": 5.7383622247597
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3095148550766242,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8237798172644644,
     "kappa": 0.6635692243200022
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 0,
    "lr": 13.065032989408792,
    "p_value": 0.00015042995250646847,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8543007724835997,
     "kappa": 3.5014658250356803
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.30247381655885913,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.794755321384146,
     "kappa": 0.6063921511780108
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 1,
    "lr": 5.531924602479194,
    "p_value": 0.009336277537238606,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.4855806454783304,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10256537167480498,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7918902933238634,
     "kappa": 0.8408268682876583
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 2,
    "lr": 17.466251458603438,
    "p_value": 1.4622671792931403e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7590865184611562,
     "kappa": 2.35958279722452
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2893650808193897,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7431778776998924,
     "kappa": 0.4376120907602878
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 3,
    "lr": 9.602827911192435,
    "p_value": 0.0009713897229987855,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.38762808068380095,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11430949792229651,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7420020384259236,
     "kappa": 1.0389950894292126
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421241522385047,
    "outer_fold": 4,
    "lr": 4.839070054684271,
    "p_value": 0.013910947215202106,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.833571162337876,
     "kappa": 2.942903142234487
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.215854608252944,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7311910604404747,
     "kappa": 0.6034220993999994
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 0,
    "lr": 15.741048652005702,
    "p_value": 3.631540192785433e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.781824919814056,
     "kappa": 0.529537291839008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1883091958608275,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.793047950147165,
     "kappa": 0.8507073438406941
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 1,
    "lr": 12.189963583916324,
    "p_value": 0.000240236606360447,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7394944441045419,
     "kappa": 1.172692842872774
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21265485521053637,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7416528628263697,
     "kappa": 0.6312253865155919
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 2,
    "lr": 21.788799712427135,
    "p_value": 1.5218588336347348e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6959631436047977,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1682630411901873,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8255601679480303,
     "kappa": 1.179659107230557
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 3,
    "lr": 11.196942714894249,
    "p_value": 0.0004096610630563906,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8396689168298684,
     "kappa": 1.3292074564218335
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2062371255855028,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.809341344886983,
     "kappa": 0.8046209221655899
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.142829577531672,
    "outer_fold": 4,
    "lr": 11.13636356727875,
    "p_value": 0.0004232583971880067,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7651649169928111,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1417778444712549,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8134691023440213,
     "kappa": 0.9704091555788341
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 0,
    "lr": 7.763270324478071,
    "p_value": 0.0026659665839359344,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8896514452888488,
     "kappa": 11.476213774592734
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.4419700492767899,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.803844603908009,
     "kappa": 1.4417380954220318
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 1,
    "lr": 23.60106736293892,
    "p_value": 5.926087745313092e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7868875230765838,
     "kappa": 2.0969252294605467
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3094307296163472,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8289596273205738,
     "kappa": 1.677159826427011
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 2,
    "lr": 10.038846388832098,
    "p_value": 0.0007663658087304816,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.6364927976667276,
     "kappa": 3.4434579483182275
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3341521383848138,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.813767115936516,
     "kappa": 1.4579630382580617
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 3,
    "lr": 8.45333095535534,
    "p_value": 0.0018218773907133197,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7934869779159632,
     "kappa": 1.0842136857369309
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1795038216774394,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8272787819688843,
     "kappa": 1.3309352460746622
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.1410613807209126,
    "outer_fold": 4,
    "lr": 10.966012086630144,
    "p_value": 0.00046399124853088594,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8592954398029408,
     "kappa": 1.0868357550792838
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18505650322577968,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.822048565044614,
     "kappa": 1.054200453809783
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 0,
    "lr": 19.896978869192026,
    "p_value": 4.086468893314238e-06,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.708617854762053,
     "kappa": 0.10479180548303856
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16635995202254375,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7900237693911925,
     "kappa": 0.7268857084920446
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 1,
    "lr": 13.829108538811852,
    "p_value": 0.00010010516834486877,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6068593274317976,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1369170134194777,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.803761775543249,
     "kappa": 0.7375438796307434
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 2,
    "lr": 11.503645598600997,
    "p_value": 0.0003472991189117211,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.19932596476756068,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11634309203794183,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.6985784477052105,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 3,
    "lr": 2.6529314682975382,
    "p_value": 0.051679566647295026,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5830173572768782,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08637682975369426,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7961308238119067,
     "kappa": 0.9963466803913035
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650636991547464,
    "outer_fold": 4,
    "lr": 18.262018672641716,
    "p_value": 9.625372911755727e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6394705476315728,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1537267254485286,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8042281145518793,
     "kappa": 0.665815959772763
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 0,
    "lr": 15.181853139067243,
    "p_value": 4.881860976330381e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5676986598391617,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1385952660237948,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6670470506466587,
     "kappa": 0.4039641505458273
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 1,
    "lr": 3.114359060418792e-06,
    "p_value": 0.499295965111327,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.7871027778594263,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 7.470425999335522e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7084885137947586,
     "kappa": 0.7735402507081572
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 2,
    "lr": 5.063455968189373,
    "p_value": 0.01221773189608369,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7615826110611984,
     "kappa": 0.9489747934897701
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15158437466779331,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7162480253986194,
     "kappa": 0.7166668407141438
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 3,
    "lr": 9.903528843558888,
    "p_value": 0.000824810733521667,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7748179987399197,
     "kappa": 0.70438759695768
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1716804363986868,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7392945219941633,
     "kappa": 0.48555529969820077
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13705319164295307,
    "outer_fold": 4,
    "lr": 10.27966964836196,
    "p_value": 0.0006725201343472903,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7152523812998333,
     "kappa": 0.585859366336974
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15635733153615353,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7462332375347304,
     "kappa": 0.8086322861823065
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 0,
    "lr": 9.19917511055246e-08,
    "p_value": 0.49987900024188797,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9539344853574226,
     "kappa": 0.3723322642213832
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.3841905761056518e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8571841211228626,
     "kappa": 0.13819390802827267
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 1,
    "lr": 1.826707969466952,
    "p_value": 0.08825843954959256,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.4017692596463388,
     "kappa": 0.6404614650523585
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10358963056799526,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8514486679814549,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 2,
    "lr": 0.2191874659365567,
    "p_value": 0.31982986356898185,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.8366316940542163,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.051420934889524185,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9347951504517453,
     "kappa": 2.088160178187732
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 3,
    "lr": 2.2363929019775242e-07,
    "p_value": 0.4998113381441542,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6606889946858393,
     "kappa": 0.9411515789634558
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9683035814619087e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.9406890102479669,
     "kappa": 2.106768805602993
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.09439687812878564,
    "outer_fold": 4,
    "lr": 7.659509719815105e-07,
    "p_value": 0.4996508512462681,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9376276243193733,
     "kappa": 2.735202600577175
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.0488327720280895e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8456623958781883,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 0,
    "lr": 0.0322747545033053,
    "p_value": 0.4287129839461833,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.22855044530765692,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.02484718841394518,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7986352947814316,
     "kappa": 0.2534882505438552
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 1,
    "lr": 1.2025907475472195,
    "p_value": 0.1364022427717892,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.36872378508767745,
     "kappa": 0.06966288792475457
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06558935022810129,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.7414996453189882,
     "kappa": 0.19186305527692424
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 2,
    "lr": 2.7391797630116343e-06,
    "p_value": 0.49933973217460736,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.13524447338486542,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.561735975281419e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8332232321467081,
     "kappa": 0.7343845520211512
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 3,
    "lr": 1.7079035105343792,
    "p_value": 0.09562880268541114,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.350919157881379,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.07157881244775471,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8698887300302564,
     "kappa": 0.7439750514495675
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.09450823728078336,
    "outer_fold": 4,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.8711834469221721,
     "kappa": 0.9159467779987587
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4917819468131304e-12,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.8690190818002229,
     "kappa": 1.0804714009533911
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 0,
    "lr": 1.2800843715958763,
    "p_value": 0.12894167420643707,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 0.5120636712305515
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.09176288817500736,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7693556673559631,
     "kappa": 0.5942086024092338
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 1,
    "lr": 2.1556506776760216,
    "p_value": 0.0710231286016274,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.99,
     "kappa": 2.0147454396595563
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 0.1275845175101413,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8497783986905697,
     "kappa": 1.0579102006426575
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 2,
    "lr": 2.5977115001296625e-06,
    "p_value": 0.49935700834533064,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9178242200959968,
     "kappa": 3.635439817617376
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.1814511488317863e-13,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.9422014165725954,
     "kappa": 0.4844126282119342
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 3,
    "lr": 0.5222955041826935,
    "p_value": 0.23493206225664448,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.1249245947089628,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.0725219282496594,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.7024578409882024,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.09813818942655055,
    "outer_fold": 4,
    "lr": 0.9659982572102308,
    "p_value": 0.1628401169287942,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6060482209683292,
     "kappa": 5.494819523655777
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24719146367060268,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.37715503333276323,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 0,
    "lr": 2.7903222082295542,
    "p_value": 0.0474175786043517,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.6257565675965407,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.165428484303308,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8429209710827891,
     "kappa": 2.7530748326789953
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 1,
    "lr": 2.1771895814381423,
    "p_value": 0.0700350180232553,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.9815841006246403,
     "kappa": 8.263040864452833
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1851447185612072,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8955120422518104,
     "kappa": 6.138379623920704
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 2,
    "lr": 0.9897661017021164,
    "p_value": 0.1598997739982395,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.4063010700461385,
     "kappa": 0.6177939331258631
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08857760643515562,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.37063601804023316,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 3,
    "lr": 0.8026227854261379,
    "p_value": 0.1851551774567644,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.02,
     "kappa": 48.903402731067736
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.4879734979746275,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.8795010242226385,
     "kappa": 19.73666547900203
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.10026451821156623,
    "outer_fold": 4,
    "lr": 1.3776203296310996,
    "p_value": 0.12025345398396055,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.6340284568934879,
     "kappa": 1.2964753104475935
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12156555108978473,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.175091226953565,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 0,
    "lr": 5.242176484898664e-06,
    "p_value": 0.49908659053965254,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.3242262834819161,
     "kappa": 0.16741855150340662
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.561341662922054e-10,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5949376265326398,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 1,
    "lr": 14.649154834625733,
    "p_value": 6.474634848480085e-05,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.7182379113774667,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.14132762246538724,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.677902743819741,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 2,
    "lr": 3.9329195626905857,
    "p_value": 0.02367483679187443,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.5883930880095924,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09630173420763041,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.4185800610119166,
     "kappa": 0.5412957396645279
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 3,
    "lr": 8.501465345034376e-07,
    "p_value": 0.4996321617407397,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.1814073067439063,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.2019209897779111e-05,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5966457540529301,
     "kappa": 1.2185810710351768
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.09460592934054317,
    "outer_fold": 4,
    "lr": 0.5107665244249802,
    "p_value": 0.23740361083947353,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9305496332625159,
     "kappa": 8.091656788817865
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16990785430927324,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.631451995976927,
     "kappa": 2.0218147876515693
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 0,
    "lr": 0.5318213534992537,
    "p_value": 0.2329210648337145,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9604322788826861,
     "kappa": 25.62226205075003
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24417624559102408,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.9515657732752394,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 1,
    "lr": 1.6808535275631584,
    "p_value": 0.09740553869200326,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.9387567265283746,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.6423947356725049,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9068023042310067,
     "kappa": 43.532169707883824
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 2,
    "lr": 1.7622157568639523,
    "p_value": 0.09217419092065463,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8377041055191682,
     "kappa": 1.0889634585543406
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11174672006064101,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8023680493698306,
     "kappa": 5.033801896076896
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 3,
    "lr": 0.47477345879087807,
    "p_value": 0.24539965598225394,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.13294543439643913,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.0824090609122248,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 5,
     "lam": 0.920599332460692,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.09474830890285058,
    "outer_fold": 4,
    "lr": 5.484207039937246,
    "p_value": 0.009594511003211051,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9400921716723963,
     "kappa": 12.254732918525237
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.3484391482337932,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.9322363945864309,
     "kappa": 49.99999999999999
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 0,
    "lr": 5.349843533607782,
    "p_value": 0.010362065189838288,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8014556914839034,
     "kappa": 0.32746038256426246
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.12748541044570605,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7360281243334865,
     "kappa": 0.5539650577340505
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 1,
    "lr": 0.0,
    "p_value": 1.0,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9015936424862339,
     "kappa": 36.54212201191161
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 2.6589034691427613e-08,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7684416662972697,
     "kappa": 1.1415973406943618
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 2,
    "lr": 0.37181686206531595,
    "p_value": 0.27100779224779414,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9082404675370285,
     "kappa": 1.74498524759733
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08705653119216485,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.5304254665507012,
     "kappa": 0.10675905695415953
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 3,
    "lr": 0.5294919068583113,
    "p_value": 0.2334102753621331,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.6217373735737484,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05582493710483521,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6207395305206544,
     "kappa": 0.10779530469380257
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.09521738679800872,
    "outer_fold": 4,
    "lr": 1.0384381324074639,
    "p_value": 0.1540924996904991,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.484154626075619,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06532408227092389,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8241096202323906,
     "kappa": 2.357518649124591
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 0,
    "lr": 2.1034793462604284e-08,
    "p_value": 0.49994213989860864,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.99,
     "kappa": 4.184825278518862
    },
    "half_a_lambda_at_upper_bound": true,
    "alternative_c_hr": 4.0437336449972894e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.33845384213111224,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 1,
    "lr": 0.6696947703658225,
    "p_value": 0.20657902210238638,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.3277745647839374,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.05432399794038104,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 6,
     "lam": 0.5835211009520131,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 2,
    "lr": 0.34129561351801385,
    "p_value": 0.2795411611342937,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.4920720808735539,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.4599040771160592,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.10391892944621674,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 3,
    "lr": 1.2989256648779701,
    "p_value": 0.12720477827024596,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.5708717297416686,
     "kappa": 0.8402697825068737
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1003264923617257,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.38507440158636563,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.09404094701987617,
    "outer_fold": 4,
    "lr": 3.5216180549468845e-06,
    "p_value": 0.4992513463663406,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.3832929067818091,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 3.964251189463806e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.3846407840866819,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 0,
    "lr": 0.2415716906052694,
    "p_value": 0.31153662724744935,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.3914825482316663,
     "kappa": 0.07007602384251746
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.044963481798764866,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 0,
     "lam": 0.6814461725939925,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 1,
    "lr": 4.253933061123462,
    "p_value": 0.019579769696512036,
    "kernel_half_a": {
     "lag": 6,
     "lam": 0.696281952780382,
     "kappa": 0.08255363354967417
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10310780113409113,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.6418796320878354,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 2,
    "lr": 9.660470823291689e-08,
    "p_value": 0.4998760035631717,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.4248183379085932,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.4470143936072003,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 3,
    "lr": 6.754252789074599,
    "p_value": 0.004676225156519255,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.31573967942623216,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10318815686760953,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.8958989992861205,
     "kappa": 0.3542235139509169
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.09767001752134091,
    "outer_fold": 4,
    "lr": 0.11307992433648906,
    "p_value": 0.3683322834827728,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8747130067757565,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.04393931969803043,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8807109959658089,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 0,
    "lr": 0.9260557167035586,
    "p_value": 0.16794497317411786,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5629531446706789,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.06421763775903974,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.5780801679484444,
     "kappa": 0.05000000000000001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 1,
    "lr": 2.593387762317434e-07,
    "p_value": 0.49979683739368524,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7314480444695551,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 4.1070624589822575e-11,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7617529143737886,
     "kappa": 0.878010708169973
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 2,
    "lr": 4.960545944917612,
    "p_value": 0.01296600949448897,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8974464718258819,
     "kappa": 0.958249028681123
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.15001008892081116,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7677416241444305,
     "kappa": 1.1175577412145414
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 3,
    "lr": 3.4721863224003755,
    "p_value": 0.03120438644256901,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8464190497059347,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10536844323216962,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 1,
     "lam": 0.8501054512867873,
     "kappa": 2.930788232229967
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.44,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.09136600031906214,
    "outer_fold": 4,
    "lr": 4.509516708896626,
    "p_value": 0.01685338171923442,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.8607853429925338,
     "kappa": 2.1460076438221516
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17511504515932214,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7538753610839861,
     "kappa": 0.665399625265867
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 0,
    "lr": 5.281761810334501,
    "p_value": 0.010774965667185261,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.6188394078002054,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10919346911516856,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.788302028579218,
     "kappa": 1.1288826028350214
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 1,
    "lr": 6.930793298284698,
    "p_value": 0.004236205032942874,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7290182320076357,
     "kappa": 1.3648733249022285
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18304976458236433,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7580799732694846,
     "kappa": 0.9098375444869604
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 2,
    "lr": 8.515741997976875,
    "p_value": 0.0017604366744624965,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.786302099882341,
     "kappa": 2.1052019805603503
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22595856648519533,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7852165281615944,
     "kappa": 0.5962018098929569
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 3,
    "lr": 3.7188279044275987,
    "p_value": 0.026901063026299188,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.7587891128126315,
     "kappa": 1.7906262953416607
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1753436656542892,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7843361189077134,
     "kappa": 0.9285643112496471
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 0,
    "seed": 2026094431,
    "sd_truth": 0.14159736972517376,
    "outer_fold": 4,
    "lr": 9.259116655332036,
    "p_value": 0.0011716300810524288,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7031870015986871,
     "kappa": 1.89769073891712
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22556819585003432,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7878568732506757,
     "kappa": 1.0520185490933867
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 0,
    "lr": 5.761467036791146e-07,
    "p_value": 0.49969718557130416,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.3520214323999064,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.1102230246251565e-16,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.73760042708006,
     "kappa": 0.2773179042379023
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 1,
    "lr": 4.391270015179543,
    "p_value": 0.01806169763993994,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8200137363960869,
     "kappa": 0.2147799875828256
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11277417331922845,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8454922492420341,
     "kappa": 0.991670786801242
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 2,
    "lr": 5.556598640370794,
    "p_value": 0.009205575805429286,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7552328134283476,
     "kappa": 49.99999999999999
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 1.9938076655105368,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7877627113114598,
     "kappa": 1.5490747621680439
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 3,
    "lr": 11.234363522375133,
    "p_value": 0.00040148318885118285,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.7322668657023972,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1341868255045139,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8347514009640185,
     "kappa": 0.5824420816454607
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 1,
    "seed": 2026094432,
    "sd_truth": 0.1417556618307364,
    "outer_fold": 4,
    "lr": 9.039831738711655,
    "p_value": 0.0013207997542106222,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8978756574595179,
     "kappa": 8.052927165273758
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.34883360772944805,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 4,
     "lam": 0.8350793371631818,
     "kappa": 1.4965190619242001
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 0,
    "lr": 12.602140355822485,
    "p_value": 0.00019265264104437202,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.845155117855064,
     "kappa": 0.8478519385303734
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19241066256172543,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8488131753134295,
     "kappa": 1.7532307496936048
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 1,
    "lr": 36.28338080804133,
    "p_value": 8.530628006802689e-10,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8169184975168845,
     "kappa": 1.1266648014855736
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.287907588605531,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8498916954181038,
     "kappa": 2.0454014671835727
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 2,
    "lr": 3.5783575338955416,
    "p_value": 0.02926850081563448,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.9355356572330563,
     "kappa": 3.4474259698260337
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19014621301942464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8302628571825105,
     "kappa": 1.0950675157923226
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 3,
    "lr": 12.741157839056541,
    "p_value": 0.0001788480946880818,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8597375875007623,
     "kappa": 1.610248136591791
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.22789322671506326,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8482300916841597,
     "kappa": 2.0158385196560906
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 2,
    "seed": 2026094433,
    "sd_truth": 0.14720763508098758,
    "outer_fold": 4,
    "lr": 24.38622410129028,
    "p_value": 3.9415194228699887e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.9004318021771232,
     "kappa": 7.9598151773648365
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.48972721444853023,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8422090562930432,
     "kappa": 2.208194133871579
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 0,
    "lr": 23.99834650404955,
    "p_value": 4.82092342755527e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8128242929932568,
     "kappa": 0.3736392374979416
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.20014951895342306,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8124743611916057,
     "kappa": 0.4297027010579672
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 1,
    "lr": 31.298006466453444,
    "p_value": 1.1065338632249255e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8421946188117209,
     "kappa": 1.0579804530988488
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25731278864724916,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.836543487029092,
     "kappa": 0.7950060357291932
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 2,
    "lr": 3.0524469512183714,
    "p_value": 0.04030779943294025,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.4468442773137836,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08540031984941757,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8049028437469724,
     "kappa": 0.626606364132692
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 3,
    "lr": 23.70082817166258,
    "p_value": 5.626704994990453e-07,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8584386859382578,
     "kappa": 4.936989201079756
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.4139858177989597,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8260896917876518,
     "kappa": 0.4559493995243054
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 3,
    "seed": 2026094434,
    "sd_truth": 0.1503966549224754,
    "outer_fold": 4,
    "lr": 8.784520404289651,
    "p_value": 0.0015189871305536222,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8395358215639936,
     "kappa": 1.3219799036973698
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.198393091504331,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7926963827510976,
     "kappa": 0.19845945445069493
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 0,
    "lr": 2.2302810825476627,
    "p_value": 0.06766461325313021,
    "kernel_half_a": {
     "lag": 5,
     "lam": 0.77250251136875,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09373618690231676,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8512306444705726,
     "kappa": 1.0673644457555653
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 1,
    "lr": 20.280940111650125,
    "p_value": 3.3431679813531393e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8397552525751202,
     "kappa": 0.7445174870841557
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.2114611524021407,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8746127886767132,
     "kappa": 1.1019113704624375
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 2,
    "lr": 3.1990428447461454,
    "p_value": 0.036840690292335145,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.11847137840847895,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.08081540333536788,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8508188485601017,
     "kappa": 1.0549432221891957
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 3,
    "lr": 21.136783191363065,
    "p_value": 2.1382020040876075e-06,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9400578420291579,
     "kappa": 20.09420476163773
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.7435205902556845,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8772595170462163,
     "kappa": 1.3531256918726735
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 4,
    "seed": 2026094435,
    "sd_truth": 0.1419118720379392,
    "outer_fold": 4,
    "lr": 17.41466939117163,
    "p_value": 1.5024893509909621e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8723416291341242,
     "kappa": 0.7577378229855112
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21156858016804994,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8662482791346157,
     "kappa": 0.6675508703307959
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 0,
    "lr": 5.334500094579198,
    "p_value": 0.01045366773946455,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5375567312037304,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10430612393053543,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8322752587093021,
     "kappa": 1.5320823507646766
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 1,
    "lr": 2.429863879173354,
    "p_value": 0.05952161761016806,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.8241631258157158,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.09571128815494717,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7911716065695085,
     "kappa": 1.2800012979045567
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 2,
    "lr": 5.133778692152191,
    "p_value": 0.01173229521547238,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.02,
     "kappa": 1.0094886360314896
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1602245936776924,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7235455002987504,
     "kappa": 1.0436785439152636
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 3,
    "lr": 1.4534634829033166e-06,
    "p_value": 0.4995190366065561,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.9543335522431619,
     "kappa": 0.6804846545798918
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 5.9435546618465975e-09,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8045196671263597,
     "kappa": 2.2303615853472327
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 5,
    "seed": 2026094436,
    "sd_truth": 0.1421232977275735,
    "outer_fold": 4,
    "lr": 0.944373773292682,
    "p_value": 0.16557777583736744,
    "kernel_half_a": {
     "lag": 1,
     "lam": 0.9291374324510695,
     "kappa": 2.3396446229879064
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11950570509370773,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7620173639683482,
     "kappa": 0.6227380555766934
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 0,
    "lr": 13.54010175015901,
    "p_value": 0.00011675986709233933,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.76234770277576,
     "kappa": 0.43946941612042995
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16731991141786093,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7680049840199857,
     "kappa": 0.4015697154509862
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 1,
    "lr": 16.796401818655795,
    "p_value": 2.080606527961213e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7925525022885797,
     "kappa": 0.7284340331323683
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.19729626026261374,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7687374573059176,
     "kappa": 0.46569137162968977
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 2,
    "lr": 17.195581309801128,
    "p_value": 1.6860990479505788e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8532914213016431,
     "kappa": 1.9388400638975727
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.27500383353040775,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8363285103124376,
     "kappa": 1.2353381311101457
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 3,
    "lr": 18.09989523928016,
    "p_value": 1.0480648173073074e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8458697142680991,
     "kappa": 1.3612443473292184
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.24260184569193083,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.831900051381247,
     "kappa": 0.8505880272064416
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 6,
    "seed": 2026094437,
    "sd_truth": 0.1428285655574741,
    "outer_fold": 4,
    "lr": 27.25202858513876,
    "p_value": 8.929383038262613e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8264485024101509,
     "kappa": 1.4138699537485817
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.27557098964501603,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8138705160739115,
     "kappa": 0.7777450028071007
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 0,
    "lr": 5.842511121050848,
    "p_value": 0.007821742581892232,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8300435184509987,
     "kappa": 1.222222763569416
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.16181777652979196,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 3,
     "lam": 0.7779721386722345,
     "kappa": 1.519602191905774
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 1,
    "lr": 31.284350410671323,
    "p_value": 1.1143447839269954e-08,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7938707767903478,
     "kappa": 2.1980214454410256
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.33846804278584475,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8341494805549363,
     "kappa": 2.360623313881049
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 2,
    "lr": 2.3302502593942336,
    "p_value": 0.0634407386109236,
    "kernel_half_a": {
     "lag": 4,
     "lam": 0.4801336572080463,
     "kappa": 0.7647834121837647
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11428253061182432,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7691731617865609,
     "kappa": 1.4875962897651005
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 3,
    "lr": 6.1023863365007855,
    "p_value": 0.006749972992825583,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.5505615757130704,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.10500638908808894,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8159380272486733,
     "kappa": 1.9759989179569877
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 7,
    "seed": 2026094438,
    "sd_truth": 0.14106038097366508,
    "outer_fold": 4,
    "lr": 0.023427717438607942,
    "p_value": 0.4391750239905249,
    "kernel_half_a": {
     "lag": 3,
     "lam": 0.8863890062793698,
     "kappa": 0.12831068259383008
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.03034312344199896,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8346110248922695,
     "kappa": 1.974621151936251
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 0,
    "lr": 13.405277372970886,
    "p_value": 0.00012545867561724927,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7546538589550441,
     "kappa": 0.5555225865692982
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17626681519676343,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7851225485433432,
     "kappa": 0.7923372709472104
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 1,
    "lr": 26.325946258692056,
    "p_value": 1.4419411781246344e-07,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8211869496557723,
     "kappa": 1.5338753171521557
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.265437059067509,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7957147240482971,
     "kappa": 0.9567403014551091
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 2,
    "lr": 18.62282509227407,
    "p_value": 7.965089921984009e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7863397925670634,
     "kappa": 0.4398107138017627
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17998741049427555,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.831448217473378,
     "kappa": 1.3843861270784716
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 3,
    "lr": 2.2133470472417685,
    "p_value": 0.06841076839231129,
    "kernel_half_a": {
     "lag": 0,
     "lam": 0.7381440244011612,
     "kappa": 1.4597120326064308
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.1375170897343014,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8128600450139318,
     "kappa": 1.07480951249213
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 8,
    "seed": 2026094439,
    "sd_truth": 0.14650263955985274,
    "outer_fold": 4,
    "lr": 13.886516629461767,
    "p_value": 9.709329047940958e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8419696782929532,
     "kappa": 2.1933137250972203
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.25234185121286706,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8016593494537141,
     "kappa": 1.2918867950045603
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 0,
    "lr": 6.995581691027837,
    "p_value": 0.0040855575439893285,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.577179153137013,
     "kappa": 0.05000000000000001
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.11154133859975464,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.758246370712231,
     "kappa": 0.8216782127225729
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 1,
    "lr": 14.383621582614069,
    "p_value": 7.454674053478192e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.803305656907008,
     "kappa": 0.4997183681518738
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.17673122425090904,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7695450699000623,
     "kappa": 0.8298117222857505
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 2,
    "lr": 17.471149931623586,
    "p_value": 1.4585042119290291e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.8715686135158797,
     "kappa": 0.9460546339306917
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.21236807510865888,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7596216709964471,
     "kappa": 0.5933855200206054
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 3,
    "lr": 20.07340637485686,
    "p_value": 3.7262896263359524e-06,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7712822981679076,
     "kappa": 0.30651231875543866
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18111788516483476,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.8007537706307212,
     "kappa": 0.9064191088558279
    },
    "u_lambda_at_upper_bound": false
   },
   {
    "scenario": "c_f_linear",
    "cap_factor": 0.66,
    "panel": 9,
    "seed": 2026094440,
    "sd_truth": 0.13704877653523206,
    "outer_fold": 4,
    "lr": 17.09880919178795,
    "p_value": 1.7742273432594126e-05,
    "kernel_half_a": {
     "lag": 2,
     "lam": 0.7431689758458887,
     "kappa": 0.622641823032709
    },
    "half_a_lambda_at_upper_bound": false,
    "alternative_c_hr": 0.18541558041285983,
    "hr_clipped_rows": 0,
    "u_kernel": {
     "lag": 2,
     "lam": 0.7653787341069681,
     "kappa": 0.8165213664986416
    },
    "u_lambda_at_upper_bound": false
   }
  ]
 },
 "k1_case": {
  "size_checks_passed": {
   "in_family": true,
   "out_of_family": false
  },
  "failed": [
   "out_of_family"
  ],
  "case": "decision 2 fallback: K1's p-count is descriptive; G7 gates on K1's lag criterion plus K2",
  "note": "the out-of-family check is proposed as decision 2a; with the in-family check alone (decision 2 as written) the case follows size_checks_passed['in_family']"
 }
}


==> source_data/Supplementary_Tables_S2_S8/washout_sequence_cate_result_12939_12947_20260926_v1/metrics.csv <==
sample,method,method_class,status,n_stays,n_people,pehe,centered_pehe,effect_correlation,target_sd,prediction_sd,prediction_to_target_sd_ratio,root_error_fraction_recovered,pehe_minus_c0
discovery,factual_response,candidate,SCORED,400,400,0.18998464491475023,0.1893254699323825,0.5795854858696793,0.2321777835298158,0.12779532732910195,0.5504201366135048,0.18172771732764526,
discovery,prior_only,descriptive_reference,SCORED,400,400,0.23218404793225936,0.23217863542364528,-0.002923886884424259,0.2321777835298158,0.000246576378315457,0.001062015385652918,-2.698105886067559e-05,
discovery,linear_huber,descriptive_reference,SCORED,400,400,0.18946675731660323,0.1890536768697133,0.5810320581376829,0.2321777835298158,0.12911329706494054,0.55609669065671,0.1839582821572061,
discovery,zero,descriptive_reference,SCORED,400,400,0.23249622918954127,0.2321777835298158,,0.2321777835298158,0.0,0.0,-0.0013715595647616485,
discovery,ct,sequence_model,SCORED,400,400,0.2450247087277996,0.23877096590613334,0.02721073704160798,0.2321777835298158,0.06239771336646367,0.26874971591952806,-0.0553322759941588,0.23893988652756806
discovery,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.24621497775203915,0.24176739822048046,-0.0061455263649613425,0.2321777835298158,0.06600449997371238,0.28428430563097445,-0.060458817414891675,0.2417680586722704
discovery,rmsn,sequence_model,SCORED,400,400,0.2490883956209807,0.24497773986543822,-0.0064132458800053044,0.2321777835298158,0.07667611344210692,0.3302474176314132,-0.07283475547949347,0.24497960479458955
replication,factual_response,candidate,SCORED,400,400,0.17924861500864767,0.17907893601348718,0.6452074007743006,0.23168489640290685,0.12233554710101215,0.5280255597165343,0.2263258512245483,
replication,prior_only,descriptive_reference,SCORED,400,400,0.231695449173747,0.23168928515931908,-0.017277942827212216,0.23168489640290685,0.0002464266069661311,0.0010636282761289195,-4.554794466105072e-05,
replication,linear_huber,descriptive_reference,SCORED,400,400,0.1789491235702484,0.178886343053095,0.6448164720104216,0.23168489640290685,0.12407486325782788,0.5355328085006372,0.22761851830405633,
replication,zero,descriptive_reference,SCORED,400,400,0.23199874619653219,0.23168489640290685,,0.23168489640290685,0.0,0.0,-0.0013546407146003414,
replication,ct,sequence_model,SCORED,400,400,0.23670706209800407,0.23524901137046,0.042283167477545285,0.23168489640290685,0.05175081108628397,0.22336721939909188,-0.02167670734290561,0.23607990154910408
replication,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.25191136382543244,0.23963478177559677,-0.00938736884523102,0.23168489640290685,0.05907594683016174,0.2549840224691511,-0.0873016227495087,0.24171719501298586
replication,rmsn,sequence_model,SCORED,400,400,0.2646446089529275,0.24547882577178867,-0.013618837575957487,0.23168489640290685,0.07803535143766632,0.3368167396719748,-0.1422609460596982,0.2511048821059894
fixed_schedule,factual_response,candidate,SCORED,400,400,0.19421386185919154,0.1940465419210587,0.5503470792832156,0.23230873292146792,0.12215427868141564,0.5258273210190078,0.16398380974835913,
fixed_schedule,prior_only,descriptive_reference,SCORED,400,400,0.2323096094065033,0.23230873290092674,0.04407735460591964,0.23230873292146792,4.660259818495154e-10,2.006063121213165e-09,-3.7729319271040396e-06,
fixed_schedule,linear_huber,descriptive_reference,SCORED,400,400,0.19323419856589316,0.19317254627972744,0.5560559252671206,0.23230873292146792,0.12326974583678188,0.5306289793180237,0.16820088450477633,
fixed_schedule,zero,descriptive_reference,SCORED,400,400,0.2326954068161644,0.23230873292146792,,0.23230873292146792,0.0,0.0,-0.0016644828191938466,
fixed_schedule,ct,sequence_model,SCORED,400,400,0.26730656453389995,0.23834195986796414,0.031133787171098843,0.23230873292146792,0.061008608822760844,0.26261866291262,-0.15065224269577104,0.24986328796471555
fixed_schedule,crn,sequence_model,EXCLUDED_BY_SYNTHETIC_GATE_DESCRIPTIVE,400,400,0.2697586566464946,0.24185173980131733,0.03134706618647107,0.23230873292146792,0.07494272523068041,0.3225996900254922,-0.1612075588122064,0.25276392109634854
fixed_schedule,rmsn,sequence_model,SCORED,400,400,0.26746938395741376,0.24563153826180065,0.042480915485018235,0.23230873292146792,0.09027326583528701,0.3885917877474022,-0.15135311786936523,0.25281359957380295


==> source_data/Supplementary_Tables_S2_S8/washout_standard_cate_result_12770_12774_20260925_v1/metrics.csv <==
sample,method,method_class,status,n_stays,n_people,pehe,centered_pehe,effect_correlation,target_sd,prediction_sd,prediction_to_target_sd_ratio,root_error_fraction_recovered,pehe_minus_c0
discovery,factual_response,candidate,SCORED,400,400,0.18998464491475023,0.1893254699323825,0.5795854858696793,0.2321777835298158,0.12779532732910195,0.5504201366135048,0.18172771732764526,
discovery,prior_only,descriptive_reference,SCORED,400,400,0.23218404793225936,0.23217863542364528,-0.002923886884424259,0.2321777835298158,0.000246576378315457,0.001062015385652918,-2.698105886067559e-05,
discovery,linear_huber,descriptive_reference,SCORED,400,400,0.18946675731660323,0.1890536768697133,0.5810320581376829,0.2321777835298158,0.12911329706494054,0.55609669065671,0.1839582821572061,
discovery,zero,descriptive_reference,SCORED,400,400,0.23249622918954127,0.2321777835298158,,0.2321777835298158,0.0,0.0,-0.0013715595647616485,
discovery,s_hgb,generic_learner,SCORED,400,400,0.2323851928790642,0.23205858012269565,0.08052268546092184,0.2321777835298158,0.0015437243842637578,0.006648889315740736,-0.0008933212562163284,0.23449358167866483
discovery,t_hgb,generic_learner,SCORED,400,400,0.3783981145263475,0.35319054813799555,0.005776095233115344,0.2321777835298158,0.267496747145572,1.1521203410541672,-0.6297774437051353,0.36442234015370406
discovery,x_hgb,generic_learner,SCORED,400,400,0.3472510655201074,0.32817317527744366,-0.051394078148340024,0.2321777835298158,0.22030329943313412,0.9488560709118976,-0.49562572370544733,0.33504174885538923
discovery,dr_hgb,generic_learner,SCORED,400,400,0.31163778617521554,0.29143901565819685,0.03157269861530005,0.2321777835298158,0.18363678255478622,0.7909317582541395,-0.342237751766614,0.29845823261338167
discovery,dr_ridge,generic_learner,SCORED,400,400,0.5870669786857121,0.5228166261339108,0.033474080036831964,0.2321777835298158,0.47627071509550273,2.0513190704757545,-1.528523486444267,0.5676145801442025
discovery,r_hgb,generic_learner,SCORED,400,400,0.6438733865117747,0.5303596026564693,0.011653478573613645,0.2321777835298158,0.4795516766729655,2.0654503173486556,-1.773191201685711,0.6189399240641513
discovery,r_ridge,generic_learner,SCORED,400,400,0.4290823368553743,0.34475101219868726,0.04743227568730722,0.2321777835298158,0.2660970542660028,1.146091801810276,-0.8480766347753181,0.4033812781032505
discovery,cf_grf,generic_learner,SCORED,400,400,0.25967628302574347,0.2475925458752822,-0.09094222806527627,0.2321777835298158,0.0674367957828941,0.29045326713713765,-0.11843725561449503,0.2496867271845552
discovery,tarnet,generic_learner,SCORED,400,400,0.6071951265257098,0.48173782674931664,0.02015200328206674,0.2321777835298158,0.42680051495200827,1.838248726744346,-1.6152163109427526,0.5803303494686419
discovery,dragonnet,generic_learner,SCORED,400,400,0.5856561245128458,0.46663620632313135,0.03978663338984446,0.2321777835298158,0.4141179974554013,1.7836245620038882,-1.5224468750156581,0.5590501428545346
discovery,rs_dlm,generic_learner,SCORED,400,400,0.5482477156021545,0.5460716932249636,0.260201414220611,0.2321777835298158,0.5583462161312042,2.404821889685679,-1.361327200506028,0.5460787511805391
discovery,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.572919655340616,0.572035156812633,0.314519843033434,0.2321777835298158,0.6008978741523958,2.588093765979249,-1.4675903380180335,
discovery,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,0.24916378896265307,0.23950310012170878,-0.02783482273632659,0.2321777835298158,0.05267261886616574,0.22686330304898286,-0.07315947794228106,
replication,factual_response,candidate,SCORED,400,400,0.17924861500864767,0.17907893601348718,0.6452074007743006,0.23168489640290685,0.12233554710101215,0.5280255597165343,0.2263258512245483,
replication,prior_only,descriptive_reference,SCORED,400,400,0.231695449173747,0.23168928515931908,-0.017277942827212216,0.23168489640290685,0.0002464266069661311,0.0010636282761289195,-4.554794466105072e-05,
replication,linear_huber,descriptive_reference,SCORED,400,400,0.1789491235702484,0.178886343053095,0.6448164720104216,0.23168489640290685,0.12407486325782788,0.5355328085006372,0.22761851830405633,
replication,zero,descriptive_reference,SCORED,400,400,0.23199874619653219,0.23168489640290685,,0.23168489640290685,0.0,0.0,-0.0013546407146003414,
replication,s_hgb,generic_learner,SCORED,400,400,0.23153968132261832,0.23080758915096436,0.10211795059846841,0.23168489640290685,0.011249146163046583,0.0485536447895334,0.000626778363816971,0.23245478258034136
replication,t_hgb,generic_learner,SCORED,400,400,0.3755134537893592,0.34752995671219844,0.12391165655772003,0.23168489640290685,0.28932955444365605,1.248806283602119,-0.6207938437917431,0.3606046776718576
replication,x_hgb,generic_learner,SCORED,400,400,0.30352744318825625,0.2602409314270682,0.10733933476637661,0.23168489640290685,0.14597180719554032,0.6300445538827488,-0.3100873121241925,0.28260961434177734
replication,dr_hgb,generic_learner,SCORED,400,400,0.3138091011175671,0.2762584729540798,0.023934984002025966,0.23168489640290685,0.15611630054527564,0.6738302883317211,-0.35446507730846566,0.2947764109474107
replication,dr_ridge,generic_learner,SCORED,400,400,0.6731940297266692,0.5920536552698743,0.05887021455895845,0.23168489640290685,0.5586491294558231,2.4112453514635495,-1.9056448658438443,0.6525461691617322
replication,r_hgb,generic_learner,SCORED,400,400,0.47543017049554886,0.3799465556634187,0.04553656966233562,0.23168489640290685,0.3118685704677418,1.3460893450965106,-1.0520550880829185,0.44927380064444666
replication,r_ridge,generic_learner,SCORED,400,400,0.4739592588304336,0.3578693080152889,0.06263817508413168,0.23168489640290685,0.28764810548982384,1.2415488016516851,-1.0457063286775696,0.4451433843057265
replication,cf_grf,generic_learner,SCORED,400,400,0.3317755704218816,0.24114640539144047,0.08713345428696709,0.23168489640290685,0.09005332661181571,0.38868880971511555,-0.4320120800836069,0.3020253661701266
replication,tarnet,generic_learner,SCORED,400,400,0.4232938649517393,0.3946443387589909,0.0225339960665173,0.23168489640290685,0.3247415519186042,1.401651799320872,-0.8270239947606202,0.408907876057936
replication,dragonnet,generic_learner,SCORED,400,400,0.43510133277654817,0.4041246832630356,0.010268785127344426,0.23168489640290685,0.3335052745488429,1.4394778413559914,-0.8779874714832259,0.42022686237213264
replication,rs_dlm,generic_learner,SCORED,400,400,0.5775649812700693,0.5736334352613596,0.24911630182297342,0.23168489640290685,0.5856450966299147,2.5277655372556556,-1.4928900857899117,0.5740270348479395
replication,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.6034243473826405,0.6032405193250415,0.2808925521969656,0.23168489640290685,0.6258427298871725,2.7012668482230864,-1.6045044659849896,
replication,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,0.2658961471072361,0.24735850894872174,0.01973627102171037,0.23168489640290685,0.09134384322687006,0.3942589467205511,-0.14766284395524365,
fixed_schedule,factual_response,candidate,SCORED,400,400,0.19421386185919154,0.1940465419210587,0.5503470792832156,0.23230873292146792,0.12215427868141564,0.5258273210190078,0.16398380974835913,
fixed_schedule,prior_only,descriptive_reference,SCORED,400,400,0.2323096094065033,0.23230873290092674,0.04407735460591964,0.23230873292146792,4.660259818495154e-10,2.006063121213165e-09,-3.7729319271040396e-06,
fixed_schedule,linear_huber,descriptive_reference,SCORED,400,400,0.19323419856589316,0.19317254627972744,0.5560559252671206,0.23230873292146792,0.12326974583678188,0.5306289793180237,0.16820088450477633,
fixed_schedule,zero,descriptive_reference,SCORED,400,400,0.2326954068161644,0.23230873292146792,,0.23230873292146792,0.0,0.0,-0.0016644828191938466,
fixed_schedule,s_hgb,generic_learner,SCORED,400,400,0.23265271451027922,0.2322331517548635,0.02901422298937672,0.23230873292146792,0.003527711354851499,0.015185444432018162,-0.0014807088157446913,0.23443509110104493
fixed_schedule,t_hgb,generic_learner,SCORED,400,400,0.3601606338996272,0.3440321432456997,-0.0013591134368679638,0.23230873292146792,0.25343782345870836,1.090952631317494,-0.5503533998499304,0.3493199512031371
fixed_schedule,x_hgb,generic_learner,SCORED,400,400,0.27913168732123894,0.2510545875283149,-0.02724918519567665,0.23230873292146792,0.08906962044048752,0.3834105559458135,-0.2015548611149265,0.2623021086385929
fixed_schedule,dr_hgb,generic_learner,SCORED,400,400,0.31460246411531456,0.295203362608388,-0.006809241337158114,0.23230873292146792,0.18057242943277726,0.7772950554287594,-0.35424295143336715,0.3017973717260574
fixed_schedule,dr_ridge,generic_learner,SCORED,400,400,0.38625661520755744,0.3848769194599311,0.02685104760774223,0.23230873292146792,0.3131608584871019,1.3480373920896296,-0.6626865910294111,0.3928287808329817
fixed_schedule,r_hgb,generic_learner,SCORED,400,400,0.9660952519264792,0.8780451382053639,-0.0735454661546732,0.23230873292146792,0.8298432100087807,3.572156756970947,-3.1586695419369715,0.9478228481487964
fixed_schedule,r_ridge,generic_learner,SCORED,400,400,0.465552101015858,0.30844044048837,0.006289363108786145,0.23230873292146792,0.20436571333574377,0.879716017412181,-1.0040232459674172,0.43215695664581455
fixed_schedule,cf_grf,generic_learner,SCORED,400,400,0.7359946497234444,0.5928760718963053,-0.043585659460316964,0.23230873292146792,0.5354360435121354,2.304846816469615,-2.168174697815806,0.7096940274225627
fixed_schedule,tarnet,generic_learner,SCORED,400,400,0.35149708673948465,0.34877386557616724,0.05057840421152153,0.23230873292146792,0.27216086435134607,1.1715481416850144,-0.5130601519758984,0.36012174581741574
fixed_schedule,dragonnet,generic_learner,SCORED,400,400,0.36737464991015745,0.36736538324578916,0.08930336774823934,0.23230873292146792,0.30608850414914085,1.3175936190595736,-0.5814069720502011,0.37057025162751495
fixed_schedule,rs_dlm,generic_learner,SCORED,400,400,0.41537783000201867,0.4116976081718702,0.20471676878214715,0.23230873292146792,0.3907619341879458,1.6820802613565244,-0.7880422521284955,0.4117992537841654
fixed_schedule,rs_dlm_mech,mechanism_informed_learner,SCORED,400,400,0.7954029851605798,0.795402119501437,0.20903374003910652,0.23230873292146792,0.8108301929387209,3.4903130103715148,-2.4239047975414088,
fixed_schedule,cf_grf_mech,mechanism_informed_learner,SCORED,400,400,2.8102156991034604,2.2126732268401152,0.039710699428482064,0.23230873292146792,2.209688858086058,9.511863072461614,-11.09690080851784,

